Numerical methods for closed-loop systems with non-autonomous data

By computing a feedback control via the linear quadratic regulator (LQR) approach and simulating a non-linear non-autonomous closed-loop system using this feedback, we combine two numerically challenging tasks. For the first task, the computation of the feedback control, we use the non-autonomous generalized differential Riccati equation (DRE), whose solution determines the time-varying feedback gain matrix. Regarding the second task, we want to be able to simulate non-linear closed-loop systems for which it is known that the regulator is only valid for sufficiently small perturbations. Thus, one easily runs into numerical issues in the integrators when the closed-loop control varies greatly. For these systems, e.g., the A-stable implicit Euler methods fails.\newline On the one hand, we implement non-autonomous versions of splitting schemes and BDF methods for the solution of our non-autonomous DREs. These are well-established DRE solvers in the autonomous case. On the other hand, to tackle the numerical issues in the simulation of the non-linear closed-loop system, we apply a fractional-step-theta scheme with time-adaptivity tuned specifically to this kind of challenge. That is, we additionally base the time-adaptivity on the activity of the control. We compare this approach to the more classical error-based time-adaptivity.\newline We describe techniques to make these two tasks computable in a reasonable amount of time and are able to simulate closed-loop systems with strongly varying controls, while avoiding numerical issues. Our time-adaptivity approach requires fewer time steps than the error-based alternative and is more reliable.

==> tikz/Rail_A_LTV/A_LTV_plot_data_1_by_out.weight_out.time_BDF.dat <==
1	2.4599	1	2.0182	1	2.3268	1	2.4334
10	2.4352	10	1.9933	10	2.28	10	2.4253
100	3.4229	100	2.812	100	3.0643	100	3.24
1000	3.7461	1000	3.1334	1000	3.4468	1000	3.6771
10000	3.7188	10000	3.372	10000	3.3864	10000	3.71
1e+05	4.8813	1e+05	4.7223	1e+05	4.1772	1e+05	4.7353
1e+06	6.2894	1e+06	5.5823	1e+06	4.5112	1e+06	4.8638
1e+07	7.1653	1e+07	6.7247	1e+07	6.6003	1e+07	6.6635
1e+08	9.4498	1e+08	8.9051	1e+08	9.1577	1e+08	9.3431
1e+09	10.772	1e+09	10.634	1e+09	11.229	1e+09	11.304
1e+10	15.201	1e+10	14.848	1e+10	15.677	1e+10	14.456


==> tikz/Rail_A_LTV/A_LTV_plot_data_1_by_out.weight_out.time_split.dat <==
1	218.57	1	386.62
10	217.05	10	384.49
100	216.71	100	387.9
1000	216.73	1000	391.62
10000	217.5	10000	390.55
1e+05	216.79	1e+05	386.45
1e+06	215.88	1e+06	384.13
1e+07	220.44	1e+07	390.13
1e+08	219.59	1e+08	387.08
1e+09	218.43	1e+09	384.37
1e+10	218.26	1e+10	387.05


==> tikz/Rail_A_LTV/A_LTV_plot_data_out.nt_out.time_BDF.dat <==
4	0.036368	4	0.039852	4	0.20347	4	0.33536
8	0.10747	8	0.12469	8	0.27019	8	0.38238
16	0.29829	16	0.32463	16	0.38784	16	0.4977
32	0.63463	32	0.60643	32	0.65174	32	0.80927
64	1.2922	64	1.3202	64	1.2707	64	1.1359
128	2.4599	128	2.0182	128	2.3268	128	2.4334
256	4.3628	256	4.4186	256	4.1773	256	3.9739
512	8.1733	512	7.0132	512	6.6337	512	6.5506
1024	12.975	1024	11.968	1024	11.033	1024	11.692
2048	23.282	2048	22.148	2048	19.866	2048	19.149
4096	39.371	4096	35.651	4096	30.918	4096	30.136
8192	60.17	8192	47.369	8192	48.338	8192	46.732


==> tikz/Rail_A_LTV/A_LTV_plot_data_out.nt_out.time_split.dat <==
4	40.867	4	33.344
8	42.509	8	35.014
16	47.789	16	39.647
32	86.819	32	67.961
64	241.98	64	185.93
128	218.57	128	386.62
256	341.89	256	583.41
512	580.03	512	949.87
1024	964.08	1024	1505.3
2048	1478.1	2048	2210.9
4096	2248.9	4096	3580.4
8192	3630.8	8192	5103.1


==> tikz/Rail_A_LTV/A_LTV_plot_data_out.nx_out.time_BDF.dat <==
109	0.040998	109	0.033637	109	0.038781	109	0.040556
371	0.11513	371	0.10497	371	0.09467	371	0.092466
1357	0.24237	1357	0.24501	1357	0.25201	1357	0.25782
5177	0.82757	5177	0.79905	5177	0.94588	5177	0.95656
20209	3.3883	20209	3.4637	20209	4.2765	20209	4.3314
79841	14.127	79841	14.301	79841	17.47	79841	18.639


==> tikz/Rail_A_LTV/A_LTV_plot_data_out.nx_out.time_split.dat <==
109	3.6428	109	6.4437
371	28.455	371	22.637
1357	541.51	1357	440.7


==> tikz/Rail_A_LTV/A_LTV_plot_err_vs_runtime_ref_diffs_A_LTV_x_109_t_16384_B_7_C_6_1.000000e+00_LTV_fact_1.000000e-01_ode45.mat_BDF.dat <==
0	0	0	0	0	0	0.0032973	0.018783	4	0	0	0
0.00060704	0.060748	4	0.00066369	0.016208	4	0.0044595	0.00076652	8	0	0	0
0.0018092	0.027022	8	0.0020953	0.001849	8	0.0055938	0.013764	4	0.0064227	0.00066482	8
0.0049854	0.012767	16	0.0054084	0.00034797	16	0.0065175	5.215e-05	16	0.0083125	1.5452e-05	16
0.010408	0.0062077	32	0.010197	7.6379e-05	32	0.01072	5.8629e-06	32	0.013613	6.7458e-07	32
0.021335	0.003061	64	0.022061	1.8006e-05	64	0.021247	6.9772e-07	64	0.018704	3.6706e-08	64
0.041219	0.0015199	128	0.033858	4.377e-06	128	0.038646	8.5243e-08	128	0.040487	2.123e-09	128
0.072177	0.00075735	256	0.074507	1.0793e-06	256	0.068752	1.0557e-08	256	0.066216	1.2594e-10	256
0.13728	0.00037802	512	0.11791	2.6799e-07	512	0.11125	1.3224e-09	512	0.10823	1.4667e-11	512
0.21263	0.00018885	1024	0.20269	6.677e-08	1024	0.18615	1.6916e-10	1024	0.19618	9.2772e-12	1024
0.38628	9.4383e-05	2048	0.37224	1.6663e-08	2048	0.33109	2.2397e-11	2048	0.32809	2.9221e-12	2048
0.65093	4.7181e-05	4096	0.58237	4.162e-09	4096	0.51744	3.1084e-12	4096	0.49864	2.3081e-12	4096
1.003	2.3588e-05	8192	0.78526	1.0401e-09	8192	0.811	9.5006e-13	8192	0.7662	7.0314e-13	8192


==> tikz/Rail_A_LTV/A_LTV_plot_err_vs_runtime_ref_diffs_A_LTV_x_109_t_16384_B_7_C_6_1.000000e+00_LTV_fact_1.000000e-01_ode45.mat_split.dat <==
0.68111	0.00056906	4	0	0	0
0.70848	0.00030512	8	0.55574	0.00041664	4
0.79649	4.9009e-05	16	0.58357	0.00029079	8
1.447	1.3634e-05	32	0.66078	4.3981e-05	16
3.6292	3.446e-06	128	1.1327	1.2097e-06	32
4.5715	6.8899e-06	64	3.5922	2.2278e-07	64
6.4448	1.7561e-06	256	6.4291	1.5248e-07	128
11.176	9.1952e-07	512	11.121	1.0548e-07	256
18.295	4.7445e-07	1024	18.311	5.3277e-08	512
28.768	2.3944e-07	2048	28.459	2.1169e-08	1024
42.834	1.1644e-07	4096	41.994	1.1199e-08	2048


==> tikz/Rail_A_LTV/Rail_A_LTV_plot_data_out.nb_out.time_BDF.dat <==
1	2.1657	1	1.769	1	2.0878	1	2.1687
2	2.1218	2	1.7448	2	2.022	2	2.1678
3	2.1781	3	1.7805	3	2.0457	3	2.1792
4	2.2	4	1.7894	4	2.0848	4	2.1896
5	2.3006	5	1.8703	5	2.1343	5	2.2746
6	2.2339	6	1.841	6	2.1422	6	2.257
7	2.4599	7	2.0182	7	2.3268	7	2.4334
8	3.7753	8	3.3915	8	3.5119	8	3.7141
9	3.9553	9	3.5855	9	3.585	9	3.8898
10	4.1	10	3.6393	10	3.6363	10	3.9474


==> tikz/Rail_A_LTV/Rail_A_LTV_plot_data_out.nb_out.time_split.dat <==
1	220.51	1	383.87
2	213.99	2	383.55
3	214.53	3	386.78
4	219.35	4	383.98
5	217.84	5	388.28
6	216.67	6	383.67
7	218.57	7	386.62
8	218.49	8	386.41
9	218.56	9	390.17
10	218.27	10	386.74


==> tikz/Rail_A_LTV/Rail_A_LTV_plot_data_out.nc_out.time_BDF.dat <==
1	0.349	1	0.36643	1	0.35193	1	0.39613
2	0.50889	2	0.54445	2	0.59846	2	0.6036
3	0.66228	3	0.70388	3	0.73047	3	0.7302
4	0.84611	4	0.87676	4	0.92768	4	0.88632
5	1.5257	5	1.3092	5	1.5044	5	1.4463
6	2.4599	6	2.0182	6	2.3268	6	2.4334
7	2.9507	7	2.9882	7	2.8161	7	2.8701
8	3.2361	8	3.2649	8	3.3828	8	3.4451
9	3.4665	9	3.494	9	3.0116	9	3.5715
10	3.5337	10	3.6246	10	3.2887	10	3.7419


==> tikz/Rail_A_LTV/Rail_A_LTV_plot_data_out.nc_out.time_split.dat <==
1	142.57	1	230.97
2	203.39	2	326.66
3	223.38	3	361.9
4	255.7	4	433.82
5	251.16	5	430.69
6	218.57	6	386.62
7	252.55	7	449.3
8	253.1	8	464.29
9	259.28	9	459.7
10	258.26	10	469.48


==> tikz/Rail_A_LTV/Rail_A_LTV_plot_data_out.nt_out.ranks_1__BDF.dat <==
2	86	2	86	0	0	0	0
4	84	4	84	4	86	4	86
8	84	8	84	8	84	8	84
16	84	16	84	16	84	16	84
32	84	32	84	32	84	32	84
64	84	64	84	64	84	64	84
128	84	128	84	128	84	128	84
256	84	256	84	256	84	256	84
512	84	512	84	512	84	512	84
1024	84	1024	84	1024	84	1024	84
2048	84	2048	84	2048	84	2048	84
4096	84	4096	84	4096	84	4096	84
8192	84	8192	83	8192	83	8192	83
16384	83	16384	83	16384	82	16384	82


==> tikz/Rail_A_LTV/Rail_A_LTV_plot_data_out.nt_out.ranks_1__split.dat <==
2	1	2	1
4	68	4	68
8	68	8	68
16	68	16	68
32	68	32	68
64	68	64	68
128	68	128	68
256	68	256	68
512	68	512	68
1024	68	1024	68
2048	68	2048	68
4096	68	4096	67
8192	67	8192	64
16384	64	16384	64


==> tikz/Rail_A_LTV/Rail_A_LTV_plot_data_out.nx_out.time_BDF.dat <==
109	0.040998	109	0.033637	109	0.038781	109	0.040556
371	0.11513	371	0.10497	371	0.09467	371	0.092466
1357	0.24237	1357	0.24501	1357	0.25201	1357	0.25782
20209	3.3883	20209	3.4637	20209	4.2765	20209	4.3314


==> tikz/Rail_A_LTV/Rail_A_LTV_plot_data_out.nx_out.time_split.dat <==
109	3.6428	109	6.4437
371	28.455	371	22.637


==> tikz/Rail_A_LTV/Rail_A_LTV_plot_data_out.weight_out.time_BDF.dat <==
1e-07	7.1653	1e-07	6.7247	1e-07	6.6003	1e-07	6.6635
1e-06	6.2894	1e-06	5.5823	1e-06	4.5112	1e-06	4.8638
1e-05	4.8813	1e-05	4.7223	1e-05	4.1772	1e-05	4.7353
0.0001	3.7188	0.0001	3.372	0.0001	3.3864	0.0001	3.71
0.001	3.7461	0.001	3.1334	0.001	3.4468	0.001	3.6771
0.01	3.4229	0.01	2.812	0.01	3.0643	0.01	3.24
0.1	2.4352	0.1	1.9933	0.1	2.28	0.1	2.4253
1	2.4599	1	2.0182	1	2.3268	1	2.4334


==> tikz/Rail_A_LTV/Rail_A_LTV_plot_data_out.weight_out.time_split.dat <==
1e-10	218.26	1e-10	387.05
1e-09	218.43	1e-09	384.37
1e-08	219.59	1e-08	387.08
1e-07	220.44	1e-07	390.13
1e-06	215.88	1e-06	384.13
1e-05	216.79	1e-05	386.45
0.0001	217.5	0.0001	390.55
0.001	216.73	0.001	391.62
0.01	216.71	0.01	387.9
0.1	217.05	0.1	384.49
1	218.57	1	386.62


==> tikz/Stefan_DRE/BDF_ranks_1e-04.dat <==
0	35	35	33	34
0.0025	34	34	34	32
0.005	34	33	33	32
0.0075	33	33	32	31
0.01	32	32	31	31
0.0125	32	30	30	30
0.015	31	30	29	29
0.0175	29	29	28	28
0.02	28	28	28	28
0.0225	28	28	28	28
0.025	28	28	28	28
0.0275	28	28	28	28
0.03	28	28	28	28
0.0325	28	28	28	28
0.035	28	28	28	28
0.0375	28	28	28	28
0.04	28	28	28	28
0.0425	28	28	28	28
0.045	28	28	28	28
0.0475	28	28	28	28
0.05	28	28	28	28
0.0525	28	28	28	28
0.055	28	28	28	28
0.0575	28	28	28	27
0.06	28	28	28	28
0.0625	28	28	28	27
0.065	28	28	27	28
0.0675	28	28	27	28
0.07	28	28	28	27
0.0725	28	28	28	28
0.075	28	28	28	27
0.0775	28	27	27	27
0.08	28	28	28	28
0.0825	28	28	27	27
0.085	28	28	28	27
0.0875	28	28	28	27
0.09	28	28	28	27
0.0925	28	28	28	28
0.095	28	28	28	28
0.0975	28	28	28	27
0.1	28	28	28	27
0.1025	28	28	28	28
0.105	28	28	28	27
0.1075	28	28	28	27
0.11	28	28	28	28
0.1125	28	28	27	27
0.115	28	28	28	27
0.1175	28	28	28	28
0.12	28	28	28	27
0.1225	28	28	28	27
0.125	28	28	28	28
0.1275	28	28	28	27
0.13	28	28	28	27
0.1325	28	28	28	28
0.135	28	28	28	27
0.1375	28	28	28	27
0.14	28	28	27	28
0.1425	28	28	28	27
0.145	28	28	28	28
0.1475	28	28	28	27
0.15	28	28	28	27
0.1525	28	28	28	28
0.155	28	28	28	27
0.1575	28	28	28	28
0.16	28	28	28	27
0.1625	28	28	28	27
0.165	28	28	28	28
0.1675	28	28	28	27
0.17	28	28	27	27
0.1725	28	28	28	27
0.175	28	28	28	28
0.1775	28	28	28	27
0.18	28	28	28	27
0.1825	28	28	27	28
0.185	28	28	28	27
0.1875	28	28	28	27
0.19	28	28	28	28
0.1925	28	28	28	27
0.195	28	28	27	27
0.1975	28	28	28	28
0.2	28	28	27	27
0.2025	28	28	28	27
0.205	28	28	28	28
0.2075	28	28	28	27
0.21	28	28	28	27
0.2125	28	28	28	28
0.215	28	28	28	27
0.2175	28	28	28	27
0.22	28	28	28	28
0.2225	28	28	28	27
0.225	28	28	28	27
0.2275	28	28	28	27
0.23	28	28	28	28
0.2325	28	28	27	27
0.235	28	28	28	27
0.2375	28	28	28	28
0.24	28	28	28	27
0.2425	28	28	28	28
0.245	28	28	28	27
0.2475	28	28	28	27
0.25	28	27	28	28
0.2525	28	28	27	27
0.255	28	28	27	27
0.2575	28	28	28	28
0.26	28	28	28	27
0.2625	28	28	28	27
0.265	28	28	28	28
0.2675	28	28	28	27
0.27	28	28	28	28
0.2725	28	28	28	28
0.275	28	28	28	27
0.2775	28	28	28	27
0.28	28	28	28	27
0.2825	28	28	28	28
0.285	28	28	28	27
0.2875	28	28	27	27
0.29	28	28	28	28
0.2925	28	28	28	27
0.295	28	28	28	28
0.2975	28	28	28	27
0.3	28	28	28	27
0.3025	28	28	28	28
0.305	28	28	28	27
0.3075	28	28	28	28
0.31	28	28	28	27
0.3125	28	28	28	27
0.315	28	28	28	28
0.3175	28	28	28	27
0.32	28	28	28	28
0.3225	28	27	28	28
0.325	28	28	28	28
0.3275	28	28	28	28
0.33	28	28	28	27
0.3325	28	28	28	28
0.335	28	28	28	27
0.3375	28	28	28	28
0.34	28	28	28	27
0.3425	28	28	28	28
0.345	28	28	28	27
0.3475	28	28	28	27
0.35	28	28	28	28
0.3525	28	28	28	28
0.355	28	28	28	28
0.3575	28	28	28	28
0.36	28	28	28	28
0.3625	28	28	28	28
0.365	28	28	28	28
0.3675	28	28	28	27
0.37	28	28	28	28
0.3725	28	28	28	28
0.375	28	28	27	28
0.3775	28	28	28	28
0.38	28	28	28	28
0.3825	28	28	28	27
0.385	28	28	28	28
0.3875	28	28	28	27
0.39	28	28	28	28
0.3925	28	28	28	27
0.395	28	28	28	27
0.3975	28	28	28	28
0.4	28	28	28	27
0.4025	28	28	28	28
0.405	28	28	28	28
0.4075	28	28	28	27
0.41	28	28	28	28
0.4125	28	28	28	28
0.415	28	28	28	28
0.4175	28	28	28	27
0.42	28	28	28	27
0.4225	28	28	28	28
0.425	28	28	28	28
0.4275	28	28	28	28
0.43	28	28	27	28
0.4325	28	28	28	28
0.435	28	28	27	28
0.4375	28	28	28	28
0.44	28	28	27	28
0.4425	28	28	28	28
0.445	28	28	28	28
0.4475	28	28	28	28
0.45	28	28	28	28
0.4525	28	28	28	28
0.455	28	28	28	28
0.4575	28	28	28	28
0.46	28	28	28	28
0.4625	28	28	28	28
0.465	28	28	28	28
0.4675	28	28	28	28
0.47	28	28	28	28
0.4725	28	28	28	28
0.475	28	28	28	28
0.4775	28	28	28	28
0.48	28	28	27	28
0.4825	28	28	27	28
0.485	28	28	28	28
0.4875	28	28	28	28
0.49	28	28	28	28
0.4925	28	28	28	28
0.495	28	28	28	28
0.4975	28	28	28	28
0.5	28	28	28	28
0.5025	28	28	28	28
0.505	28	28	28	28
0.5075	28	28	28	28
0.51	28	28	28	28
0.5125	28	28	28	28
0.515	28	28	28	28
0.5175	28	28	28	27
0.52	28	28	28	28
0.5225	28	28	28	28
0.525	28	28	28	28
0.5275	28	28	28	27
0.53	28	28	28	28
0.5325	28	28	28	27
0.535	28	28	28	27
0.5375	28	28	28	28
0.54	28	28	28	28
0.5425	28	28	28	27
0.545	28	28	28	28
0.5475	28	28	28	28
0.55	28	28	28	28
0.5525	28	28	28	28
0.555	28	28	28	28
0.5575	28	28	28	28
0.56	28	28	28	28
0.5625	28	28	28	28
0.565	28	28	28	28
0.5675	28	28	28	28
0.57	28	28	28	28
0.5725	28	28	28	28
0.575	28	28	28	28
0.5775	28	28	28	28
0.58	28	28	27	28
0.5825	28	28	28	28
0.585	28	28	28	28
0.5875	28	28	28	28
0.59	28	28	28	28
0.5925	28	28	28	28
0.595	28	28	28	28
0.5975	28	28	28	28
0.6	28	28	27	28
0.6025	28	28	28	28
0.605	28	28	28	27
0.6075	28	28	28	28
0.61	28	28	28	28
0.6125	28	28	28	28
0.615	28	28	28	28
0.6175	28	28	28	28
0.62	28	28	28	28
0.6225	28	28	28	28
0.625	28	28	28	28
0.6275	28	28	28	28
0.63	28	28	28	28
0.6325	28	28	28	28
0.635	28	28	28	28
0.6375	28	28	28	28
0.64	28	28	28	28
0.6425	28	28	28	28
0.645	28	28	28	28
0.6475	28	28	28	28
0.65	28	28	28	28
0.6525	28	28	28	28
0.655	28	28	28	28
0.6575	28	28	28	28
0.66	28	28	28	28
0.6625	28	28	27	28
0.665	28	28	28	28
0.6675	28	28	28	28
0.67	28	28	28	28
0.6725	28	28	28	28
0.675	28	28	27	28
0.6775	28	28	28	28
0.68	28	28	28	28
0.6825	28	28	28	28
0.685	28	28	28	28
0.6875	28	28	28	28
0.69	28	28	28	28
0.6925	28	28	28	28
0.695	28	28	28	28
0.6975	28	28	28	28
0.7	28	28	28	28
0.7025	28	28	28	28
0.705	28	28	28	28
0.7075	28	28	28	28
0.71	28	28	28	28
0.7125	28	28	28	28
0.715	28	28	28	28
0.7175	28	28	28	28
0.72	28	28	28	28
0.7225	28	28	28	28
0.725	28	28	28	28
0.7275	28	28	28	28
0.73	28	28	28	28
0.7325	28	28	28	28
0.735	28	28	28	28
0.7375	28	28	28	28
0.74	28	28	28	28
0.7425	28	28	28	28
0.745	28	28	28	28
0.7475	28	28	28	28
0.75	28	28	28	28
0.7525	28	28	28	28
0.755	28	28	28	28
0.7575	28	28	28	28
0.76	28	28	28	28
0.7625	28	28	28	28
0.765	28	28	28	28
0.7675	28	28	28	28
0.77	28	28	28	28
0.7725	28	28	28	28
0.775	28	28	28	28
0.7775	28	28	28	28
0.78	28	28	28	28
0.7825	28	28	28	28
0.785	28	28	28	28
0.7875	28	28	28	28
0.79	28	28	28	28
0.7925	28	28	28	28
0.795	28	28	28	28
0.7975	28	28	28	28
0.8	28	28	28	28
0.8025	28	28	28	28
0.805	28	28	28	28
0.8075	28	28	28	28
0.81	28	28	28	28
0.8125	28	28	28	28
0.815	28	28	28	28
0.8175	28	28	28	28
0.82	28	28	28	28
0.8225	28	28	28	28
0.825	28	28	28	28
0.8275	28	28	28	28
0.83	28	28	28	28
0.8325	28	28	28	28
0.835	28	28	28	28
0.8375	28	28	28	28
0.84	28	28	28	28
0.8425	28	28	28	28
0.845	28	28	28	28
0.8475	28	28	28	28
0.85	28	28	28	28
0.8525	28	28	28	28
0.855	28	28	28	28
0.8575	28	28	28	28
0.86	28	28	28	28
0.8625	28	28	28	28
0.865	28	28	28	28
0.8675	28	28	28	28
0.87	28	28	28	28
0.8725	28	28	28	28
0.875	28	28	28	28
0.8775	28	28	28	28
0.88	28	28	28	28
0.8825	28	28	28	28
0.885	28	28	28	28
0.8875	28	28	28	28
0.89	28	28	28	28
0.8925	28	28	28	28
0.895	28	28	28	28
0.8975	28	28	28	28
0.9	28	28	28	28
0.9025	28	28	28	28
0.905	28	28	28	28
0.9075	28	28	28	28
0.91	28	28	28	28
0.9125	28	28	28	28
0.915	28	28	28	28
0.9175	28	28	28	28
0.92	28	28	28	28
0.9225	28	28	28	28
0.925	28	28	28	28
0.9275	28	28	28	28
0.93	28	28	28	28
0.9325	28	28	28	28
0.935	28	28	28	28
0.9375	28	28	28	28
0.94	28	28	28	28
0.9425	28	28	28	28
0.945	28	28	28	28
0.9475	28	28	28	28
0.95	28	28	28	28
0.9525	28	28	28	28
0.955	28	28	28	28
0.9575	28	28	28	28
0.96	28	28	28	28
0.9625	28	28	28	28
0.965	28	28	28	28
0.9675	28	28	28	28
0.97	28	28	28	28
0.9725	28	28	28	28
0.975	28	28	28	28
0.9775	28	28	28	28
0.98	28	28	28	28
0.9825	28	28	28	28
0.985	28	28	28	28
0.9875	28	28	28	28
0.99	28	28	28	28
0.9925	28	28	28	28
0.995	28	28	28	28
0.9975	28	28	27	26

==> tikz/Stefan_DRE/Stefan_plot_data_1._by_out.weight_control_out.time_BDF.dat <==
1	2683.6	1	2627.5	1	2762.2	1	2881.4
10	2701	10	2647.7	10	2768	10	2895
100	4164.7	100	3938.1	100	4144.6	100	4289.8
1000	4165.6	1000	4042.2	1000	4219.9	1000	4361
10000	5625.6	10000	5385.4	10000	5442.1	10000	5533.7
1e+05	7021.3	1e+05	6658.6	1e+05	6755.8	1e+05	5866
1e+06	8387.9	1e+06	8103.2	1e+06	8557.1	1e+06	8522
1e+07	11407	1e+07	10015	1e+07	9853.4	1e+07	10018
1e+08	11757	1e+08	10624	1e+08	10556	1e+08	11878
1e+09	14459	1e+09	13291	1e+09	13568	1e+09	12470
1e+10	15822	1e+10	14312	1e+10	13777	1e+10	14058
1e+11	18243	1e+11	17550	1e+11	16600	1e+11	17288
1e+12	29332	1e+12	28642	1e+12	17241	1e+12	17958
1e+13	34726	1e+13	32804	1e+13	17338	1e+13	18202
1e+14	38475	1e+14	37757	1e+14	22375	1e+14	22426


==> tikz/Stefan_DRE/Stefan_plot_data_1._by_out.weight_control_out.time_BDF_t_401.dat <==
1	9811.5	1	9677.2	1	9399.7	1	9167.7
10	9874.8	10	9742.2	10	9453.3	10	9173.5
100	10652	100	9779.6	100	9470.9	100	9211.7
1000	14838	1000	14769	1000	14109	1000	13808
10000	15026	10000	14836	10000	14239	10000	14032
1e+05	20366	1e+05	20003	1e+05	19096	1e+05	18522
1e+06	25166	1e+06	24409	1e+06	24225	1e+06	23482
1e+07	35827	1e+07	29135	1e+07	28269	1e+07	28197
1e+08	41851	1e+08	35020	1e+08	34444	1e+08	34262
1e+09	42297	1e+09	39168	1e+09	37634	1e+09	40428
1e+10	42632	1e+10	44377	1e+10	41468	1e+10	44218
1e+11	50134	1e+11	51112	1e+11	46008	1e+11	47847
1e+12	56435	1e+12	57096	1e+12	50691	1e+12	57398


==> tikz/Stefan_DRE/Stefan_plot_data_1._by_out.weight_control_out.time_split.dat <==
1	5634.4	1	18704
10	5637.8	10	18704
100	5667.3	100	18712
1000	5674.5	1000	18724
10000	5676	10000	18730
1e+05	5679.8	1e+05	18744
1e+06	5681	1e+06	18756
1e+07	5681.3	1e+07	18771
1e+08	5685.5	1e+08	18777
1e+09	5687.9	1e+09	18782
1e+10	5690.5	1e+10	18786
1e+11	5699.2	1e+11	18790
1e+12	5699.3	1e+12	18806
1e+13	5706.8	1e+13	18839
1e+14	5718.5	1e+14	18844


==> tikz/Stefan_DRE/Stefan_plot_data_1._by_out.weight_control_out.time_split_t_401.dat <==
1	20866	1	71951
10	20954	10	72053
100	20971	100	72183
1000	20995	1000	72216
10000	21007	10000	72228
1e+05	21016	1e+05	72320
1e+06	21017	1e+06	72344
1e+07	21029	1e+07	72431
1e+08	21030	1e+08	72468
1e+09	21036	1e+09	72622
1e+10	21066	1e+10	72709
1e+11	21080	1e+11	72731
1e+12	21094	1e+12	72768


==> tikz/Stefan_DRE/Stefan_plot_data_out.nt_mean_out.rank__1.000000e-04_BDF.dat <==
101	26.951	101	26.215	101	26.079	101	26.022
401	27.207	401	26.634	401	26.508	401	26.55
1001	27.322	1001	27.255	1001	27.178	1001	27.118
2001	27.901	2001	27.493	2001	27.305	2001	27.19
4001	27.935	4001	27.911	4001	27.891	4001	27.805
8001	28.022	8001	27.995	8001	27.928	8001	27.891


==> tikz/Stefan_DRE/Stefan_plot_data_out.nt_mean_out.rank__1.000000e-04_split.dat <==
101	7.7426	0	0
401	10.688	101	10.683
1001	13.418	401	14.182
2001	14.615	1001	14.63
4001	15.126	2001	16.323
8001	16.279	4001	16.989


==> tikz/Stefan_DRE/Stefan_plot_data_out.nt_mean_out.rank__BDF.dat <==
101	26.771	101	26.223	101	26.078	101	26.024
401	27.188	401	26.652	401	26.498	401	26.403
1001	27.3	1001	27.25	1001	27.166	1001	27.096
2001	27.901	2001	27.496	2001	27.285	2001	27.193
4001	27.92	4001	27.911	4001	27.891	4001	27.781
8001	28.022	8001	27.99	8001	27.918	8001	27.891


==> tikz/Stefan_DRE/Stefan_plot_data_out.nt_mean_out.rank__split.dat <==
101	7.7426	0	0
401	10.688	0	0
1001	13.418	101	10.683
2001	14.615	401	14.182
4001	15.126	1001	14.63
8001	16.279	2001	16.323


==> tikz/Stefan_DRE/Stefan_plot_data_out.nt_out.time_1.000000e-04_BDF.dat <==
101	5523.7	101	5362.4	101	5459.3	101	5539.9
401	14963	401	14848	401	14297	401	13608
1001	33429	1001	31810	1001	31638	1001	30597
2001	60741	2001	59502	2001	58281	2001	56852
4001	1.148e+05	4001	1.1024e+05	4001	1.0864e+05	4001	1.0767e+05
8001	2.276e+05	8001	2.1593e+05	8001	2.0456e+05	8001	2.0766e+05


==> tikz/Stefan_DRE/Stefan_plot_data_out.nt_out.time_1.000000e-04_split.dat <==
101	5750.5	0	0
401	21031	101	18785
1001	54761	401	71763
2001	1.0865e+05	1001	1.7118e+05
4001	1.9982e+05	2001	3.338e+05
8001	3.8585e+05	4001	6.4019e+05


==> tikz/Stefan_DRE/Stefan_plot_data_out.nt_out.time_BDF.dat <==
101	2672	101	2622.2	101	2775.3	101	2861.1
401	9864.6	401	9696.8	401	9436.7	401	9178.1
1001	22511	1001	21256	1001	20901	1001	20459
2001	40134	2001	38998	2001	38872	2001	37432
4001	74230	4001	72576	4001	71299	4001	71022
8001	1.4366e+05	8001	1.4089e+05	8001	1.31e+05	8001	1.3383e+05


==> tikz/Stefan_DRE/Stefan_plot_data_out.nt_out.time_split.dat <==
101	5637.8	0	0
401	21029	101	18790
1001	54040	401	72622
2001	1.0752e+05	1001	1.7271e+05
4001	1.9787e+05	2001	3.349e+05
8001	3.8465e+05	4001	6.3727e+05


==> tikz/Stefan_DRE/Stefan_plot_data_out.specs.nb_out.time_1.000000e-04_BDF.dat <==
1	14963	1	14848	1	14297	1	13608
2	15534	2	15257	2	14726	2	14307
4	16934	4	16853	4	16044	4	15608
6	19201	6	18051	6	17635	6	17018
8	19316	8	18979	8	18608	8	18179
10	21456	10	20196	10	19610	10	19419
12	22583	12	21254	12	20766	12	20246


==> tikz/Stefan_DRE/Stefan_plot_data_out.specs.nb_out.time_1.000000e-04_split.dat <==
1	21030	1	71763
2	21031	2	72428
4	21329	4	72855
6	21364	6	73323
8	21462	8	73324
10	21517	10	73803
12	21596	12	74106


==> tikz/Stefan_DRE/Stefan_plot_data_out.specs.nb_out.time_BDF.dat <==
1	2672	1	2622.2	1	2775.3	1	2861.1
2	2805.2	2	2706.8	2	2863.5	2	2986.7
4	2989.3	4	2959.5	4	3149.7	4	3300.2
6	3235.3	6	3106.1	6	3343.9	6	3579.4
8	3407.3	8	3296.4	8	3400.4	8	3582.7
10	3587.4	10	3485.3	10	3770.4	10	4057.6
12	3736.2	12	3662.8	12	3876.2	12	4199.7


==> tikz/Stefan_DRE/Stefan_plot_data_out.specs.nb_out.time_split.dat <==
1	5679.2	1	18739
2	5701.6	2	18966
4	5738.5	4	18969
6	5783.6	6	18997
8	5790.3	8	19017
10	5803.6	10	19145
12	5812.2	12	19252


==> tikz/Stefan_DRE/Stefan_plot_data_out.specs.nc_out.time_1.000000e-04_BDF.dat <==
1	9982.6	1	9257.9	1	9106.8	1	9104.1
2	14963	2	14848	2	14297	2	13608
3	56168	3	61808	3	50079	3	48604
4	65631	4	63329	4	64166	4	62655
5	74640	5	70983	5	70813	5	72753
6	74814	6	82315	6	72369	6	73971
7	82381	7	85734	7	85967	7	88487
8	1.3005e+05	8	1.1078e+05	8	1.1175e+05	8	1.1179e+05


==> tikz/Stefan_DRE/Stefan_plot_data_out.specs.nc_out.time_1.000000e-04_split.dat <==
1	20373	1	71354
2	21031	2	71763
3	24260	3	81671
4	24685	4	84189
5	26184	5	89830
6	28457	6	93715
7	28868	7	1.0203e+05
8	29808	8	1.0259e+05


==> tikz/Stefan_DRE/Stefan_plot_data_out.specs.nc_out.time_BDF.dat <==
1	2672	1	2622.2	1	2749.1	1	2848.3
2	2816.9	2	2765	2	2775.3	2	2861.1
3	10987	3	10915	3	11137	3	11478
4	12353	4	11091	4	11214	4	11516
5	12472	5	11873	5	12441	5	12842
6	13845	6	13348	6	14156	6	13784
7	13974	7	13545	7	14425	7	14047
8	17671	8	15177	8	15244	8	15617


==> tikz/Stefan_DRE/Stefan_plot_data_out.specs.nc_out.time_split.dat <==
1	5553.2	1	18718
2	5679.2	2	18739
3	6217.9	3	21789
4	6490.2	4	22265
5	6803.9	5	23661
6	7283.4	6	24893
7	7548.8	7	25098
8	8361.4	8	25355


==> tikz/Stefan_DRE/Stefan_plot_err_vs_time_ref_BDF_4_t_0_nt_8001.dat <==
5750.5	0.94907	18785	0.61347	5523.7	0.022015	5362.4	0.016421	5459.3	0.01375	5539.9	0.01212
21031	0.6359	71763	0.65486	14963	0.0050697	14848	0.0016859	14297	0.00035018	13608	0.00039542
54761	0.65597	1.7118e+05	0.65505	33429	0.0024242	31810	0.00060358	31638	0.00011169	30597	4.2133e-05
1.0865e+05	0.65508	3.338e+05	0.65508	60741	0.0011439	59502	9.6775e-05	58281	5.1092e-05	56852	4.0072e-05
1.9982e+05	0.65511	6.4019e+05	0.6551	1.148e+05	0.00058325	1.1024e+05	2.3852e-05	1.0864e+05	1.1295e-05	1.0767e+05	9.9284e-06
3.8585e+05	0.65511	0	0	2.276e+05	0.00029348	2.1593e+05	6.2948e-06	2.0456e+05	8.8737e-07	2.0766e+05	0


==> tikz/smallscale/LQR_LTV_compare_x_25_t_512_tend_0.1_rel_err_quad_adaptive_time.dat <==
0	4.1272e-08	3.9045e-10	0.0001563	1.1751e-07	5.7838e-10	5.2035e-12
0.00019531	4.1204e-08	3.8968e-10	0.00015748	1.1654e-07	5.856e-10	5.3224e-12
0.00039063	4.1136e-08	3.8891e-10	0.00015866	1.1558e-07	5.929e-10	5.387e-12
0.00058594	4.1068e-08	3.8813e-10	0.00015984	1.1462e-07	6.003e-10	5.3509e-12
0.00078125	4.1e-08	3.8735e-10	0.00016103	1.1366e-07	6.0774e-10	5.4509e-12
0.00097656	4.0932e-08	3.8657e-10	0.00016222	1.1272e-07	6.1522e-10	5.7055e-12
0.0011719	4.0865e-08	3.8578e-10	0.00016342	1.1178e-07	6.2282e-10	5.7503e-12
0.0013672	4.0797e-08	3.8499e-10	0.00016462	1.1084e-07	6.3053e-10	5.5925e-12
0.0015625	4.0729e-08	3.8419e-10	0.00016582	1.0992e-07	6.3828e-10	5.5844e-12
0.0017578	4.0661e-08	3.8339e-10	0.00016703	1.09e-07	6.4605e-10	5.8497e-12
0.0019531	4.0594e-08	3.8259e-10	0.00016824	1.0809e-07	6.5392e-10	5.9672e-12
0.0021484	4.0526e-08	3.8179e-10	0.00016945	1.0718e-07	6.6192e-10	5.8408e-12
0.0023438	4.0459e-08	3.8098e-10	0.00017067	1.0629e-07	6.7e-10	5.7554e-12
0.0025391	4.0391e-08	3.8017e-10	0.00017189	1.054e-07	6.7807e-10	5.9961e-12
0.0027344	4.0324e-08	3.7935e-10	0.00017312	1.0453e-07	6.8624e-10	6.1766e-12
0.0029297	4.0256e-08	3.7853e-10	0.00017434	1.0366e-07	6.9454e-10	6.0957e-12
0.003125	4.0189e-08	3.7771e-10	0.00017558	1.028e-07	7.0293e-10	5.9584e-12
0.0033203	4.0122e-08	3.7688e-10	0.00017681	1.0196e-07	7.1133e-10	6.1363e-12
0.0035156	4.0054e-08	3.7605e-10	0.00017806	1.0112e-07	7.1979e-10	6.3683e-12
0.0037109	3.9987e-08	3.7522e-10	0.0001793	1.0029e-07	7.2839e-10	6.3475e-12
0.0039063	3.992e-08	3.7438e-10	0.00018055	9.9476e-08	7.371e-10	6.1869e-12
0.0041016	3.9852e-08	3.7354e-10	0.0001818	9.8671e-08	7.4584e-10	6.2787e-12
0.0042969	3.9785e-08	3.727e-10	0.00018306	9.7877e-08	7.5463e-10	6.5496e-12
0.0044922	3.9718e-08	3.7185e-10	0.00018432	9.7094e-08	7.6354e-10	6.6007e-12
0.0046875	3.9651e-08	3.71e-10	0.00018558	9.6323e-08	7.7257e-10	6.4437e-12
0.0048828	3.9584e-08	3.7015e-10	0.00018685	9.5563e-08	7.8166e-10	6.4366e-12
0.0050781	3.9517e-08	3.6929e-10	0.00018812	9.4816e-08	7.9078e-10	6.7137e-12
0.0052734	3.945e-08	3.6843e-10	0.0001894	9.4081e-08	8.0001e-10	6.8395e-12
0.0054688	3.9383e-08	3.6757e-10	0.00019067	9.3357e-08	8.0937e-10	6.7136e-12
0.0056641	3.9316e-08	3.667e-10	0.00019196	9.2646e-08	8.1882e-10	6.6233e-12
0.0058594	3.9249e-08	3.6583e-10	0.00019325	9.1948e-08	8.2828e-10	6.872e-12
0.0060547	3.9182e-08	3.6495e-10	0.00019454	9.1262e-08	8.3784e-10	7.0682e-12
0.00625	3.9115e-08	3.6407e-10	0.00019583	9.0589e-08	8.4754e-10	6.9967e-12
0.0064453	3.9048e-08	3.6319e-10	0.00019713	8.9928e-08	8.5735e-10	6.8567e-12
0.0066406	3.8982e-08	3.6231e-10	0.00019843	8.928e-08	8.6718e-10	7.0364e-12
0.0068359	3.8915e-08	3.6142e-10	0.00019974	9.004e-08	8.7708e-10	7.2915e-12
0.0070313	3.8848e-08	3.6052e-10	0.00020105	9.209e-08	8.8713e-10	7.2859e-12
0.0072266	3.8781e-08	3.5963e-10	0.00020237	9.4176e-08	8.973e-10	7.1235e-12
0.0074219	3.8715e-08	3.5873e-10	0.00020369	9.6301e-08	9.0752e-10	7.2025e-12
0.0076172	3.8648e-08	3.5782e-10	0.00020501	9.8464e-08	9.1778e-10	7.4929e-12
0.0078125	3.8581e-08	3.5691e-10	0.00020634	1.0066e-07	9.2818e-10	7.5686e-12
0.0080078	3.8515e-08	3.56e-10	0.00020767	1.029e-07	9.3872e-10	7.4206e-12
0.0082031	3.8448e-08	3.5509e-10	0.00020901	1.0518e-07	9.4933e-10	7.3972e-12
0.0083984	3.8382e-08	3.5417e-10	0.00021035	1.075e-07	9.5996e-10	7.6883e-12
0.0085938	3.8315e-08	3.5325e-10	0.00021169	1.0986e-07	9.7072e-10	7.8433e-12
0.0087891	3.8249e-08	3.5232e-10	0.00021304	1.1225e-07	9.8163e-10	7.7342e-12
0.0089844	3.8182e-08	3.5139e-10	0.00021439	1.1468e-07	9.9265e-10	7.6316e-12
0.0091797	3.8116e-08	3.5046e-10	0.00021575	1.1716e-07	1.0037e-09	7.8783e-12
0.009375	3.8049e-08	3.4953e-10	0.00021711	1.1967e-07	1.0148e-09	8.1048e-12
0.0095703	3.7983e-08	3.4859e-10	0.00021847	1.2222e-07	1.0261e-09	8.0565e-12
0.0097656	3.7917e-08	3.4764e-10	0.00021984	1.2482e-07	1.0375e-09	7.9086e-12
0.0099609	3.785e-08	3.4669e-10	0.00022121	1.2745e-07	1.049e-09	8.0634e-12
0.010156	3.7784e-08	3.4574e-10	0.00022259	1.3012e-07	1.0605e-09	8.348e-12
0.010352	3.7718e-08	3.4479e-10	0.00022397	1.3283e-07	1.0722e-09	8.3775e-12
0.010547	3.7651e-08	3.4383e-10	0.00022536	1.3559e-07	1.084e-09	8.2202e-12
0.010742	3.7585e-08	3.4287e-10	0.00022675	1.3838e-07	1.0959e-09	8.2617e-12
0.010938	3.7519e-08	3.419e-10	0.00022814	1.4121e-07	1.1079e-09	8.5674e-12
0.011133	3.7453e-08	3.4093e-10	0.00022954	1.4409e-07	1.1199e-09	8.6824e-12
0.011328	3.7387e-08	3.3996e-10	0.00023094	1.47e-07	1.1322e-09	8.5518e-12
0.011523	3.732e-08	3.3899e-10	0.00023235	1.4996e-07	1.1445e-09	8.4932e-12
0.011719	3.7254e-08	3.3801e-10	0.00023376	1.5296e-07	1.1569e-09	8.7858e-12
0.011914	3.7188e-08	3.3702e-10	0.00023517	1.56e-07	1.1694e-09	8.9901e-12
0.012109	3.7122e-08	3.3604e-10	0.00023659	1.5907e-07	1.182e-09	8.9166e-12
0.012305	3.7056e-08	3.3504e-10	0.00023802	1.622e-07	1.1948e-09	8.7932e-12
0.0125	3.699e-08	3.3405e-10	0.00023945	1.6536e-07	1.2077e-09	9.0078e-12
0.012695	3.6924e-08	3.3305e-10	0.00024088	1.6856e-07	1.2206e-09	9.28e-12
0.012891	3.6858e-08	3.3205e-10	0.00024232	1.7181e-07	1.2337e-09	9.2803e-12
0.013086	3.6792e-08	3.3104e-10	0.00024376	1.7509e-07	1.2469e-09	9.1358e-12
0.013281	3.6726e-08	3.3004e-10	0.00024521	1.7842e-07	1.2602e-09	9.2438e-12
0.013477	3.666e-08	3.2902e-10	0.00024666	1.8179e-07	1.2736e-09	9.5635e-12
0.013672	3.6594e-08	3.2801e-10	0.00024811	1.8521e-07	1.2871e-09	9.6548e-12
0.013867	3.6528e-08	3.2699e-10	0.00024957	1.8866e-07	1.3008e-09	9.521e-12
0.014063	3.6463e-08	3.2596e-10	0.00025103	1.9216e-07	1.3146e-09	9.5098e-12
0.014258	3.6397e-08	3.2494e-10	0.0002525	1.957e-07	1.3285e-09	9.8298e-12
0.014453	3.6331e-08	3.2391e-10	0.00025398	1.9928e-07	1.3424e-09	1.0014e-11
0.014648	3.6265e-08	3.2287e-10	0.00025545	2.0291e-07	1.3566e-09	9.9256e-12
0.014844	3.6199e-08	3.2183e-10	0.00025694	2.0658e-07	1.3709e-09	9.8299e-12
0.015039	3.6133e-08	3.2079e-10	0.00025842	2.1029e-07	1.3852e-09	1.009e-11
0.015234	3.6068e-08	3.1975e-10	0.00025991	2.1404e-07	1.3997e-09	1.0358e-11
0.01543	3.6002e-08	3.187e-10	0.00026141	2.1784e-07	1.4143e-09	1.0343e-11
0.015625	3.5936e-08	3.1765e-10	0.00026291	2.2169e-07	1.4291e-09	1.0207e-11
0.01582	3.587e-08	3.1659e-10	0.00026441	2.2557e-07	1.444e-09	1.0354e-11
0.016016	3.5805e-08	3.1553e-10	0.00026592	2.295e-07	1.4589e-09	1.0681e-11
0.016211	3.5739e-08	3.1447e-10	0.00026744	2.3348e-07	1.4741e-09	1.0759e-11
0.016406	3.5673e-08	3.134e-10	0.00026896	2.375e-07	1.4894e-09	1.0628e-11
0.016602	3.5608e-08	3.1233e-10	0.00027048	2.4156e-07	1.5048e-09	1.0648e-11
0.016797	3.5542e-08	3.1126e-10	0.00027201	2.4567e-07	1.5202e-09	1.0987e-11
0.016992	3.5476e-08	3.1018e-10	0.00027354	2.4982e-07	1.5359e-09	1.116e-11
0.017188	3.5411e-08	3.091e-10	0.00027508	2.5402e-07	1.5517e-09	1.1068e-11
0.017383	3.5345e-08	3.0802e-10	0.00027662	2.5827e-07	1.5676e-09	1.0992e-11
0.017578	3.5279e-08	3.0693e-10	0.00027817	2.6256e-07	1.5836e-09	1.1278e-11
0.017773	3.5214e-08	3.0584e-10	0.00027972	2.6689e-07	1.5998e-09	1.1549e-11
0.017969	3.5148e-08	3.0474e-10	0.00028128	2.7128e-07	1.6161e-09	1.153e-11
0.018164	3.5083e-08	3.0365e-10	0.00028284	2.7571e-07	1.6326e-09	1.1407e-11
0.018359	3.5017e-08	3.0254e-10	0.00028441	2.8018e-07	1.6492e-09	1.1577e-11
0.018555	3.4952e-08	3.0144e-10	0.00028598	2.847e-07	1.6659e-09	1.1918e-11
0.01875	3.4886e-08	3.0033e-10	0.00028755	2.8928e-07	1.6827e-09	1.1999e-11
0.018945	3.482e-08	2.9922e-10	0.00028914	2.9389e-07	1.6998e-09	1.1879e-11
0.019141	3.4755e-08	2.981e-10	0.00029072	2.9856e-07	1.717e-09	1.1913e-11
0.019336	3.4689e-08	2.9698e-10	0.00029231	3.0327e-07	1.7342e-09	1.2266e-11
0.019531	3.4624e-08	2.9586e-10	0.00029391	3.0803e-07	1.7517e-09	1.2452e-11
0.019727	3.4558e-08	2.9474e-10	0.00029551	3.1284e-07	1.7693e-09	1.2369e-11
0.019922	3.4493e-08	2.9361e-10	0.00029712	3.177e-07	1.787e-09	1.2302e-11
0.020117	3.4427e-08	2.9248e-10	0.00029873	3.2261e-07	1.8049e-09	1.259e-11
0.020313	3.4362e-08	2.9134e-10	0.00030034	3.2757e-07	1.8229e-09	1.2877e-11
0.020508	3.4296e-08	2.902e-10	0.00030196	3.3258e-07	1.8411e-09	1.2876e-11
0.020703	3.4231e-08	2.8906e-10	0.00030359	3.3763e-07	1.8595e-09	1.2767e-11
0.020898	3.4165e-08	2.8791e-10	0.00030522	3.4274e-07	1.8779e-09	1.2933e-11
0.021094	3.41e-08	2.8676e-10	0.00030686	3.479e-07	1.8965e-09	1.3292e-11
0.021289	3.4034e-08	2.8561e-10	0.0003085	3.5311e-07	1.9153e-09	1.3396e-11
0.021484	3.3969e-08	2.8446e-10	0.00031015	3.5837e-07	1.9343e-09	1.329e-11
0.02168	3.3904e-08	2.833e-10	0.0003118	3.6369e-07	1.9534e-09	1.3314e-11
0.021875	3.3838e-08	2.8214e-10	0.00031345	3.6905e-07	1.9726e-09	1.368e-11
0.02207	3.3773e-08	2.8097e-10	0.00031512	3.7447e-07	1.992e-09	1.3903e-11
0.022266	3.3707e-08	2.798e-10	0.00031678	3.7994e-07	2.0116e-09	1.3852e-11
0.022461	3.3642e-08	2.7863e-10	0.00031846	3.8547e-07	2.0314e-09	1.3788e-11
0.022656	3.3576e-08	2.7746e-10	0.00032013	3.9105e-07	2.0513e-09	1.4064e-11
0.022852	3.3511e-08	2.7628e-10	0.00032182	3.9668e-07	2.0713e-09	1.4391e-11
0.023047	3.3445e-08	2.751e-10	0.00032351	4.0236e-07	2.0915e-09	1.4428e-11
0.023242	3.338e-08	2.7391e-10	0.0003252	4.0811e-07	2.112e-09	1.433e-11
0.023438	3.3314e-08	2.7273e-10	0.0003269	4.139e-07	2.1325e-09	1.4455e-11
0.023633	3.3249e-08	2.7154e-10	0.0003286	4.1976e-07	2.1532e-09	1.4836e-11
0.023828	3.3184e-08	2.7034e-10	0.00033031	4.2566e-07	2.1741e-09	1.4991e-11
0.024023	3.3118e-08	2.6915e-10	0.00033203	4.3163e-07	2.1952e-09	1.4912e-11
0.024219	3.3053e-08	2.6795e-10	0.00033375	4.3765e-07	2.2164e-09	1.4907e-11
0.024414	3.2987e-08	2.6675e-10	0.00033548	4.4373e-07	2.2378e-09	1.5261e-11
0.024609	3.2922e-08	2.6554e-10	0.00033721	4.4987e-07	2.2594e-09	1.5537e-11
0.024805	3.2856e-08	2.6433e-10	0.00033895	4.5606e-07	2.2812e-09	1.5527e-11
0.025	3.2791e-08	2.6312e-10	0.00034069	4.6232e-07	2.3031e-09	1.546e-11
0.025195	3.2725e-08	2.6191e-10	0.00034244	4.6863e-07	2.3252e-09	1.568e-11
0.025391	3.266e-08	2.6069e-10	0.00034419	4.75e-07	2.3475e-09	1.6055e-11
0.025586	3.2594e-08	2.5947e-10	0.00034595	4.8143e-07	2.37e-09	1.6158e-11
0.025781	3.2529e-08	2.5825e-10	0.00034772	4.8793e-07	2.3926e-09	1.6083e-11
0.025977	3.2464e-08	2.5703e-10	0.00034949	4.9448e-07	2.4155e-09	1.6149e-11
0.026172	3.2398e-08	2.558e-10	0.00035127	5.011e-07	2.4384e-09	1.6543e-11
0.026367	3.2333e-08	2.5457e-10	0.00035305	5.0778e-07	2.4616e-09	1.6772e-11
0.026563	3.2267e-08	2.5334e-10	0.00035484	5.1452e-07	2.4851e-09	1.6739e-11
0.026758	3.2202e-08	2.521e-10	0.00035663	5.2132e-07	2.5086e-09	1.6713e-11
0.026953	3.2136e-08	2.5086e-10	0.00035843	5.2819e-07	2.5324e-09	1.7005e-11
0.027148	3.2071e-08	2.4962e-10	0.00036024	5.3512e-07	2.5563e-09	1.7363e-11
0.027344	3.2005e-08	2.4838e-10	0.00036205	5.4211e-07	2.5805e-09	1.7429e-11
0.027539	3.1939e-08	2.4713e-10	0.00036387	5.4917e-07	2.6049e-09	1.7367e-11
0.027734	3.1874e-08	2.4588e-10	0.00036569	5.563e-07	2.6294e-09	1.7493e-11
0.02793	3.1808e-08	2.4463e-10	0.00036752	5.6349e-07	2.6541e-09	1.7908e-11
0.028125	3.1743e-08	2.4338e-10	0.00036936	5.7075e-07	2.679e-09	1.8111e-11
0.02832	3.1677e-08	2.4212e-10	0.0003712	5.7808e-07	2.7042e-09	1.8076e-11
0.028516	3.1612e-08	2.4086e-10	0.00037305	5.8547e-07	2.7295e-09	1.809e-11
0.028711	3.1546e-08	2.396e-10	0.0003749	5.9294e-07	2.755e-09	1.8428e-11
0.028906	3.148e-08	2.3834e-10	0.00037676	6.0047e-07	2.7808e-09	1.8776e-11
0.029102	3.1415e-08	2.3708e-10	0.00037863	6.0807e-07	2.8067e-09	1.883e-11
0.029297	3.1349e-08	2.3581e-10	0.0003805	6.1575e-07	2.8329e-09	1.8793e-11
0.029492	3.1283e-08	2.3454e-10	0.00038238	6.2349e-07	2.8592e-09	1.8958e-11
0.029688	3.1218e-08	2.3327e-10	0.00038427	6.313e-07	2.8858e-09	1.9385e-11
0.029883	3.1152e-08	2.3199e-10	0.00038616	6.3919e-07	2.9126e-09	1.9579e-11
0.030078	3.1086e-08	2.3072e-10	0.00038806	6.4715e-07	2.9396e-09	1.9553e-11
0.030273	3.1021e-08	2.2944e-10	0.00038996	6.5519e-07	2.9668e-09	1.9602e-11
0.030469	3.0955e-08	2.2816e-10	0.00039187	6.6329e-07	2.9942e-09	1.9957e-11
0.030664	3.0889e-08	2.2688e-10	0.00039379	6.7148e-07	3.0218e-09	2.0304e-11
0.030859	3.0823e-08	2.2559e-10	0.00039571	6.7973e-07	3.0497e-09	2.0359e-11
0.031055	3.0758e-08	2.2431e-10	0.00039764	6.8807e-07	3.0777e-09	2.0346e-11
0.03125	3.0692e-08	2.2302e-10	0.00039958	6.9648e-07	3.106e-09	2.0531e-11
0.031445	3.0626e-08	2.2173e-10	0.00040152	7.0497e-07	3.1345e-09	2.0972e-11
0.031641	3.056e-08	2.2044e-10	0.00040347	7.1354e-07	3.1633e-09	2.1175e-11
0.031836	3.0494e-08	2.1915e-10	0.00040543	7.2218e-07	3.1923e-09	2.1166e-11
0.032031	3.0428e-08	2.1785e-10	0.00040739	7.3091e-07	3.2215e-09	2.124e-11
0.032227	3.0362e-08	2.1655e-10	0.00040936	7.3971e-07	3.2509e-09	2.1593e-11
0.032422	3.0297e-08	2.1526e-10	0.00041133	7.486e-07	3.2805e-09	2.1966e-11
0.032617	3.0231e-08	2.1396e-10	0.00041332	7.5757e-07	3.3105e-09	2.2044e-11
0.032813	3.0165e-08	2.1266e-10	0.00041531	7.6662e-07	3.3406e-09	2.2056e-11
0.033008	3.0099e-08	2.1135e-10	0.00041731	7.7576e-07	3.3709e-09	2.2235e-11
0.033203	3.0033e-08	2.1005e-10	0.00041931	7.8498e-07	3.4015e-09	2.269e-11
0.033398	2.9967e-08	2.0874e-10	0.00042132	7.9428e-07	3.4324e-09	2.2935e-11
0.033594	2.99e-08	2.0744e-10	0.00042334	8.0367e-07	3.4635e-09	2.295e-11
0.033789	2.9834e-08	2.0613e-10	0.00042536	8.1315e-07	3.4947e-09	2.3041e-11
0.033984	2.9768e-08	2.0482e-10	0.0004274	8.2272e-07	3.5263e-09	2.3361e-11
0.03418	2.9702e-08	2.0351e-10	0.00042944	8.3237e-07	3.5581e-09	2.3782e-11
0.034375	2.9636e-08	2.022e-10	0.00043148	8.4211e-07	3.5902e-09	2.3909e-11
0.03457	2.957e-08	2.0089e-10	0.00043354	8.5195e-07	3.6225e-09	2.3934e-11
0.034766	2.9504e-08	1.9957e-10	0.0004356	8.6187e-07	3.655e-09	2.411e-11
0.034961	2.9437e-08	1.9826e-10	0.00043766	8.7189e-07	3.6879e-09	2.4545e-11
0.035156	2.9371e-08	1.9694e-10	0.00043974	8.8199e-07	3.721e-09	2.4865e-11
0.035352	2.9305e-08	1.9563e-10	0.00044182	8.922e-07	3.7544e-09	2.4914e-11
0.035547	2.9239e-08	1.9431e-10	0.00044391	9.0249e-07	3.7879e-09	2.5007e-11
0.035742	2.9172e-08	1.9299e-10	0.00044601	9.1289e-07	3.8217e-09	2.528e-11
0.035938	2.9106e-08	1.9168e-10	0.00044812	9.2337e-07	3.8559e-09	2.5755e-11
0.036133	2.9039e-08	1.9036e-10	0.00045023	9.3396e-07	3.8903e-09	2.5959e-11
0.036328	2.8973e-08	1.8904e-10	0.00045235	9.4464e-07	3.925e-09	2.5987e-11
0.036523	2.8906e-08	1.8772e-10	0.00045448	9.5543e-07	3.9598e-09	2.6165e-11
0.036719	2.884e-08	1.864e-10	0.00045662	9.6631e-07	3.995e-09	2.6524e-11
0.036914	2.8773e-08	1.8507e-10	0.00045876	9.773e-07	4.0305e-09	2.6956e-11
0.037109	2.8707e-08	1.8375e-10	0.00046091	9.8839e-07	4.0663e-09	2.7074e-11
0.037305	2.864e-08	1.8243e-10	0.00046307	9.9958e-07	4.1023e-09	2.7135e-11
0.0375	2.8574e-08	1.8111e-10	0.00046524	1.0109e-06	4.1385e-09	2.7403e-11
0.037695	2.8507e-08	1.7979e-10	0.00046742	1.0223e-06	4.1751e-09	2.7831e-11
0.037891	2.844e-08	1.7847e-10	0.0004696	1.0338e-06	4.2121e-09	2.8181e-11
0.038086	2.8373e-08	1.7714e-10	0.00047179	1.0454e-06	4.2493e-09	2.8239e-11
0.038281	2.8307e-08	1.7582e-10	0.00047399	1.0571e-06	4.2867e-09	2.8366e-11
0.038477	2.824e-08	1.745e-10	0.0004762	1.069e-06	4.3243e-09	2.8696e-11
0.038672	2.8173e-08	1.7318e-10	0.00047842	1.0809e-06	4.3624e-09	2.9163e-11
0.038867	2.8106e-08	1.7186e-10	0.00048065	1.093e-06	4.4008e-09	2.9424e-11
0.039063	2.8039e-08	1.7053e-10	0.00048288	1.1051e-06	4.4395e-09	2.9469e-11
0.039258	2.7972e-08	1.6921e-10	0.00048512	1.1174e-06	4.4783e-09	2.9697e-11
0.039453	2.7905e-08	1.6789e-10	0.00048737	1.1298e-06	4.5175e-09	3.0073e-11
0.039648	2.7838e-08	1.6657e-10	0.00048963	1.1423e-06	4.5571e-09	3.0531e-11
0.039844	2.7771e-08	1.6525e-10	0.0004919	1.155e-06	4.5971e-09	3.0698e-11
0.040039	2.7704e-08	1.6393e-10	0.00049418	1.1677e-06	4.6372e-09	3.0772e-11
0.040234	2.7637e-08	1.6261e-10	0.00049646	1.1806e-06	4.6776e-09	3.1121e-11
0.04043	2.757e-08	1.613e-10	0.00049876	1.1936e-06	4.7183e-09	3.1537e-11
0.040625	2.7502e-08	1.5998e-10	0.00050106	1.2067e-06	4.7595e-09	3.1926e-11
0.04082	2.7435e-08	1.5866e-10	0.00050337	1.22e-06	4.8011e-09	3.2015e-11
0.041016	2.7367e-08	1.5735e-10	0.0005057	1.2334e-06	4.8428e-09	3.2173e-11
0.041211	2.73e-08	1.5603e-10	0.00050803	1.2469e-06	4.8847e-09	3.2635e-11
0.041406	2.7233e-08	1.5472e-10	0.00051037	1.2605e-06	4.9271e-09	3.307e-11
0.041602	2.7165e-08	1.5341e-10	0.00051272	1.2743e-06	4.97e-09	3.3347e-11
0.041797	2.7097e-08	1.521e-10	0.00051507	1.2882e-06	5.0131e-09	3.3402e-11
0.041992	2.703e-08	1.5079e-10	0.00051744	1.3022e-06	5.0565e-09	3.3699e-11
0.042188	2.6963e-08	1.4948e-10	0.00051982	1.3163e-06	5.1001e-09	3.4205e-11
0.042383	2.6895e-08	1.4817e-10	0.00052221	1.3306e-06	5.1443e-09	3.4639e-11
0.042578	2.6827e-08	1.4687e-10	0.0005246	1.3451e-06	5.1889e-09	3.4793e-11
0.042773	2.6759e-08	1.4556e-10	0.00052701	1.3597e-06	5.2337e-09	3.4881e-11
0.042969	2.6691e-08	1.4426e-10	0.00052943	1.3744e-06	5.2787e-09	3.5349e-11
0.043164	2.6624e-08	1.4296e-10	0.00053185	1.3892e-06	5.3241e-09	3.585e-11
0.043359	2.6556e-08	1.4166e-10	0.00053429	1.4043e-06	5.3701e-09	3.6213e-11
0.043555	2.6487e-08	1.4037e-10	0.00053674	1.4194e-06	5.4165e-09	3.6274e-11
0.04375	2.6419e-08	1.3907e-10	0.00053919	1.4347e-06	5.4631e-09	3.6485e-11
0.043945	2.6351e-08	1.3778e-10	0.00054166	1.4502e-06	5.5099e-09	3.7114e-11
0.044141	2.6283e-08	1.3649e-10	0.00054414	1.4658e-06	5.5572e-09	3.7574e-11
0.044336	2.6215e-08	1.352e-10	0.00054662	1.4815e-06	5.6051e-09	3.78e-11
0.044531	2.6147e-08	1.3392e-10	0.00054912	1.4974e-06	5.6533e-09	3.7831e-11
0.044727	2.6078e-08	1.3263e-10	0.00055163	1.5135e-06	5.7017e-09	3.8239e-11
0.044922	2.601e-08	1.3135e-10	0.00055415	1.5297e-06	5.7504e-09	3.8916e-11
0.045117	2.5942e-08	1.3007e-10	0.00055668	1.5461e-06	5.7998e-09	3.9322e-11
0.045313	2.5873e-08	1.288e-10	0.00055922	1.5626e-06	5.8496e-09	3.9403e-11
0.045508	2.5804e-08	1.2753e-10	0.00056177	1.5793e-06	5.8998e-09	3.9516e-11
0.045703	2.5736e-08	1.2625e-10	0.00056434	1.5962e-06	5.95e-09	4.0172e-11
0.045898	2.5667e-08	1.2499e-10	0.00056691	1.6133e-06	6.0008e-09	4.0778e-11
0.046094	2.5599e-08	1.2372e-10	0.0005695	1.6305e-06	6.0523e-09	4.1069e-11
0.046289	2.553e-08	1.2246e-10	0.00057209	1.6479e-06	6.1042e-09	4.1055e-11
0.046484	2.5461e-08	1.212e-10	0.0005747	1.6654e-06	6.1563e-09	4.1368e-11
0.04668	2.5392e-08	1.1995e-10	0.00057732	1.6832e-06	6.2086e-09	4.223e-11
0.046875	2.5323e-08	1.1869e-10	0.00057995	1.7011e-06	6.2617e-09	4.2716e-11
0.04707	2.5254e-08	1.1744e-10	0.00058259	1.7192e-06	6.3153e-09	4.2831e-11
0.047266	2.5184e-08	1.162e-10	0.00058525	1.7375e-06	6.3693e-09	4.2839e-11
0.047461	2.5115e-08	1.1496e-10	0.00058791	1.756e-06	6.4235e-09	4.3451e-11
0.047656	2.5046e-08	1.1372e-10	0.00059059	1.7746e-06	6.4781e-09	4.4313e-11
0.047852	2.4977e-08	1.1248e-10	0.00059328	1.7935e-06	6.5335e-09	4.4665e-11
0.048047	2.4907e-08	1.1125e-10	0.00059599	1.8125e-06	6.5894e-09	4.4614e-11
0.048242	2.4838e-08	1.1002e-10	0.0005987	1.8318e-06	6.6456e-09	4.4791e-11
0.048438	2.4769e-08	1.088e-10	0.00060143	1.8512e-06	6.702e-09	4.5729e-11
0.048633	2.4699e-08	1.0758e-10	0.00060417	1.8708e-06	6.759e-09	4.6425e-11
0.048828	2.4629e-08	1.0637e-10	0.00060693	1.8907e-06	6.8169e-09	4.658e-11
0.049023	2.4559e-08	1.0515e-10	0.00060969	1.9107e-06	6.8752e-09	4.6467e-11
0.049219	2.4489e-08	1.0395e-10	0.00061247	1.931e-06	6.9337e-09	4.6958e-11
0.049414	2.442e-08	1.0274e-10	0.00061526	1.9514e-06	6.9925e-09	4.8108e-11
0.049609	2.435e-08	1.0155e-10	0.00061807	1.9721e-06	7.0522e-09	4.8563e-11
0.049805	2.428e-08	1.0035e-10	0.00062089	1.993e-06	7.1126e-09	4.8492e-11
0.05	2.4209e-08	9.9163e-11	0.00062372	2.0142e-06	7.1734e-09	4.848e-11
0.050195	2.4139e-08	9.7978e-11	0.00062657	2.0355e-06	7.2344e-09	4.9389e-11
0.050391	2.407e-08	9.6798e-11	0.00062943	2.0571e-06	7.2959e-09	5.0451e-11
0.050586	2.3999e-08	9.5623e-11	0.0006323	2.0789e-06	7.3584e-09	5.0689e-11
0.050781	2.3928e-08	9.4453e-11	0.00063519	2.1009e-06	7.4215e-09	5.0473e-11
0.050977	2.3858e-08	9.3287e-11	0.00063809	2.1232e-06	7.4849e-09	5.0768e-11
0.051172	2.3787e-08	9.2127e-11	0.00064101	2.1457e-06	7.5485e-09	5.2074e-11
0.051367	2.3717e-08	9.0972e-11	0.00064394	2.1684e-06	7.613e-09	5.2817e-11
0.051563	2.3646e-08	8.9822e-11	0.00064688	2.1914e-06	7.6784e-09	5.278e-11
0.051758	2.3575e-08	8.8677e-11	0.00064984	2.2147e-06	7.7444e-09	5.2602e-11
0.051953	2.3504e-08	8.7538e-11	0.00065282	2.2382e-06	7.8105e-09	5.3394e-11
0.052148	2.3433e-08	8.6404e-11	0.00065581	2.262e-06	7.8771e-09	5.482e-11
0.052344	2.3362e-08	8.5276e-11	0.00065881	2.286e-06	7.9448e-09	5.5152e-11
0.052539	2.3291e-08	8.4153e-11	0.00066183	2.3103e-06	8.0134e-09	5.4921e-11
0.052734	2.3219e-08	8.3036e-11	0.00066487	2.3348e-06	8.0823e-09	5.5129e-11
0.05293	2.3148e-08	8.1925e-11	0.00066792	2.3596e-06	8.1514e-09	5.6496e-11
0.053125	2.3077e-08	8.082e-11	0.00067099	2.3847e-06	8.2215e-09	5.7402e-11
0.05332	2.3005e-08	7.9721e-11	0.00067407	2.4101e-06	8.2926e-09	5.7372e-11
0.053516	2.2933e-08	7.8628e-11	0.00067717	2.4358e-06	8.3644e-09	5.7239e-11
0.053711	2.2862e-08	7.7541e-11	0.00068029	2.4617e-06	8.4364e-09	5.8183e-11
0.053906	2.2791e-08	7.646e-11	0.00068342	2.488e-06	8.509e-09	5.9596e-11
0.054102	2.2719e-08	7.5385e-11	0.00068657	2.5145e-06	8.5829e-09	5.9827e-11
0.054297	2.2646e-08	7.4317e-11	0.00068973	2.5414e-06	8.6576e-09	5.9586e-11
0.054492	2.2574e-08	7.3255e-11	0.00069292	2.5685e-06	8.7327e-09	6.0115e-11
0.054688	2.2502e-08	7.22e-11	0.00069612	2.596e-06	8.8082e-09	6.1701e-11
0.054883	2.243e-08	7.1151e-11	0.00069934	2.6238e-06	8.885e-09	6.2248e-11
0.055078	2.2357e-08	7.0109e-11	0.00070257	2.6519e-06	8.9628e-09	6.2047e-11
0.055273	2.2285e-08	6.9074e-11	0.00070582	2.6803e-06	9.0411e-09	6.2283e-11
0.055469	2.2213e-08	6.8046e-11	0.00070909	2.7091e-06	9.1199e-09	6.3785e-11
0.055664	2.214e-08	6.7024e-11	0.00071238	2.7382e-06	9.1998e-09	6.4675e-11
0.055859	2.2067e-08	6.601e-11	0.00071569	2.7677e-06	9.2808e-09	6.456e-11
0.056055	2.1994e-08	6.5003e-11	0.00071902	2.7975e-06	9.3627e-09	6.4621e-11
0.05625	2.1921e-08	6.4003e-11	0.00072236	2.8276e-06	9.4449e-09	6.5993e-11
0.056445	2.1848e-08	6.301e-11	0.00072572	2.8581e-06	9.5282e-09	6.7139e-11
0.056641	2.1775e-08	6.2025e-11	0.00072911	2.889e-06	9.6129e-09	6.7105e-11
0.056836	2.1701e-08	6.1047e-11	0.00073251	2.9202e-06	9.6984e-09	6.7085e-11
0.057031	2.1628e-08	6.0076e-11	0.00073593	2.9518e-06	9.7844e-09	6.8376e-11
0.057227	2.1555e-08	5.9113e-11	0.00073937	2.9839e-06	9.8715e-09	6.9669e-11
0.057422	2.1481e-08	5.8158e-11	0.00074283	3.0163e-06	9.96e-09	6.9678e-11
0.057617	2.1407e-08	5.721e-11	0.00074631	3.049e-06	1.0049e-08	6.9635e-11
0.057813	2.1334e-08	5.6271e-11	0.00074981	3.0822e-06	1.014e-08	7.0925e-11
0.058008	2.126e-08	5.5339e-11	0.00075334	3.1159e-06	1.0231e-08	7.2269e-11
0.058203	2.1186e-08	5.4416e-11	0.00075688	3.1499e-06	1.0324e-08	7.2273e-11
0.058398	2.1111e-08	5.3501e-11	0.00076044	3.1843e-06	1.0417e-08	7.226e-11
0.058594	2.1037e-08	5.2593e-11	0.00076403	3.2192e-06	1.0512e-08	7.3642e-11
0.058789	2.0963e-08	5.1695e-11	0.00076764	3.2546e-06	1.0608e-08	7.4938e-11
0.058984	2.0888e-08	5.0805e-11	0.00077127	3.2903e-06	1.0705e-08	7.49e-11
0.05918	2.0814e-08	4.9923e-11	0.00077492	3.3266e-06	1.0804e-08	7.5002e-11
0.059375	2.0739e-08	4.905e-11	0.00077859	3.3633e-06	1.0903e-08	7.6557e-11
0.05957	2.0665e-08	4.8186e-11	0.00078229	3.4004e-06	1.1004e-08	7.7658e-11
0.059766	2.0589e-08	4.7332e-11	0.00078601	3.4381e-06	1.1106e-08	7.7542e-11
0.059961	2.0514e-08	4.6486e-11	0.00078975	3.4762e-06	1.121e-08	7.788e-11
0.060156	2.0439e-08	4.565e-11	0.00079352	3.5148e-06	1.1315e-08	7.9642e-11
0.060352	2.0364e-08	4.4823e-11	0.00079731	3.554e-06	1.1421e-08	8.0379e-11
0.060547	2.0288e-08	4.4007e-11	0.00080112	3.5937e-06	1.1529e-08	8.0222e-11
0.060742	2.0212e-08	4.32e-11	0.00080496	3.6338e-06	1.1638e-08	8.0978e-11
0.060938	2.0137e-08	4.2404e-11	0.00080882	3.6746e-06	1.1749e-08	8.2785e-11
0.061133	2.0061e-08	4.1619e-11	0.00081271	3.7158e-06	1.1861e-08	8.3073e-11
0.061328	1.9985e-08	4.0846e-11	0.00081662	3.7577e-06	1.1976e-08	8.3027e-11
0.061523	1.9909e-08	4.0084e-11	0.00082056	3.8001e-06	1.2091e-08	8.4361e-11
0.061719	1.9833e-08	3.9334e-11	0.00082452	3.8431e-06	1.2208e-08	8.5751e-11
0.061914	1.9756e-08	3.8598e-11	0.00082851	3.8866e-06	1.2328e-08	8.5732e-11
0.062109	1.968e-08	3.7876e-11	0.00083253	3.9308e-06	1.2448e-08	8.612e-11
0.062305	1.9603e-08	3.7169e-11	0.00083657	3.9756e-06	1.2571e-08	8.7952e-11
0.0625	1.9527e-08	3.6479e-11	0.00084064	4.021e-06	1.2696e-08	8.8579e-11
0.062695	1.9449e-08	3.5809e-11	0.00084474	4.0671e-06	1.2822e-08	8.8499e-11
0.062891	1.9372e-08	3.5159e-11	0.00084886	4.1138e-06	1.2951e-08	8.9674e-11
0.063086	1.9296e-08	3.4534e-11	0.00085301	4.1611e-06	1.3081e-08	9.1227e-11
0.063281	1.9218e-08	3.394e-11	0.00085719	4.2092e-06	1.3214e-08	9.1268e-11
0.063477	1.914e-08	3.338e-11	0.0008614	4.2579e-06	1.3349e-08	9.1679e-11
0.063672	1.9063e-08	3.2862e-11	0.00086564	4.3073e-06	1.3486e-08	9.3549e-11
0.063867	1.8985e-08	3.2401e-11	0.00086991	4.3575e-06	1.3625e-08	9.4109e-11
0.064063	1.8907e-08	3.2011e-11	0.0008742	4.4084e-06	1.3767e-08	9.4102e-11
0.064258	1.8829e-08	3.1708e-11	0.00087853	4.46e-06	1.3911e-08	9.5526e-11
0.064453	1.8751e-08	3.152e-11	0.00088289	4.5125e-06	1.4058e-08	9.685e-11
0.064648	1.8673e-08	3.148e-11	0.00088728	4.5656e-06	1.4207e-08	9.6814e-11
0.064844	1.8594e-08	3.1602e-11	0.0008917	4.6196e-06	1.4359e-08	9.7628e-11
0.065039	1.8516e-08	3.1899e-11	0.00089615	4.6744e-06	1.4514e-08	9.9448e-11
0.065234	1.8437e-08	3.2387e-11	0.00090063	4.7301e-06	1.4671e-08	9.9631e-11
0.06543	1.8358e-08	3.3039e-11	0.00090515	4.7866e-06	1.4832e-08	9.997e-11
0.065625	1.8279e-08	3.3828e-11	0.00090969	4.8439e-06	1.4995e-08	1.0186e-10
0.06582	1.82e-08	3.4755e-11	0.00091427	4.9022e-06	1.5161e-08	1.0244e-10
0.066016	1.812e-08	3.5798e-11	0.00091889	4.9613e-06	1.5331e-08	1.0251e-10
0.066211	1.8041e-08	3.6929e-11	0.00092354	5.0214e-06	1.5504e-08	1.0415e-10
0.066406	1.7961e-08	3.8156e-11	0.00092822	5.0824e-06	1.568e-08	1.0521e-10
0.066602	1.7881e-08	3.9479e-11	0.00093294	5.1444e-06	1.586e-08	1.0518e-10
0.066797	1.7801e-08	4.0874e-11	0.00093769	5.2074e-06	1.6043e-08	1.065e-10
0.066992	1.7721e-08	4.235e-11	0.00094248	5.2714e-06	1.623e-08	1.0793e-10
0.067187	1.764e-08	4.3919e-11	0.0009473	5.3365e-06	1.6421e-08	1.0791e-10
0.067383	1.756e-08	4.5563e-11	0.00095217	5.4026e-06	1.6616e-08	1.0894e-10
0.067578	1.748e-08	4.7287e-11	0.00095706	5.4698e-06	1.6815e-08	1.1061e-10
0.067773	1.7398e-08	4.9107e-11	0.000962	5.5381e-06	1.7018e-08	1.1065e-10
0.067969	1.7317e-08	5.1011e-11	0.00096697	5.6075e-06	1.7225e-08	1.1149e-10
0.068164	1.7236e-08	5.3001e-11	0.00097199	5.6781e-06	1.7437e-08	1.1328e-10
0.068359	1.7155e-08	5.5095e-11	0.00097704	5.7499e-06	1.7654e-08	1.1338e-10
0.068555	1.7073e-08	5.7285e-11	0.00098213	5.8229e-06	1.7875e-08	1.1411e-10
0.06875	1.6992e-08	5.9573e-11	0.00098726	5.8971e-06	1.8102e-08	1.1596e-10
0.068945	1.6909e-08	6.1976e-11	0.00099243	5.9727e-06	1.8333e-08	1.1608e-10
0.069141	1.6827e-08	6.4489e-11	0.00099764	6.0495e-06	1.857e-08	1.1677e-10
0.069336	1.6745e-08	6.7114e-11	0.0010029	6.1277e-06	1.8812e-08	1.1863e-10
0.069531	1.6663e-08	6.9869e-11	0.0010082	6.2072e-06	1.906e-08	1.1876e-10
0.069727	1.658e-08	7.275e-11	0.0010135	6.2882e-06	1.9314e-08	1.1949e-10
0.069922	1.6497e-08	7.5762e-11	0.0010189	6.3706e-06	1.9574e-08	1.2131e-10
0.070117	1.6414e-08	7.892e-11	0.0010243	6.4544e-06	1.984e-08	1.2139e-10
0.070313	1.6331e-08	8.2223e-11	0.0010298	6.5398e-06	2.0113e-08	1.2225e-10
0.070508	1.6248e-08	8.568e-11	0.0010353	6.6268e-06	2.0392e-08	1.2398e-10
0.070703	1.6164e-08	8.9302e-11	0.0010409	6.7153e-06	2.0678e-08	1.2401e-10
0.070898	1.608e-08	9.3093e-11	0.0010465	6.8055e-06	2.0971e-08	1.2508e-10
0.071094	1.5996e-08	9.7063e-11	0.0010521	6.8973e-06	2.1272e-08	1.2662e-10
0.071289	1.5912e-08	1.0122e-10	0.0010578	6.9908e-06	2.1581e-08	1.2663e-10
0.071484	1.5828e-08	1.0558e-10	0.0010636	7.0861e-06	2.1897e-08	1.2799e-10
0.07168	1.5743e-08	1.1014e-10	0.0010694	7.1833e-06	2.2222e-08	1.2922e-10
0.071875	1.5658e-08	1.1492e-10	0.0010752	7.2822e-06	2.2555e-08	1.2928e-10
0.07207	1.5574e-08	1.1993e-10	0.0010811	7.3831e-06	2.2897e-08	1.3096e-10
0.072266	1.5488e-08	1.2518e-10	0.0010871	7.4859e-06	2.3248e-08	1.3177e-10
0.072461	1.5403e-08	1.3068e-10	0.0010931	7.5908e-06	2.3608e-08	1.3202e-10
0.072656	1.5318e-08	1.3645e-10	0.0010991	7.6976e-06	2.3978e-08	1.3393e-10
0.072852	1.5231e-08	1.425e-10	0.0011052	7.8067e-06	2.4359e-08	1.3428e-10
0.073047	1.5145e-08	1.4884e-10	0.0011114	7.9178e-06	2.475e-08	1.3493e-10
0.073242	1.5059e-08	1.555e-10	0.0011176	8.0312e-06	2.5152e-08	1.3672e-10
0.073438	1.4973e-08	1.6247e-10	0.0011239	8.147e-06	2.5565e-08	1.3771e-10
0.073633	1.4886e-08	1.6979e-10	0.0011302	8.265e-06	2.5989e-08	1.3992e-10
0.073828	1.4799e-08	1.7747e-10	0.0011365	8.3855e-06	2.6426e-08	1.4218e-10
0.074023	1.4712e-08	1.8553e-10	0.001143	8.5085e-06	2.6875e-08	1.4427e-10
0.074219	1.4625e-08	1.94e-10	0.0011495	8.634e-06	2.7338e-08	1.4677e-10
0.074414	1.4537e-08	2.0288e-10	0.001156	8.7622e-06	2.7814e-08	1.4907e-10
0.074609	1.4449e-08	2.122e-10	0.0011626	8.8931e-06	2.8303e-08	1.5148e-10
0.074805	1.4362e-08	2.22e-10	0.0011693	9.0267e-06	2.8808e-08	1.5417e-10
0.075	1.4273e-08	2.3228e-10	0.001176	9.1633e-06	2.9327e-08	1.5663e-10
0.075195	1.4185e-08	2.4309e-10	0.0011828	9.3027e-06	2.9862e-08	1.5942e-10
0.075391	1.4096e-08	2.5444e-10	0.0011897	9.4453e-06	3.0413e-08	1.6221e-10
0.075586	1.4007e-08	2.6637e-10	0.0011966	9.5909e-06	3.098e-08	1.65e-10
0.075781	1.3918e-08	2.7892e-10	0.0012036	9.7398e-06	3.1565e-08	1.681e-10
0.075977	1.3829e-08	2.921e-10	0.0012106	9.892e-06	3.2168e-08	1.7106e-10
0.076172	1.3739e-08	3.0596e-10	0.0012177	1.0048e-05	3.279e-08	1.7426e-10
0.076367	1.3649e-08	3.2054e-10	0.0012249	1.0207e-05	3.3432e-08	1.7757e-10
0.076563	1.3559e-08	3.3587e-10	0.0012321	1.0369e-05	3.4093e-08	1.8091e-10
0.076758	1.3469e-08	3.52e-10	0.0012395	1.0536e-05	3.4775e-08	1.845e-10
0.076953	1.3378e-08	3.6897e-10	0.0012468	1.0706e-05	3.5479e-08	1.8808e-10
0.077148	1.3287e-08	3.8683e-10	0.0012543	1.0881e-05	3.6205e-08	1.919e-10
0.077344	1.3196e-08	4.0563e-10	0.0012618	1.1059e-05	3.6955e-08	1.9582e-10
0.077539	1.3104e-08	4.2542e-10	0.0012694	1.1242e-05	3.7729e-08	1.9988e-10
0.077734	1.3013e-08	4.4627e-10	0.0012771	1.1429e-05	3.8529e-08	2.0412e-10
0.07793	1.2921e-08	4.6822e-10	0.0012849	1.162e-05	3.9354e-08	2.0851e-10
0.078125	1.2829e-08	4.9134e-10	0.0012927	1.1816e-05	4.0207e-08	2.1311e-10
0.07832	1.2736e-08	5.157e-10	0.0013006	1.2017e-05	4.1088e-08	2.1784e-10
0.078516	1.2643e-08	5.4138e-10	0.0013086	1.2223e-05	4.1998e-08	2.2285e-10
0.078711	1.2551e-08	5.6845e-10	0.0013166	1.2434e-05	4.294e-08	2.2794e-10
0.078906	1.2457e-08	5.9698e-10	0.0013248	1.265e-05	4.3912e-08	2.3339e-10
0.079102	1.2364e-08	6.2707e-10	0.001333	1.2872e-05	4.4918e-08	2.3895e-10
0.079297	1.227e-08	6.588e-10	0.0013413	1.31e-05	4.5958e-08	2.4484e-10
0.079492	1.2176e-08	6.9228e-10	0.0013497	1.3333e-05	4.7034e-08	2.5101e-10
0.079688	1.2081e-08	7.276e-10	0.0013581	1.3572e-05	4.8147e-08	2.5731e-10
0.079883	1.1986e-08	7.6488e-10	0.0013667	1.3818e-05	4.9299e-08	2.6416e-10
0.080078	1.1892e-08	8.0423e-10	0.0013753	1.4069e-05	5.0491e-08	2.7095e-10
0.080273	1.1796e-08	8.4578e-10	0.0013841	1.4328e-05	5.1725e-08	2.7849e-10
0.080469	1.1701e-08	8.8966e-10	0.0013929	1.4594e-05	5.3003e-08	2.8598e-10
0.080664	1.1605e-08	9.3602e-10	0.0014018	1.4866e-05	5.4325e-08	2.9414e-10
0.080859	1.1509e-08	9.8499e-10	0.0014108	1.5147e-05	5.5695e-08	3.0258e-10
0.081055	1.1412e-08	1.0367e-09	0.0014199	1.5434e-05	5.7115e-08	3.1133e-10
0.08125	1.1315e-08	1.0915e-09	0.0014291	1.573e-05	5.8585e-08	3.2083e-10
0.081445	1.1219e-08	1.1493e-09	0.0014384	1.6034e-05	6.011e-08	3.3027e-10
0.081641	1.1121e-08	1.2105e-09	0.0014478	1.6347e-05	6.169e-08	3.4088e-10
0.081836	1.1024e-08	1.2752e-09	0.0014573	1.6668e-05	6.3329e-08	3.512e-10
0.082031	1.0925e-08	1.3436e-09	0.0014669	1.6999e-05	6.5027e-08	3.6293e-10
0.082227	1.0827e-08	1.4161e-09	0.0014766	1.734e-05	6.679e-08	3.7443e-10
0.082422	1.0728e-08	1.4928e-09	0.0014864	1.769e-05	6.8618e-08	3.8723e-10
0.082617	1.0629e-08	1.574e-09	0.0014963	1.805e-05	7.0516e-08	4.002e-10
0.082813	1.053e-08	1.66e-09	0.0015063	1.8422e-05	7.2485e-08	4.1412e-10
0.083008	1.043e-08	1.7512e-09	0.0015164	1.8804e-05	7.453e-08	4.2878e-10
0.083203	1.033e-08	1.8478e-09	0.0015267	1.9198e-05	7.6653e-08	4.4392e-10
0.083398	1.023e-08	1.8496e-09	0.001537	1.9604e-05	7.8858e-08	4.6042e-10
0.083594	1.013e-08	1.755e-09	0.0015475	2.0023e-05	8.115e-08	4.7699e-10
0.083789	1.0028e-08	1.6638e-09	0.001558	2.0455e-05	8.3531e-08	4.9548e-10
0.083984	9.9272e-09	1.576e-09	0.0015687	2.09e-05	8.6007e-08	5.1373e-10
0.08418	9.825e-09	1.4916e-09	0.0015795	2.1359e-05	8.858e-08	5.3436e-10
0.084375	9.7234e-09	1.4104e-09	0.0015905	2.1834e-05	9.1258e-08	5.5458e-10
0.08457	9.6205e-09	1.3325e-09	0.0016015	2.2323e-05	9.4042e-08	5.7755e-10
0.084766	9.5182e-09	1.2576e-09	0.0016127	2.2829e-05	9.694e-08	6.0001e-10
0.084961	9.4145e-09	1.1858e-09	0.001624	2.3351e-05	9.9956e-08	6.2555e-10
0.085156	9.3115e-09	1.117e-09	0.0016354	2.3891e-05	1.031e-07	6.5056e-10
0.085352	9.2071e-09	1.0512e-09	0.001647	2.4449e-05	1.0637e-07	6.7893e-10
0.085547	9.1033e-09	9.8812e-10	0.0016587	2.5026e-05	1.0978e-07	7.0681e-10
0.085742	8.9981e-09	9.2788e-10	0.0016705	2.5624e-05	1.1333e-07	7.3834e-10
0.085938	8.8935e-09	8.7035e-10	0.0016825	2.6242e-05	1.1703e-07	7.6945e-10
0.086133	8.7876e-09	8.1545e-10	0.0016946	2.6882e-05	1.2089e-07	8.0452e-10
0.086328	8.6822e-09	7.6313e-10	0.0017068	2.7544e-05	1.2492e-07	8.3923e-10
0.086523	8.5755e-09	7.1331e-10	0.0017192	2.8231e-05	1.2913e-07	8.7826e-10
0.086719	8.4694e-09	6.6591e-10	0.0017317	2.8943e-05	1.3352e-07	9.17e-10
0.086914	8.3618e-09	6.2087e-10	0.0017444	2.9681e-05	1.381e-07	9.6047e-10
0.087109	8.2548e-09	5.7811e-10	0.0017572	3.0447e-05	1.4289e-07	1.0038e-09
0.087305	8.1464e-09	5.3757e-10	0.0017702	3.1242e-05	1.4789e-07	1.0522e-09
0.0875	8.0386e-09	4.9917e-10	0.0017833	3.2068e-05	1.5313e-07	1.1006e-09
0.087695	7.9294e-09	4.6285e-10	0.0017966	3.2925e-05	1.586e-07	1.1545e-09
0.087891	7.8207e-09	4.2853e-10	0.0018101	3.3817e-05	1.6434e-07	1.2088e-09
0.088086	7.7107e-09	3.9614e-10	0.0018237	3.4744e-05	1.7033e-07	1.2688e-09
0.088281	7.601e-09	3.6562e-10	0.0018375	3.5708e-05	1.7662e-07	1.33e-09
0.088477	7.4902e-09	3.369e-10	0.0018514	3.6712e-05	1.8321e-07	1.3965e-09
0.088672	7.3795e-09	3.099e-10	0.0018655	3.7758e-05	1.9011e-07	1.4656e-09
0.088867	7.2681e-09	2.8457e-10	0.0018798	3.8848e-05	1.9736e-07	1.5395e-09
0.089063	7.1562e-09	2.6083e-10	0.0018943	3.9985e-05	2.0496e-07	1.6178e-09
0.089258	7.0441e-09	2.3862e-10	0.0019089	4.117e-05	2.1295e-07	1.6997e-09
0.089453	6.9309e-09	2.1788e-10	0.0019237	4.2409e-05	2.2134e-07	1.7886e-09
0.089648	6.8182e-09	1.9853e-10	0.0019387	4.3702e-05	2.3017e-07	1.88e-09
0.089844	6.7039e-09	1.8052e-10	0.0019539	4.5054e-05	2.3945e-07	1.9804e-09
0.090039	6.5903e-09	1.6378e-10	0.0019693	4.6469e-05	2.4922e-07	2.0834e-09
0.090234	6.475e-09	1.4826e-10	0.0019848	4.795e-05	2.5952e-07	2.1963e-09
0.09043	6.3602e-09	1.3389e-10	0.0020006	4.9502e-05	2.7038e-07	2.3132e-09
0.090625	6.2443e-09	1.2062e-10	0.0020166	5.1129e-05	2.8183e-07	2.4395e-09
0.09082	6.1281e-09	1.0838e-10	0.0020327	5.2836e-05	2.9392e-07	2.5733e-09
0.091016	6.0117e-09	9.7129e-11	0.0020491	5.463e-05	3.067e-07	2.7146e-09
0.091211	5.8939e-09	8.6801e-11	0.0020657	5.6515e-05	3.2021e-07	2.868e-09
0.091406	5.7767e-09	7.7348e-11	0.0020825	5.8498e-05	3.3452e-07	3.0277e-09
0.091602	5.6578e-09	6.8717e-11	0.0020995	6.0587e-05	3.4967e-07	3.2023e-09
0.091797	5.5394e-09	6.0858e-11	0.0021167	6.279e-05	3.6574e-07	3.3852e-09
0.091992	5.4198e-09	5.3726e-11	0.0021342	6.5114e-05	3.828e-07	3.5825e-09
0.092188	5.2997e-09	4.7274e-11	0.0021519	6.757e-05	4.0092e-07	3.794e-09
0.092383	5.1797e-09	4.1463e-11	0.0021698	7.0167e-05	4.2021e-07	4.0178e-09
0.092578	5.0579e-09	3.6258e-11	0.002188	7.2918e-05	4.4074e-07	4.2623e-09
0.092773	4.9368e-09	3.1654e-11	0.0022063	7.5836e-05	4.6264e-07	4.5201e-09
0.092969	4.8143e-09	2.7743e-11	0.002225	7.8934e-05	4.8602e-07	4.8002e-09
0.093164	4.6914e-09	2.5303e-11	0.0022439	8.2228e-05	5.1102e-07	5.101e-09
0.093359	4.5685e-09	2.5521e-11	0.002263	8.5737e-05	5.3779e-07	5.4224e-09
0.093555	4.4437e-09	2.6622e-11	0.0022824	8.9479e-05	5.6649e-07	5.7744e-09
0.09375	4.3196e-09	2.8093e-11	0.002302	9.3479e-05	5.9732e-07	6.1497e-09
0.093945	4.1942e-09	2.9698e-11	0.002322	9.7761e-05	6.305e-07	6.5584e-09
0.094141	4.0679e-09	3.1437e-11	0.0023421	0.00010235	6.6626e-07	7.0028e-09
0.094336	3.9421e-09	3.3422e-11	0.0023626	0.00010729	7.049e-07	7.4809e-09
0.094531	3.8142e-09	3.548e-11	0.0023834	0.00011261	7.4672e-07	8.0072e-09
0.094727	3.6866e-09	3.7788e-11	0.0024044	0.00011835	7.9209e-07	8.5778e-09
0.094922	3.5587e-09	4.0339e-11	0.0024257	0.00012456	8.4144e-07	9.2002e-09
0.095117	3.4285e-09	4.3038e-11	0.0024473	0.00013131	8.9526e-07	9.8886e-09
0.095313	3.2993e-09	4.6088e-11	0.0024692	0.00013865	9.5412e-07	1.0639e-08
0.095508	3.1689e-09	4.9426e-11	0.0024914	0.00014667	1.0187e-06	1.1468e-08
0.095703	3.0367e-09	5.3073e-11	0.002514	0.00015547	1.0898e-06	1.239e-08
0.095898	2.9056e-09	5.7178e-11	0.0025368	0.00016514	1.1683e-06	1.3406e-08
0.096094	2.7728e-09	6.1711e-11	0.00256	0.00017583	1.2555e-06	1.4543e-08
0.096289	2.6386e-09	6.678e-11	0.0025835	0.0001877	1.3526e-06	1.5818e-08
0.096484	2.5054e-09	7.2502e-11	0.0026073	0.00020094	1.4615e-06	1.7248e-08
0.09668	2.3701e-09	7.894e-11	0.0026315	0.0002158	1.584e-06	1.8871e-08
0.096875	2.2336e-09	8.6286e-11	0.002656	0.00023258	1.723e-06	2.0716e-08
0.09707	2.0983e-09	9.4673e-11	0.0026808	0.00025167	1.8816e-06	2.2814e-08
0.097266	1.9608e-09	1.0436e-10	0.0027061	0.00027357	2.0642e-06	2.5242e-08
0.097461	1.8216e-09	1.157e-10	0.0027317	0.00029893	2.2763e-06	2.8103e-08
0.097656	1.6839e-09	1.2894e-10	0.0027576	0.0003286	2.5252e-06	3.1523e-08
0.097852	1.5444e-09	1.4477e-10	0.002784	0.00036378	2.8206e-06	3.5615e-08
0.098047	1.4021e-09	1.6405e-10	0.0028107	0.00040611	3.1765e-06	4.0364e-08
0.098242	1.2617e-09	1.876e-10	0.0028378	0.00045797	3.614e-06	4.5759e-08
0.098438	1.1207e-09	2.1722e-10	0.0028653	0.00052292	4.1685e-06	5.2521e-08
0.098633	9.7495e-10	2.5588e-10	0.0028933	0.00060647	4.9039e-06	6.2943e-08
0.098828	8.3073e-10	2.0453e-10	0.0029216	0.00071759	5.9289e-06	8.0088e-08
0.099023	6.8832e-10	9.9801e-11	0.0029504	0.00087166	7.3926e-06	1.0269e-07
0.099219	5.4067e-10	4.175e-11	0.0029796	0.0010965	9.3655e-06	1.1618e-07
0.099414	3.8974e-10	2.7004e-11	0.0030092	0.0014454	1.1386e-05	9.1885e-08
0.099609	2.4404e-10	2.4486e-11	0.0030393	0.0020264	1.1277e-05	2.0679e-08
0.099805	9.9668e-11	2.4937e-11	0.0030699	0.0030699	2.8168e-06	3.2932e-09
0.1	0	0	0	0	0	0


==> tikz/smallscale/LQR_LTV_compare_x_25_t_512_tend_0.1_rel_err_quad_adaptive_until_9_all.dat <==
0.05	4.3653e-08	6.5898e-10	4.2041e-05	4.1166e-05	1.8822e-05	0.0003046
0.025	2.2053e-09	1.7494e-10	3.4917e-05	3.0955e-05	8.5605e-06	2.5407e-06
0.0125	8.1988e-10	4.4675e-11	2.3694e-05	1.8431e-05	3.17e-06	8.0836e-07
0.00625	4.1455e-10	1.1255e-11	1.428e-05	9.4752e-06	1.0004e-06	1.8036e-07
0.003125	2.082e-10	2.8309e-12	7.9651e-06	4.344e-06	2.6957e-07	3.0426e-08
0.0015625	1.0432e-10	7.0448e-13	4.2317e-06	1.8239e-06	6.3776e-08	4.1653e-09
0.00078125	5.2207e-11	1.7703e-13	2.1853e-06	7.1939e-07	1.3706e-08	4.9335e-10
0.00039063	2.6116e-11	1.2734e-13	1.1111e-06	2.7217e-07	2.7534e-09	5.298e-11
0.00019531	1.3061e-11	2.0589e-13	5.6028e-07	1.0026e-07	5.2815e-10	5.3353e-12


==> tikz/smallscale/LQR_LTV_compare_x_25_t_512_tend_0.1_rel_err_quad_adaptive_until_9_end.dat <==
0.05	9.6728e-08	2.2763e-09	5.0279e-05	3.2731e-05	7.2527e-05	0.00073049
0.025	7.3137e-09	6.1794e-10	2.822e-05	5.6386e-06	9.8874e-06	6.8896e-06
0.0125	3.9202e-09	1.5804e-10	1.5014e-05	9.3721e-07	5.9549e-07	2.6751e-07
0.00625	2.0382e-09	3.976e-11	7.7524e-06	2.1924e-07	4.6584e-08	1.1188e-08
0.003125	1.0384e-09	9.9745e-12	3.94e-06	5.1803e-08	4.7477e-09	6.5584e-10
0.0015625	5.2405e-10	2.4883e-12	1.9863e-06	1.2492e-08	5.3088e-10	3.902e-11
0.00078125	2.6323e-10	6.2515e-13	9.9723e-07	3.0591e-09	6.256e-11	2.3745e-12
0.00039063	1.3192e-10	6.2469e-13	4.9965e-07	7.5638e-10	7.5687e-12	1.4509e-13
0.00019531	6.6035e-11	6.2473e-13	2.5008e-07	1.8801e-10	9.254e-13	8.3256e-15


==> tikz/smallscale/LQR_LTV_compare_x_25_t_512_tend_0.1_rel_err_quad_adaptive_until_9_p_all.dat <==
0.05	3.3436e-09	1.3493e-08	0.00014343	0.0065709	0.0088609	0.022915
0.025	1.6718e-09	3.3733e-09	7.1716e-05	0.0016427	0.0011076	0.0014322
0.0125	8.3591e-10	8.4333e-10	3.5858e-05	0.00041068	0.00013845	8.9512e-05
0.00625	4.1795e-10	2.1083e-10	1.7929e-05	0.00010267	1.7306e-05	5.5945e-06
0.003125	2.0898e-10	5.2708e-11	8.9645e-06	2.5668e-05	2.1633e-06	3.4966e-07
0.0015625	1.0449e-10	1.3177e-11	4.4823e-06	6.4169e-06	2.7041e-07	2.1854e-08
0.00078125	5.2244e-11	3.2942e-12	2.2411e-06	1.6042e-06	3.3802e-08	1.3658e-09
0.00039063	2.6122e-11	8.2356e-13	1.1206e-06	4.0106e-07	4.2252e-09	8.5365e-11
0.00019531	1.3061e-11	2.0589e-13	5.6028e-07	1.0026e-07	5.2815e-10	5.3353e-12


==> tikz/smallscale/LQR_LTV_compare_x_25_t_512_tend_0.1_rel_err_quad_adaptive_until_9_p_end.dat <==
0.05	1.6905e-08	4.0942e-08	6.4021e-05	1.2322e-05	1.5526e-05	3.5758e-05
0.025	8.4524e-09	1.0236e-08	3.201e-05	3.0804e-06	1.9407e-06	2.2349e-06
0.0125	4.2262e-09	2.5589e-09	1.6005e-05	7.7011e-07	2.4259e-07	1.3968e-07
0.00625	2.1131e-09	6.3972e-10	8.0026e-06	1.9253e-07	3.0324e-08	8.73e-09
0.003125	1.0566e-09	1.5993e-10	4.0013e-06	4.8132e-08	3.7904e-09	5.4563e-10
0.0015625	5.2828e-10	3.9983e-11	2.0007e-06	1.2033e-08	4.7381e-10	3.4102e-11
0.00078125	2.6414e-10	9.9956e-12	1.0003e-06	3.0082e-09	5.9226e-11	2.1314e-12
0.00039063	1.3207e-10	2.4989e-12	5.0016e-07	7.5206e-10	7.4032e-12	1.3321e-13
0.00019531	6.6035e-11	6.2473e-13	2.5008e-07	1.8801e-10	9.254e-13	8.3256e-15


==> tikz/smallscale/LQR_LTV_startup_x_25_t_512_tend_0.1_rel_err_startup_20_until_9_all_BDF_3.dat <==
0.05	4.1166e-05	1.6192e-05	1.205e-05	1.5628e-05	1.7612e-05	1.8395e-05	1.8676e-05	1.8774e-05	1.8807e-05	1.8818e-05	1.8822e-05	1.8823e-05	1.8823e-05	1.8823e-05	1.8824e-05	1.8824e-05	1.8824e-05	1.8824e-05	1.8824e-05	1.8824e-05	1.8824e-05
0.025	3.1044e-05	1.0837e-05	5.5322e-06	6.9538e-06	7.9589e-06	8.3507e-06	8.4896e-06	8.5372e-06	8.5533e-06	8.5587e-06	8.5605e-06	8.5611e-06	8.5613e-06	8.5614e-06	8.5614e-06	8.5614e-06	8.5614e-06	8.5614e-06	8.5614e-06	8.5614e-06	8.5614e-06
0.0125	1.85e-05	6.2854e-06	2.2403e-06	2.4693e-06	2.9031e-06	3.0772e-06	3.1388e-06	3.1598e-06	3.1668e-06	3.1692e-06	3.17e-06	3.1702e-06	3.1703e-06	3.1704e-06	3.1704e-06	3.1704e-06	3.1704e-06	3.1704e-06	3.1704e-06	3.1704e-06	3.1704e-06
0.00625	9.4909e-06	3.176e-06	9.3473e-07	7.3623e-07	8.914e-07	9.6231e-07	9.8762e-07	9.9625e-07	9.9915e-07	1.0001e-06	1.0004e-06	1.0006e-06	1.0006e-06	1.0006e-06	1.0006e-06	1.0006e-06	1.0006e-06	1.0006e-06	1.0006e-06	1.0006e-06	1.0006e-06
0.003125	4.3323e-06	1.4385e-06	4.1508e-07	1.8737e-07	2.2775e-07	2.5459e-07	2.6451e-07	2.6792e-07	2.6906e-07	2.6945e-07	2.6957e-07	2.6962e-07	2.6963e-07	2.6963e-07	2.6964e-07	2.6964e-07	2.6964e-07	2.6964e-07	2.6964e-07	2.6964e-07	2.6964e-07
0.0015625	1.8076e-06	5.9905e-07	1.7913e-07	5.1946e-08	4.9096e-08	5.8122e-08	6.1843e-08	6.3141e-08	6.358e-08	6.3727e-08	6.3776e-08	6.3792e-08	6.3798e-08	6.38e-08	6.38e-08	6.3801e-08	6.3801e-08	6.3801e-08	6.3801e-08	6.3801e-08	6.3801e-08
0.00078125	7.0776e-07	2.3478e-07	7.3178e-08	2.0193e-08	9.4607e-09	1.168e-08	1.299e-08	1.3469e-08	1.3632e-08	1.3687e-08	1.3706e-08	1.3712e-08	1.3714e-08	1.3715e-08	1.3715e-08	1.3715e-08	1.3715e-08	1.3715e-08	1.3715e-08	1.3715e-08	1.3715e-08
0.00039063	2.6589e-07	8.834e-08	2.8352e-08	8.358e-09	2.3294e-09	2.0859e-09	2.4964e-09	2.6671e-09	2.7265e-09	2.7466e-09	2.7534e-09	2.7556e-09	2.7564e-09	2.7566e-09	2.7567e-09	2.7567e-09	2.7567e-09	2.7567e-09	2.7567e-09	2.7567e-09	2.7567e-09
0.00019531	9.7373e-08	3.2394e-08	1.058e-08	3.2953e-09	9.1485e-10	3.605e-10	4.4048e-10	4.9737e-10	5.1849e-10	5.2572e-10	5.2815e-10	5.2896e-10	5.2923e-10	5.2932e-10	5.2935e-10	5.2936e-10	5.2937e-10	5.2937e-10	5.2937e-10	5.2937e-10	5.2937e-10


==> tikz/smallscale/LQR_LTV_startup_x_25_t_512_tend_0.1_rel_err_startup_20_until_9_all_BDF_4.dat <==
0.05	0.00030589	0.00030712	0.00030601	0.0003051	0.00030473	0.00030462	0.0003046	0.0003046	0.0003046	0.0003046	0.0003046	0.0003046	0.0003046	0.0003046	0.0003046	0.0003046	0.0003046	0.0003046	0.0003046	0.0003046	0.0003046
0.025	1.1058e-05	3.1474e-06	2.165e-06	2.4053e-06	2.5068e-06	2.5351e-06	2.5407e-06	2.5411e-06	2.5409e-06	2.5408e-06	2.5407e-06	2.5407e-06	2.5407e-06	2.5407e-06	2.5407e-06	2.5407e-06	2.5407e-06	2.5407e-06	2.5407e-06	2.5407e-06	2.5407e-06
0.0125	6.3152e-06	1.5981e-06	6.8087e-07	7.5008e-07	7.9292e-07	8.0543e-07	8.0814e-07	8.0847e-07	8.0842e-07	8.0838e-07	8.0836e-07	8.0835e-07	8.0835e-07	8.0835e-07	8.0835e-07	8.0835e-07	8.0835e-07	8.0835e-07	8.0835e-07	8.0835e-07	8.0835e-07
0.00625	3.0984e-06	7.4372e-07	1.6767e-07	1.5712e-07	1.7357e-07	1.7884e-07	1.8016e-07	1.8037e-07	1.8038e-07	1.8036e-07	1.8036e-07	1.8035e-07	1.8035e-07	1.8035e-07	1.8035e-07	1.8035e-07	1.8035e-07	1.8035e-07	1.8035e-07	1.8035e-07	1.8035e-07
0.003125	1.3518e-06	3.1546e-07	5.2148e-08	2.2514e-08	2.7762e-08	2.9751e-08	3.031e-08	3.0423e-08	3.0433e-08	3.0429e-08	3.0426e-08	3.0425e-08	3.0425e-08	3.0425e-08	3.0425e-08	3.0425e-08	3.0425e-08	3.0425e-08	3.0425e-08	3.0425e-08	3.0425e-08
0.0015625	5.4352e-07	1.2412e-07	2.0455e-08	3.2435e-09	3.4266e-09	3.9142e-09	4.1132e-09	4.1613e-09	4.1672e-09	4.1662e-09	4.1653e-09	4.165e-09	4.1649e-09	4.1649e-09	4.1649e-09	4.1649e-09	4.1649e-09	4.1649e-09	4.1649e-09	4.1649e-09	4.1649e-09
0.00078125	2.0739e-07	4.6588e-08	7.7923e-09	1.4753e-09	6.493e-10	4.498e-10	4.7521e-10	4.9136e-10	4.9394e-10	4.9368e-10	4.9335e-10	4.9322e-10	4.9318e-10	4.9317e-10	4.9317e-10	4.9317e-10	4.9317e-10	4.9317e-10	4.9317e-10	4.9317e-10	4.9317e-10
0.00039063	7.6638e-08	1.7023e-08	2.8566e-09	6.1651e-10	2.6706e-10	9.3828e-11	5.1535e-11	5.2357e-11	5.3173e-11	5.3097e-11	5.298e-11	5.293e-11	5.2916e-11	5.2912e-11	5.2912e-11	5.2912e-11	5.2912e-11	5.2912e-11	5.2912e-11	5.2912e-11	5.2912e-11
0.00019531	2.7787e-08	6.1274e-09	1.0271e-09	2.3285e-10	1.0343e-10	3.5993e-11	1.0045e-11	5.4344e-12	5.4087e-12	5.3774e-12	5.3353e-12	5.3172e-12	5.3118e-12	5.3106e-12	5.3104e-12	5.3104e-12	5.3104e-12	5.3104e-12	5.3104e-12	5.3104e-12	5.3104e-12


==> tikz/smallscale/LQR_LTV_startup_x_25_t_512_tend_0.1_rel_err_startup_20_until_9_all_EOC.dat <==
0	1.4492	1.4636
1	1.4474	1.4741
2	1.4221	1.4757
3	1.3428	1.4047
4	1.3483	1.3685
5	2.5326	1.3823
6	2.5027	2.3591
7	2.4229	3.2682
8	2.3947	3.2973
9	2.3853	3.3036
10	2.3822	3.3118
11	2.3811	3.3154
12	2.3808	3.3164
13	2.3807	3.3167
14	2.3806	3.3167
15	2.3806	3.3167
16	2.3806	3.3167
17	2.3806	3.3167
18	2.3806	3.3167
19	2.3806	3.3167
20	2.3806	3.3167


==> tikz/smallscale/LQR_LTV_startup_x_25_t_512_tend_0.1_rel_err_startup_20_until_9_end_BDF_3.dat <==
0.05	3.2731e-05	2.4813e-05	5.2296e-05	6.481e-05	6.9756e-05	7.1568e-05	7.2203e-05	7.242e-05	7.2494e-05	7.2518e-05	7.2527e-05	7.2529e-05	7.253e-05	7.2531e-05	7.2531e-05	7.2531e-05	7.2531e-05	7.2531e-05	7.2531e-05	7.2531e-05	7.2531e-05
0.025	1.1255e-05	1.5397e-06	6.6761e-06	8.7431e-06	9.4929e-06	9.7539e-06	9.8429e-06	9.8728e-06	9.8829e-06	9.8863e-06	9.8874e-06	9.8878e-06	9.8879e-06	9.8879e-06	9.8879e-06	9.8879e-06	9.8879e-06	9.8879e-06	9.8879e-06	9.8879e-06	9.8879e-06
0.0125	4.793e-06	1.7121e-06	6.6111e-07	4.5845e-07	5.4591e-07	5.7853e-07	5.8982e-07	5.9364e-07	5.9492e-07	5.9535e-07	5.9549e-07	5.9554e-07	5.9555e-07	5.9556e-07	5.9556e-07	5.9556e-07	5.9556e-07	5.9556e-07	5.9556e-07	5.9556e-07	5.9556e-07
0.00625	1.3629e-06	4.7315e-07	1.5664e-07	5.8168e-08	3.554e-08	4.2617e-08	4.524e-08	4.6143e-08	4.6448e-08	4.655e-08	4.6584e-08	4.6595e-08	4.6599e-08	4.66e-08	4.66e-08	4.6601e-08	4.6601e-08	4.6601e-08	4.6601e-08	4.6601e-08	4.6601e-08
0.003125	3.5787e-07	1.2236e-07	4.0762e-08	1.3629e-08	5.7383e-09	3.8883e-09	4.446e-09	4.6478e-09	4.7168e-09	4.74e-09	4.7477e-09	4.7503e-09	4.7512e-09	4.7515e-09	4.7516e-09	4.7516e-09	4.7516e-09	4.7516e-09	4.7516e-09	4.7516e-09	4.7516e-09
0.0015625	9.1516e-08	3.0934e-08	1.0322e-08	3.4136e-09	1.1953e-09	5.8967e-10	4.6179e-10	5.0743e-10	5.2356e-10	5.2904e-10	5.3088e-10	5.3149e-10	5.317e-10	5.3177e-10	5.3179e-10	5.318e-10	5.318e-10	5.318e-10	5.318e-10	5.318e-10	5.318e-10
0.00078125	2.3132e-08	7.7672e-09	2.5914e-09	8.5899e-10	2.861e-10	1.0923e-10	6.3734e-11	5.6995e-11	6.0796e-11	6.2115e-11	6.256e-11	6.2709e-11	6.2759e-11	6.2775e-11	6.2781e-11	6.2783e-11	6.2783e-11	6.2784e-11	6.2784e-11	6.2784e-11	6.2784e-11
0.00039063	5.8146e-09	1.9454e-09	6.4885e-10	2.1561e-10	7.1375e-11	2.4334e-11	1.0601e-11	7.1946e-12	7.1413e-12	7.4596e-12	7.5687e-12	7.6054e-12	7.6176e-12	7.6217e-12	7.623e-12	7.6235e-12	7.6237e-12	7.6237e-12	7.6237e-12	7.6237e-12	7.6237e-12
0.00019531	1.4576e-09	4.8678e-10	1.6231e-10	5.4016e-11	1.7916e-11	5.9472e-12	2.1364e-12	1.0975e-12	8.3929e-13	8.987e-13	9.254e-13	9.3442e-13	9.3752e-13	9.385e-13	9.3889e-13	9.3896e-13	9.3903e-13	9.3902e-13	9.3901e-13	9.39e-13	9.3906e-13


==> tikz/smallscale/LQR_LTV_startup_x_25_t_512_tend_0.1_rel_err_startup_20_until_9_end_BDF_4.dat <==
0.05	0.00074857	0.00074033	0.00073414	0.00073145	0.00073065	0.00073049	0.00073048	0.00073049	0.00073049	0.00073049	0.00073049	0.00073049	0.00073049	0.00073049	0.00073049	0.00073049	0.00073049	0.00073049	0.00073049	0.00073049	0.00073049
0.025	4.5077e-06	4.9183e-06	6.0791e-06	6.6576e-06	6.8431e-06	6.8853e-06	6.8911e-06	6.8906e-06	6.89e-06	6.8897e-06	6.8896e-06	6.8896e-06	6.8896e-06	6.8896e-06	6.8896e-06	6.8896e-06	6.8896e-06	6.8896e-06	6.8896e-06	6.8896e-06	6.8896e-06
0.0125	1.1846e-06	3.2217e-07	2.8849e-07	2.6207e-07	2.6279e-07	2.6624e-07	2.6726e-07	2.6748e-07	2.6751e-07	2.6751e-07	2.6751e-07	2.6751e-07	2.6751e-07	2.6751e-07	2.6751e-07	2.6751e-07	2.6751e-07	2.6751e-07	2.6751e-07	2.6751e-07	2.6751e-07
0.00625	2.9609e-07	2.9819e-08	1.8362e-08	1.547e-08	1.2565e-08	1.153e-08	1.1251e-08	1.1193e-08	1.1186e-08	1.1187e-08	1.1188e-08	1.1188e-08	1.1188e-08	1.1188e-08	1.1188e-08	1.1188e-08	1.1188e-08	1.1188e-08	1.1188e-08	1.1188e-08	1.1188e-08
0.003125	7.8731e-08	8.2019e-09	2.3451e-09	1.8842e-09	1.0405e-09	7.4677e-10	6.729e-10	6.5755e-10	6.5549e-10	6.5563e-10	6.5584e-10	6.5593e-10	6.5596e-10	6.5596e-10	6.5596e-10	6.5596e-10	6.5596e-10	6.5596e-10	6.5596e-10	6.5596e-10	6.5596e-10
0.0015625	2.0317e-08	2.2729e-09	4.4636e-10	3.8184e-10	1.5719e-10	6.5478e-11	4.362e-11	3.9509e-11	3.8947e-11	3.8969e-11	3.902e-11	3.9042e-11	3.9048e-11	3.905e-11	3.905e-11	3.905e-11	3.905e-11	3.905e-11	3.905e-11	3.905e-11	3.905e-11
0.00078125	5.1594e-09	5.9672e-10	9.9183e-11	9.0009e-11	3.5183e-11	1.0567e-11	3.6962e-12	2.5066e-12	2.3585e-12	2.3622e-12	2.3745e-12	2.3799e-12	2.3816e-12	2.382e-12	2.382e-12	2.382e-12	2.382e-12	2.382e-12	2.382e-12	2.382e-12	2.382e-12
0.00039063	1.2999e-09	1.5267e-10	2.343e-11	2.2001e-11	8.5632e-12	2.4204e-12	5.5559e-13	1.812e-13	1.4135e-13	1.4213e-13	1.4509e-13	1.4645e-13	1.4684e-13	1.47e-13	1.4694e-13	1.4697e-13	1.4693e-13	1.4696e-13	1.4688e-13	1.4693e-13	1.4697e-13
0.00019531	3.2622e-10	3.8597e-11	5.6957e-12	5.4457e-12	2.1217e-12	5.94e-13	1.2466e-13	1.9234e-14	7.6246e-15	7.7114e-15	8.3256e-15	8.6795e-15	8.796e-15	8.9092e-15	8.8745e-15	8.818e-15	8.8818e-15	8.8477e-15	8.8012e-15	8.8635e-15	8.833e-15


==> tikz/smallscale/LQR_LTV_startup_x_25_t_512_tend_0.1_rel_err_startup_20_until_9_end_EOC.dat <==
0	1.9961	1.9945
1	1.9988	1.9838
2	1.9991	2.0404
3	1.997	2.0144
4	1.9942	2.0129
5	2.0327	2.0267
6	2.311	2.156
7	2.7127	3.2359
8	3.089	4.2125
9	3.0532	4.204
10	3.0319	4.1232
11	3.0249	4.0766
12	3.0224	4.0612
13	3.0217	4.0444
14	3.0213	4.0494
15	3.0213	4.0589
16	3.0212	4.0481
17	3.0213	4.054
18	3.0213	4.0608
19	3.0213	4.0511
20	3.0212	4.0565


==> tikz/smallscale/LQR_LTV_startup_x_25_t_512_tend_0.1_rel_err_startup_20_until_9_p_all_BDF_3.dat <==
0.05	1.6337	0.54348	0.17751	0.055285	0.015349	0.0060482	0.00739	0.0083444	0.0086988	0.0088201	0.0088609	0.0088745	0.0088791	0.0088806	0.0088811	0.0088812	0.0088813	0.0088813	0.0088813	0.0088813	0.0088813
0.025	0.20421	0.067935	0.022188	0.0069107	0.0019186	0.00075603	0.00092374	0.0010431	0.0010874	0.0011025	0.0011076	0.0011093	0.0011099	0.0011101	0.0011101	0.0011102	0.0011102	0.0011102	0.0011102	0.0011102	0.0011102
0.0125	0.025526	0.0084918	0.0027735	0.00086383	0.00023982	9.4504e-05	0.00011547	0.00013038	0.00013592	0.00013781	0.00013845	0.00013866	0.00013874	0.00013876	0.00013877	0.00013877	0.00013877	0.00013877	0.00013877	0.00013877	0.00013877
0.00625	0.0031907	0.0010615	0.00034669	0.00010798	2.9978e-05	1.1813e-05	1.4434e-05	1.6298e-05	1.699e-05	1.7227e-05	1.7306e-05	1.7333e-05	1.7342e-05	1.7345e-05	1.7346e-05	1.7346e-05	1.7346e-05	1.7346e-05	1.7346e-05	1.7346e-05	1.7346e-05
0.003125	0.00039884	0.00013268	4.3336e-05	1.3497e-05	3.7472e-06	1.4766e-06	1.8042e-06	2.0372e-06	2.1237e-06	2.1533e-06	2.1633e-06	2.1666e-06	2.1677e-06	2.1681e-06	2.1682e-06	2.1683e-06	2.1683e-06	2.1683e-06	2.1683e-06	2.1683e-06	2.1683e-06
0.0015625	4.9855e-05	1.6586e-05	5.4171e-06	1.6872e-06	4.684e-07	1.8458e-07	2.2552e-07	2.5465e-07	2.6547e-07	2.6917e-07	2.7041e-07	2.7083e-07	2.7097e-07	2.7101e-07	2.7103e-07	2.7103e-07	2.7104e-07	2.7104e-07	2.7104e-07	2.7104e-07	2.7104e-07
0.00078125	6.2319e-06	2.0732e-06	6.7713e-07	2.109e-07	5.855e-08	2.3072e-08	2.819e-08	3.1831e-08	3.3183e-08	3.3646e-08	3.3802e-08	3.3854e-08	3.3871e-08	3.3877e-08	3.3879e-08	3.3879e-08	3.3879e-08	3.388e-08	3.388e-08	3.388e-08	3.388e-08
0.00039063	7.7899e-07	2.5915e-07	8.4642e-08	2.6362e-08	7.3188e-09	2.884e-09	3.5238e-09	3.9789e-09	4.1479e-09	4.2058e-09	4.2252e-09	4.2317e-09	4.2339e-09	4.2346e-09	4.2348e-09	4.2349e-09	4.2349e-09	4.2349e-09	4.2349e-09	4.2349e-09	4.2349e-09
0.00019531	9.7373e-08	3.2394e-08	1.058e-08	3.2953e-09	9.1485e-10	3.605e-10	4.4048e-10	4.9737e-10	5.1849e-10	5.2572e-10	5.2815e-10	5.2896e-10	5.2923e-10	5.2932e-10	5.2935e-10	5.2936e-10	5.2937e-10	5.2937e-10	5.2937e-10	5.2937e-10	5.2937e-10


==> tikz/smallscale/LQR_LTV_startup_x_25_t_512_tend_0.1_rel_err_startup_20_until_9_p_all_BDF_4.dat <==
0.05	119.35	26.317	4.4115	1.0001	0.44422	0.15459	0.043143	0.02334	0.02323	0.023096	0.022915	0.022837	0.022814	0.022809	0.022808	0.022808	0.022808	0.022808	0.022808	0.022808	0.022808
0.025	7.4591	1.6448	0.27572	0.062506	0.027764	0.0096618	0.0026964	0.0014588	0.0014519	0.0014435	0.0014322	0.0014273	0.0014259	0.0014255	0.0014255	0.0014255	0.0014255	0.0014255	0.0014255	0.0014255	0.0014255
0.0125	0.46619	0.1028	0.017232	0.0039066	0.0017352	0.00060386	0.00016853	9.1173e-05	9.0742e-05	9.0218e-05	8.9512e-05	8.9207e-05	8.9117e-05	8.9096e-05	8.9094e-05	8.9094e-05	8.9094e-05	8.9094e-05	8.9094e-05	8.9094e-05	8.9094e-05
0.00625	0.029137	0.006425	0.001077	0.00024417	0.00010845	3.7741e-05	1.0533e-05	5.6983e-06	5.6714e-06	5.6386e-06	5.5945e-06	5.5754e-06	5.5698e-06	5.5685e-06	5.5684e-06	5.5684e-06	5.5684e-06	5.5684e-06	5.5684e-06	5.5684e-06	5.5684e-06
0.003125	0.0018211	0.00040157	6.7314e-05	1.526e-05	6.7783e-06	2.3588e-06	6.5831e-07	3.5615e-07	3.5446e-07	3.5241e-07	3.4966e-07	3.4847e-07	3.4811e-07	3.4803e-07	3.4802e-07	3.4802e-07	3.4802e-07	3.4802e-07	3.4802e-07	3.4802e-07	3.4802e-07
0.0015625	0.00011382	2.5098e-05	4.2071e-06	9.5377e-07	4.2364e-07	1.4743e-07	4.1144e-08	2.2259e-08	2.2154e-08	2.2026e-08	2.1854e-08	2.1779e-08	2.1757e-08	2.1752e-08	2.1751e-08	2.1751e-08	2.1751e-08	2.1752e-08	2.1752e-08	2.1752e-08	2.1752e-08
0.00078125	7.1135e-06	1.5686e-06	2.6294e-07	5.9611e-08	2.6478e-08	9.2142e-09	2.5715e-09	1.3912e-09	1.3846e-09	1.3766e-09	1.3658e-09	1.3612e-09	1.3598e-09	1.3595e-09	1.3595e-09	1.3595e-09	1.3595e-09	1.3595e-09	1.3595e-09	1.3595e-09	1.3595e-09
0.00039063	4.446e-07	9.8038e-08	1.6434e-08	3.7257e-09	1.6548e-09	5.7589e-10	1.6072e-10	8.695e-11	8.6539e-11	8.6039e-11	8.5365e-11	8.5075e-11	8.4988e-11	8.4969e-11	8.4966e-11	8.4966e-11	8.4967e-11	8.4967e-11	8.4967e-11	8.4967e-11	8.4967e-11
0.00019531	2.7787e-08	6.1274e-09	1.0271e-09	2.3285e-10	1.0343e-10	3.5993e-11	1.0045e-11	5.4344e-12	5.4087e-12	5.3774e-12	5.3353e-12	5.3172e-12	5.3118e-12	5.3106e-12	5.3104e-12	5.3104e-12	5.3104e-12	5.3104e-12	5.3104e-12	5.3104e-12	5.3104e-12


==> tikz/smallscale/LQR_LTV_startup_x_25_t_512_tend_0.1_rel_err_startup_20_until_9_p_end_BDF_3.dat <==
0.05	0.024454	0.0081669	0.0027231	0.00090623	0.00030058	9.9778e-05	3.5843e-05	1.8413e-05	1.4081e-05	1.5078e-05	1.5526e-05	1.5677e-05	1.5729e-05	1.5745e-05	1.5752e-05	1.5753e-05	1.5754e-05	1.5754e-05	1.5754e-05	1.5754e-05	1.5755e-05
0.025	0.0030568	0.0010209	0.00034039	0.00011328	3.7572e-05	1.2472e-05	4.4804e-06	2.3017e-06	1.7601e-06	1.8847e-06	1.9407e-06	1.9596e-06	1.9661e-06	1.9682e-06	1.969e-06	1.9692e-06	1.9693e-06	1.9693e-06	1.9693e-06	1.9692e-06	1.9694e-06
0.0125	0.0003821	0.00012761	4.2549e-05	1.416e-05	4.6965e-06	1.559e-06	5.6005e-07	2.8771e-07	2.2002e-07	2.3559e-07	2.4259e-07	2.4495e-07	2.4577e-07	2.4602e-07	2.4612e-07	2.4614e-07	2.4616e-07	2.4616e-07	2.4616e-07	2.4615e-07	2.4617e-07
0.00625	4.7763e-05	1.5951e-05	5.3186e-06	1.77e-06	5.8707e-07	1.9488e-07	7.0006e-08	3.5964e-08	2.7502e-08	2.9449e-08	3.0324e-08	3.0619e-08	3.0721e-08	3.0753e-08	3.0765e-08	3.0768e-08	3.077e-08	3.077e-08	3.077e-08	3.0769e-08	3.0771e-08
0.003125	5.9703e-06	1.9939e-06	6.6482e-07	2.2125e-07	7.3384e-08	2.436e-08	8.7507e-09	4.4955e-09	3.4377e-09	3.6811e-09	3.7904e-09	3.8274e-09	3.8401e-09	3.8441e-09	3.8457e-09	3.846e-09	3.8463e-09	3.8462e-09	3.8462e-09	3.8461e-09	3.8464e-09
0.0015625	7.4629e-07	2.4923e-07	8.3103e-08	2.7656e-08	9.1729e-09	3.045e-09	1.0938e-09	5.6193e-10	4.2972e-10	4.6013e-10	4.7381e-10	4.7842e-10	4.8001e-10	4.8051e-10	4.8071e-10	4.8075e-10	4.8078e-10	4.8078e-10	4.8077e-10	4.8077e-10	4.808e-10
0.00078125	9.3286e-08	3.1154e-08	1.0388e-08	3.457e-09	1.1466e-09	3.8062e-10	1.3673e-10	7.0242e-11	5.3715e-11	5.7517e-11	5.9226e-11	5.9803e-11	6.0001e-11	6.0064e-11	6.0089e-11	6.0094e-11	6.0098e-11	6.0097e-11	6.0097e-11	6.0096e-11	6.01e-11
0.00039063	1.1661e-08	3.8943e-09	1.2985e-09	4.3213e-10	1.4333e-10	4.7578e-11	1.7091e-11	8.7802e-12	6.7143e-12	7.1896e-12	7.4032e-12	7.4753e-12	7.5002e-12	7.508e-12	7.5111e-12	7.5117e-12	7.5122e-12	7.5122e-12	7.5121e-12	7.512e-12	7.5125e-12
0.00019531	1.4576e-09	4.8678e-10	1.6231e-10	5.4016e-11	1.7916e-11	5.9472e-12	2.1364e-12	1.0975e-12	8.3929e-13	8.987e-13	9.254e-13	9.3442e-13	9.3752e-13	9.385e-13	9.3889e-13	9.3896e-13	9.3903e-13	9.3902e-13	9.3901e-13	9.39e-13	9.3906e-13


==> tikz/smallscale/LQR_LTV_startup_x_25_t_512_tend_0.1_rel_err_startup_20_until_9_p_end_BDF_4.dat <==
0.05	1.4011	0.16577	0.024463	0.023389	0.0091127	0.0025512	0.00053542	8.261e-05	3.2748e-05	3.312e-05	3.5758e-05	3.7278e-05	3.7779e-05	3.8265e-05	3.8116e-05	3.7873e-05	3.8147e-05	3.8001e-05	3.7801e-05	3.8068e-05	3.7937e-05
0.025	0.087568	0.010361	0.0015289	0.0014618	0.00056954	0.00015945	3.3463e-05	5.1631e-06	2.0467e-06	2.07e-06	2.2349e-06	2.3299e-06	2.3612e-06	2.3915e-06	2.3822e-06	2.3671e-06	2.3842e-06	2.375e-06	2.3626e-06	2.3793e-06	2.3711e-06
0.0125	0.005473	0.00064756	9.5558e-05	9.1365e-05	3.5596e-05	9.9656e-06	2.0915e-06	3.227e-07	1.2792e-07	1.2938e-07	1.3968e-07	1.4562e-07	1.4757e-07	1.4947e-07	1.4889e-07	1.4794e-07	1.4901e-07	1.4844e-07	1.4766e-07	1.487e-07	1.4819e-07
0.00625	0.00034206	4.0472e-05	5.9724e-06	5.7103e-06	2.2248e-06	6.2285e-07	1.3072e-07	2.0168e-08	7.995e-09	8.086e-09	8.73e-09	9.1011e-09	9.2233e-09	9.3419e-09	9.3056e-09	9.2463e-09	9.3133e-09	9.2775e-09	9.2287e-09	9.294e-09	9.262e-09
0.003125	2.1379e-05	2.5295e-06	3.7327e-07	3.5689e-07	1.3905e-07	3.8928e-08	8.1698e-09	1.2605e-09	4.9969e-10	5.0537e-10	5.4563e-10	5.6882e-10	5.7646e-10	5.8387e-10	5.816e-10	5.779e-10	5.8208e-10	5.7984e-10	5.768e-10	5.8088e-10	5.7888e-10
0.0015625	1.3362e-06	1.5809e-07	2.333e-08	2.2306e-08	8.6905e-09	2.433e-09	5.1061e-10	7.8783e-11	3.1231e-11	3.1586e-11	3.4102e-11	3.5551e-11	3.6028e-11	3.6492e-11	3.635e-11	3.6118e-11	3.638e-11	3.624e-11	3.605e-11	3.6305e-11	3.618e-11
0.00078125	8.3512e-08	9.8809e-09	1.4581e-09	1.3941e-09	5.4316e-10	1.5206e-10	3.1913e-11	4.9239e-12	1.9519e-12	1.9741e-12	2.1314e-12	2.2219e-12	2.2518e-12	2.2807e-12	2.2719e-12	2.2574e-12	2.2737e-12	2.265e-12	2.2531e-12	2.269e-12	2.2612e-12
0.00039063	5.2195e-09	6.1756e-10	9.1132e-11	8.7132e-11	3.3947e-11	9.5039e-12	1.9946e-12	3.0775e-13	1.2199e-13	1.2338e-13	1.3321e-13	1.3887e-13	1.4074e-13	1.4255e-13	1.4199e-13	1.4109e-13	1.4211e-13	1.4156e-13	1.4082e-13	1.4182e-13	1.4133e-13
0.00019531	3.2622e-10	3.8597e-11	5.6957e-12	5.4457e-12	2.1217e-12	5.94e-13	1.2466e-13	1.9234e-14	7.6246e-15	7.7114e-15	8.3256e-15	8.6795e-15	8.796e-15	8.9092e-15	8.8745e-15	8.818e-15	8.8818e-15	8.8477e-15	8.8012e-15	8.8635e-15	8.833e-15


==> tikz/theta_test/time_401/KK_1.00e-03_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_implicit_Euler_diff_not_on_ref.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	-3.73593e-05	-7.57072e-06
0.105	-0.000131668	-0.000386268
0.1075	-0.000278903	-0.00133118
0.11	-0.000465945	-0.00280163
0.1125	-0.000642389	-0.0046587
0.115	-0.000778741	-0.00640858
0.1175	-0.000872295	-0.00775745
0.12	-0.000931794	-0.00867915
0.1225	-0.000967311	-0.00926164
0.125	-0.000986846	-0.00960593
0.1275	-0.000995985	-0.00979206
0.13	-0.00099842	-0.0098758
0.1325	-0.000996542	-0.00989394
0.135	-0.000991885	-0.0098702
0.1375	-0.000985433	-0.00981973
0.14	-0.000977819	-0.00975221
0.1425	-0.000969454	-0.00967383
0.145	-0.000960608	-0.00958857
0.1475	-0.000951457	-0.009499
0.15	-0.000942121	-0.00940681
0.1525	-0.000932681	-0.00931311
0.155	-0.000923191	-0.00921863
0.1575	-0.00091369	-0.00912389
0.16	-0.000904206	-0.00902922
0.1625	-0.000894759	-0.00893487
0.165	-0.000885362	-0.00884099
0.1675	-0.000876026	-0.00874771
0.17	-0.00086676	-0.00865512
0.1725	-0.000857568	-0.00856327
0.175	-0.000848455	-0.00847221
0.1775	-0.000839424	-0.00838198
0.18	-0.000830477	-0.00829259
0.1825	-0.000821616	-0.00820406
0.185	-0.000812842	-0.0081164
0.1875	-0.000804155	-0.00802962
0.19	-0.000795556	-0.00794372
0.1925	-0.000787045	-0.00785869
0.195	-0.000778622	-0.00777455
0.1975	-0.000770286	-0.00769128
0.2	-0.000762038	-0.00760889
0.2025	-0.000753876	-0.00752736
0.205	-0.0007458	-0.00744669
0.2075	-0.00073781	-0.00736687
0.21	-0.000729904	-0.00728791
0.2125	-0.000722082	-0.00720978
0.215	-0.000714344	-0.00713248
0.2175	-0.000706688	-0.00705601
0.22	-0.000699114	-0.00698035
0.2225	-0.00069162	-0.0069055
0.225	-0.000684207	-0.00683146
0.2275	-0.000676873	-0.0067582
0.23	-0.000669618	-0.00668573
0.2325	-0.00066244	-0.00661404
0.235	-0.000655339	-0.00654311
0.2375	-0.000648314	-0.00647294
0.24	-0.000641365	-0.00640353
0.2425	-0.00063449	-0.00633486
0.245	-0.000627689	-0.00626692
0.2475	-0.00062096	-0.00619972
0.25	-0.000614304	-0.00613323
0.2525	-0.000607719	-0.00606746
0.255	-0.000601205	-0.00600239
0.2575	-0.000594761	-0.00593802
0.26	-0.000588385	-0.00587435
0.2625	-0.000582078	-0.00581135
0.265	-0.000575839	-0.00574903
0.2675	-0.000569667	-0.00568738
0.27	-0.000563561	-0.00562639
0.2725	-0.00055752	-0.00556606
0.275	-0.000551544	-0.00550637
0.2775	-0.000545632	-0.00544732
0.28	-0.000539784	-0.0053889
0.2825	-0.000533998	-0.00533112
0.285	-0.000528275	-0.00527395
0.2875	-0.000522613	-0.00521739
0.29	-0.000517011	-0.00516145
0.2925	-0.00051147	-0.0051061
0.295	-0.000505988	-0.00505134
0.2975	-0.000500565	-0.00499718
0.3	-0.0004952	-0.00494359
0.3025	-0.000526112	-0.0048979
0.305	-0.000612217	-0.00521246
0.3075	-0.000749557	-0.00607559
0.31	-0.0009254	-0.00744726
0.3125	-0.00109091	-0.00919275
0.315	-0.00121759	-0.0108337
0.3175	-0.00130291	-0.0120865
0.32	-0.00135537	-0.0129266
0.3225	-0.00138471	-0.0134394
0.325	-0.00139869	-0.0137227
0.3275	-0.00140269	-0.0138541
0.33	-0.00140028	-0.0138872
0.3325	-0.00139377	-0.0138576
0.335	-0.00138463	-0.0137883
0.3375	-0.00137382	-0.0136937
0.34	-0.00136193	-0.0135832
0.3425	-0.00134938	-0.0134627
0.345	-0.0013364	-0.0133361
0.3475	-0.00132318	-0.0132058
0.35	-0.00130983	-0.0130735
0.3525	-0.00129643	-0.0129402
0.355	-0.00128302	-0.0128066
0.3575	-0.00126965	-0.0126732
0.36	-0.00125635	-0.0125404
0.3625	-0.00124312	-0.0124082
0.365	-0.00122998	-0.012277
0.3675	-0.00121695	-0.0121468
0.37	-0.00120402	-0.0120177
0.3725	-0.00119121	-0.0118898
0.375	-0.00117852	-0.011763
0.3775	-0.00116595	-0.0116374
0.38	-0.0011535	-0.0115131
0.3825	-0.00114118	-0.01139
0.385	-0.00112898	-0.0112681
0.3875	-0.00111691	-0.0111475
0.39	-0.00110496	-0.0110282
0.3925	-0.00109313	-0.01091
0.395	-0.00108143	-0.0107932
0.3975	-0.00106985	-0.0106775
0.4	-0.00105839	-0.0105631
0.4025	-0.00104705	-0.0104498
0.405	-0.00103583	-0.0103378
0.4075	-0.00102473	-0.010227
0.41	-0.00101376	-0.0101173
0.4125	-0.00100289	-0.0100088
0.415	-0.000992146	-0.00990152
0.4175	-0.000981514	-0.00979534
0.42	-0.000970996	-0.0096903
0.4225	-0.00096059	-0.00958638
0.425	-0.000950296	-0.00948357
0.4275	-0.000940112	-0.00938187
0.43	-0.000930037	-0.00928125
0.4325	-0.00092007	-0.00918172
0.435	-0.000910209	-0.00908325
0.4375	-0.000900455	-0.00898583
0.44	-0.000890805	-0.00888946
0.4425	-0.000881259	-0.00879413
0.445	-0.000871815	-0.00869982
0.4475	-0.000862472	-0.00860652
0.45	-0.000853229	-0.00851422
0.4525	-0.000844086	-0.00842291
0.455	-0.00083504	-0.00833258
0.4575	-0.000826092	-0.00824322
0.46	-0.00081724	-0.00815482
0.4625	-0.000808482	-0.00806736
0.465	-0.000799819	-0.00798085
0.4675	-0.000791248	-0.00789526
0.47	-0.00078277	-0.0078106
0.4725	-0.000774382	-0.00772684
0.475	-0.000766084	-0.00764398
0.4775	-0.000757876	-0.00756201
0.48	-0.000749755	-0.00748091
0.4825	-0.000741721	-0.00740069
0.485	-0.000733774	-0.00732133
0.4875	-0.000725912	-0.00724282
0.49	-0.000718134	-0.00716515
0.4925	-0.00071044	-0.00708832
0.495	-0.000702828	-0.00701231
0.4975	-0.000695298	-0.00693712
0.5	-0.000687849	-0.00686273
0.5025	-0.000642613	-0.0067815
0.505	-0.000539874	-0.00632523
0.5075	-0.000383862	-0.00529777
0.51	-0.000187963	-0.00374187
0.5125	-2.98449e-06	-0.00179902
0.515	0.000141495	3.34661e-05
0.5175	0.000242814	0.000898057
0.52	0.000309816	0.00149357
0.5225	0.000352668	0.00188493
0.525	0.000379446	0.00213305
0.5275	0.000395785	0.00228622
0.53	0.000405409	0.00237806
0.5325	0.00041072	0.00243073
0.535	0.000413255	0.00245846
0.5375	0.000413994	0.00247032
0.54	0.000413564	0.00247206
0.5425	0.000412367	0.00246731
0.545	0.000410664	0.00245841
0.5475	0.000408624	0.00244682
0.55	0.000406357	0.00243349
0.5525	0.000403939	0.00241904
0.555	0.000401418	0.00240387
0.5575	0.00039883	0.00238824
0.56	0.000396196	0.00237232
0.5625	0.000393533	0.00235624
0.565	0.000390855	0.00234006
0.5675	0.000388168	0.00232385
0.57	0.000385479	0.00230764
0.5725	0.000382793	0.00229146
0.575	0.000380114	0.00227534
0.5775	0.000377444	0.00225928
0.58	0.000374785	0.00224329
0.5825	0.000372138	0.00222739
0.585	0.000369506	0.00221158
0.5875	0.000366888	0.00219587
0.59	0.000364285	0.00218025
0.5925	0.000361699	0.00216473
0.595	0.000359129	0.00214931
0.5975	0.000356575	0.00213399
0.6	0.000354039	0.00211878
0.6025	0.000351519	0.00210367
0.605	0.000349017	0.00208866
0.6075	0.000346531	0.00207376
0.61	0.000344063	0.00205896
0.6125	0.000341612	0.00204427
0.615	0.000339179	0.00202968
0.6175	0.000336762	0.00201519
0.62	0.000334362	0.0020008
0.6225	0.000331979	0.00198652
0.625	0.000329613	0.00197233
0.6275	0.000327264	0.00195825
0.63	0.000324932	0.00194427
0.6325	0.000322616	0.00193039
0.635	0.000320316	0.0019166
0.6375	0.000318033	0.00190292
0.64	0.000315766	0.00188933
0.6425	0.000313515	0.00187584
0.645	0.000311281	0.00186244
0.6475	0.000309062	0.00184914
0.65	0.000306859	0.00183594
0.6525	0.000304672	0.00182282
0.655	0.0003025	0.00180981
0.6575	0.000300344	0.00179688
0.66	0.000298203	0.00178405
0.6625	0.000296077	0.00177131
0.665	0.000293967	0.00175866
0.6675	0.000291872	0.0017461
0.67	0.000289791	0.00173363
0.6725	0.000287726	0.00172125
0.675	0.000285675	0.00170896
0.6775	0.000283639	0.00169675
0.68	0.000281617	0.00168464
0.6825	0.00027961	0.00167261
0.685	0.000277617	0.00166066
0.6875	0.000275639	0.0016488
0.69	0.000273674	0.00163703
0.6925	0.000271723	0.00162534
0.695	0.000269787	0.00161373
0.6975	0.000267864	0.0016022
0.7	0.000265955	0.00159076
0.7025	0.00026406	0.0015794
0.705	0.000262178	0.00156812
0.7075	0.000260309	0.00155692
0.71	0.000258454	0.0015458
0.7125	0.000256612	0.00153476
0.715	0.000254783	0.0015238
0.7175	0.000252968	0.00151292
0.72	0.000251165	0.00150211
0.7225	0.000249375	0.00149139
0.725	0.000247598	0.00148074
0.7275	0.000245833	0.00147016
0.73	0.000244082	0.00145966
0.7325	0.000242342	0.00144924
0.735	0.000240615	0.00143889
0.7375	0.000238901	0.00142861
0.74	0.000237198	0.00141841
0.7425	0.000235508	0.00140828
0.745	0.00023383	0.00139822
0.7475	0.000232164	0.00138823
0.75	0.00023051	0.00137832
0.7525	0.000228867	0.00136847
0.755	0.000227236	0.0013587
0.7575	0.000225617	0.001349
0.76	0.00022401	0.00133936
0.7625	0.000222413	0.0013298
0.765	0.000220829	0.0013203
0.7675	0.000219255	0.00131087
0.77	0.000217693	0.00130151
0.7725	0.000216142	0.00129221
0.775	0.000214602	0.00128298
0.7775	0.000213073	0.00127382
0.78	0.000211555	0.00126472
0.7825	0.000210048	0.00125569
0.785	0.000208551	0.00124672
0.7875	0.000207066	0.00123782
0.79	0.00020559	0.00122898
0.7925	0.000204126	0.0012202
0.795	0.000202672	0.00121148
0.7975	0.000201228	0.00120283
0.8	0.000199794	0.00119424
0.8025	0.000198371	0.00118571
0.805	0.000196958	0.00117724
0.8075	0.000195555	0.00116883
0.81	0.000194162	0.00116049
0.8125	0.000192778	0.0011522
0.815	0.000191405	0.00114397
0.8175	0.000190042	0.0011358
0.82	0.000188688	0.00112769
0.8225	0.000187344	0.00111963
0.825	0.00018601	0.00111163
0.8275	0.000184685	0.00110369
0.83	0.000183369	0.00109581
0.8325	0.000182063	0.00108798
0.835	0.000180766	0.00108021
0.8375	0.000179479	0.0010725
0.84	0.0001782	0.00106484
0.8425	0.000176931	0.00105723
0.845	0.000175671	0.00104968
0.8475	0.00017442	0.00104218
0.85	0.000173178	0.00103474
0.8525	0.000171944	0.00102735
0.855	0.00017072	0.00102001
0.8575	0.000169504	0.00101272
0.86	0.000168297	0.00100549
0.8625	0.000167098	0.000998306
0.865	0.000165908	0.000991174
0.8675	0.000164727	0.000984093
0.87	0.000163554	0.000977061
0.8725	0.000162389	0.00097008
0.875	0.000161233	0.000963147
0.8775	0.000160085	0.000956263
0.88	0.000158945	0.000949427
0.8825	0.000157813	0.000942638
0.885	0.000156689	0.000935896
0.8875	0.000155573	0.0009292
0.89	0.000154466	0.00092255
0.8925	0.000153366	0.000915943
0.895	0.000152274	0.00090938
0.8975	0.00015119	0.000902858
0.9	0.000150113	0.000896377
0.9025	0.000149045	0.000889934
0.905	0.000147983	0.000883527
0.9075	0.00014693	0.000877155
0.91	0.000145884	0.000870813
0.9125	0.000144846	0.000864498
0.915	0.000143815	0.000858205
0.9175	0.000142791	0.00085193
0.92	0.000141775	0.000845664
0.9225	0.000140766	0.0008394
0.925	0.000139764	0.000833128
0.9275	0.00013877	0.000826834
0.93	0.000137783	0.000820504
0.9325	0.000136803	0.000814117
0.935	0.00013583	0.000807651
0.9375	0.000134864	0.000801076
0.94	0.000133906	0.000794355
0.9425	0.000132955	0.000787444
0.945	0.000132011	0.000780288
0.9475	0.000131074	0.000772817
0.95	0.000130145	0.000764947
0.9525	0.000129223	0.000756573
0.955	0.000128309	0.000747564
0.9575	0.000127403	0.00073776
0.96	0.000126506	0.000726961
0.9625	0.000125616	0.000714919
0.965	0.000124736	0.000701329
0.9675	0.000123865	0.000685811
0.97	0.000123004	0.000667895
0.9725	0.000122155	0.000646999
0.975	0.000121318	0.0006224
0.9775	0.000120494	0.000593205
0.98	0.000119686	0.000558309
0.9825	0.000118895	0.000516362
0.985	0.000118124	0.000465735
0.9875	0.000117377	0.000404581
0.99	0.000116658	0.000331127
0.9925	0.000115971	0.000244727
0.995	0.000115322	0.000148821
0.9975	0.000114719	5.72651e-05
1	0.000114167	-0


==> tikz/theta_test/time_401/KK_1.00e-03_1.0e+00_BDF_1_B_1_C_7_100_50_1_t_401.mat_tol_1.000000e-04_Crank_Nicolson.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	-9.8119e-06	-1.26904
0.105	-1.94615e-05	3.6937
0.1075	-0.000129786	-19.3445
0.11	0.000105872	89.9376
0.1125	0.00123002	-14.7421
0.115	0.00237581	64.1694
0.1175	0.00296511	-38.128
0.12	0.00373581	137.531
0.1225	0.00542064	29.839
0.125	0.00681649	-147.464
0.1275	0.00527899	38.2454
0.13	0.0032631	-48.2872
0.1325	0.00486223	129.832
0.135	0.00621711	22.5399
0.1375	0.0076992	-118.51
0.14	0.00663688	65.3579
0.1425	0.00559764	-27.4364
0.145	0.00763496	125.226
0.1475	0.00894618	17.13
0.15	0.010421	-91.9622
0.1525	0.0093256	21.4298
0.155	0.00753618	-93.9567
0.1575	0.0078621	90.591
0.16	0.00798747	-9.2204
0.1625	0.00944106	36.502
0.165	0.0096641	-65.1943
0.1675	0.00934039	116.356
0.17	0.0109396	11.6127
0.1725	0.0121449	-64.8631
0.175	0.0115167	46.304
0.1775	0.010576	-116.471
0.18	0.010343	68.8773
0.1825	0.00979363	-26.1293
0.185	0.0112587	119.216
0.1875	0.0129169	11.4554
0.19	0.0141754	-64.5634
0.1925	0.0137669	45.9962
0.195	0.0126996	-117.002
0.1975	0.0125365	68.4384
0.2	0.0119451	-26.6634
0.2025	0.0134329	121.875
0.205	0.0151773	13.7533
0.2075	0.0163887	-75.6128
0.21	0.0157437	35.8191
0.2125	0.0142318	-124.625
0.215	0.013918	62.5972
0.2175	0.0131029	-31.2293
0.22	0.0146803	143.999
0.2225	0.0166917	34.5462
0.225	0.0182086	-143.697
0.2275	0.016832	40.4053
0.23	0.0148386	-46.749
0.2325	0.0167093	130.908
0.235	0.0182165	22.1808
0.2375	0.0197737	-116.918
0.24	0.0186088	66.1013
0.2425	0.0177218	-26.9958
0.245	0.0199133	122.71
0.2475	0.0211983	13.923
0.25	0.0226893	-76.2833
0.2525	0.0217567	35.2079
0.255	0.0204963	-97.8876
0.2575	0.0208481	85.8852
0.26	0.020812	-13.8533
0.2625	0.0224537	59.1125
0.265	0.023059	-45.6363
0.2675	0.0236741	131.458
0.27	0.025554	22.1316
0.2725	0.0269203	-115.871
0.275	0.0251967	-2.1715
0.2775	0.0233831	21.9451
0.28	0.0248446	-54.5172
0.2825	0.0247185	124.062
0.285	0.026409	16.4478
0.2875	0.0282126	-88.644
0.29	0.0267946	22.5262
0.2925	0.0253048	-98.5899
0.295	0.0253884	85.9282
0.2975	0.025643	-13.7024
0.3	0.0271585	57.679
0.3025	0.0278404	-47.9876
0.305	0.0282977	127.231
0.3075	0.0302117	17.2776
0.31	0.031425	-93.1685
0.3125	0.0302426	35.6628
0.315	0.0288208	-75.8053
0.3175	0.0297447	105.056
0.32	0.0304467	0.179303
0.3225	0.0319265	-9.69974
0.325	0.0319945	22.2516
0.3275	0.0313475	-105.593
0.33	0.0309742	79.5508
0.3325	0.0309707	-18.3917
0.335	0.0327244	80.5889
0.3375	0.0337179	-26.297
0.34	0.0349138	119.162
0.3425	0.0367501	9.71368
0.345	0.0381487	-55.731
0.3475	0.0376663	52.2904
0.35	0.0370507	-111.744
0.3525	0.036967	71.6097
0.355	0.036565	-24.9328
0.3575	0.0384468	112.36
0.36	0.0401432	2.87282
0.3625	0.0414712	-22.997
0.365	0.0416594	54.5761
0.3675	0.0414983	-113.699
0.37	0.0411976	69.7171
0.3725	0.0407588	-26.4272
0.375	0.042745	119.674
0.3775	0.0445314	9.23263
0.38	0.0459254	-53.6769
0.3825	0.0455468	53.8717
0.385	0.0449929	-110.889
0.3875	0.0449688	72.075
0.39	0.0445734	-24.9169
0.3925	0.0465663	112.171
0.395	0.0482608	2.09916
0.3975	0.0496021	-19.0821
0.4	0.0497647	44.2273
0.4025	0.0493936	-122.676
0.405	0.0486979	62.3856
0.4075	0.048103	-31.5753
0.41	0.0502651	141.946
0.4125	0.0525243	29.6712
0.415	0.0541412	-148.847
0.4175	0.0514983	35.3119
0.42	0.0498317	-48.735
0.4225	0.0522264	127.207
0.425	0.0536405	16.901
0.4275	0.0555182	-91.8887
0.43	0.0543488	87.4751
0.4325	0.0550485	-11.0762
0.435	0.0570334	42.5466
0.4375	0.0568933	-61.6256
0.44	0.0574059	117.958
0.4425	0.0593021	8.73103
0.445	0.0607002	-51.4468
0.4475	0.0602983	55.2858
0.45	0.0599401	-109.935
0.4525	0.0598794	72.149
0.455	0.0595925	-25.1127
0.4575	0.0617971	112.056
0.46	0.063581	1.07238
0.4625	0.065011	-14.6924
0.465	0.0651474	32.6815
0.4675	0.0644976	-132.966
0.47	0.0633075	54.3995
0.4725	0.0625683	-37.2202
0.475	0.0648907	136.248
0.4775	0.0670495	23.8162
0.48	0.0687263	-125.957
0.4825	0.0663838	56.06
0.485	0.0659783	-33.4364
0.4875	0.0686629	137.697
0.49	0.0706064	25.1215
0.4925	0.0725495	-133.008
0.495	0.0695536	50.762
0.4975	0.0691713	-37.2281
0.5	0.0717967	134.722
0.5025	0.0735667	23.2614
0.505	0.0756542	-121.814
0.5075	0.0728076	60.7658
0.51	0.0731206	-29.3665
0.5125	0.075708	128.787
0.515	0.0777632	14.9768
0.5175	0.0798541	-84.4098
0.52	0.0786757	94.2621
0.5225	0.0804199	-7.0968
0.525	0.0827838	21.7769
0.5275	0.0818709	-57.1425
0.53	0.0828377	123.134
0.5325	0.0855011	11.9038
0.535	0.0870623	-69.0183
0.5375	0.0855268	39.6739
0.54	0.0849155	-120.65
0.5425	0.0843784	63.8352
0.545	0.0839759	-31.4887
0.5475	0.0867092	139.78
0.55	0.0892754	24.658
0.5525	0.0909927	-131.04
0.555	0.0877062	51.9404
0.5575	0.0878291	-35.3909
0.56	0.0905067	133.704
0.5625	0.0926249	20.734
0.565	0.094684	-113.219
0.5675	0.0917178	69.3346
0.57	0.0929771	-24.698
0.5725	0.09572	106.914
0.575	0.0972822	-5.71269
0.5775	0.0993449	16.7532
0.58	0.098774	-46.8428
0.5825	0.0999591	132.734
0.585	0.103726	16.6167
0.5875	0.105019	-92.5009
0.59	0.102017	18.3443
0.5925	0.10149	-74.5733
0.595	0.102722	100.72
0.5975	0.10427	-5.76089
0.6	0.106663	13.4717
0.6025	0.105742	-36.0429
0.605	0.107574	139.509
0.6075	0.111495	24.0297
0.61	0.112737	-131.612
0.6125	0.108284	55.5811
0.615	0.109871	-33.7898
0.6175	0.112695	134.884
0.62	0.115427	18.3285
0.6225	0.117362	-101.758
0.625	0.114409	73.0674
0.6275	0.116632	-22.6495
0.63	0.119311	93.3907
0.6325	0.120634	-17.4354
0.635	0.123112	71.1686
0.6375	0.124057	-38.8782
0.64	0.126087	132.852
0.6425	0.129701	15.9421
0.645	0.131078	-91.2044
0.6475	0.127442	21.658
0.65	0.127476	-90.9753
0.6525	0.12809	85.758
0.655	0.129013	-18.9089
0.6575	0.132322	76.9148
0.66	0.132993	-34.6852
0.6625	0.135139	135.094
0.665	0.139176	16.744
0.6675	0.140289	-95.7926
0.67	0.136012	18.9473
0.6725	0.136607	-77.3869
0.675	0.137471	95.9712
0.6775	0.1397	-12.4291
0.68	0.142317	43.9417
0.6825	0.141715	-62.6176
0.685	0.143403	113.404
0.6875	0.146501	-1.20411
0.69	0.14826	-8.65396
0.6925	0.147747	16.1426
0.695	0.148138	-77.3835
0.6975	0.148352	98.8478
0.7	0.151198	-11.6214
0.7025	0.153561	38.3528
0.705	0.152648	-66.4225
0.7075	0.154455	109.604
0.71	0.157606	-5.05797
0.7125	0.159441	8.77224
0.715	0.158654	-26.6908
0.7175	0.161323	120.725
0.72	0.165811	-1.53423
0.7225	0.166839	-8.38994
0.725	0.166633	15.3611
0.7275	0.167019	-74.0897
0.73	0.165762	37.0955
0.7325	0.166366	-60.1744
0.735	0.167989	109.123
0.7375	0.171266	-3.93058
0.74	0.173265	0.355421
0.7425	0.172233	-3.72279
0.745	0.17415	11.7873
0.7475	0.174152	-35.2403
0.75	0.176897	133.28
0.7525	0.182876	7.8339
0.755	0.182763	-57.0985
0.7575	0.181967	56.2404
0.76	0.18459	-50.8015
0.7625	0.186395	115.851
0.765	0.190707	-2.77597
0.7675	0.192441	-6.19845
0.77	0.191269	11.7747
0.7725	0.192993	-60.1482
0.775	0.193634	110.727
0.7775	0.198802	-6.82775
0.78	0.200112	10.6852
0.7825	0.198691	-27.5879
0.785	0.203268	117.364
0.7875	0.207151	-9.7275
0.79	0.20937	26.8447
0.7925	0.20724	-70.3719
0.795	0.210491	105.791
0.7975	0.214159	-18.5071
0.8	0.217008	69.8082
0.8025	0.218154	-47.3749
0.805	0.22155	121.489
0.8075	0.226611	-9.94144
0.81	0.228365	28.6573
0.8125	0.226317	-77.7738
0.815	0.229272	102.919
0.8175	0.233402	-26.6514
0.82	0.236933	108.84
0.8225	0.241293	-24.9227
0.825	0.244884	100.095
0.8275	0.248491	-33.2531
0.83	0.253174	128.177
0.8325	0.258933	-17.8896
0.835	0.261577	65.5742
0.8375	0.262385	-59.3314
0.84	0.266212	114.632
0.8425	0.271488	-30.7799
0.845	0.276368	124.115
0.8475	0.28213	-30.1167
0.85	0.287131	119.319
0.8525	0.292445	-37.3427
0.855	0.297657	120.006
0.8575	0.303062	-41.7535
0.86	0.308166	116.305
0.8625	0.313329	-48.2518
0.865	0.318239	112.198
0.8675	0.323115	-54.6556
0.87	0.327813	108.431
0.8725	0.332416	-60.4756
0.875	0.336903	105.206
0.8775	0.341249	-65.9552
0.88	0.345535	102.626
0.8825	0.349635	-71.1761
0.885	0.353729	100.578
0.8875	0.357593	-76.0857
0.89	0.361511	98.9425
0.8925	0.365143	-80.629
0.895	0.368904	97.6309
0.8975	0.372298	-84.9305
0.9	0.375927	96.5939
0.9025	0.379075	-88.8747
0.905	0.382592	95.8762
0.9075	0.385493	-92.7322
0.91	0.388929	95.4796
0.9125	0.391555	-96.414
0.915	0.394952	95.359
0.9175	0.397275	-99.9989
0.92	0.400685	95.436
0.9225	0.402654	-103.358
0.925	0.406145	95.5782
0.9275	0.407687	-106.593
0.93	0.41135	95.9837
0.9325	0.412385	-109.68
0.935	0.416359	96.285
0.9375	0.416669	-112.509
0.94	0.421208	95.7733
0.9425	0.420363	-114.586
0.945	0.42443	94.9353
0.9475	0.423693	-115.978
0.95	0.427556	95.4909
0.9525	0.426805	-117.837
0.955	0.430491	96.365
0.9575	0.429749	-119.681
0.96	0.433331	97.4309
0.9625	0.432542	-121.526
0.965	0.43608	98.5976
0.9675	0.435192	-123.275
0.97	0.438735	99.7877
0.9725	0.437703	-124.78
0.975	0.441294	100.859
0.9775	0.440082	-125.546
0.98	0.443757	101.187
0.9825	0.442331	-123.89
0.985	0.446126	98.368
0.9875	0.444455	-114.29
0.99	0.4484	84.475
0.9925	0.446457	-82.719
0.995	0.450582	44.7366
0.9975	0.448359	-21.4064
1	0.450259	-0


==> tikz/theta_test/time_401/KK_1.00e-04_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_implicit_Euler_diff_not_on_ref.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	-3.73593e-05	-7.15144e-05
0.105	-0.000131663	-0.00349231
0.1075	-0.000278679	-0.0119557
0.11	-0.000464647	-0.0249845
0.1125	-0.000638064	-0.0411992
0.115	-0.000767998	-0.0560211
0.1175	-0.000850382	-0.0667427
0.12	-0.000893055	-0.0731228
0.1225	-0.000905822	-0.0759767
0.125	-0.000896985	-0.0762589
0.1275	-0.000872842	-0.0747536
0.13	-0.000838025	-0.0720391
0.1325	-0.000795951	-0.0685286
0.135	-0.000749169	-0.0645166
0.1375	-0.000699607	-0.0602151
0.14	-0.000648736	-0.0557785
0.1425	-0.000597688	-0.0513203
0.145	-0.000547334	-0.0469244
0.1475	-0.000498336	-0.0426527
0.15	-0.000451194	-0.03855
0.1525	-0.000406271	-0.0346484
0.155	-0.000363825	-0.0309696
0.1575	-0.00032402	-0.0275269
0.16	-0.00028695	-0.0243275
0.1625	-0.000252648	-0.021373
0.165	-0.000221099	-0.018661
0.1675	-0.000192249	-0.016186
0.17	-0.000166015	-0.0139398
0.1725	-0.000142289	-0.0119124
0.175	-0.000120949	-0.0100924
0.1775	-0.000101857	-0.00846746
0.18	-8.4872e-05	-0.00702471
0.1825	-6.98451e-05	-0.00575103
0.185	-5.66283e-05	-0.00463325
0.1875	-4.50744e-05	-0.0036584
0.19	-3.50395e-05	-0.00281385
0.1925	-2.63846e-05	-0.00208743
0.195	-1.89764e-05	-0.00146752
0.1975	-1.26885e-05	-0.000943129
0.2	-7.402e-06	-0.000503945
0.2025	-3.00546e-06	-0.000140334
0.205	6.04587e-07	0.000156627
0.2075	3.52338e-06	0.000373415
0.21	5.84013e-06	0.000456557
0.2125	7.64283e-06	0.00051974
0.215	9.01384e-06	0.000565793
0.2175	1.00261e-05	0.000597494
0.22	1.07423e-05	0.000617363
0.2225	1.12155e-05	0.000627579
0.225	1.14904e-05	0
0.2275	1.16479e-05	0
0.23	1.17444e-05	0
0.2325	1.18079e-05	0
0.235	1.18509e-05	0
0.2375	1.18796e-05	0
0.24	1.18975e-05	0
0.2425	1.19071e-05	0
0.245	1.191e-05	0
0.2475	1.19076e-05	0
0.25	1.19009e-05	0
0.2525	1.18908e-05	0
0.255	1.1878e-05	0
0.2575	1.1863e-05	0
0.26	1.18463e-05	0
0.2625	1.18283e-05	0
0.265	1.18091e-05	0
0.2675	1.1789e-05	0
0.27	1.17683e-05	0
0.2725	1.1747e-05	0
0.275	1.17253e-05	0
0.2775	1.17033e-05	0
0.28	1.1681e-05	0
0.2825	1.16585e-05	0
0.285	1.16358e-05	0
0.2875	1.1613e-05	0
0.29	1.15902e-05	0
0.2925	1.15673e-05	0
0.295	1.15444e-05	0
0.2975	1.15214e-05	0
0.3	1.14984e-05	0
0.3025	-2.45952e-05	0.000556886
0.305	-0.000115713	-0.00234775
0.3075	-0.000257821	-0.0105435
0.31	-0.00043765	-0.0231501
0.3125	-0.000605466	-0.0388379
0.315	-0.000731388	-0.0531874
0.3175	-0.000811463	-0.0635844
0.32	-0.000853242	-0.0697943
0.3225	-0.000866172	-0.0726028
0.325	-0.000858257	-0.0729298
0.3275	-0.000835564	-0.0715314
0.33	-0.000802558	-0.068965
0.3325	-0.000762531	-0.0656288
0.335	-0.000717938	-0.0618066
0.3375	-0.000670634	-0.0577026
0.34	-0.000622039	-0.0534656
0.3425	-0.000573242	-0.0492051
0.345	-0.000525082	-0.0450019
0.3475	-0.000478199	-0.0409155
0.35	-0.000433074	-0.0369894
0.3525	-0.00039006	-0.0332545
0.355	-0.000349403	-0.0297318
0.3575	-0.000311266	-0.0264343
0.36	-0.000275739	-0.023369
0.3625	-0.000242856	-0.0205376
0.365	-0.000212605	-0.017938
0.3675	-0.000184934	-0.0155649
0.37	-0.000159766	-0.0134107
0.3725	-0.000136998	-0.0114658
0.375	-0.000116514	-0.00971942
0.3775	-9.81831e-05	-0.00815977
0.38	-8.18697e-05	-0.00677459
0.3825	-6.74329e-05	-0.00555136
0.385	-5.47308e-05	-0.00447749
0.3875	-4.36229e-05	-0.0035406
0.39	-3.39715e-05	-0.00272861
0.3925	-2.56437e-05	-0.00202988
0.395	-1.85121e-05	-0.0014333
0.3975	-1.24556e-05	-0.000928365
0.4	-7.36026e-06	-0.000505188
0.4025	-3.11955e-06	-0.000154553
0.405	3.65732e-07	0.000132085
0.4075	3.18678e-06	0.000349455
0.41	5.42861e-06	0.000429935
0.4125	7.17532e-06	0.000491238
0.415	8.50595e-06	0.000536052
0.4175	9.49066e-06	0.000567039
0.42	1.01898e-05	0.000586619
0.4225	1.06545e-05	0.000596887
0.425	1.09278e-05	0
0.4275	1.10871e-05	0
0.43	1.11865e-05	0
0.4325	1.12529e-05	0
0.435	1.12987e-05	0
0.4375	1.13299e-05	0
0.44	1.13501e-05	0
0.4425	1.13617e-05	0
0.445	1.13664e-05	0
0.4475	1.13656e-05	0
0.45	1.13605e-05	0
0.4525	1.13519e-05	0
0.455	1.13405e-05	0
0.4575	1.13269e-05	0
0.46	1.13114e-05	0
0.4625	1.12946e-05	0
0.465	1.12766e-05	0
0.4675	1.12577e-05	0
0.47	1.12382e-05	0
0.4725	1.1218e-05	0
0.475	1.11974e-05	0
0.4775	1.11765e-05	0
0.48	1.11553e-05	0
0.4825	1.11338e-05	0
0.485	1.11123e-05	0
0.4875	1.10906e-05	0
0.49	1.10688e-05	0
0.4925	1.10469e-05	0
0.495	1.10251e-05	0
0.4975	1.10032e-05	0
0.5	1.09812e-05	0
0.5025	4.86119e-05	0.000669559
0.505	0.000143564	0.00274619
0.5075	0.00029157	0.00786745
0.51	0.000478974	0.015747
0.5125	0.00065461	0.0255344
0.515	0.000788124	0.034536
0.5175	0.000876012	0.0411554
0.52	0.000926485	0.0452745
0.5225	0.000949456	0.0473991
0.525	0.000953096	0.0481047
0.5275	0.000943387	0.0478523
0.53	0.000924534	0.0469705
0.5325	0.000899477	0.0456831
0.535	0.00087028	0.0441411
0.5375	0.000838414	0.0424463
0.54	0.000804941	0.0406678
0.5425	0.000770636	0.0388533
0.545	0.000736072	0.0370354
0.5475	0.000701673	0.0352371
0.55	0.000667756	0.0334744
0.5525	0.000634556	0.0317584
0.555	0.000602246	0.0300967
0.5575	0.000570949	0.0284945
0.56	0.000540753	0.0269548
0.5625	0.000511714	0.0254794
0.565	0.000483866	0.0240691
0.5675	0.000457224	0.0227236
0.57	0.000431788	0.0214424
0.5725	0.000407548	0.020224
0.575	0.000384483	0.0190671
0.5775	0.000362567	0.0179697
0.58	0.000341768	0.01693
0.5825	0.00032205	0.0159456
0.585	0.000303375	0.0150145
0.5875	0.000285703	0.0141344
0.59	0.000268992	0.013303
0.5925	0.000253201	0.012518
0.595	0.000238289	0.0117774
0.5975	0.000224213	0.0110788
0.6	0.000210934	0.0104201
0.6025	0.000198411	0.00979938
0.605	0.000186606	0.00921454
0.6075	0.000175483	0.00866371
0.61	0.000165004	0.00814503
0.6125	0.000155135	0.00765675
0.615	0.000145844	0.00719719
0.6175	0.000137098	0.00676474
0.62	0.000128867	0.00635787
0.6225	0.000121122	0.00597514
0.625	0.000113836	0.00561515
0.6275	0.000106982	0.00527661
0.63	0.000100536	0.00495828
0.6325	9.44739e-05	0.00465897
0.635	8.87741e-05	0.00437758
0.6375	8.34151e-05	0.00411306
0.64	7.8377e-05	0.00386441
0.6425	7.36411e-05	0.00363071
0.645	6.91895e-05	0.00341106
0.6475	6.50055e-05	0.00320463
0.65	6.10731e-05	0.00301064
0.6525	5.73775e-05	0.00282835
0.655	5.39046e-05	0.00265705
0.6575	5.06411e-05	0.0024961
0.66	4.75745e-05	0.00234486
0.6625	4.4693e-05	0.00220277
0.665	4.19856e-05	0.00206926
0.6675	3.94418e-05	0.00194383
0.67	3.70517e-05	0.00182599
0.6725	3.48062e-05	0.00171528
0.675	3.26965e-05	0.00161128
0.6775	3.07146e-05	0.00151357
0.68	2.88525e-05	0.00142178
0.6825	2.71033e-05	0.00133555
0.685	2.54599e-05	0.00125454
0.6875	2.39161e-05	0.00117845
0.69	2.24659e-05	0.00110696
0.6925	2.11035e-05	0.00103981
0.695	1.98237e-05	0.000976736
0.6975	1.86214e-05	0.000917482
0.7	1.74921e-05	0.000861822
0.7025	1.64311e-05	0.000809537
0.705	1.54346e-05	0.000760423
0.7075	1.44984e-05	0.000714289
0.71	1.3619e-05	0.000670953
0.7125	1.2793e-05	0.000630245
0.715	1.2017e-05	0.000592008
0.7175	1.12881e-05	0.00055609
0.72	1.06034e-05	0.000522352
0.7225	9.96029e-06	0.00049066
0.725	9.35615e-06	0.000460891
0.7275	8.78865e-06	0.000432929
0.73	8.25558e-06	0.000406663
0.7325	7.75484e-06	0.000381991
0.735	7.28448e-06	0.000358816
0.7375	6.84266e-06	0.000337047
0.74	6.42764e-06	0.0003166
0.7425	6.03779e-06	0.000297393
0.745	5.6716e-06	0.000279351
0.7475	5.32762e-06	0.000262404
0.75	5.0045e-06	0.000246486
0.7525	4.70099e-06	0.000231533
0.755	4.41589e-06	0.000217488
0.7575	4.14809e-06	0
0.76	3.91055e-06	0
0.7625	3.70966e-06	0
0.765	3.54396e-06	0
0.7675	3.40873e-06	0
0.77	3.29871e-06	0
0.7725	3.20916e-06	0
0.775	3.13614e-06	0
0.7775	3.0764e-06	0
0.78	3.02733e-06	0
0.7825	2.98682e-06	0
0.785	2.9532e-06	0
0.7875	2.9251e-06	0
0.79	2.90143e-06	0
0.7925	2.88132e-06	0
0.795	2.86407e-06	0
0.7975	2.84912e-06	0
0.8	2.83602e-06	0
0.8025	2.82439e-06	0
0.805	2.81396e-06	0
0.8075	2.80449e-06	0
0.81	2.79579e-06	0
0.8125	2.78771e-06	0
0.815	2.78014e-06	0
0.8175	2.77297e-06	0
0.82	2.76612e-06	0
0.8225	2.75954e-06	0
0.825	2.75317e-06	0
0.8275	2.74698e-06	0
0.83	2.74093e-06	0
0.8325	2.73499e-06	0
0.835	2.72915e-06	0
0.8375	2.72339e-06	0
0.84	2.7177e-06	0
0.8425	2.71206e-06	0
0.845	2.70646e-06	0
0.8475	2.70091e-06	0
0.85	2.69538e-06	0
0.8525	2.68989e-06	0
0.855	2.68442e-06	0
0.8575	2.67898e-06	0
0.86	2.67355e-06	0
0.8625	2.66814e-06	0
0.865	2.66275e-06	0
0.8675	2.65738e-06	0
0.87	2.65202e-06	0
0.8725	2.64667e-06	0
0.875	2.64134e-06	0
0.8775	2.63602e-06	0
0.88	2.63071e-06	0
0.8825	2.62542e-06	0
0.885	2.62013e-06	0
0.8875	2.61486e-06	0
0.89	2.6096e-06	0
0.8925	2.60435e-06	0
0.895	2.59911e-06	0
0.8975	2.59388e-06	0
0.9	2.58866e-06	0
0.9025	2.58345e-06	0
0.905	2.57826e-06	0
0.9075	2.57307e-06	0
0.91	2.56789e-06	0
0.9125	2.56273e-06	0
0.915	2.55758e-06	0
0.9175	2.55243e-06	0
0.92	2.5473e-06	0
0.9225	2.54217e-06	0
0.925	2.53706e-06	0
0.9275	2.53196e-06	0
0.93	2.52687e-06	0
0.9325	2.52178e-06	0
0.935	2.51671e-06	0
0.9375	2.51165e-06	0
0.94	2.5066e-06	0
0.9425	2.50156e-06	0
0.945	2.49653e-06	0
0.9475	2.49151e-06	0
0.95	2.4865e-06	0
0.9525	2.48149e-06	0
0.955	2.4765e-06	0
0.9575	2.47152e-06	0
0.96	2.46655e-06	0
0.9625	2.46159e-06	0
0.965	2.45664e-06	0
0.9675	2.4517e-06	0
0.97	2.44677e-06	0
0.9725	2.44185e-06	0
0.975	2.43694e-06	0
0.9775	2.43204e-06	0
0.98	2.42714e-06	0
0.9825	2.42226e-06	0
0.985	2.41739e-06	0
0.9875	2.41253e-06	0
0.99	2.40768e-06	0
0.9925	2.40284e-06	0
0.995	2.398e-06	0
0.9975	2.39318e-06	0
1	2.38837e-06	0


==> tikz/theta_test/time_401/KK_1.00e-07_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_Crank_Nicolson_diff_not_on_ref.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	-9.8119e-06	-0.00324313
0.105	-6.59979e-05	-0.0637664
0.1075	-0.00020139	-0.259482
0.11	-0.00038618	-0.441976
0.1125	-0.000545681	-0.470195
0.115	-0.000610102	-0.380086
0.1175	-0.000545762	-0.141901
0.12	-0.000395338	0.0897966
0.1225	-0.000239642	0.136946
0.125	-0.000122593	0.127464
0.1275	-5.16367e-05	0.0835819
0.13	-1.6683e-05	0.0405955
0.1325	-2.88781e-06	0.0187126
0.135	4.3595e-07	0.00304725
0.1375	3.8843e-07	-0.00225118
0.14	-3.49811e-07	0.00232341
0.1425	-6.31601e-07	-0.00573385
0.145	-6.11598e-07	0.00624951
0.1475	-5.01907e-07	-0.00776338
0.15	-2.64584e-07	0.00921843
0.1525	-1.71118e-07	-0.0101268
0.155	-4.22567e-08	0.0117691
0.1575	-2.76908e-08	-0.0132761
0.16	2.72338e-09	0.0154308
0.1625	3.91518e-09	-0.0180339
0.165	-4.17182e-09	0.0213112
0.1675	8.4598e-09	-0.0253444
0.17	-7.99514e-09	0.0302324
0.1725	7.63206e-09	-0.036118
0.175	-4.51631e-09	0.0431505
0.1775	4.648e-09	-0.0515157
0.18	-6.14884e-11	0.0614561
0.1825	1.0291e-09	-0.0732529
0.185	2.39214e-09	0.087266
0.1875	-1.45651e-09	-0.103923
0.19	2.77882e-09	0.12373
0.1925	-1.64489e-09	-0.147301
0.195	2.30533e-09	0.175358
0.1975	-8.93641e-10	-0.208764
0.2	1.55223e-09	0.248545
0.2025	-2.86475e-10	-0.295916
0.205	9.96291e-10	0.352327
0.2075	-2.32997e-10	-0.419499
0.21	9.30763e-10	0.499482
0.2125	-6.64301e-10	-0.594715
0.215	1.37124e-09	0.708103
0.2175	-1.35712e-09	-0.843105
0.22	2.19383e-09	1.00384
0.2225	-2.16593e-09	-1.19521
0.225	3.30319e-09	1.42304
0.2275	-3.10252e-09	-1.69431
0.23	4.73085e-09	2.01727
0.2325	4.7554e-05	0.903059
0.235	9.26186e-05	-1.91146
0.2375	4.95936e-05	2.91958
0.24	3.76575e-05	-3.87407
0.2425	3.58327e-05	4.78781
0.245	0.000105276	0.446754
0.2475	0.000201311	-2.22054
0.25	0.00010273	3.98997
0.2525	8.27566e-05	-5.62514
0.255	7.55933e-05	7.11531
0.2575	0.000159351	0.0348145
0.26	0.000304855	-2.47973
0.2625	0.000130397	3.64099
0.265	9.12321e-05	-5.34118
0.2675	9.04673e-05	6.78262
0.27	0.000156188	0.14348
0.2725	0.000307258	-2.61907
0.275	0.000145147	5.14037
0.2775	0.000129439	-7.50281
0.28	0.000108155	9.65879
0.2825	0.000217345	-0.492914
0.285	0.00041123	-2.57874
0.2875	0.000177104	4.28418
0.29	0.000135467	-6.53152
0.2925	0.000123126	8.43792
0.295	0.000201879	-0.191971
0.2975	0.00038621	-2.73576
0.3	0.000182059	5.72903
0.3025	0.000154945	-8.53399
0.305	7.09504e-05	11.0307
0.3075	5.72583e-05	-0.978333
0.31	9.29665e-05	-2.84113
0.3125	-0.000355149	4.06434
0.315	-0.000509082	-7.94476
0.3175	-0.000493835	9.62189
0.32	-0.000247871	-0.7064
0.3225	0.000124863	-1.87734
0.325	4.20726e-06	4.71363
0.3275	3.11524e-05	-7.39495
0.33	2.7422e-05	9.77565
0.3325	0.000152987	-0.60507
0.335	0.000378088	-2.50608
0.3375	0.000140872	4.38335
0.34	0.000118755	-6.78016
0.3425	0.000105186	8.85083
0.345	0.000196691	-0.33854
0.3475	0.000391234	-2.6227
0.35	0.000180437	5.66306
0.3525	0.000167065	-8.50927
0.355	0.000134042	11.0874
0.3575	0.000254937	-0.817139
0.36	0.000476055	-2.59823
0.3625	0.000206377	4.64631
0.365	0.00016386	-7.22237
0.3675	0.000143782	9.41103
0.37	0.000228479	-0.407664
0.3725	0.000431873	-2.76064
0.375	0.00020261	6.00971
0.3775	0.000185145	-9.05315
0.38	0.000149124	11.8029
0.3825	0.000272857	-0.955378
0.385	0.000507623	-2.64279
0.3875	0.000219682	4.83308
0.39	0.000176478	-7.56323
0.3925	0.00015294	9.88386
0.395	0.00024116	-0.507703
0.3975	0.000453667	-2.78145
0.4	0.00021265	6.15724
0.4025	0.000194968	-9.31899
0.405	0.000156219	12.1719
0.4075	0.000282485	-1.03695
0.41	0.000523961	-2.64864
0.4125	0.000227116	4.92396
0.415	0.00018351	-7.73538
0.4175	0.000158196	10.1252
0.42	0.000247665	-0.560339
0.4225	0.000465	-2.78938
0.425	0.000217648	6.22973
0.4275	0.000200147	-9.45273
0.43	0.000159755	12.3597
0.4325	0.000287445	-1.08045
0.435	0.000532263	-2.64751
0.4375	0.000230951	4.96839
0.44	0.000187272	-7.8214
0.4425	0.000160875	10.247
0.445	0.000251082	-0.588141
0.4475	0.000470697	-2.7904
0.45	0.000220269	6.26123
0.4525	0.000202735	-9.51281
0.455	0.000161604	12.4444
0.4575	0.000289789	-1.09958
0.46	0.000536217	-2.64863
0.4625	0.000232729	4.98988
0.465	0.000189087	-7.86282
0.4675	0.000162126	10.3057
0.47	0.000252735	-0.601774
0.4725	0.000473404	-2.79022
0.475	0.000221536	6.27515
0.4775	0.000203975	-9.53978
0.48	0.000162495	12.4824
0.4825	0.000290877	-1.10802
0.485	0.000538027	-2.64947
0.4875	0.000233565	4.99985
0.49	0.000189943	-7.88198
0.4925	0.000162725	10.3327
0.495	0.000253494	-0.607936
0.4975	0.000474653	-2.79034
0.5	0.000222115	6.28176
0.5025	0.00021443	-9.54905
0.505	0.000229342	12.54
0.5075	0.000495815	-0.913937
0.51	0.000936591	-2.43801
0.5125	0.000817329	5.61705
0.515	0.000889097	-8.05892
0.5175	0.000859838	11.1558
0.52	0.000879797	-0.530335
0.5225	0.00100229	-2.99594
0.525	0.000628442	6.7466
0.5275	0.000517711	-10.2562
0.53	0.00039944	13.4122
0.5325	0.000479567	-1.32286
0.535	0.000698152	-2.66445
0.5375	0.000341845	5.20129
0.54	0.000271702	-8.28171
0.5425	0.000223632	10.8796
0.545	0.000303466	-0.729413
0.5475	0.00052628	-2.81781
0.55	0.000252117	6.45722
0.5525	0.000229321	-9.87221
0.555	0.000180894	12.9424
0.5575	0.000309529	-1.21296
0.56	0.000563408	-2.65244
0.5625	0.000246219	5.11175
0.565	0.000201777	-8.09856
0.5675	0.000170997	10.6394
0.57	0.000247345	-2.42501
0.5725	0.000474046	-0.133064
0.575	0.0002619	3.86207
0.5775	0.00025056	-6.79257
0.58	0.000185445	9.32186
0.5825	0.000272609	-0.683329
0.585	0.000470089	-2.28459
0.5875	0.000210414	4.28158
0.59	0.000184176	-6.72988
0.5925	0.00014905	8.87079
0.595	0.0002361	-0.437942
0.5975	0.000420515	-2.43078
0.6	0.000205117	5.37855
0.6025	0.000190314	-8.14499
0.605	0.000151606	10.6464
0.6075	0.000267635	-0.754714
0.61	0.000478053	-2.53901
0.6125	0.000216858	4.52426
0.615	0.000174579	-7.01589
0.6175	0.00015411	9.1336
0.62	0.000236318	-0.357467
0.6225	0.000433134	-2.73109
0.625	0.00021051	5.89512
0.6275	0.000192803	-8.85752
0.63	0.000158039	11.5335
0.6325	0.000279231	-0.894822
0.635	0.000509002	-2.64218
0.6375	0.000227167	4.7697
0.64	0.000184364	-7.4422
0.6425	0.000161793	9.71275
0.645	0.00024901	-0.468324
0.6475	0.000458041	-2.77993
0.65	0.000221401	6.11015
0.6525	0.000203534	-9.22664
0.655	0.000165908	12.0378
0.6575	0.000290934	-1.00233
0.66	0.000529957	-2.65543
0.6625	0.000236413	4.8938
0.665	0.000192793	-7.67374
0.6675	0.000168315	10.0347
0.67	0.000256993	-0.535726
0.6725	0.00047274	-2.79653
0.675	0.000227516	6.21614
0.6775	0.000209976	-9.41757
0.68	0.000170154	12.3043
0.6825	0.000297376	-1.06344
0.685	0.000541117	-2.65447
0.6875	0.000241373	4.95667
0.69	0.000197642	-7.79515
0.6925	0.000171686	10.2063
0.695	0.00025588	-1.05279
0.6975	0.000470792	-2.11691
0.7	0.000227708	5.37177
0.7025	0.000211049	-8.38513
0.705	0.000170388	11.0657
0.7075	0.000281096	-0.855373
0.71	0.000506927	-2.57926
0.7125	0.000225375	4.69437
0.715	0.000187249	-7.34771
0.7175	0.000160604	9.61986
0.72	0.000248791	-0.48876
0.7225	0.000454089	-2.68992
0.725	0.000219716	5.95102
0.7275	0.000203013	-9.0047
0.73	0.000164111	11.7602
0.7325	0.000287753	-0.957086
0.735	0.00052077	-2.62593
0.7375	0.000233677	4.81773
0.74	0.000190265	-7.5402
0.7425	0.000166399	9.8522
0.745	0.000235917	-1.68857
0.7475	0.000424266	-1.18438
0.75	0.000188805	4.01382
0.7525	0.000176029	-6.63536
0.755	0.000140931	8.9054
0.7575	0.000226703	-0.476755
0.76	0.000421444	-2.44185
0.7625	0.000178189	4.20387
0.765	0.000149876	-6.49486
0.7675	0.000125223	8.48498
0.77	0.000209031	-0.307836
0.7725	0.000388897	-2.50624
0.775	0.00018455	5.38974
0.7775	0.000169845	-8.09099
0.78	0.000135457	10.5358
0.7825	0.000251024	-0.71053
0.785	0.00046012	-2.56671
0.7875	0.000202718	4.50191
0.79	0.000160208	-6.95769
0.7925	0.000141743	9.04167
0.795	0.000223293	-0.328213
0.7975	0.000418966	-2.74621
0.8	0.000198835	5.89311
0.8025	0.000181203	-8.83784
0.805	0.000147322	11.4981
0.8075	0.000268381	-0.882381
0.81	0.000497572	-2.64838
0.8125	0.000216965	4.76054
0.815	0.000173988	-7.4198
0.8175	0.000152072	9.67724
0.82	0.000238774	-0.456869
0.8225	0.000447361	-2.7859
0.825	0.000211596	6.10866
0.8275	0.000193781	-9.21697
0.83	0.000156484	12.0203
0.8325	0.000281363	-0.995757
0.835	0.000520123	-2.65953
0.8375	0.000227154	4.8895
0.84	0.000183509	-7.66253
0.8425	0.000159315	10.0165
0.845	0.00024225	-0.999786
0.8475	0.000453721	-2.12944
0.85	0.000215422	5.34065
0.8525	0.000198851	-8.31297
0.855	0.000159361	10.9579
0.8575	0.000269427	-0.828179
0.86	0.000493084	-2.5813
0.8625	0.000214681	4.66563
0.865	0.000176428	-7.28937
0.8675	0.000150759	9.53462
0.87	0.000238171	-0.466543
0.8725	0.000442038	-2.69468
0.875	0.000209779	5.93574
0.8775	0.000193114	-8.96948
0.88	0.000154836	11.7071
0.8825	0.000278058	-0.942919
0.885	0.000510123	-2.62866
0.8875	0.00022448	4.80388
0.89	0.000181038	-7.51096
0.8925	0.000157671	9.80884
0.895	0.000239933	-1.1612
0.8975	0.000457511	-1.68486
0.9	0.000237112	4.69551
0.9025	0.000217832	-7.43638
0.905	0.000177203	9.8651
0.9075	0.000271545	-0.632501
0.91	0.000475112	-2.51799
0.9125	0.000214826	4.41554
0.915	0.000179318	-6.85247
0.9175	0.000153677	8.95018
0.92	0.000238174	-0.369753
0.9225	0.000428321	-2.6099
0.925	0.00021107	5.66157
0.9275	0.000194641	-8.5186
0.93	0.000158722	11.1001
0.9325	0.000277551	-0.818307
0.935	0.000497757	-2.60453
0.9375	0.000226523	4.64972
0.94	0.000183343	-7.22456
0.9425	0.000162693	9.4094
0.945	0.000241374	-0.848195
0.9475	0.000440667	-2.1332
0.95	0.000217292	5.18852
0.9525	0.00020063	-8.01679
0.955	0.000164614	10.5372
0.9575	0.000271689	-0.732257
0.96	0.000487341	-2.57622
0.9625	0.000219603	4.55868
0.965	0.00018162	-7.08465
0.9675	0.000158232	9.24578
0.97	0.000243769	-0.402396
0.9725	0.000441829	-2.68707
0.975	0.000217152	5.85142
0.9775	0.000200322	-8.81215
0.98	0.000163962	11.4852
0.9825	0.00028541	-0.890764
0.985	0.000513413	-2.63029
0.9875	0.000233075	4.73987
0.99	0.00019003	-7.30538
0.9925	0.000165574	9.03266
0.995	0.000217124	-1.2233
0.9975	0.000365443	-1.33514
1	7.32161e-05	-0


==> tikz/theta_test/time_401/KK_1.00e-07_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_implicit_Euler_diff_not_on_ref.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	-3.73593e-05	-0.00651667
0.105	-0.000131221	-0.23069
0.1075	-0.000261955	-0.244859
0.11	-0.000406529	-0.503371
0.1125	-0.000495656	-0.27626
0.115	-0.000508109	-0.413226
0.1175	-0.000444102	0.155532
0.12	-0.000353886	-0.328809
0.1225	-0.000241431	0.592221
0.125	-0.000165283	-0.6499
0.1275	-7.8106e-05	1.15944
0.13	-6.16543e-05	-1.50674
0.1325	6.2734e-06	2.31057
0.135	-4.04926e-05	-3.29728
0.1375	5.34076e-05	4.84158
0.14	-7.33999e-05	-7.15063
0.1425	0.000120795	10.5259
0.145	0.000179396	-3.65821
0.1475	0.000304188	5.35965
0.15	0.00013362	-7.97494
0.1525	0.000308584	11.9657
0.155	0.000326142	-4.53661
0.1575	0.000444443	6.61021
0.16	0.000210189	-9.87571
0.1625	0.000411916	14.798
0.165	0.000439311	-5.81161
0.1675	0.00059229	8.37253
0.17	0.000292563	-12.516
0.1725	0.000543709	18.7606
0.175	0.000596752	-7.60517
0.1775	0.000804078	10.8796
0.18	0.000748864	-4.0366
0.1825	0.000758462	6.00344
0.185	0.000455308	-9.02513
0.1875	0.000567929	13.4648
0.19	0.000525275	-5.30969
0.1925	0.000619275	7.66461
0.195	0.000315699	-11.5
0.1975	0.000528975	17.2085
0.2	0.000557596	-6.92291
0.2025	0.000735338	9.91638
0.205	0.000681523	-3.59272
0.2075	0.000686063	5.34257
0.21	0.000413282	-8.03238
0.2125	0.000511113	11.9796
0.215	0.00046574	-4.63678
0.2175	0.000542708	6.7283
0.22	0.000274241	-10.0954
0.2225	0.000461008	15.1014
0.225	0.000475992	-5.97236
0.2275	0.000624667	8.59072
0.23	0.000311438	-12.8517
0.2325	0.000565741	19.2597
0.235	0.000620231	-7.83734
0.2375	0.000833428	11.2051
0.24	0.000775588	-4.18927
0.2425	0.000785651	6.22682
0.245	0.000471361	-9.36235
0.2475	0.000588452	13.9687
0.25	0.000547187	-5.53589
0.2525	0.000646953	7.97622
0.255	0.000331416	-11.9675
0.2575	0.000553154	17.9102
0.26	0.000585901	-7.24172
0.2625	0.000773033	10.3627
0.265	0.000715898	-3.80392
0.2675	0.000721455	5.65523
0.27	0.000433595	-8.50356
0.2725	0.000538118	12.6837
0.275	0.000493616	-4.95721
0.2775	0.000578544	7.17506
0.28	0.000293346	-10.7658
0.2825	0.000492851	16.1069
0.285	0.000514145	-6.42473
0.2875	0.000676616	9.22045
0.29	0.000628184	-3.26071
0.2925	0.000631128	4.8487
0.295	0.00038196	-7.28831
0.2975	0.000468982	10.868
0.3	0.000422829	-4.12915
0.3025	0.000451348	6.01184
0.305	0.00011895	-9.16087
0.3075	0.000152572	13.3499
0.31	1.15079e-06	-5.69432
0.3125	1.37121e-05	7.57718
0.315	-0.000321998	-11.9224
0.3175	-7.95929e-05	16.5809
0.32	5.74995e-05	-6.19527
0.3225	0.000309527	8.83881
0.325	0.00033645	-3.09568
0.3275	0.000394839	4.59728
0.33	0.000203582	-6.8972
0.3325	0.0003216	10.2914
0.335	0.00030748	-3.83475
0.3375	0.000389117	5.60509
0.34	0.000180513	-8.39403
0.3425	0.000347412	12.561
0.345	0.000358693	-4.82151
0.3475	0.000480127	6.9948
0.35	0.000229277	-10.4582
0.3525	0.000440878	15.6689
0.355	0.000472851	-6.20487
0.3575	0.000637363	8.91906
0.36	0.000317682	-13.3339
0.3625	0.00058434	19.9891
0.365	0.000646467	-8.16958
0.3675	0.000871381	11.6764
0.37	0.000811791	-4.40436
0.3725	0.000823459	6.54071
0.375	0.000493967	-9.8352
0.3775	0.000617504	14.6762
0.38	0.000577676	-5.85759
0.3825	0.000685477	8.42399
0.385	0.000352826	-12.6394
0.3875	0.000586951	18.9186
0.39	0.000626421	-7.70322
0.3925	0.00082765	11.0119
0.395	0.000766312	-4.10852
0.3975	0.000773563	6.10385
0.4	0.000464046	-9.17972
0.4025	0.00057808	13.6946
0.405	0.000535712	-5.41353
0.4075	0.000632186	7.80722
0.41	0.000323062	-11.7142
0.4125	0.000540192	17.5301
0.415	0.000570823	-7.06888
0.4175	0.000752916	10.1203
0.42	0.000697537	-3.68943
0.4225	0.000702507	5.48594
0.425	0.000422798	-8.24851
0.4275	0.0005237	12.3027
0.43	0.000479052	-4.78291
0.4325	0.000559793	6.93107
0.435	0.000283723	-10.3997
0.4375	0.000476199	15.558
0.44	0.00049372	-6.17902
0.4425	0.000648551	8.87944
0.445	0.000324845	-13.284
0.4475	0.000587417	19.9091
0.45	0.000646793	-8.13703
0.4525	0.00086942	11.6294
0.455	0.00080944	-4.38452
0.4575	0.000820717	6.51108
0.46	0.000492551	-9.79094
0.4625	0.00061545	14.61
0.465	0.000575223	-5.82816
0.4675	0.000682185	8.38344
0.47	0.000351105	-12.5786
0.4725	0.000584176	18.8275
0.475	0.000623031	-7.6614
0.4775	0.000823004	10.953
0.48	0.000762076	-4.08095
0.4825	0.000769215	6.06333
0.485	0.000461698	-9.11855
0.4875	0.000574905	13.6034
0.49	0.000532515	-5.37156
0.4925	0.000627989	7.74834
0.495	0.000321079	-11.6259
0.4975	0.000536521	17.3978
0.5	0.000566102	-7.00926
0.5025	0.000783764	10.0437
0.505	0.000823239	-3.50721
0.5075	0.000965569	5.57447
0.51	0.000849812	-7.83556
0.5125	0.001073	12.3848
0.515	0.00108292	-4.25526
0.5175	0.00114439	6.65919
0.52	0.000825308	-9.71754
0.5225	0.000928701	14.7154
0.525	0.000844564	-5.81064
0.5275	0.000905081	8.4422
0.53	0.000527612	-12.6624
0.5325	0.00072483	18.9572
0.535	0.000728378	-7.75204
0.5375	0.00090402	11.0822
0.54	0.000822166	-4.16341
0.5425	0.000816031	6.17378
0.545	0.000493298	-9.29642
0.5475	0.000602247	13.863
0.55	0.000555179	-5.49659
0.5525	0.000650217	7.92057
0.555	0.000334319	-11.8875
0.5575	0.000553025	17.7888
0.56	0.000584008	-7.1888
0.5625	0.000768877	10.2881
0.565	0.000711885	-3.76928
0.5675	0.000717014	5.60305
0.57	0.000431483	-8.42525
0.5725	0.00053477	12.567
0.575	0.000489944	-4.90428
0.5775	0.00057344	7.1011
0.58	0.000290953	-10.655
0.5825	0.000488329	15.9412
0.585	0.000508574	-6.35037
0.5875	0.000668778	9.11658
0.59	0.000621203	-3.2107
0.5925	0.000623895	4.77379
0.595	0.000378263	-7.17548
0.5975	0.000463597	10.6999
0.6	0.000417683	-4.05055
0.6025	0.000480308	5.90624
0.605	0.00024224	-8.86198
0.6075	0.000405023	13.2525
0.61	0.000408864	-5.14675
0.6125	0.000532332	7.44579
0.615	0.000260193	-11.1397
0.6175	0.00048169	16.6887
0.62	0.00051799	-6.6673
0.6225	0.000695031	9.56181
0.625	0.000648483	-3.415
0.6275	0.000654608	5.08155
0.63	0.00039568	-7.63622
0.6325	0.000488454	11.3899
0.635	0.000442965	-4.36678
0.6375	0.000513443	6.35107
0.64	0.000259064	-9.52928
0.6425	0.000434955	14.2531
0.645	0.000444389	-5.59521
0.6475	0.000581453	8.06936
0.65	0.000287077	-12.0727
0.6525	0.000526685	18.0898
0.655	0.000573074	-7.30286
0.6575	0.00076995	10.4522
0.66	0.000716804	-3.83857
0.6625	0.000725066	5.71137
0.665	0.000435991	-8.58524
0.6675	0.000542498	12.808
0.67	0.000499	-5.01072
0.6725	0.000585634	7.24776
0.675	0.000297799	-10.8747
0.6775	0.000499324	16.2713
0.68	0.000521757	-6.49945
0.6825	0.000686506	9.32456
0.685	0.000637362	-3.31001
0.6875	0.000640543	4.92108
0.69	0.000387858	-7.3974
0.6925	0.000476395	11.0317
0.695	0.000430174	-4.20468
0.6975	0.0004964	6.12452
0.7	0.000250282	-9.18973
0.7025	0.000419556	13.7439
0.705	0.000426575	-5.36432
0.7075	0.000556811	7.74552
0.71	0.000273986	-11.5881
0.7125	0.000504089	17.3625
0.715	0.000544996	-6.97268
0.7175	0.000731408	9.98901
0.72	0.000681369	-3.6199
0.7225	0.00068843	5.38739
0.725	0.000414906	-8.09704
0.7275	0.000514435	12.0786
0.73	0.000469619	-4.68146
0.7325	0.000547957	6.79125
0.735	0.000277283	-10.1898
0.7375	0.000465942	15.244
0.74	0.000481357	-6.03876
0.7425	0.000631904	8.68481
0.745	0.000315355	-12.9932
0.7475	0.000572559	19.4731
0.75	0.000628765	-7.93658
0.7525	0.000845232	11.3454
0.755	0.000786631	-4.25575
0.7575	0.000797257	6.32481
0.76	0.000478438	-9.50994
0.7625	0.000597787	14.1908
0.765	0.000557383	-5.63543
0.7675	0.000659838	8.11325
0.77	0.000339129	-12.1732
0.7725	0.000564658	18.2203
0.775	0.000599889	-7.38302
0.7775	0.000791466	10.5599
0.78	0.000732945	-3.89711
0.7825	0.0007389	5.79256
0.785	0.000444318	-8.7107
0.7875	0.000551696	12.9947
0.79	0.000507896	-5.09701
0.7925	0.000596336	7.36768
0.795	0.000303778	-11.0552
0.7975	0.000508594	16.5427
0.8	0.000532468	-6.62235
0.8025	0.000700804	9.49584
0.805	0.000650298	-3.39214
0.8075	0.000653924	5.04358
0.81	0.000395451	-7.58198
0.8125	0.000486735	11.3081
0.815	0.000440982	-4.33027
0.8175	0.000510433	6.29956
0.82	0.000257832	-9.4526
0.8225	0.000432148	14.1387
0.825	0.000440918	-5.54399
0.8275	0.000576394	7.99757
0.83	0.000284547	-11.9658
0.8325	0.000522072	17.9302
0.835	0.0005669	-7.2318
0.8375	0.000761402	10.3533
0.84	0.000709043	-3.79231
0.8425	0.000717236	5.64261
0.845	0.000431626	-8.48161
0.8475	0.000536782	12.6542
0.85	0.000492543	-4.94445
0.8525	0.000577397	7.15914
0.855	0.000293014	-10.7421
0.8575	0.000492285	16.0732
0.86	0.000513268	-6.41082
0.8625	0.000675334	9.20132
0.865	0.000627167	-3.25231
0.8675	0.000630261	4.83648
0.87	0.00038186	-7.26981
0.8725	0.000468767	10.842
0.875	0.00042263	-4.11812
0.8775	0.000486877	6.00347
0.88	0.000245342	-9.00812
0.8825	0.000411172	13.4726
0.885	0.000416581	-5.24466
0.8875	0.000543217	7.58076
0.89	0.00026636	-11.3421
0.8925	0.000491835	16.9939
0.895	0.000530101	-6.80733
0.8975	0.000711452	9.75859
0.9	0.000663307	-3.51097
0.9025	0.000670045	5.2255
0.905	0.000404465	-7.85312
0.9075	0.000500626	11.7152
0.91	0.000455664	-4.51512
0.9125	0.00052998	6.55833
0.915	0.000268001	-9.84053
0.9175	0.000449958	14.7213
0.92	0.000462741	-5.8023
0.9225	0.000606271	8.35362
0.925	0.000301587	-12.4983
0.9275	0.000549179	18.731
0.93	0.000599378	-7.59772
0.9325	0.00080499	10.8676
0.935	0.000749192	-4.03415
0.9375	0.000758657	5.99948
0.94	0.000455766	-9.01958
0.9425	0.000568452	13.459
0.945	0.000525888	-5.30756
0.9475	0.000619902	7.66179
0.95	0.000316469	-11.4966
0.9525	0.000529747	17.206
0.955	0.000558339	-6.92322
0.9575	0.0007361	9.91644
0.96	0.000682338	-3.59426
0.9625	0.00068704	5.34525
0.965	0.000414285	-8.03647
0.9675	0.000512315	11.9881
0.97	0.000467034	-4.64121
0.9725	0.000544158	6.73477
0.975	0.000275458	-10.1058
0.9775	0.000462463	15.1195
0.98	0.00047755	-5.98203
0.9825	0.000626528	8.60353
0.985	0.000312886	-12.8667
0.9875	0.000567326	19.2419
0.99	0.000623333	-7.70873
0.9925	0.000829681	10.5053
0.995	0.000787633	-2.89077
0.9975	0.000740528	2.05895
1	0.000607869	-0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-02_fractional_Theta_adaptive_u_diff_not_on_ref.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1025	-5.04131e-05	-0.251425
0.105	-0.000164982	-0.341573
0.1075	-0.000297526	-0.340391
0.11	-0.000415178	-0.230862
0.1125	-0.000455085	-0.0840475
0.115	-0.000413311	-0.0288702
0.1175	-0.00033936	0.00641958
0.12	-0.00026324	0.0256082
0.1225	-0.000197096	0.0223734
0.125	-0.000144155	0.0191977
0.1275	-0.000103518	0.0164311
0.13	-7.36236e-05	0.0131859
0.1325	-5.19044e-05	0.00396145
0.135	-3.621e-05	0.00623034
0.1375	-2.52227e-05	0.00511306
0.14	-1.74895e-05	0.00321221
0.1425	-1.20898e-05	0.00565948
0.145	-8.34601e-06	-0.00183623
0.1475	-5.73986e-06	-0.000910745
0.15	-3.94842e-06	0.00478121
0.1525	-2.69661e-06	-0.00903173
0.155	-1.8501e-06	-0.00141297
0.1575	-1.26574e-06	0.000268296
0.16	-8.45051e-07	0
0.1625	-5.78595e-07	0
0.165	-4.07852e-07	0
0.1675	-2.79777e-07	0
0.17	-1.80152e-07	0
0.1725	-1.02337e-07	0
0.175	-4.15538e-08	0
0.1775	6.20146e-09	0
0.18	4.3238e-08	0
0.1825	7.2122e-08	0
0.185	9.46302e-08	0
0.1875	1.12153e-07	0
0.19	1.25776e-07	0
0.1925	1.36352e-07	0
0.195	1.44544e-07	0
0.1975	1.50873e-07	0
0.2	1.55746e-07	0
0.2025	1.5948e-07	0
0.205	1.62323e-07	0
0.2075	1.64471e-07	0
0.21	1.66074e-07	0
0.2125	1.67253e-07	0
0.215	1.68099e-07	0
0.2175	1.68686e-07	0
0.22	1.6907e-07	0
0.2225	1.69296e-07	0
0.225	1.69398e-07	0
0.2275	1.69403e-07	0
0.23	1.69333e-07	0
0.2325	1.69204e-07	0
0.235	1.6903e-07	0
0.2375	1.6882e-07	0
0.24	1.68582e-07	0
0.2425	1.68322e-07	0
0.245	1.68046e-07	0
0.2475	1.67757e-07	0
0.25	1.67458e-07	0
0.2525	1.67151e-07	0
0.255	1.66839e-07	0
0.2575	1.66522e-07	0
0.26	1.66202e-07	0
0.2625	1.65879e-07	0
0.265	1.65555e-07	0
0.2675	1.65229e-07	0
0.27	1.64903e-07	0
0.2725	1.64576e-07	0
0.275	1.64249e-07	0
0.2775	1.63922e-07	0
0.28	1.63595e-07	0
0.2825	1.63268e-07	0
0.285	1.62941e-07	0
0.2875	1.62615e-07	0
0.29	1.62289e-07	0
0.2925	1.61964e-07	0
0.295	1.61639e-07	0
0.2975	1.61315e-07	0
0.3	-8.97296e-07	0
0.3025	-4.85822e-05	-0.239779
0.305	-0.000159589	-0.308619
0.3075	-0.000287541	-0.333873
0.31	-0.000401157	-0.223312
0.3125	-0.000439648	-0.0810854
0.315	-0.000399177	-0.0140486
0.3175	-0.00032775	0.00813545
0.32	-0.000254256	0.0172713
0.3225	-0.000190437	0.01772
0.325	-0.000139186	0.0185804
0.3275	-0.00010017	0.00900374
0.33	-7.12241e-05	-0.0114216
0.3325	-5.0223e-05	0.0120765
0.335	-3.5173e-05	0.00782237
0.3375	-2.45067e-05	0.00481286
0.34	-1.69993e-05	0.00372
0.3425	-1.17311e-05	-0.000311476
0.345	-8.06842e-06	0.000719384
0.3475	-5.55663e-06	0.000168972
0.35	-3.79489e-06	0.00417402
0.3525	-2.62e-06	0.000191009
0.355	-1.77009e-06	-0.471459
0.3575	-1.22679e-06	0.00096353
0.36	-8.38092e-07	-0.000508346
0.3625	-5.68451e-07	0
0.365	-4.00277e-07	0
0.3675	-2.92544e-07	0
0.37	-2.10657e-07	0
0.3725	-1.46845e-07	0
0.375	-9.69829e-08	0
0.3775	-5.80192e-08	0
0.38	-2.75817e-08	0
0.3825	-3.81405e-09	0
0.385	1.52567e-08	0
0.3875	2.97256e-08	0
0.39	4.10037e-08	0
0.3925	4.97866e-08	0
0.395	5.66186e-08	0
0.3975	6.19251e-08	0
0.4	6.60389e-08	0
0.4025	6.92201e-08	0
0.405	7.16721e-08	0
0.4075	7.35542e-08	0
0.41	7.49906e-08	0
0.4125	7.60786e-08	0
0.415	7.68943e-08	0
0.4175	7.74971e-08	0
0.42	7.79336e-08	0
0.4225	7.824e-08	0
0.425	7.84449e-08	0
0.4275	7.85704e-08	0
0.43	7.8634e-08	0
0.4325	7.86491e-08	0
0.435	7.86265e-08	0
0.4375	7.85744e-08	0
0.44	7.84993e-08	0
0.4425	7.84064e-08	0
0.445	7.82995e-08	0
0.4475	7.81818e-08	0
0.45	7.80557e-08	0
0.4525	7.79232e-08	0
0.455	7.77856e-08	0
0.4575	7.76442e-08	0
0.46	7.74998e-08	0
0.4625	7.73532e-08	0
0.465	7.72049e-08	0
0.4675	7.70554e-08	0
0.47	7.6905e-08	0
0.4725	7.67539e-08	0
0.475	7.66025e-08	0
0.4775	7.64507e-08	0
0.48	7.62988e-08	0
0.4825	7.61468e-08	0
0.485	7.59949e-08	0
0.4875	7.58431e-08	0
0.49	7.56914e-08	0
0.4925	7.55398e-08	0
0.495	7.53885e-08	0
0.4975	7.52374e-08	0
0.5	1.18102e-06	0
0.5025	5.17038e-05	0.166289
0.505	0.000175695	0.214651
0.5075	0.000330433	0.249941
0.51	0.000482407	0.203277
0.5125	0.000563297	0.107675
0.515	0.000557327	0.0891773
0.5175	0.000506249	0.0508921
0.52	0.000438988	0.0263131
0.5225	0.000370358	0.016601
0.525	0.000307364	0.0150132
0.5275	0.00025236	-0.000146482
0.53	0.000205745	0.00219959
0.5325	0.000166976	0.00294042
0.535	0.000135019	-0.000516991
0.5375	0.000109038	0.00028562
0.54	8.79136e-05	0.00112873
0.5425	7.07985e-05	-0.00298116
0.545	5.6942e-05	0.122857
0.5475	4.57798e-05	-0.0156734
0.55	3.6826e-05	0.00071446
0.5525	2.96096e-05	-0.00559386
0.555	2.38015e-05	-0.0716444
0.5575	1.91388e-05	0.00148841
0.56	1.53804e-05	-0.000199092
0.5625	1.23597e-05	-0.00230825
0.565	9.93935e-06	-0.0001349
0.5675	7.97538e-06	-0.000406996
0.57	6.40649e-06	-0.00201564
0.5725	5.15e-06	0.0220048
0.575	4.14179e-06	-0.00192422
0.5775	3.3293e-06	0.000527115
0.58	2.67485e-06	0.0106832
0.5825	2.15076e-06	0.00367402
0.585	1.72889e-06	0.00363596
0.5875	1.38988e-06	0.00159068
0.59	1.11582e-06	0
0.5925	9.32509e-07	0
0.595	7.98584e-07	0
0.5975	6.94604e-07	0
0.6	6.13241e-07	0
0.6025	5.49489e-07	0
0.605	4.99499e-07	0
0.6075	4.6027e-07	0
0.61	4.29454e-07	0
0.6125	4.05219e-07	0
0.615	3.86129e-07	0
0.6175	3.71062e-07	0
0.62	3.59142e-07	0
0.6225	3.49683e-07	0
0.625	3.42148e-07	0
0.6275	3.36118e-07	0
0.63	3.31265e-07	0
0.6325	3.27333e-07	0
0.635	3.24121e-07	0
0.6375	3.21473e-07	0
0.64	3.19266e-07	0
0.6425	3.17403e-07	0
0.645	3.15811e-07	0
0.6475	3.1443e-07	0
0.65	3.13214e-07	0
0.6525	3.12129e-07	0
0.655	3.11145e-07	0
0.6575	3.10241e-07	0
0.66	3.094e-07	0
0.6625	3.08608e-07	0
0.665	3.07854e-07	0
0.6675	3.07132e-07	0
0.67	3.06433e-07	0
0.6725	3.05754e-07	0
0.675	3.0509e-07	0
0.6775	3.04439e-07	0
0.68	3.03797e-07	0
0.6825	3.03163e-07	0
0.685	3.02535e-07	0
0.6875	3.01913e-07	0
0.69	3.01295e-07	0
0.6925	3.00681e-07	0
0.695	3.00071e-07	0
0.6975	2.99463e-07	0
0.7	2.98857e-07	0
0.7025	2.98254e-07	0
0.705	2.97652e-07	0
0.7075	2.97052e-07	0
0.71	2.96454e-07	0
0.7125	2.95857e-07	0
0.715	2.95262e-07	0
0.7175	2.94669e-07	0
0.72	2.94076e-07	0
0.7225	2.93485e-07	0
0.725	2.92895e-07	0
0.7275	2.92307e-07	0
0.73	2.9172e-07	0
0.7325	2.91134e-07	0
0.735	2.90549e-07	0
0.7375	2.89965e-07	0
0.74	2.89383e-07	0
0.7425	2.88802e-07	0
0.745	2.88222e-07	0
0.7475	2.87643e-07	0
0.75	2.87065e-07	0
0.7525	2.86489e-07	0
0.755	2.85913e-07	0
0.7575	2.85339e-07	0
0.76	2.84766e-07	0
0.7625	2.84194e-07	0
0.765	2.83623e-07	0
0.7675	2.83054e-07	0
0.77	2.82485e-07	0
0.7725	2.81918e-07	0
0.775	2.81352e-07	0
0.7775	2.80787e-07	0
0.78	2.80223e-07	0
0.7825	2.7966e-07	0
0.785	2.79098e-07	0
0.7875	2.78538e-07	0
0.79	2.77979e-07	0
0.7925	2.7742e-07	0
0.795	2.76863e-07	0
0.7975	2.76307e-07	0
0.8	2.75752e-07	0
0.8025	2.75198e-07	0
0.805	2.74646e-07	0
0.8075	2.74094e-07	0
0.81	2.73544e-07	0
0.8125	2.72994e-07	0
0.815	2.72446e-07	0
0.8175	2.71899e-07	0
0.82	2.71353e-07	0
0.8225	2.70808e-07	0
0.825	2.70264e-07	0
0.8275	2.69721e-07	0
0.83	2.69179e-07	0
0.8325	2.68639e-07	0
0.835	2.68099e-07	0
0.8375	2.67561e-07	0
0.84	2.67023e-07	0
0.8425	2.66487e-07	0
0.845	2.65952e-07	0
0.8475	2.65418e-07	0
0.85	2.64885e-07	0
0.8525	2.64353e-07	0
0.855	2.63822e-07	0
0.8575	2.63292e-07	0
0.86	2.62763e-07	0
0.8625	2.62235e-07	0
0.865	2.61709e-07	0
0.8675	2.61183e-07	0
0.87	2.60658e-07	0
0.8725	2.60135e-07	0
0.875	2.59612e-07	0
0.8775	2.59091e-07	0
0.88	2.58571e-07	0
0.8825	2.58051e-07	0
0.885	2.57533e-07	0
0.8875	2.57016e-07	0
0.89	2.565e-07	0
0.8925	2.55984e-07	0
0.895	2.5547e-07	0
0.8975	2.54957e-07	0
0.9	2.54445e-07	0
0.9025	2.53934e-07	0
0.905	2.53424e-07	0
0.9075	2.52915e-07	0
0.91	2.52407e-07	0
0.9125	2.519e-07	0
0.915	2.51394e-07	0
0.9175	2.50889e-07	0
0.92	2.50385e-07	0
0.9225	2.49882e-07	0
0.925	2.4938e-07	0
0.9275	2.4888e-07	0
0.93	2.4838e-07	0
0.9325	2.47881e-07	0
0.935	2.47383e-07	0
0.9375	2.46886e-07	0
0.94	2.4639e-07	0
0.9425	2.45895e-07	0
0.945	2.45401e-07	0
0.9475	2.44908e-07	0
0.95	2.44417e-07	0
0.9525	2.43926e-07	0
0.955	2.43436e-07	0
0.9575	2.42947e-07	0
0.96	2.42459e-07	0
0.9625	2.41972e-07	0
0.965	2.41486e-07	0
0.9675	2.41001e-07	0
0.97	2.40517e-07	0
0.9725	2.40033e-07	0
0.975	2.39551e-07	0
0.9775	2.3907e-07	0
0.98	2.3859e-07	0
0.9825	2.38111e-07	0
0.985	2.37632e-07	0
0.9875	2.37155e-07	0
0.99	2.36679e-07	0
0.9925	2.36203e-07	0
0.995	2.35729e-07	0
0.9975	2.35255e-07	0
1	2.34783e-07	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-02_fractional_Theta_adaptive_u_diff_not_on_ref_abs.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	1.09447e-06	0
0.1025	5.04131e-05	0.251425
0.105	0.000164982	0.341573
0.1075	0.000297526	0.340391
0.11	0.000415178	0.230862
0.1125	0.000455085	0.0840475
0.115	0.000413311	0.0288702
0.1175	0.00033936	0.00641958
0.12	0.00026324	0.0256082
0.1225	0.000197096	0.0223734
0.125	0.000144155	0.0191977
0.1275	0.000103518	0.0164311
0.13	7.36236e-05	0.0131859
0.1325	5.19044e-05	0.00396145
0.135	3.621e-05	0.00623034
0.1375	2.52227e-05	0.00511306
0.14	1.74895e-05	0.00321221
0.1425	1.20898e-05	0.00565948
0.145	8.34601e-06	0.00183623
0.1475	5.73986e-06	0.000910745
0.15	3.94842e-06	0.00478121
0.1525	2.69661e-06	0.00903173
0.155	1.8501e-06	0.00141297
0.1575	1.26574e-06	0.000268296
0.16	8.45051e-07	0
0.1625	5.78595e-07	0
0.165	4.07852e-07	0
0.1675	2.79777e-07	0
0.17	1.80152e-07	0
0.1725	1.02337e-07	0
0.175	4.15538e-08	0
0.1775	6.20146e-09	0
0.18	4.3238e-08	0
0.1825	7.2122e-08	0
0.185	9.46302e-08	0
0.1875	1.12153e-07	0
0.19	1.25776e-07	0
0.1925	1.36352e-07	0
0.195	1.44544e-07	0
0.1975	1.50873e-07	0
0.2	1.55746e-07	0
0.2025	1.5948e-07	0
0.205	1.62323e-07	0
0.2075	1.64471e-07	0
0.21	1.66074e-07	0
0.2125	1.67253e-07	0
0.215	1.68099e-07	0
0.2175	1.68686e-07	0
0.22	1.6907e-07	0
0.2225	1.69296e-07	0
0.225	1.69398e-07	0
0.2275	1.69403e-07	0
0.23	1.69333e-07	0
0.2325	1.69204e-07	0
0.235	1.6903e-07	0
0.2375	1.6882e-07	0
0.24	1.68582e-07	0
0.2425	1.68322e-07	0
0.245	1.68046e-07	0
0.2475	1.67757e-07	0
0.25	1.67458e-07	0
0.2525	1.67151e-07	0
0.255	1.66839e-07	0
0.2575	1.66522e-07	0
0.26	1.66202e-07	0
0.2625	1.65879e-07	0
0.265	1.65555e-07	0
0.2675	1.65229e-07	0
0.27	1.64903e-07	0
0.2725	1.64576e-07	0
0.275	1.64249e-07	0
0.2775	1.63922e-07	0
0.28	1.63595e-07	0
0.2825	1.63268e-07	0
0.285	1.62941e-07	0
0.2875	1.62615e-07	0
0.29	1.62289e-07	0
0.2925	1.61964e-07	0
0.295	1.61639e-07	0
0.2975	1.61315e-07	0
0.3	8.97296e-07	0
0.3025	4.85822e-05	0.239779
0.305	0.000159589	0.308619
0.3075	0.000287541	0.333873
0.31	0.000401157	0.223312
0.3125	0.000439648	0.0810854
0.315	0.000399177	0.0140486
0.3175	0.00032775	0.00813545
0.32	0.000254256	0.0172713
0.3225	0.000190437	0.01772
0.325	0.000139186	0.0185804
0.3275	0.00010017	0.00900374
0.33	7.12241e-05	0.0114216
0.3325	5.0223e-05	0.0120765
0.335	3.5173e-05	0.00782237
0.3375	2.45067e-05	0.00481286
0.34	1.69993e-05	0.00372
0.3425	1.17311e-05	0.000311476
0.345	8.06842e-06	0.000719384
0.3475	5.55663e-06	0.000168972
0.35	3.79489e-06	0.00417402
0.3525	2.62e-06	0.000191009
0.355	1.77009e-06	0.471459
0.3575	1.22679e-06	0.00096353
0.36	8.38092e-07	0.000508346
0.3625	5.68451e-07	0
0.365	4.00277e-07	0
0.3675	2.92544e-07	0
0.37	2.10657e-07	0
0.3725	1.46845e-07	0
0.375	9.69829e-08	0
0.3775	5.80192e-08	0
0.38	2.75817e-08	0
0.3825	3.81405e-09	0
0.385	1.52567e-08	0
0.3875	2.97256e-08	0
0.39	4.10037e-08	0
0.3925	4.97866e-08	0
0.395	5.66186e-08	0
0.3975	6.19251e-08	0
0.4	6.60389e-08	0
0.4025	6.92201e-08	0
0.405	7.16721e-08	0
0.4075	7.35542e-08	0
0.41	7.49906e-08	0
0.4125	7.60786e-08	0
0.415	7.68943e-08	0
0.4175	7.74971e-08	0
0.42	7.79336e-08	0
0.4225	7.824e-08	0
0.425	7.84449e-08	0
0.4275	7.85704e-08	0
0.43	7.8634e-08	0
0.4325	7.86491e-08	0
0.435	7.86265e-08	0
0.4375	7.85744e-08	0
0.44	7.84993e-08	0
0.4425	7.84064e-08	0
0.445	7.82995e-08	0
0.4475	7.81818e-08	0
0.45	7.80557e-08	0
0.4525	7.79232e-08	0
0.455	7.77856e-08	0
0.4575	7.76442e-08	0
0.46	7.74998e-08	0
0.4625	7.73532e-08	0
0.465	7.72049e-08	0
0.4675	7.70554e-08	0
0.47	7.6905e-08	0
0.4725	7.67539e-08	0
0.475	7.66025e-08	0
0.4775	7.64507e-08	0
0.48	7.62988e-08	0
0.4825	7.61468e-08	0
0.485	7.59949e-08	0
0.4875	7.58431e-08	0
0.49	7.56914e-08	0
0.4925	7.55398e-08	0
0.495	7.53885e-08	0
0.4975	7.52374e-08	0
0.5	1.18102e-06	0
0.5025	5.17038e-05	0.166289
0.505	0.000175695	0.214651
0.5075	0.000330433	0.249941
0.51	0.000482407	0.203277
0.5125	0.000563297	0.107675
0.515	0.000557327	0.0891773
0.5175	0.000506249	0.0508921
0.52	0.000438988	0.0263131
0.5225	0.000370358	0.016601
0.525	0.000307364	0.0150132
0.5275	0.00025236	0.000146482
0.53	0.000205745	0.00219959
0.5325	0.000166976	0.00294042
0.535	0.000135019	0.000516991
0.5375	0.000109038	0.00028562
0.54	8.79136e-05	0.00112873
0.5425	7.07985e-05	0.00298116
0.545	5.6942e-05	0.122857
0.5475	4.57798e-05	0.0156734
0.55	3.6826e-05	0.00071446
0.5525	2.96096e-05	0.00559386
0.555	2.38015e-05	0.0716444
0.5575	1.91388e-05	0.00148841
0.56	1.53804e-05	0.000199092
0.5625	1.23597e-05	0.00230825
0.565	9.93935e-06	0.0001349
0.5675	7.97538e-06	0.000406996
0.57	6.40649e-06	0.00201564
0.5725	5.15e-06	0.0220048
0.575	4.14179e-06	0.00192422
0.5775	3.3293e-06	0.000527115
0.58	2.67485e-06	0.0106832
0.5825	2.15076e-06	0.00367402
0.585	1.72889e-06	0.00363596
0.5875	1.38988e-06	0.00159068
0.59	1.11582e-06	0
0.5925	9.32509e-07	0
0.595	7.98584e-07	0
0.5975	6.94604e-07	0
0.6	6.13241e-07	0
0.6025	5.49489e-07	0
0.605	4.99499e-07	0
0.6075	4.6027e-07	0
0.61	4.29454e-07	0
0.6125	4.05219e-07	0
0.615	3.86129e-07	0
0.6175	3.71062e-07	0
0.62	3.59142e-07	0
0.6225	3.49683e-07	0
0.625	3.42148e-07	0
0.6275	3.36118e-07	0
0.63	3.31265e-07	0
0.6325	3.27333e-07	0
0.635	3.24121e-07	0
0.6375	3.21473e-07	0
0.64	3.19266e-07	0
0.6425	3.17403e-07	0
0.645	3.15811e-07	0
0.6475	3.1443e-07	0
0.65	3.13214e-07	0
0.6525	3.12129e-07	0
0.655	3.11145e-07	0
0.6575	3.10241e-07	0
0.66	3.094e-07	0
0.6625	3.08608e-07	0
0.665	3.07854e-07	0
0.6675	3.07132e-07	0
0.67	3.06433e-07	0
0.6725	3.05754e-07	0
0.675	3.0509e-07	0
0.6775	3.04439e-07	0
0.68	3.03797e-07	0
0.6825	3.03163e-07	0
0.685	3.02535e-07	0
0.6875	3.01913e-07	0
0.69	3.01295e-07	0
0.6925	3.00681e-07	0
0.695	3.00071e-07	0
0.6975	2.99463e-07	0
0.7	2.98857e-07	0
0.7025	2.98254e-07	0
0.705	2.97652e-07	0
0.7075	2.97052e-07	0
0.71	2.96454e-07	0
0.7125	2.95857e-07	0
0.715	2.95262e-07	0
0.7175	2.94669e-07	0
0.72	2.94076e-07	0
0.7225	2.93485e-07	0
0.725	2.92895e-07	0
0.7275	2.92307e-07	0
0.73	2.9172e-07	0
0.7325	2.91134e-07	0
0.735	2.90549e-07	0
0.7375	2.89965e-07	0
0.74	2.89383e-07	0
0.7425	2.88802e-07	0
0.745	2.88222e-07	0
0.7475	2.87643e-07	0
0.75	2.87065e-07	0
0.7525	2.86489e-07	0
0.755	2.85913e-07	0
0.7575	2.85339e-07	0
0.76	2.84766e-07	0
0.7625	2.84194e-07	0
0.765	2.83623e-07	0
0.7675	2.83054e-07	0
0.77	2.82485e-07	0
0.7725	2.81918e-07	0
0.775	2.81352e-07	0
0.7775	2.80787e-07	0
0.78	2.80223e-07	0
0.7825	2.7966e-07	0
0.785	2.79098e-07	0
0.7875	2.78538e-07	0
0.79	2.77979e-07	0
0.7925	2.7742e-07	0
0.795	2.76863e-07	0
0.7975	2.76307e-07	0
0.8	2.75752e-07	0
0.8025	2.75198e-07	0
0.805	2.74646e-07	0
0.8075	2.74094e-07	0
0.81	2.73544e-07	0
0.8125	2.72994e-07	0
0.815	2.72446e-07	0
0.8175	2.71899e-07	0
0.82	2.71353e-07	0
0.8225	2.70808e-07	0
0.825	2.70264e-07	0
0.8275	2.69721e-07	0
0.83	2.69179e-07	0
0.8325	2.68639e-07	0
0.835	2.68099e-07	0
0.8375	2.67561e-07	0
0.84	2.67023e-07	0
0.8425	2.66487e-07	0
0.845	2.65952e-07	0
0.8475	2.65418e-07	0
0.85	2.64885e-07	0
0.8525	2.64353e-07	0
0.855	2.63822e-07	0
0.8575	2.63292e-07	0
0.86	2.62763e-07	0
0.8625	2.62235e-07	0
0.865	2.61709e-07	0
0.8675	2.61183e-07	0
0.87	2.60658e-07	0
0.8725	2.60135e-07	0
0.875	2.59612e-07	0
0.8775	2.59091e-07	0
0.88	2.58571e-07	0
0.8825	2.58051e-07	0
0.885	2.57533e-07	0
0.8875	2.57016e-07	0
0.89	2.565e-07	0
0.8925	2.55984e-07	0
0.895	2.5547e-07	0
0.8975	2.54957e-07	0
0.9	2.54445e-07	0
0.9025	2.53934e-07	0
0.905	2.53424e-07	0
0.9075	2.52915e-07	0
0.91	2.52407e-07	0
0.9125	2.519e-07	0
0.915	2.51394e-07	0
0.9175	2.50889e-07	0
0.92	2.50385e-07	0
0.9225	2.49882e-07	0
0.925	2.4938e-07	0
0.9275	2.4888e-07	0
0.93	2.4838e-07	0
0.9325	2.47881e-07	0
0.935	2.47383e-07	0
0.9375	2.46886e-07	0
0.94	2.4639e-07	0
0.9425	2.45895e-07	0
0.945	2.45401e-07	0
0.9475	2.44908e-07	0
0.95	2.44417e-07	0
0.9525	2.43926e-07	0
0.955	2.43436e-07	0
0.9575	2.42947e-07	0
0.96	2.42459e-07	0
0.9625	2.41972e-07	0
0.965	2.41486e-07	0
0.9675	2.41001e-07	0
0.97	2.40517e-07	0
0.9725	2.40033e-07	0
0.975	2.39551e-07	0
0.9775	2.3907e-07	0
0.98	2.3859e-07	0
0.9825	2.38111e-07	0
0.985	2.37632e-07	0
0.9875	2.37155e-07	0
0.99	2.36679e-07	0
0.9925	2.36203e-07	0
0.995	2.35729e-07	0
0.9975	2.35255e-07	0
1	2.34783e-07	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-02_fractional_Theta_adaptive_u_diff_not_on_ref_abs_full.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	1.09447e-06	0
0.1001	1.63615e-06	2.76718
0.1002	2.25664e-06	1.24665
0.1003	2.96441e-06	1.00821
0.1004	3.76812e-06	0.279315
0.1005	4.67641e-06	0.229884
0.1006	5.69755e-06	0.433376
0.1007	6.8388e-06	0.414935
0.1008	8.10576e-06	0.296539
0.1009	9.5023e-06	0.176539
0.101	1.10313e-05	0.106383
0.1011	1.26953e-05	0.0944769
0.1012	1.44969e-05	0.122946
0.1013	1.64383e-05	0.165903
0.1014	1.85212e-05	0.20267
0.1015	2.07462e-05	0.223556
0.1016	2.31129e-05	0.229094
0.1017	2.56199e-05	0.22562
0.1018	2.82653e-05	0.220378
0.1019	3.10466e-05	0.218257
0.102019	3.45225e-05	0.220806
0.102148	3.84973e-05	0.219424
0.102248	4.17289e-05	0.240083
0.102348	4.50826e-05	0.260742
0.102448	4.85548e-05	0.255296
0.1025	5.04131e-05	0.251425
0.1026	5.40588e-05	0.261063
0.1027	5.78134e-05	0.246137
0.1028	6.16728e-05	0.254392
0.1029	6.56331e-05	0.263979
0.103	6.96904e-05	0.270953
0.1031	7.38405e-05	0.27524
0.1032	7.80795e-05	0.277802
0.103308	8.27608e-05	0.279706
0.103444	8.8765e-05	0.279549
0.104038	0.000116235	0.27787
0.104138	0.00012112	0.121983
0.104238	0.000126056	0.607941
0.104338	0.000131039	0.427215
0.104438	0.000136065	0.275119
0.104538	0.000141132	0.224417
0.104638	0.000146237	0.241239
0.104738	0.000151376	0.282683
0.104838	0.000156548	0.31932
0.104938	0.000161748	0.338764
0.105	0.000164982	0.341573
0.1051	0.000170224	0.340631
0.1052	0.000175488	0.32733
0.1053	0.000180772	0.320223
0.1054	0.000186071	0.317787
0.105511	0.000191969	0.319462
0.10566	0.000199881	0.323739
0.10576	0.00020522	0.330868
0.10586	0.000210565	0.333582
0.105965	0.000216188	0.333492
0.106574	0.000248768	0.332847
0.106674	0.00025409	0.425289
0.106774	0.000259402	0.281327
0.106874	0.000264702	0.302285
0.106974	0.000269989	0.333576
0.107074	0.000275261	0.350655
0.107174	0.000280517	0.354545
0.107274	0.000285756	0.351073
0.107374	0.000290977	0.345683
0.107474	0.000296178	0.341731
0.1075	0.000297526	0.340391
0.1076	0.000302701	0.339004
0.107747	0.000310275	0.342989
0.107847	0.000315394	0.350232
0.107947	0.000320489	0.340162
0.108047	0.000325559	0.342491
0.108161	0.000331283	0.344993
0.108285	0.000337511	0.347622
0.108418	0.000344118	0.346383
0.108624	0.0003543	0.344208
0.108724	0.000359171	0.352666
0.108824	0.000364004	0.318503
0.108924	0.000368792	0.322105
0.109024	0.000373528	0.323277
0.109124	0.000378205	0.317605
0.109224	0.000382813	0.307567
0.109324	0.000387344	0.295589
0.109424	0.000391787	0.283991
0.109524	0.000396133	0.273551
0.109624	0.000400371	0.264268
0.109724	0.000404493	0.255731
0.109824	0.000408488	0.247478
0.109924	0.00041235	0.23921
0.11	0.000415178	0.230862
0.1101	0.000418786	0.216475
0.1102	0.000422239	0.224142
0.1103	0.000425534	0.212264
0.1104	0.000428665	0.200367
0.1105	0.000431627	0.19104
0.1106	0.000434419	0.183777
0.1107	0.000437037	0.177598
0.1108	0.000439481	0.171714
0.1109	0.000441748	0.165705
0.111	0.000443839	0.159488
0.1111	0.000445753	0.153175
0.1112	0.000447492	0.146941
0.1113	0.000449056	0.140928
0.1114	0.000450447	0.1352
0.1115	0.000451667	0.129752
0.1116	0.000452719	0.124538
0.1117	0.000453604	0.119503
0.1118	0.000454326	0.114609
0.1119	0.000454887	0.109837
0.112	0.000455292	0.105189
0.1121	0.000455543	0.100675
0.1122	0.000455644	0.0963041
0.1123	0.000455599	0.0920783
0.1124	0.000455412	0.0879952
0.1125	0.000455085	0.0840475
0.1126	0.000454624	0.0802268
0.1127	0.000454033	0.0767815
0.1128	0.000453314	0.0729785
0.1129	0.000452473	0.0693838
0.113	0.000451512	0.0660121
0.1131	0.000450437	0.0628018
0.1132	0.000449251	0.0597015
0.1133	0.000447958	0.0566841
0.1134	0.000446561	0.0537428
0.1135	0.000445065	0.0508819
0.113602	0.000443434	0.0481065
0.113709	0.000441637	0.0460905
0.113839	0.000439315	0.0437669
0.113986	0.000436509	0.0464401
0.114086	0.000434503	0.0324594
0.114186	0.000432423	0.017469
0.114286	0.000430271	0.0268966
0.114386	0.00042805	0.0327108
0.114486	0.000425765	0.0327078
0.115	0.000413311	0.0288702
0.1151	0.000410691	0.278479
0.1152	0.000408025	0.264635
0.1153	0.000405318	0.128244
0.1154	0.00040257	0.0141116
0.1155	0.000399785	0.0748325
0.1156	0.000396966	0.0730551
0.1157	0.000394113	0.0428314
0.1158	0.00039123	0.0109301
0.1159	0.000388318	0.00925171
0.116	0.000385379	0.0152578
0.1161	0.000382415	0.0114711
0.1162	0.000379428	0.00409567
0.1163	0.000376421	0.00199156
0.1164	0.000373395	0.00451682
0.116509	0.000370079	0.00357119
0.116703	0.000364133	0.000560122
0.116897	0.000358141	0.00408236
0.116997	0.000355039	0.0175129
0.117097	0.00035193	0.00933406
0.117197	0.000348814	0.00553941
0.117297	0.000345694	0.00496195
0.1175	0.00033936	0.00641958
0.1176	0.000336233	0.0125673
0.1177	0.000333106	0.0113304
0.117856	0.000328239	0.0117837
0.118256	0.000315751	0.0128802
0.118356	0.000312651	0.0271828
0.118456	0.000309558	0.000249253
0.118556	0.000306473	0.00798799
0.118656	0.000303398	0.0154678
0.118756	0.000300332	0.0186844
0.118856	0.000297277	0.0188078
0.119349	0.000282345	0.0178417
0.119449	0.000279365	0.0728997
0.119549	0.000276401	0.0424749
0.119649	0.000273451	0.0117479
0.119749	0.000270517	0.01897
0.119849	0.000267599	0.0320259
0.119949	0.000264698	0.0317959
0.12	0.00026324	0.0256082
0.1201	0.000260364	0.0219567
0.1202	0.000257506	0.0178383
0.1203	0.000254666	0.0151144
0.120405	0.000251705	0.0150255
0.121015	0.000234815	0.0172756
0.121115	0.000232132	0.269752
0.121215	0.000229468	0.179531
0.121315	0.000226825	0.0964458
0.121415	0.000224202	0.00654897
0.121515	0.0002216	0.0573244
0.121615	0.000219018	0.0637466
0.121715	0.000216458	0.0472966
0.121815	0.000213919	0.0265242
0.121915	0.000211401	0.0120666
0.122015	0.000208904	0.00685041
0.122115	0.00020643	0.00881539
0.122215	0.000203977	0.0140469
0.122315	0.000201545	0.0190164
0.122415	0.000199135	0.02191
0.1225	0.000197096	0.0223734
0.122717	0.000191966	0.0206843
0.122817	0.000189643	0.0360202
0.122917	0.000187341	0.00186904
0.123017	0.000185061	0.00898121
0.123117	0.000182802	0.0173864
0.123217	0.000180565	0.0215417
0.123317	0.000178349	0.0220539
0.123559	0.000173062	0.0206925
0.123659	0.00017092	0.0355483
0.123759	0.000168798	0.00305996
0.123859	0.000166698	0.00693335
0.123959	0.00016462	0.017407
0.124059	0.000162562	0.0221209
0.124159	0.000160525	0.0222514
0.124639	0.000150985	0.0202925
0.124739	0.000149068	0.0911083
0.124839	0.000147172	0.0705336
0.124939	0.000145296	0.025325
0.125	0.000144155	0.0191977
0.1251	0.000142312	0.0269961
0.1252	0.000140489	0.0398301
0.1253	0.000138685	0.0321724
0.1254	0.000136902	0.0207586
0.1255	0.000135138	0.0125208
0.1256	0.000133394	0.00930045
0.1257	0.000131669	0.0100507
0.1259	0.000128272	0.0126848
0.126	0.000126605	0.0343956
0.1261	0.000124957	0.00464011
0.1262	0.000123327	0.00888062
0.1263	0.000121716	0.0143289
0.1264	0.000120124	0.0167353
0.126512	0.000118367	0.016748
0.1275	0.000103518	0.0164311
0.1276	0.000102136	0.308728
0.1277	0.00010077	0.289802
0.1278	9.9421e-05	0.137128
0.1279	9.80882e-05	0.0179973
0.128	9.67716e-05	0.0831843
0.1281	9.54712e-05	0.0810124
0.1282	9.41869e-05	0.0490587
0.1283	9.29186e-05	0.0160076
0.1284	9.16665e-05	0.00384836
0.1285	9.04304e-05	0.00853577
0.1286	8.92102e-05	0.00298721
0.1287	8.80053e-05	0.00607248
0.1288	8.68155e-05	0.0134884
0.1289	8.56404e-05	0.0169568
0.129	8.44798e-05	0.0167
0.129342	8.06007e-05	0.0143668
0.129442	7.95027e-05	0.0238496
0.129542	7.84185e-05	0.0163506
0.129642	7.7348e-05	0.0010733
0.129742	7.6291e-05	0.012412
0.129842	7.52474e-05	0.0174906
0.129942	7.4217e-05	0.0165767
0.13	7.36236e-05	0.0131859
0.1301	7.26139e-05	0.0107211
0.13021	7.15147e-05	0.00937019
0.130375	6.99036e-05	0.0083876
0.130662	6.71619e-05	0.0116828
0.130762	6.6235e-05	0.00669552
0.130862	6.53201e-05	0.000853322
0.130962	6.4417e-05	0.00717717
0.131062	6.35256e-05	0.0119359
0.131162	6.26458e-05	0.012593
0.131376	6.07993e-05	0.0110891
0.131677	5.82733e-05	0.0124228
0.131777	5.7462e-05	0.0227725
0.131877	5.66613e-05	0.00794865
0.131977	5.58711e-05	0.0156628
0.132077	5.50914e-05	0.015044
0.132298	5.3406e-05	0.0115868
0.132398	5.26588e-05	0.00613553
0.132498	5.19216e-05	0.000273497
0.1325	5.19044e-05	0.00396145
0.1326	5.11773e-05	0.00393705
0.133709	4.35629e-05	0.00766832
0.133809	4.29452e-05	0.349397
0.133909	4.23359e-05	0.296855
0.134009	4.17347e-05	0.160399
0.134109	4.11417e-05	0.00363333
0.134209	4.05567e-05	0.0694456
0.134309	3.99796e-05	0.0746518
0.134409	3.94105e-05	0.0466922
0.134509	3.88494e-05	0.0142117
0.134609	3.82964e-05	0.00717922
0.134709	3.77516e-05	0.0139216
0.134809	3.72147e-05	0.00988355
0.134909	3.66856e-05	0.00139964
0.135	3.621e-05	0.00623034
0.1351	3.56949e-05	0.0095909
0.1352	3.51868e-05	0.0107909
0.135358	3.43964e-05	0.00904302
0.135565	3.33853e-05	0.00507927
0.135772	3.2403e-05	0.00208459
0.135872	3.194e-05	0.00685333
0.135972	3.14834e-05	0.0020518
0.136072	3.10331e-05	0.00441834
0.136185	3.05334e-05	0.00583922
0.136349	2.98202e-05	0.006137
0.136868	2.76431e-05	0.00535387
0.136968	2.72457e-05	0.0112042
0.137068	2.68539e-05	0.0138941
0.137168	2.64676e-05	0.00192215
0.137268	2.60866e-05	0.00707909
0.137368	2.57109e-05	0.00959207
0.137477	2.53064e-05	0.00810872
0.1375	2.52227e-05	0.00511306
0.1376	2.48593e-05	0.00451579
0.137824	2.40609e-05	0.00275562
0.138117	2.30546e-05	0.0060836
0.138217	2.27217e-05	0.0143348
0.138317	2.23934e-05	0.00555007
0.138417	2.20698e-05	0.00852324
0.138517	2.17507e-05	0.00709309
0.138662	2.12959e-05	0.00477989
0.138826	2.07892e-05	0.00239317
0.139011	2.02347e-05	0.00212943
0.139635	1.845e-05	0.00347963
0.139735	1.81818e-05	0.0285498
0.139835	1.79173e-05	0.0240538
0.139935	1.76567e-05	0.0105339
0.14	1.74895e-05	0.00321221
0.1401	1.7235e-05	0.00610681
0.140202	1.69797e-05	0.0094696
0.140304	1.6728e-05	0.00727926
0.140423	1.64381e-05	0.00390882
0.140542	1.61531e-05	0.00107264
0.140664	1.58651e-05	0.000606987
0.140975	1.51534e-05	0.0014757
0.141075	1.49325e-05	0.0139541
0.141175	1.47146e-05	0.00451314
0.141275	1.44999e-05	0.00195143
0.141384	1.4271e-05	0.00161818
0.141492	1.40456e-05	0.00372187
0.141621	1.37808e-05	0.00358865
0.142234	1.25754e-05	0.00281991
0.1425	1.20898e-05	0.00565948
0.1426	1.19126e-05	0.0434612
0.1427	1.1738e-05	0.0167403
0.1428	1.15658e-05	0.0178312
0.1429	1.13962e-05	0.00953406
0.143	1.12291e-05	0.00237463
0.1431	1.10644e-05	0.00134338
0.1432	1.09021e-05	0.00196696
0.143419	1.05535e-05	0.00078477
0.143519	1.03987e-05	0.00855954
0.143619	1.02461e-05	0.000127602
0.143719	1.00957e-05	0.000417888
0.143954	9.75022e-06	0.00148408
0.144347	9.19436e-06	0.0053779
0.144447	9.05907e-06	0.0408368
0.144547	8.92574e-06	0.0156868
0.144647	8.79435e-06	0.0155927
0.144747	8.66486e-06	0.00770085
0.144847	8.53726e-06	0.00144084
0.144947	8.41152e-06	0.00153288
0.145	8.34601e-06	0.00183623
0.145166	8.14284e-06	0.00161708
0.145266	8.02299e-06	0.00335679
0.145366	7.90488e-06	0.00103725
0.14548	7.77258e-06	0.00150087
0.145769	7.44425e-06	0.0019013
0.146561	6.60306e-06	0.001938
0.146661	6.50534e-06	0.0353183
0.146761	6.40906e-06	0.0182492
0.146861	6.31419e-06	0.0159269
0.146961	6.22075e-06	0.00665889
0.147061	6.1287e-06	3.76942e-05
0.147161	6.03804e-06	0.00281479
0.147265	5.94527e-06	0.00263403
0.1475	5.73986e-06	0.000910745
0.1476	5.65505e-06	0.00821457
0.1477	5.57145e-06	0.000656316
0.1478	5.48906e-06	0.000423607
0.148159	5.20109e-06	0.000515036
0.148259	5.12408e-06	0.00859587
0.148359	5.0482e-06	0.00380451
0.148459	4.97342e-06	0.00229021
0.1486	4.86993e-06	0.000136426
0.148756	4.7573e-06	0.00265279
0.148927	4.63721e-06	0.000442229
0.149126	4.50098e-06	0.00161865
0.149444	4.29099e-06	0.00159536
0.149544	4.2273e-06	0.0166553
0.149644	4.16455e-06	0.00545677
0.149744	4.10271e-06	0.00444735
0.149917	3.99804e-06	0.0010839
0.15	3.94842e-06	0.00478121
0.1501	3.88983e-06	0.00185908
0.150201	3.83133e-06	0.000468251
0.15035	3.74689e-06	0.000425474
0.151596	3.09056e-06	0.000698207
0.151696	3.04434e-06	0.0138219
0.151796	2.99881e-06	0.0144547
0.151896	2.95396e-06	0.00643112
0.151996	2.90978e-06	0.0012152
0.152096	2.86626e-06	0.00419985
0.152196	2.8234e-06	0.00385917
0.152493	2.6994e-06	0.00215243
0.1525	2.69661e-06	0.00903173
0.1526	2.65644e-06	0.00857313
0.1527	2.6169e-06	0.00156709
0.1528	2.57796e-06	0.00244432
0.152985	2.50732e-06	0.0017308
0.153364	2.36771e-06	0.000506397
0.153464	2.33244e-06	0.00801781
0.153564	2.2977e-06	0.00346306
0.153664	2.26346e-06	0.00240157
0.153832	2.20693e-06	0.000334026
0.154035	2.14062e-06	0.00268227
0.154135	2.10868e-06	0.00317471
0.154235	2.07721e-06	0.00078681
0.154335	2.0462e-06	0.000972625
0.154737	1.92528e-06	0.000624055
0.155	1.8501e-06	0.00141297
0.1551	1.82252e-06	0.00741834
0.1552	1.79535e-06	0.00172945
0.1553	1.76858e-06	0.00155557
0.155715	1.66068e-06	0.000398936
0.155815	1.63589e-06	0.0118387
0.155915	1.61146e-06	0.00507445
0.156015	1.5874e-06	0.00396134
0.15618	1.54859e-06	0.00110766
0.156348	1.50977e-06	0.00319423
0.156448	1.48719e-06	0.00189955
0.156548	1.46495e-06	0.000634164
0.156657	1.44111e-06	0.000616146
0.1575	1.26574e-06	0.000268296
0.159977	8.48017e-07	0.000417892
0.16	8.45051e-07	0
0.1601	8.32572e-07	0
0.1625	5.78595e-07	0
0.165	4.07852e-07	0
0.1675	2.79777e-07	0
0.17	1.80152e-07	0
0.1725	1.02337e-07	0
0.175	4.15538e-08	0
0.1775	6.20146e-09	0
0.18	4.3238e-08	0
0.1825	7.2122e-08	0
0.185	9.46302e-08	0
0.1875	1.12153e-07	0
0.19	1.25776e-07	0
0.1925	1.36352e-07	0
0.195	1.44544e-07	0
0.1975	1.50873e-07	0
0.2	1.55746e-07	0
0.2025	1.5948e-07	0
0.205	1.62323e-07	0
0.2075	1.64471e-07	0
0.21	1.66074e-07	0
0.2125	1.67253e-07	0
0.215	1.68099e-07	0
0.2175	1.68686e-07	0
0.22	1.6907e-07	0
0.2225	1.69296e-07	0
0.225	1.69398e-07	0
0.2275	1.69403e-07	0
0.23	1.69333e-07	0
0.2325	1.69204e-07	0
0.235	1.6903e-07	0
0.2375	1.6882e-07	0
0.24	1.68582e-07	0
0.2425	1.68322e-07	0
0.245	1.68046e-07	0
0.2475	1.67757e-07	0
0.25	1.67458e-07	0
0.2525	1.67151e-07	0
0.255	1.66839e-07	0
0.2575	1.66522e-07	0
0.26	1.66202e-07	0
0.2625	1.65879e-07	0
0.265	1.65555e-07	0
0.2675	1.65229e-07	0
0.27	1.64903e-07	0
0.2725	1.64576e-07	0
0.275	1.64249e-07	0
0.2775	1.63922e-07	0
0.28	1.63595e-07	0
0.2825	1.63268e-07	0
0.285	1.62941e-07	0
0.2875	1.62615e-07	0
0.29	1.62289e-07	0
0.2925	1.61964e-07	0
0.295	1.61639e-07	0
0.2975	1.61315e-07	0
0.3	8.97296e-07	0
0.3001	1.42082e-06	2.35513
0.3002	2.02055e-06	0.928038
0.3003	2.70467e-06	0.821725
0.3004	3.48153e-06	0.260386
0.3005	4.3595e-06	0.16484
0.3006	5.34657e-06	0.356474
0.3007	6.44983e-06	0.363908
0.3008	7.67484e-06	0.278931
0.3009	9.02555e-06	0.182348
0.301	1.05048e-05	0.120615
0.3011	1.21151e-05	0.105364
0.3012	1.38586e-05	0.125087
0.3013	1.57374e-05	0.159593
0.3014	1.77529e-05	0.191358
0.3015	1.99056e-05	0.211162
0.3016	2.2195e-05	0.218261
0.3017	2.462e-05	0.217196
0.301868	2.89627e-05	0.213814
0.301968	3.17402e-05	0.161279
0.302068	3.46444e-05	0.261954
0.302168	3.76724e-05	0.249161
0.302268	4.0821e-05	0.233217
0.302368	4.40868e-05	0.22841
0.302468	4.74664e-05	0.23218
0.3025	4.85822e-05	0.239779
0.3026	5.21066e-05	0.249274
0.3027	5.57362e-05	0.242971
0.3028	5.94671e-05	0.251499
0.3029	6.32956e-05	0.258615
0.303	6.72176e-05	0.262783
0.3031	7.12294e-05	0.265118
0.303213	7.58779e-05	0.266898
0.30336	8.20609e-05	0.265227
0.303558	9.05892e-05	0.26539
0.303658	9.50309e-05	0.288142
0.303758	9.95374e-05	0.3118
0.303858	0.000104105	0.291451
0.303958	0.000108731	0.279557
0.304058	0.000113411	0.278854
0.304158	0.000118142	0.284407
0.304258	0.000122922	0.291598
0.304358	0.000127745	0.297236
0.304458	0.00013261	0.300667
0.304558	0.000137514	0.302236
0.304696	0.00014435	0.302853
0.304796	0.000149333	0.29803
0.304896	0.000154345	0.310107
0.304996	0.000159383	0.309296
0.305	0.000159589	0.308619
0.3051	0.000164651	0.308877
0.305441	0.000182041	0.309063
0.305541	0.000187176	0.290155
0.305641	0.000192321	0.349642
0.305741	0.000197474	0.332742
0.305841	0.000202634	0.317592
0.305941	0.000207797	0.312049
0.306041	0.000212963	0.313502
0.306185	0.000220385	0.317954
0.306285	0.000225549	0.326846
0.306385	0.000230708	0.325636
0.306542	0.000238819	0.326287
0.30688	0.000256165	0.32926
0.30698	0.000261269	0.335162
0.30708	0.000266359	0.312513
0.30718	0.000271433	0.32339
0.30728	0.00027649	0.332614
0.30738	0.00028153	0.336065
0.30748	0.000286551	0.335646
0.3075	0.000287541	0.333873
0.3076	0.000292538	0.332514
0.307749	0.000299925	0.333019
0.308111	0.000317748	0.336053
0.308211	0.000322602	0.357027
0.308311	0.000327429	0.288836
0.308411	0.000332229	0.315027
0.308511	0.000337001	0.337239
0.308611	0.000341742	0.344003
0.308711	0.00034645	0.339642
0.308811	0.000351121	0.329957
0.308911	0.00035575	0.319077
0.309011	0.000360329	0.309019
0.309111	0.000364853	0.300191
0.309211	0.000369311	0.292155
0.309311	0.000373696	0.284272
0.309411	0.000377997	0.276078
0.309511	0.000382206	0.267421
0.309611	0.000386312	0.258411
0.309711	0.000390307	0.249295
0.309811	0.000394182	0.240316
0.309911	0.000397927	0.231633
0.31	0.000401157	0.223312
0.3101	0.00040464	0.212145
0.3102	0.000407973	0.212333
0.3103	0.000411153	0.202521
0.3104	0.000414175	0.194199
0.3105	0.000417035	0.185242
0.3106	0.000419729	0.178184
0.3107	0.000422256	0.171862
0.3108	0.000424614	0.165784
0.3109	0.000426801	0.159729
0.311	0.000428818	0.153658
0.3111	0.000430665	0.147628
0.3112	0.000432342	0.141726
0.3113	0.000433851	0.136018
0.3114	0.000435192	0.130537
0.3115	0.000436368	0.125278
0.3116	0.000437382	0.120215
0.3117	0.000438234	0.115321
0.3118	0.000438929	0.110571
0.3119	0.00043947	0.105956
0.312	0.000439858	0.101474
0.3121	0.000440099	0.0971254
0.3122	0.000440194	0.0929142
0.3123	0.000440148	0.0888397
0.3124	0.000439965	0.0848985
0.3125	0.000439648	0.0810854
0.3126	0.000439201	0.0773935
0.3127	0.000438627	0.0739587
0.3128	0.000437931	0.0703788
0.3129	0.000437116	0.0669602
0.313	0.000436187	0.0637098
0.3131	0.000435146	0.0605926
0.3132	0.000433999	0.0575796
0.3133	0.000432747	0.0546544
0.313401	0.000431379	0.0518105
0.313505	0.000429871	0.0494152
0.313622	0.000428068	0.0470683
0.313753	0.000425889	0.0468913
0.313853	0.000424132	0.0414735
0.313953	0.000422294	0.0275568
0.314053	0.00042038	0.0310665
0.314153	0.000418393	0.0343665
0.314253	0.000416335	0.0341735
0.314648	0.000407722	0.0311943
0.314748	0.000405362	0.211277
0.314848	0.00040295	0.168149
0.314948	0.000400489	0.0814573
0.315	0.000399177	0.0140486
0.3151	0.000396644	0.0275143
0.3152	0.000394069	0.064252
0.3153	0.000391453	0.0507285
0.3154	0.000388798	0.0256997
0.3155	0.000386107	0.00558807
0.3156	0.000383382	0.00427362
0.3157	0.000380625	0.00516625
0.315883	0.000375502	0.00132656
0.315983	0.000372666	0.0269303
0.316083	0.000369807	0.00701018
0.316183	0.000366926	0.00365649
0.316283	0.000364026	0.000915686
0.316383	0.000361106	0.00205926
0.316545	0.000356347	0.000706738
0.316787	0.000349196	0.000643914
0.316887	0.00034621	0.01955
0.316987	0.000343215	0.00936579
0.317087	0.000340213	0.0052628
0.317187	0.000337205	0.00379371
0.317329	0.000332898	0.00488275
0.3175	0.00032775	0.00813545
0.317671	0.000322599	0.0122181
0.317841	0.00031745	0.00989318
0.318035	0.000311609	0.0139875
0.318135	0.000308602	0.00827017
0.318235	0.0003056	0.0114823
0.318335	0.000302604	0.0135777
0.318455	0.000299029	0.014491
0.318671	0.000292576	0.0154857
0.319048	0.000281467	0.0192116
0.319148	0.00027855	0.0107594
0.319248	0.000275645	0.011488
0.319348	0.000272754	0.0224731
0.319448	0.000269876	0.0243255
0.319575	0.000266234	0.0218345
0.319715	0.000262263	0.0183101
0.319855	0.000258323	0.0147894
0.319994	0.000254414	0.015597
0.32	0.000254256	0.0172713
0.3201	0.000251479	0.0169404
0.320401	0.000243204	0.0162281
0.320501	0.000240497	0.0682136
0.320601	0.000237808	0.0164349
0.320701	0.000235137	0.00245963
0.320801	0.000232485	0.0153587
0.320901	0.000229852	0.0244339
0.321001	0.000227238	0.0259312
0.321143	0.000223569	0.0234334
0.321298	0.000219592	0.0208891
0.321398	0.000217056	0.0137121
0.321498	0.000214539	0.0122365
0.32164	0.000210984	0.0167587
0.32174	0.000208516	0.0261119
0.32184	0.000206069	0.0166865
0.32194	0.000203643	0.0174962
0.322133	0.000199023	0.0186107
0.322233	0.000196657	0.0315289
0.322333	0.000194311	0.00747387
0.322433	0.000191986	0.0122762
0.3225	0.000190437	0.01772
0.3226	0.000188146	0.0176736
0.323404	0.000170286	0.0223151
0.323504	0.000168184	0.23227
0.323604	0.000166102	0.220109
0.323704	0.000164041	0.09681
0.323804	0.000162001	0.0247833
0.323904	0.000159981	0.0745402
0.324004	0.000157982	0.0713471
0.324104	0.000156003	0.0452839
0.324204	0.000154046	0.0190069
0.324304	0.000152108	0.00354623
0.324404	0.000150192	0.000208157
0.324504	0.000148295	0.00488883
0.324604	0.00014642	0.012185
0.324704	0.000144564	0.0180318
0.324804	0.000142727	0.0206708
0.324911	0.000140791	0.0203501
0.325	0.000139186	0.0185804
0.325116	0.00013712	0.015525
0.325233	0.000135079	0.0158964
0.325563	0.000129397	0.0140333
0.325663	0.000127725	0.0626914
0.325763	0.000126072	0.0254555
0.325863	0.000124438	0.00706516
0.325963	0.000122822	0.0136914
0.326063	0.000121224	0.0231334
0.326163	0.000119644	0.0235472
0.326432	0.000115465	0.019701
0.326701	0.000111415	0.0180782
0.326801	0.000109948	0.0427073
0.326901	0.000108498	0.0192392
0.327001	0.000107065	0.0299849
0.327101	0.000105649	0.0260061
0.327201	0.000104249	0.0185405
0.327301	0.000102867	0.0124086
0.327401	0.0001015	0.00931858
0.3275	0.00010017	0.00900374
0.327804	9.61443e-05	0.0102282
0.327904	9.48585e-05	0.0572487
0.328004	9.35882e-05	0.0190331
0.328104	9.23332e-05	0.00650785
0.328204	9.10935e-05	0.00959182
0.328304	8.98689e-05	0.0174991
0.328404	8.86593e-05	0.0184497
0.328582	8.65433e-05	0.0158482
0.328773	8.43218e-05	0.0132288
0.328873	8.31805e-05	0.000375459
0.328973	8.20534e-05	0.00550432
0.329073	8.09404e-05	0.0112188
0.329173	7.98412e-05	0.0136227
0.329284	7.86291e-05	0.013442
0.32974	7.3828e-05	0.0124199
0.32984	7.28178e-05	0.0449179
0.32994	7.18204e-05	0.0364974
0.33	7.12241e-05	0.0114216
0.3301	7.02471e-05	0.00135964
0.3302	6.92824e-05	0.0203622
0.3303	6.83302e-05	0.022661
0.3304	6.73901e-05	0.0175006
0.3305	6.64621e-05	0.0111839
0.3306	6.55461e-05	0.00689662
0.3307	6.46421e-05	0.00537825
0.330841	6.339e-05	0.00595283
0.330941	6.2514e-05	0.0109679
0.331041	6.16493e-05	0.00699576
0.331141	6.07958e-05	0.00834153
0.33129	5.95407e-05	0.00922826
0.331564	5.72889e-05	0.0118045
0.331664	5.64921e-05	0.00218529
0.331764	5.57057e-05	0.000324247
0.331864	5.49297e-05	0.00646024
0.331964	5.41639e-05	0.0102755
0.332064	5.34081e-05	0.0108148
0.3323	5.16596e-05	0.00960909
0.3325	5.0223e-05	0.0120765
0.3326	4.95194e-05	0.0160845
0.3327	4.88252e-05	0.0065821
0.3328	4.81403e-05	0.0119455
0.3329	4.74645e-05	0.0116386
0.333213	4.5399e-05	0.00945138
0.333579	4.30855e-05	0.00925377
0.333679	4.24772e-05	0.0499915
0.333779	4.18772e-05	0.0215945
0.333879	4.12852e-05	0.0260095
0.333979	4.07012e-05	0.0170886
0.334079	4.01252e-05	0.008091
0.334179	3.9557e-05	0.00269849
0.334279	3.89966e-05	0.00115519
0.334418	3.82274e-05	0.00217532
0.334518	3.76853e-05	0.00717632
0.334618	3.71505e-05	0.00483148
0.334731	3.65541e-05	0.00585256
0.334925	3.55513e-05	0.00678307
0.335	3.5173e-05	0.00782237
0.3351	3.46725e-05	0.00311309
0.3352	3.41788e-05	0.00286654
0.335549	3.24993e-05	0.00452594
0.335649	3.20353e-05	0.0315158
0.335749	3.15777e-05	0.0143714
0.335849	3.11265e-05	0.00691547
0.335949	3.06814e-05	0.0029671
0.336049	3.02425e-05	0.0079808
0.336149	2.98097e-05	0.00873384
0.336348	2.89616e-05	0.00723165
0.33663	2.78004e-05	0.00393344
0.336913	2.66844e-05	0.00155126
0.337013	2.63008e-05	0.0136176
0.337113	2.59227e-05	0.00131088
0.337213	2.55498e-05	0.0014434
0.337317	2.51661e-05	0.00419902
0.337426	2.47717e-05	0.00525121
0.3375	2.45067e-05	0.00481286
0.337694	2.38246e-05	0.00390765
0.338047	2.26253e-05	0.00602589
0.338147	2.22986e-05	0.0147432
0.338247	2.19765e-05	0.00415061
0.338347	2.16589e-05	0.00808754
0.338447	2.13458e-05	0.00730952
0.338644	2.07424e-05	0.00518357
0.338877	2.00465e-05	0.00159618
0.33911	1.93735e-05	0.00381707
0.33921	1.90926e-05	0.00185976
0.33931	1.88157e-05	0.00259396
0.33941	1.85428e-05	0.00437406
0.33954	1.81939e-05	0.00440311
0.34	1.69993e-05	0.00372
0.340964	1.47102e-05	0.00379815
0.341064	1.44952e-05	0.107274
0.341164	1.42833e-05	0.0646357
0.341264	1.40745e-05	0.0498736
0.341364	1.38688e-05	0.0166316
0.341464	1.36662e-05	0.00475736
0.341564	1.34667e-05	0.0119386
0.341664	1.32702e-05	0.00957922
0.341764	1.30765e-05	0.00344248
0.341864	1.28857e-05	0.00217796
0.341964	1.26976e-05	0.00526641
0.342064	1.25121e-05	0.00570978
0.342324	1.20397e-05	0.00447458
0.342424	1.18634e-05	0.00289829
0.3425	1.17311e-05	0.000311476
0.3426	1.15594e-05	0.000662221
0.342776	1.12634e-05	0.00221236
0.34302	1.08632e-05	0.00425386
0.34312	1.0704e-05	0.00538524
0.34322	1.0547e-05	0.0016158
0.34332	1.03923e-05	0.00291184
0.343472	1.0161e-05	0.00273672
0.344102	9.24524e-06	0.00212175
0.345	8.06842e-06	0.000719384
0.3451	7.94932e-06	0.0282685
0.3452	7.83198e-06	0.0182078
0.3453	7.71639e-06	0.0102477
0.3454	7.60252e-06	0.000177884
0.3455	7.49033e-06	0.00478258
0.3456	7.37979e-06	0.00543398
0.345815	7.14736e-06	0.00387569
0.345915	7.04187e-06	0.00301895
0.346015	6.93797e-06	9.36424e-05
0.346116	6.83431e-06	0.000751759
0.346307	6.64281e-06	0.00119517
0.346803	6.16546e-06	0.00255128
0.346903	6.07431e-06	0.0189302
0.347003	5.9845e-06	0.00704659
0.347103	5.89599e-06	0.00768068
0.34732	5.70738e-06	0.00427263
0.34742	5.62295e-06	0.00660451
0.3475	5.55663e-06	0.000168972
0.3476	5.4745e-06	0.000896099
0.347803	5.31096e-06	0.00134039
0.348331	4.90482e-06	0.00213517
0.348431	4.83215e-06	0.0204817
0.348531	4.76055e-06	0.0083182
0.348631	4.69001e-06	0.00831246
0.35	3.79489e-06	0.00417402
0.3501	3.73883e-06	0.545265
0.3502	3.68379e-06	0.383131
0.3503	3.62981e-06	0.248971
0.3504	3.57694e-06	0.0484338
0.3505	3.52521e-06	0.0618431
0.3506	3.47465e-06	0.0858462
0.3507	3.42516e-06	0.0602867
0.3508	3.37647e-06	0.020899
0.3509	3.32822e-06	0.0095661
0.351	3.28011e-06	0.0229452
0.3511	3.23206e-06	0.021526
0.3512	3.1842e-06	0.0123041
0.3513	3.13677e-06	0.00225522
0.3514	3.09e-06	0.00428765
0.3515	3.04399e-06	0.00619299
0.351625	2.98733e-06	0.00463042
0.351799	2.91058e-06	7.24935e-05
0.351973	2.83572e-06	0.00378545
0.352073	2.79354e-06	0.00106788
0.352173	2.75195e-06	0.00102482
0.352293	2.70292e-06	0.000747817
0.3525	2.62e-06	0.000191009
0.352981	2.43619e-06	0.000364652
0.354978	1.77571e-06	0.00185549
0.355	1.77009e-06	0.471459
0.3551	1.74452e-06	0.333937
0.3552	1.71955e-06	0.351022
0.3553	1.6952e-06	0.199444
0.3554	1.67148e-06	0.0205065
0.3555	1.64839e-06	0.0679579
0.3556	1.62593e-06	0.0791132
0.3557	1.60396e-06	0.0499706
0.3558	1.58223e-06	0.0130455
0.3559	1.56042e-06	0.0127718
0.356	1.53833e-06	0.0221513
0.3561	1.51594e-06	0.0186629
0.3562	1.49342e-06	0.00927944
0.3563	1.47102e-06	0.000233999
0.3564	1.44892e-06	0.00502686
0.3565	1.42725e-06	0.0059925
0.356676	1.38994e-06	0.00406373
0.356776	1.36929e-06	0.00426123
0.356876	1.34892e-06	0.00106063
0.356976	1.3288e-06	0.00110735
0.3575	1.22679e-06	0.00096353
0.3576	1.20848e-06	0.0118913
0.3577	1.19044e-06	0.00454714
0.3578	1.17267e-06	0.00439896
0.35825	1.09522e-06	0.00202332
0.35835	1.07886e-06	0.0280561
0.35845	1.06275e-06	0.0113198
0.35855	1.04688e-06	0.0100735
0.35865	1.03124e-06	0.00404116
0.35875	1.01582e-06	0.000283037
0.35885	1.00064e-06	0.00210101
0.358978	9.8148e-07	0.00205456
0.36	8.38092e-07	0.000508346
0.3601	8.25489e-07	0.07635
0.3602	8.13065e-07	0.0518961
0.3603	8.00807e-07	0.0341136
0.3604	7.887e-07	0.0068257
0.3605	7.76729e-07	0.00836638
0.3606	7.64884e-07	0.0118366
0.3607	7.53171e-07	0.00849043
0.3608	7.41617e-07	0.00316995
0.3609	7.3027e-07	0
0.361	7.19165e-07	0
0.3625	5.68451e-07	0
0.365	4.00277e-07	0
0.3675	2.92544e-07	0
0.37	2.10657e-07	0
0.3725	1.46845e-07	0
0.375	9.69829e-08	0
0.3775	5.80192e-08	0
0.38	2.75817e-08	0
0.3825	3.81405e-09	0
0.385	1.52567e-08	0
0.3875	2.97256e-08	0
0.39	4.10037e-08	0
0.3925	4.97866e-08	0
0.395	5.66186e-08	0
0.3975	6.19251e-08	0
0.4	6.60389e-08	0
0.4025	6.92201e-08	0
0.405	7.16721e-08	0
0.4075	7.35542e-08	0
0.41	7.49906e-08	0
0.4125	7.60786e-08	0
0.415	7.68943e-08	0
0.4175	7.74971e-08	0
0.42	7.79336e-08	0
0.4225	7.824e-08	0
0.425	7.84449e-08	0
0.4275	7.85704e-08	0
0.43	7.8634e-08	0
0.4325	7.86491e-08	0
0.435	7.86265e-08	0
0.4375	7.85744e-08	0
0.44	7.84993e-08	0
0.4425	7.84064e-08	0
0.445	7.82995e-08	0
0.4475	7.81818e-08	0
0.45	7.80557e-08	0
0.4525	7.79232e-08	0
0.455	7.77856e-08	0
0.4575	7.76442e-08	0
0.46	7.74998e-08	0
0.4625	7.73532e-08	0
0.465	7.72049e-08	0
0.4675	7.70554e-08	0
0.47	7.6905e-08	0
0.4725	7.67539e-08	0
0.475	7.66025e-08	0
0.4775	7.64507e-08	0
0.48	7.62988e-08	0
0.4825	7.61468e-08	0
0.485	7.59949e-08	0
0.4875	7.58431e-08	0
0.49	7.56914e-08	0
0.4925	7.55398e-08	0
0.495	7.53885e-08	0
0.4975	7.52374e-08	0
0.5	1.18102e-06	0
0.5001	1.72801e-06	2.0221
0.5002	2.35459e-06	1.0185
0.5003	3.06934e-06	0.770275
0.5004	3.88099e-06	0.190266
0.5005	4.79825e-06	0.189418
0.5006	5.82951e-06	0.324163
0.5007	6.98231e-06	0.292456
0.5008	8.26278e-06	0.193352
0.5009	9.67566e-06	0.101535
0.501	1.12247e-05	0.0525686
0.5011	1.29134e-05	0.0485439
0.5012	1.47447e-05	0.0729007
0.5013	1.67214e-05	0.105202
0.5014	1.88455e-05	0.130753
0.5015	2.11178e-05	0.143847
0.5016	2.35386e-05	0.146144
0.501714	2.64812e-05	0.142862
0.501814	2.92166e-05	0.133394
0.501914	3.20961e-05	0.142647
0.502014	3.51178e-05	0.143583
0.502193	4.08419e-05	0.146257
0.502293	4.42474e-05	0.120455
0.502393	4.77852e-05	0.192204
0.502493	5.14523e-05	0.180419
0.5025	5.17038e-05	0.166289
0.5026	5.55053e-05	0.167663
0.5027	5.94294e-05	0.159507
0.5028	6.34728e-05	0.162608
0.5029	6.7632e-05	0.169235
0.503	7.19037e-05	0.175862
0.5031	7.62844e-05	0.180899
0.5032	8.07707e-05	0.184143
0.5033	8.5359e-05	0.18616
0.503422	9.10837e-05	0.187706
0.503592	9.92786e-05	0.18485
0.503766	0.000107942	0.188361
0.503866	0.000113043	0.21849
0.503966	0.000118224	0.214106
0.504066	0.000123481	0.201804
0.504166	0.000128811	0.197645
0.504266	0.000134211	0.200142
0.504366	0.000139678	0.205499
0.504466	0.000145208	0.210822
0.504566	0.0001508	0.214681
0.504666	0.00015645	0.216961
0.504781	0.000162996	0.218203
0.504959	0.000173297	0.217521
0.505	0.000175695	0.214651
0.5051	0.000181565	0.22374
0.5052	0.000187478	0.231385
0.5053	0.000193432	0.228192
0.5054	0.000199425	0.226512
0.505534	0.000207485	0.227246
0.505804	0.000223927	0.227862
0.505904	0.00023008	0.239369
0.506004	0.000236257	0.252873
0.506104	0.000242457	0.242505
0.506204	0.000248679	0.236436
0.506304	0.000254919	0.235995
0.506564	0.000271261	0.238719
0.506664	0.000277556	0.25158
0.506764	0.000283862	0.254907
0.506864	0.000290177	0.250462
0.506964	0.0002965	0.248093
0.507077	0.000303622	0.248215
0.5075	0.000330433	0.249941
0.5076	0.000336771	0.298136
0.5077	0.000343107	0.243622
0.5078	0.000349439	0.24429
0.5079	0.000355766	0.25285
0.508	0.000362087	0.259856
0.5081	0.000368401	0.262945
0.5082	0.000374706	0.263671
0.508403	0.000387498	0.263023
0.508841	0.000414854	0.265187
0.508941	0.000421034	0.237706
0.509041	0.000427178	0.23664
0.509141	0.000433276	0.247275
0.509241	0.000439321	0.249974
0.509341	0.000445301	0.244388
0.509441	0.000451208	0.235562
0.509541	0.00045703	0.226783
0.509641	0.000462757	0.219735
0.509741	0.00046838	0.214553
0.509841	0.000473889	0.210576
0.509941	0.000479275	0.206989
0.51	0.000482407	0.203277
0.5101	0.000487582	0.194784
0.5102	0.000492615	0.202056
0.5103	0.000497501	0.194959
0.5104	0.000502233	0.187539
0.5105	0.000506807	0.181847
0.5106	0.00051122	0.177642
0.5107	0.000515468	0.17426
0.5108	0.000519549	0.17111
0.5109	0.00052346	0.167845
0.511	0.000527201	0.164368
0.5111	0.000530771	0.160747
0.5112	0.000534169	0.157109
0.5113	0.000537396	0.153565
0.5114	0.000540453	0.150175
0.5115	0.00054334	0.14694
0.5116	0.000546058	0.143831
0.5117	0.00054861	0.140811
0.5118	0.000550997	0.137853
0.5119	0.000553221	0.134944
0.512002	0.000555316	0.132083
0.512106	0.000557293	0.12972
0.512223	0.000559324	0.127139
0.512349	0.000561283	0.127371
0.512449	0.000562658	0.120228
0.5125	0.000563297	0.107675
0.5126	0.000564455	0.101528
0.5127	0.000565472	0.119897
0.5128	0.000566351	0.117871
0.5129	0.000567096	0.112356
0.513	0.000567711	0.107361
0.5131	0.000568197	0.103536
0.5132	0.000568558	0.101071
0.51331	0.000568819	0.0993994
0.513458	0.000568954	0.100504
0.513558	0.000568896	0.105402
0.513658	0.000568727	0.079699
0.513758	0.000568451	0.0848095
0.513858	0.000568071	0.0900789
0.513958	0.000567591	0.0911654
0.514124	0.000566595	0.0890642
0.514224	0.00056586	0.102169
0.514324	0.000565035	0.0631417
0.514424	0.000564123	0.0691557
0.514524	0.000563126	0.07701
0.514624	0.000562048	0.080134
0.514724	0.00056089	0.0792298
0.514906	0.000558605	0.0761207
0.515	0.000557327	0.0891773
0.5151	0.000555895	0.0521103
0.5152	0.000554395	0.0571104
0.5153	0.00055283	0.0656305
0.5154	0.000551203	0.069345
0.5155	0.000549516	0.0687635
0.515727	0.000545499	0.0657364
0.515827	0.00054363	0.083905
0.515927	0.000541709	0.0319847
0.516027	0.00053974	0.0435256
0.516127	0.000537723	0.0564682
0.516227	0.00053566	0.0618383
0.516327	0.000533554	0.0611164
0.516531	0.000529148	0.0572994
0.516735	0.000524582	0.0602491
0.516835	0.000522282	0.0100219
0.516935	0.000519948	0.045561
0.517035	0.000517583	0.0552053
0.517135	0.000515187	0.0552699
0.5175	0.000506249	0.0508921
0.5176	0.000503731	0.0460303
0.5177	0.000501191	0.0129085
0.5178	0.000498629	0.0308064
0.5179	0.000496046	0.0449903
0.518	0.000493445	0.0490806
0.5181	0.000490826	0.0465192
0.5182	0.000488191	0.0416033
0.5183	0.000485539	0.0373468
0.5184	0.000482873	0.0348685
0.51851	0.000479925	0.0341343
0.518732	0.000473924	0.0346301
0.518832	0.000471206	0.0411034
0.518932	0.000468479	0.0298745
0.519032	0.000465743	0.0302264
0.519324	0.000457719	0.0319903
0.519424	0.000454957	0.0434152
0.519524	0.00045219	0.0231467
0.519624	0.000449419	0.0244455
0.519776	0.000445202	0.0279713
0.519928	0.00044098	0.0321375
0.52	0.000438988	0.0263131
0.5201	0.000436207	0.0270465
0.520302	0.000430582	0.0271021
0.521787	0.000389508	0.0235224
0.521887	0.000386795	0.0685613
0.521987	0.000384091	0.0914502
0.522087	0.000381394	0.0581882
0.522187	0.000378706	0.0214125
0.522287	0.000376026	0.00449874
0.522387	0.000373356	0.00324142
0.522487	0.000370694	0.00941712
0.5225	0.000370358	0.016601
0.5226	0.000367707	0.0170152
0.522869	0.000360614	0.0207884
0.522969	0.000358	0.0126191
0.523069	0.000355396	0.0244755
0.523169	0.000352804	0.019131
0.523269	0.000350222	0.0149635
0.523369	0.000347651	0.013543
0.523514	0.000343933	0.0138652
0.523958	0.000332713	0.0140713
0.524058	0.000330222	0.00586397
0.524158	0.000327743	0.033681
0.524258	0.000325277	0.0200087
0.524358	0.000322823	0.0107686
0.524458	0.000320381	0.00805321
0.524563	0.000317829	0.0092648
0.524728	0.000313838	0.0117292
0.524911	0.000309476	0.0136232
0.525	0.000307364	0.0150132
0.525131	0.000304279	0.015754
0.525231	0.000301937	0.00952579
0.525331	0.000299609	0.0119933
0.525441	0.000297057	0.0112582
0.525664	0.000291945	0.0107183
0.526189	0.000280122	0.00620755
0.526289	0.000277923	0.0878437
0.526389	0.000275737	0.00992245
0.526489	0.000273564	0.0167017
0.526589	0.000271405	0.00501057
0.526689	0.00026926	0.00690604
0.526789	0.000267129	0.0139788
0.526889	0.000265011	0.0158504
0.527016	0.000262349	0.014248
0.527116	0.000260262	0.00897944
0.527216	0.000258189	0.00957632
0.52744	0.000253584	0.00805996
0.5275	0.00025236	0.000146482
0.5276	0.000250339	0.00867344
0.5277	0.000248332	0.0138312
0.5278	0.000246338	0.010907
0.527901	0.000244332	0.00838122
0.528012	0.000242161	0.00719619
0.528187	0.000238738	0.00686509
0.528716	0.00022864	0.00560344
0.528816	0.000226782	0.0160264
0.528916	0.000224936	0.0236947
0.529016	0.000223104	0.00802514
0.529116	0.000221285	0.000427085
0.529216	0.000219478	0.000183814
0.529567	0.000213218	0.0031481
0.529667	0.000211471	0.01757
0.529767	0.000209735	0.0168703
0.529867	0.000208013	0.00755279
0.529967	0.000206303	0.00292461
0.53	0.000205745	0.00219959
0.5301	0.000204052	0.0029546
0.530299	0.00020071	0.00378386
0.530678	0.000194474	0.00621247
0.5311	0.000187746	0.00476136
0.5312	0.000186187	0.0311074
0.5313	0.000184641	0.000804911
0.5314	0.000183105	0.00410316
0.5315	0.000181582	0.00101568
0.5316	0.00018007	0.0033694
0.5317	0.00017857	0.00645629
0.5318	0.000177082	0.00760104
0.531962	0.000174695	0.00720756
0.532062	0.000173236	0.00218414
0.532162	0.000171789	0.00722721
0.532262	0.000170353	0.00562038
0.532398	0.000168408	0.00448
0.5325	0.000166976	0.00294042
0.532642	0.000164994	0.00544507
0.532797	0.00016285	0.00371819
0.533002	0.000160063	0.0058415
0.533102	0.000158718	0.00065697
0.533202	0.000157384	0.00805213
0.533302	0.000156061	0.00592809
0.533421	0.000154502	0.00407258
0.533572	0.000152539	0.00275223
0.533799	0.000149623	0.00352668
0.534248	0.000144018	0.00373753
0.535	0.000135019	0.000516991
0.5351	0.000133875	0.200474
0.5352	0.000132739	0.0997508
0.5353	0.000131613	0.0786596
0.5354	0.000130496	0.0233427
0.5355	0.000129388	0.0133303
0.5356	0.00012829	0.026424
0.5357	0.000127201	0.0232199
0.5358	0.00012612	0.0132247
0.5359	0.000125049	0.00374007
0.536	0.000123986	0.0016639
0.5361	0.000122932	0.00267841
0.536272	0.000121138	0.000881532
0.536372	0.000120107	0.00433293
0.536472	0.000119084	0.00599411
0.536606	0.000117722	0.00506457
0.536848	0.00011531	0.00226648
0.537098	0.000112863	0.000585577
0.537198	0.0001119	0.0152421
0.537298	0.000110945	0.00268363
0.537398	0.000109998	0.000144941
0.5375	0.000109038	0.00028562
0.53777	0.000106536	0.00157928
0.538181	0.000102825	0.00179889
0.538281	0.000101945	0.0217833
0.538381	0.000101073	0.000285462
0.538481	0.000100208	0.00412469
0.538581	9.93498e-05	0.00226173
0.538708	9.8271e-05	0.000772943
0.538835	9.72037e-05	0.00367677
0.538964	9.61304e-05	0.00417985
0.539279	9.35513e-05	0.0032355
0.539379	9.27492e-05	0.0101187
0.539479	9.19537e-05	0.0108495
0.539579	9.1165e-05	0.00718485
0.539679	9.03829e-05	0.00282474
0.539779	8.96073e-05	0.000725651
0.539898	8.86885e-05	0.000472761
0.54	8.79136e-05	0.00112873
0.540218	8.62758e-05	0.00233619
0.540561	8.37502e-05	8.72728e-05
0.540661	8.30305e-05	0.019784
0.540761	8.23168e-05	0.000240915
0.540861	8.16091e-05	0.00310625
0.540963	8.08912e-05	0.00156908
0.541106	7.9898e-05	0.000762378
0.541268	7.87857e-05	0.00305403
0.541454	7.75313e-05	0.00275359
0.54204	7.36729e-05	0.00167522
0.54214	7.30383e-05	0.0203566
0.54224	7.24091e-05	0.0231845
0.54234	7.17853e-05	0.0127649
0.54244	7.11667e-05	0.00180468
0.5425	7.07985e-05	0.00298116
0.5426	7.01883e-05	0.00292051
0.543303	6.60048e-05	0.00231086
0.543403	6.54353e-05	0.105015
0.543503	6.48708e-05	0.0418328
0.543603	6.4311e-05	0.0381334
0.543703	6.37561e-05	0.0144349
0.543803	6.3206e-05	0.00320153
0.543903	6.26606e-05	0.0108758
0.544003	6.212e-05	0.0108211
0.544744	5.82209e-05	0.00681614
0.544844	5.77178e-05	0.282297
0.544944	5.72191e-05	0.176779
0.545	5.6942e-05	0.122857
0.5451	5.64498e-05	0.0854403
0.5452	5.59618e-05	0.00665083
0.5453	5.54777e-05	0.0379821
0.5454	5.49977e-05	0.0352944
0.5455	5.45217e-05	0.0183281
0.5456	5.40498e-05	0.0011151
0.5457	5.35821e-05	0.00927366
0.5458	5.31187e-05	0.0118101
0.545909	5.26195e-05	0.00899979
0.546009	5.21648e-05	0.00349286
0.546109	5.17141e-05	0.000314945
0.546209	5.12672e-05	0.00139752
0.546341	5.06813e-05	0.00133787
0.54728	4.66644e-05	6.70488e-05
0.54738	4.62605e-05	0.0438412
0.54748	4.58601e-05	0.0143583
0.5475	4.57798e-05	0.0156734
0.5476	4.53834e-05	0.0147626
0.5477	4.49905e-05	0.00554762
0.5478	4.46011e-05	0.00158851
0.5479	4.42151e-05	0.00487171
0.548	4.38325e-05	0.00500761
0.54847	4.20693e-05	0.00340972
0.54857	4.17051e-05	0.0470971
0.54867	4.13441e-05	0.0261504
0.54877	4.09862e-05	0.019408
0.54887	4.06313e-05	0.00610839
0.54897	4.02796e-05	0.00193986
0.54907	3.99308e-05	0.00436841
0.549181	3.95466e-05	0.0032693
0.549365	3.89193e-05	0.000500685
0.549556	3.82768e-05	0.00384781
0.549656	3.79454e-05	0.00152083
0.549756	3.76169e-05	0.00235303
0.549856	3.72912e-05	0.00157236
0.55	3.6826e-05	0.00071446
0.55027	3.59698e-05	0.000198207
0.550759	3.44627e-05	0.00264882
0.550859	3.41641e-05	0.0317081
0.550959	3.38681e-05	0.0188999
0.551059	3.35747e-05	0.013492
0.551159	3.32837e-05	0.0039316
0.551259	3.29953e-05	0.00162249
0.551359	3.27094e-05	0.00311353
0.551501	3.23078e-05	0.0021606
0.551752	3.16062e-05	0.000845777
0.552004	3.09199e-05	0.00214906
0.552386	2.99051e-05	0.00155821
0.552486	2.96459e-05	0.0207828
0.5525	2.96096e-05	0.00559386
0.5526	2.9353e-05	0.00570453
0.553121	2.8044e-05	0.00554946
0.553221	2.78009e-05	0.092721
0.553321	2.75599e-05	0.0365678
0.553421	2.7321e-05	0.0322221
0.553521	2.70841e-05	0.0119014
0.553621	2.68494e-05	0.00252713
0.553721	2.66167e-05	0.00844056
0.553821	2.63861e-05	0.00808295
0.55411	2.57276e-05	0.00477494
0.55421	2.55047e-05	0.023212
0.55431	2.52836e-05	0.00655541
0.55441	2.50644e-05	0.00646125
0.554975	2.38539e-05	0.00299761
0.555	2.38015e-05	0.0716444
0.5551	2.35951e-05	0.0502503
0.5552	2.33904e-05	0.0413303
0.5553	2.31875e-05	0.0276627
0.5554	2.29863e-05	0.00682126
0.5555	2.27869e-05	0.00517608
0.5556	2.25891e-05	0.00830312
0.5557	2.23931e-05	0.00606568
0.555816	2.21681e-05	0.00210442
0.555932	2.19454e-05	0.00195795
0.556047	2.1725e-05	0.00286398
0.556258	2.13293e-05	0.00217941
0.556699	2.05214e-05	0.00238311
0.556799	2.03434e-05	0.03372
0.556899	2.0167e-05	0.0123239
0.556999	1.99921e-05	0.011127
0.557099	1.98187e-05	0.00410128
0.557199	1.96468e-05	0.00101701
0.557299	1.94764e-05	0.00316662
0.557417	1.92771e-05	0.00309951
0.5575	1.91388e-05	0.00148841
0.557613	1.89516e-05	0.000915916
0.557871	1.8529e-05	0.000357289
0.558268	1.7897e-05	0.00044126
0.558368	1.77417e-05	0.0108611
0.558468	1.75878e-05	0.00244141
0.558568	1.74352e-05	0.00303746
0.558792	1.70971e-05	0.00135494
0.558892	1.69488e-05	0.00443254
0.558992	1.68018e-05	0.000822449
0.559092	1.6656e-05	0.000165079
0.559306	1.63484e-05	7.24453e-05
0.56	1.53804e-05	0.000199092
0.5601	1.52468e-05	0.0166557
0.5602	1.51145e-05	0.00633344
0.5603	1.49833e-05	0.00602974
0.560614	1.45771e-05	0.00232146
0.560714	1.44506e-05	0.0190271
0.560814	1.43252e-05	0.00344677
0.560914	1.4201e-05	0.00444727
0.561087	1.39881e-05	0.00221678
0.561187	1.38668e-05	0.00280632
0.561287	1.37465e-05	0.00101766
0.561417	1.35922e-05	0.000706843
0.561819	1.31219e-05	0.000276888
0.5625	1.23597e-05	0.00230825
0.5626	1.22524e-05	0.103265
0.5627	1.2146e-05	0.0573782
0.5628	1.20406e-05	0.0425374
0.5629	1.19361e-05	0.0119463
0.563	1.18326e-05	0.00703206
0.5631	1.17301e-05	0.0129773
0.5632	1.16285e-05	0.0104993
0.5633	1.15279e-05	0.00488865
0.5634	1.14281e-05	5.86032e-05
0.5635	1.13291e-05	0.00265745
0.563607	1.12237e-05	0.0029285
0.563965	1.08781e-05	0.00164975
0.564065	1.07837e-05	0.0141445
0.564165	1.06901e-05	0.00287735
0.564265	1.05974e-05	0.00344923
0.564494	1.03876e-05	0.00162827
0.564594	1.02975e-05	0.00488268
0.564694	1.02082e-05	0.000276209
0.564794	1.01197e-05	0.00025024
0.565	9.93935e-06	0.0001349
0.566051	9.05685e-06	0.000218026
0.566151	8.97817e-06	0.0085508
0.566251	8.90017e-06	0.00855626
0.566351	8.82285e-06	0.00445872
0.566451	8.74621e-06	0.00018621
0.566551	8.67024e-06	0.00166198
0.566678	8.57438e-06	0.00166375
0.5675	7.97538e-06	0.000406996
0.5676	7.90612e-06	0.0339364
0.5677	7.83746e-06	0.0187054
0.5678	7.76941e-06	0.0141153
0.5679	7.70196e-06	0.0040775
0.568	7.63511e-06	0.00228341
0.5681	7.56888e-06	0.00436602
0.56822	7.49016e-06	0.00362021
0.568461	7.33452e-06	0.00102887
0.568561	7.27092e-06	0.00483284
0.568661	7.20784e-06	0.000538142
0.568761	7.14529e-06	0.000876879
0.569058	6.96179e-06	0.000597449
0.57	6.40649e-06	0.00201564
0.5701	6.35087e-06	0.159266
0.5702	6.29578e-06	0.101052
0.5703	6.24122e-06	0.0695605
0.5704	6.1872e-06	0.0162625
0.5705	6.13375e-06	0.0146586
0.5706	6.08088e-06	0.0227427
0.5707	6.02858e-06	0.0170083
0.5708	5.97678e-06	0.00684318
0.5709	5.92538e-06	0.00145326
0.571	5.87429e-06	0.00538849
0.5711	5.82348e-06	0.0053546
0.572041	5.35928e-06	0.00314172
0.572141	5.31288e-06	0.245362
0.572241	5.2669e-06	0.154785
0.572341	5.22138e-06	0.107187
0.572441	5.17634e-06	0.0256094
0.5725	5.15e-06	0.0220048
0.5726	5.10577e-06	0.0287713
0.5727	5.0621e-06	0.0312686
0.5728	5.01893e-06	0.0175357
0.5729	4.97613e-06	0.00267484
0.573	4.93354e-06	0.00652407
0.5731	4.89108e-06	0.00892988
0.573212	4.84382e-06	0.00662606
0.573312	4.80173e-06	0.00174877
0.573412	4.75997e-06	0.000998504
0.573516	4.71673e-06	0.00242537
0.573668	4.65477e-06	0.00230902
0.574437	4.35007e-06	7.59465e-05
0.574537	4.3123e-06	0.0129919
0.574637	4.27487e-06	0.00914713
0.574737	4.23778e-06	0.00610228
0.574837	4.201e-06	0.00137683
0.574937	4.16455e-06	0.00128715
0.575	4.14179e-06	0.00192422
0.575137	4.09267e-06	0.00168254
0.575618	3.92342e-06	0.000224944
0.575718	3.88937e-06	0.0084141
0.575818	3.85561e-06	0.00305703
0.575918	3.82215e-06	0.0028946
0.576347	3.68094e-06	0.00119515
0.576447	3.64901e-06	0.0181365
0.576547	3.61736e-06	0.00670073
0.576647	3.58599e-06	0.00609352
0.57687	3.51712e-06	0.00239851
0.57697	3.48663e-06	0.00831947
0.57707	3.45641e-06	0.000139148
0.57717	3.42647e-06	0.000959272
0.577361	3.36986e-06	0.000653261
0.5775	3.3293e-06	0.000527115
0.577722	3.26542e-06	0.000193787
0.578174	3.13847e-06	0.000783312
0.578274	3.11122e-06	0.0103103
0.578374	3.08422e-06	0.00491826
0.578474	3.05744e-06	0.00390546
0.578646	3.01186e-06	0.00130858
0.578831	2.96362e-06	0.00289018
0.578931	2.93789e-06	0.00347975
0.579031	2.91239e-06	0.000510419
0.579131	2.88711e-06	0.000560668
0.579904	2.69733e-06	0.00013914
0.58	2.67485e-06	0.0106832
0.5801	2.65161e-06	0.00494911
0.5802	2.62857e-06	0.00465593
0.58052	2.55602e-06	0.00152234
0.58062	2.53385e-06	0.0148519
0.58072	2.51188e-06	0.00377601
0.58082	2.4901e-06	0.00414258
0.581106	2.42865e-06	0.00198028
0.581206	2.40759e-06	0.0101294
0.581306	2.38671e-06	0.00188374
0.581406	2.36602e-06	0.00228559
0.581679	2.31028e-06	0.00110754
0.581779	2.29025e-06	0.00488371
0.581879	2.27041e-06	0.000728335
0.581979	2.25073e-06	0.000980733
0.582324	2.18399e-06	0.000482128
0.5825	2.15076e-06	0.00367402
0.5826	2.13208e-06	0.00702984
0.5827	2.11356e-06	0.000508417
0.5828	2.09521e-06	0.00127304
0.582998	2.05928e-06	0.000854028
0.583528	1.96569e-06	0.00101656
0.583628	1.94863e-06	0.0193837
0.583728	1.93172e-06	0.00915653
0.583828	1.91496e-06	0.00731068
0.583928	1.89835e-06	0.00236984
0.584028	1.8819e-06	0.000873766
0.584128	1.8656e-06	0.00202639
0.584289	1.83961e-06	0.0017543
0.584825	1.75543e-06	0.00040916
0.585	1.72889e-06	0.00363596
0.5851	1.71386e-06	0.00808879
0.5852	1.69897e-06	0.00062852
0.5853	1.68421e-06	0.00160614
0.585475	1.65865e-06	0.00111282
0.585907	1.59705e-06	0.000774038
0.586007	1.58318e-06	0.00808527
0.586107	1.56944e-06	0.00328882
0.586207	1.55582e-06	0.00278232
0.586451	1.52312e-06	0.00096349
0.586551	1.50992e-06	0.00477381
0.586651	1.49685e-06	0.000399161
0.586751	1.48389e-06	0.000814656
0.587019	1.44955e-06	0.000502714
0.5875	1.38988e-06	0.00159068
0.5876	1.3778e-06	0.026075
0.5877	1.36583e-06	0.0122289
0.5878	1.35396e-06	0
0.5879	1.34219e-06	0
0.59	1.11582e-06	0
0.5925	9.32509e-07	0
0.595	7.98584e-07	0
0.5975	6.94604e-07	0
0.6	6.13241e-07	0
0.6025	5.49489e-07	0
0.605	4.99499e-07	0
0.6075	4.6027e-07	0
0.61	4.29454e-07	0
0.6125	4.05219e-07	0
0.615	3.86129e-07	0
0.6175	3.71062e-07	0
0.62	3.59142e-07	0
0.6225	3.49683e-07	0
0.625	3.42148e-07	0
0.6275	3.36118e-07	0
0.63	3.31265e-07	0
0.6325	3.27333e-07	0
0.635	3.24121e-07	0
0.6375	3.21473e-07	0
0.64	3.19266e-07	0
0.6425	3.17403e-07	0
0.645	3.15811e-07	0
0.6475	3.1443e-07	0
0.65	3.13214e-07	0
0.6525	3.12129e-07	0
0.655	3.11145e-07	0
0.6575	3.10241e-07	0
0.66	3.094e-07	0
0.6625	3.08608e-07	0
0.665	3.07854e-07	0
0.6675	3.07132e-07	0
0.67	3.06433e-07	0
0.6725	3.05754e-07	0
0.675	3.0509e-07	0
0.6775	3.04439e-07	0
0.68	3.03797e-07	0
0.6825	3.03163e-07	0
0.685	3.02535e-07	0
0.6875	3.01913e-07	0
0.69	3.01295e-07	0
0.6925	3.00681e-07	0
0.695	3.00071e-07	0
0.6975	2.99463e-07	0
0.7	2.98857e-07	0
0.7025	2.98254e-07	0
0.705	2.97652e-07	0
0.7075	2.97052e-07	0
0.71	2.96454e-07	0
0.7125	2.95857e-07	0
0.715	2.95262e-07	0
0.7175	2.94669e-07	0
0.72	2.94076e-07	0
0.7225	2.93485e-07	0
0.725	2.92895e-07	0
0.7275	2.92307e-07	0
0.73	2.9172e-07	0
0.7325	2.91134e-07	0
0.735	2.90549e-07	0
0.7375	2.89965e-07	0
0.74	2.89383e-07	0
0.7425	2.88802e-07	0
0.745	2.88222e-07	0
0.7475	2.87643e-07	0
0.75	2.87065e-07	0
0.7525	2.86489e-07	0
0.755	2.85913e-07	0
0.7575	2.85339e-07	0
0.76	2.84766e-07	0
0.7625	2.84194e-07	0
0.765	2.83623e-07	0
0.7675	2.83054e-07	0
0.77	2.82485e-07	0
0.7725	2.81918e-07	0
0.775	2.81352e-07	0
0.7775	2.80787e-07	0
0.78	2.80223e-07	0
0.7825	2.7966e-07	0
0.785	2.79098e-07	0
0.7875	2.78538e-07	0
0.79	2.77979e-07	0
0.7925	2.7742e-07	0
0.795	2.76863e-07	0
0.7975	2.76307e-07	0
0.8	2.75752e-07	0
0.8025	2.75198e-07	0
0.805	2.74646e-07	0
0.8075	2.74094e-07	0
0.81	2.73544e-07	0
0.8125	2.72994e-07	0
0.815	2.72446e-07	0
0.8175	2.71899e-07	0
0.82	2.71353e-07	0
0.8225	2.70808e-07	0
0.825	2.70264e-07	0
0.8275	2.69721e-07	0
0.83	2.69179e-07	0
0.8325	2.68639e-07	0
0.835	2.68099e-07	0
0.8375	2.67561e-07	0
0.84	2.67023e-07	0
0.8425	2.66487e-07	0
0.845	2.65952e-07	0
0.8475	2.65418e-07	0
0.85	2.64885e-07	0
0.8525	2.64353e-07	0
0.855	2.63822e-07	0
0.8575	2.63292e-07	0
0.86	2.62763e-07	0
0.8625	2.62235e-07	0
0.865	2.61709e-07	0
0.8675	2.61183e-07	0
0.87	2.60658e-07	0
0.8725	2.60135e-07	0
0.875	2.59612e-07	0
0.8775	2.59091e-07	0
0.88	2.58571e-07	0
0.8825	2.58051e-07	0
0.885	2.57533e-07	0
0.8875	2.57016e-07	0
0.89	2.565e-07	0
0.8925	2.55984e-07	0
0.895	2.5547e-07	0
0.8975	2.54957e-07	0
0.9	2.54445e-07	0
0.9025	2.53934e-07	0
0.905	2.53424e-07	0
0.9075	2.52915e-07	0
0.91	2.52407e-07	0
0.9125	2.519e-07	0
0.915	2.51394e-07	0
0.9175	2.50889e-07	0
0.92	2.50385e-07	0
0.9225	2.49882e-07	0
0.925	2.4938e-07	0
0.9275	2.4888e-07	0
0.93	2.4838e-07	0
0.9325	2.47881e-07	0
0.935	2.47383e-07	0
0.9375	2.46886e-07	0
0.94	2.4639e-07	0
0.9425	2.45895e-07	0
0.945	2.45401e-07	0
0.9475	2.44908e-07	0
0.95	2.44417e-07	0
0.9525	2.43926e-07	0
0.955	2.43436e-07	0
0.9575	2.42947e-07	0
0.96	2.42459e-07	0
0.9625	2.41972e-07	0
0.965	2.41486e-07	0
0.9675	2.41001e-07	0
0.97	2.40517e-07	0
0.9725	2.40033e-07	0
0.975	2.39551e-07	0
0.9775	2.3907e-07	0
0.98	2.3859e-07	0
0.9825	2.38111e-07	0
0.985	2.37632e-07	0
0.9875	2.37155e-07	0
0.99	2.36679e-07	0
0.9925	2.36203e-07	0
0.995	2.35729e-07	0
0.9975	2.35255e-07	0
1	2.34783e-07	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-02_fractional_Theta_adaptive_u_diff_not_on_ref_full.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1001	-1.63615e-06	0
0.1002	-2.25664e-06	0
0.1003	-2.96441e-06	0
0.1004	-3.76812e-06	0.279315
0.1005	-4.67641e-06	-0.229884
0.1006	-5.69755e-06	-0.433376
0.1007	-6.8388e-06	-0.414935
0.1008	-8.10576e-06	-0.296539
0.1009	-9.5023e-06	-0.176539
0.101	-1.10313e-05	-0.106383
0.1011	-1.26953e-05	-0.0944769
0.1012	-1.44969e-05	-0.122946
0.1013	-1.64383e-05	-0.165903
0.1014	-1.85212e-05	-0.20267
0.1015	-2.07462e-05	-0.223556
0.1016	-2.31129e-05	-0.229094
0.1017	-2.56199e-05	-0.22562
0.1018	-2.82653e-05	-0.220378
0.1019	-3.10466e-05	-0.218257
0.102019	-3.45225e-05	-0.220806
0.102148	-3.84973e-05	-0.219424
0.102248	-4.17289e-05	-0.240083
0.102348	-4.50826e-05	-0.260742
0.102448	-4.85548e-05	-0.255296
0.1025	-5.04131e-05	-0.251425
0.1026	-5.40588e-05	-0.261063
0.1027	-5.78134e-05	-0.246137
0.1028	-6.16728e-05	-0.254392
0.1029	-6.56331e-05	-0.263979
0.103	-6.96904e-05	-0.270953
0.1031	-7.38405e-05	-0.27524
0.1032	-7.80795e-05	-0.277802
0.103308	-8.27608e-05	-0.279706
0.103444	-8.8765e-05	-0.279549
0.104038	-0.000116235	-0.27787
0.104138	-0.00012112	-0.121983
0.104238	-0.000126056	-0.607941
0.104338	-0.000131039	-0.427215
0.104438	-0.000136065	-0.275119
0.104538	-0.000141132	-0.224417
0.104638	-0.000146237	-0.241239
0.104738	-0.000151376	-0.282683
0.104838	-0.000156548	-0.31932
0.104938	-0.000161748	-0.338764
0.105	-0.000164982	-0.341573
0.1051	-0.000170224	-0.340631
0.1052	-0.000175488	-0.32733
0.1053	-0.000180772	-0.320223
0.1054	-0.000186071	-0.317787
0.105511	-0.000191969	-0.319462
0.10566	-0.000199881	-0.323739
0.10576	-0.00020522	-0.330868
0.10586	-0.000210565	-0.333582
0.105965	-0.000216188	-0.333492
0.106574	-0.000248768	-0.332847
0.106674	-0.00025409	-0.425289
0.106774	-0.000259402	-0.281327
0.106874	-0.000264702	-0.302285
0.106974	-0.000269989	-0.333576
0.107074	-0.000275261	-0.350655
0.107174	-0.000280517	-0.354545
0.107274	-0.000285756	-0.351073
0.107374	-0.000290977	-0.345683
0.107474	-0.000296178	-0.341731
0.1075	-0.000297526	-0.340391
0.1076	-0.000302701	-0.339004
0.107747	-0.000310275	-0.342989
0.107847	-0.000315394	-0.350232
0.107947	-0.000320489	-0.340162
0.108047	-0.000325559	-0.342491
0.108161	-0.000331283	-0.344993
0.108285	-0.000337511	-0.347622
0.108418	-0.000344118	-0.346383
0.108624	-0.0003543	-0.344208
0.108724	-0.000359171	-0.352666
0.108824	-0.000364004	-0.318503
0.108924	-0.000368792	-0.322105
0.109024	-0.000373528	-0.323277
0.109124	-0.000378205	-0.317605
0.109224	-0.000382813	-0.307567
0.109324	-0.000387344	-0.295589
0.109424	-0.000391787	-0.283991
0.109524	-0.000396133	-0.273551
0.109624	-0.000400371	-0.264268
0.109724	-0.000404493	-0.255731
0.109824	-0.000408488	-0.247478
0.109924	-0.00041235	-0.23921
0.11	-0.000415178	-0.230862
0.1101	-0.000418786	-0.216475
0.1102	-0.000422239	-0.224142
0.1103	-0.000425534	-0.212264
0.1104	-0.000428665	-0.200367
0.1105	-0.000431627	-0.19104
0.1106	-0.000434419	-0.183777
0.1107	-0.000437037	-0.177598
0.1108	-0.000439481	-0.171714
0.1109	-0.000441748	-0.165705
0.111	-0.000443839	-0.159488
0.1111	-0.000445753	-0.153175
0.1112	-0.000447492	-0.146941
0.1113	-0.000449056	-0.140928
0.1114	-0.000450447	-0.1352
0.1115	-0.000451667	-0.129752
0.1116	-0.000452719	-0.124538
0.1117	-0.000453604	-0.119503
0.1118	-0.000454326	-0.114609
0.1119	-0.000454887	-0.109837
0.112	-0.000455292	-0.105189
0.1121	-0.000455543	-0.100675
0.1122	-0.000455644	-0.0963041
0.1123	-0.000455599	-0.0920783
0.1124	-0.000455412	-0.0879952
0.1125	-0.000455085	-0.0840475
0.1126	-0.000454624	-0.0802268
0.1127	-0.000454033	-0.0767815
0.1128	-0.000453314	-0.0729785
0.1129	-0.000452473	-0.0693838
0.113	-0.000451512	-0.0660121
0.1131	-0.000450437	-0.0628018
0.1132	-0.000449251	-0.0597015
0.1133	-0.000447958	-0.0566841
0.1134	-0.000446561	-0.0537428
0.1135	-0.000445065	-0.0508819
0.113602	-0.000443434	-0.0481065
0.113709	-0.000441637	-0.0460905
0.113839	-0.000439315	-0.0437669
0.113986	-0.000436509	-0.0464401
0.114086	-0.000434503	-0.0324594
0.114186	-0.000432423	-0.017469
0.114286	-0.000430271	-0.0268966
0.114386	-0.00042805	-0.0327108
0.114486	-0.000425765	-0.0327078
0.115	-0.000413311	-0.0288702
0.1151	-0.000410691	-0.278479
0.1152	-0.000408025	0.264635
0.1153	-0.000405318	0.128244
0.1154	-0.00040257	-0.0141116
0.1155	-0.000399785	-0.0748325
0.1156	-0.000396966	-0.0730551
0.1157	-0.000394113	-0.0428314
0.1158	-0.00039123	-0.0109301
0.1159	-0.000388318	0.00925171
0.116	-0.000385379	0.0152578
0.1161	-0.000382415	0.0114711
0.1162	-0.000379428	0.00409567
0.1163	-0.000376421	-0.00199156
0.1164	-0.000373395	-0.00451682
0.116509	-0.000370079	-0.00357119
0.116703	-0.000364133	-0.000560122
0.116897	-0.000358141	0.00408236
0.116997	-0.000355039	0.0175129
0.117097	-0.00035193	0.00933406
0.117197	-0.000348814	0.00553941
0.117297	-0.000345694	0.00496195
0.1175	-0.00033936	0.00641958
0.1176	-0.000336233	0.0125673
0.1177	-0.000333106	0.0113304
0.117856	-0.000328239	0.0117837
0.118256	-0.000315751	0.0128802
0.118356	-0.000312651	0.0271828
0.118456	-0.000309558	-0.000249253
0.118556	-0.000306473	0.00798799
0.118656	-0.000303398	0.0154678
0.118756	-0.000300332	0.0186844
0.118856	-0.000297277	0.0188078
0.119349	-0.000282345	0.0178417
0.119449	-0.000279365	0.0728997
0.119549	-0.000276401	-0.0424749
0.119649	-0.000273451	-0.0117479
0.119749	-0.000270517	0.01897
0.119849	-0.000267599	0.0320259
0.119949	-0.000264698	0.0317959
0.12	-0.00026324	0.0256082
0.1201	-0.000260364	0.0219567
0.1202	-0.000257506	0.0178383
0.1203	-0.000254666	0.0151144
0.120405	-0.000251705	0.0150255
0.121015	-0.000234815	0.0172756
0.121115	-0.000232132	0.269752
0.121215	-0.000229468	-0.179531
0.121315	-0.000226825	-0.0964458
0.121415	-0.000224202	0.00654897
0.121515	-0.0002216	0.0573244
0.121615	-0.000219018	0.0637466
0.121715	-0.000216458	0.0472966
0.121815	-0.000213919	0.0265242
0.121915	-0.000211401	0.0120666
0.122015	-0.000208904	0.00685041
0.122115	-0.00020643	0.00881539
0.122215	-0.000203977	0.0140469
0.122315	-0.000201545	0.0190164
0.122415	-0.000199135	0.02191
0.1225	-0.000197096	0.0223734
0.122717	-0.000191966	0.0206843
0.122817	-0.000189643	0.0360202
0.122917	-0.000187341	0.00186904
0.123017	-0.000185061	0.00898121
0.123117	-0.000182802	0.0173864
0.123217	-0.000180565	0.0215417
0.123317	-0.000178349	0.0220539
0.123559	-0.000173062	0.0206925
0.123659	-0.00017092	0.0355483
0.123759	-0.000168798	-0.00305996
0.123859	-0.000166698	0.00693335
0.123959	-0.00016462	0.017407
0.124059	-0.000162562	0.0221209
0.124159	-0.000160525	0.0222514
0.124639	-0.000150985	0.0202925
0.124739	-0.000149068	0.0911083
0.124839	-0.000147172	-0.0705336
0.124939	-0.000145296	-0.025325
0.125	-0.000144155	0.0191977
0.1251	-0.000142312	0.0269961
0.1252	-0.000140489	0.0398301
0.1253	-0.000138685	0.0321724
0.1254	-0.000136902	0.0207586
0.1255	-0.000135138	0.0125208
0.1256	-0.000133394	0.00930045
0.1257	-0.000131669	0.0100507
0.1259	-0.000128272	0.0126848
0.126	-0.000126605	0.0343956
0.1261	-0.000124957	0.00464011
0.1262	-0.000123327	0.00888062
0.1263	-0.000121716	0.0143289
0.1264	-0.000120124	0.0167353
0.126512	-0.000118367	0.016748
0.1275	-0.000103518	0.0164311
0.1276	-0.000102136	0.308728
0.1277	-0.00010077	-0.289802
0.1278	-9.9421e-05	-0.137128
0.1279	-9.80882e-05	0.0179973
0.128	-9.67716e-05	0.0831843
0.1281	-9.54712e-05	0.0810124
0.1282	-9.41869e-05	0.0490587
0.1283	-9.29186e-05	0.0160076
0.1284	-9.16665e-05	-0.00384836
0.1285	-9.04304e-05	-0.00853577
0.1286	-8.92102e-05	-0.00298721
0.1287	-8.80053e-05	0.00607248
0.1288	-8.68155e-05	0.0134884
0.1289	-8.56404e-05	0.0169568
0.129	-8.44798e-05	0.0167
0.129342	-8.06007e-05	0.0143668
0.129442	-7.95027e-05	0.0238496
0.129542	-7.84185e-05	-0.0163506
0.129642	-7.7348e-05	-0.0010733
0.129742	-7.6291e-05	0.012412
0.129842	-7.52474e-05	0.0174906
0.129942	-7.4217e-05	0.0165767
0.13	-7.36236e-05	0.0131859
0.1301	-7.26139e-05	0.0107211
0.13021	-7.15147e-05	0.00937019
0.130375	-6.99036e-05	0.0083876
0.130662	-6.71619e-05	0.0116828
0.130762	-6.6235e-05	0.00669552
0.130862	-6.53201e-05	-0.000853322
0.130962	-6.4417e-05	0.00717717
0.131062	-6.35256e-05	0.0119359
0.131162	-6.26458e-05	0.012593
0.131376	-6.07993e-05	0.0110891
0.131677	-5.82733e-05	0.0124228
0.131777	-5.7462e-05	-0.0227725
0.131877	-5.66613e-05	0.00794865
0.131977	-5.58711e-05	0.0156628
0.132077	-5.50914e-05	0.015044
0.132298	-5.3406e-05	0.0115868
0.132398	-5.26588e-05	0.00613553
0.132498	-5.19216e-05	-0.000273497
0.1325	-5.19044e-05	0.00396145
0.1326	-5.11773e-05	0.00393705
0.133709	-4.35629e-05	0.00766832
0.133809	-4.29452e-05	0.349397
0.133909	-4.23359e-05	-0.296855
0.134009	-4.17347e-05	-0.160399
0.134109	-4.11417e-05	-0.00363333
0.134209	-4.05567e-05	0.0694456
0.134309	-3.99796e-05	0.0746518
0.134409	-3.94105e-05	0.0466922
0.134509	-3.88494e-05	0.0142117
0.134609	-3.82964e-05	-0.00717922
0.134709	-3.77516e-05	-0.0139216
0.134809	-3.72147e-05	-0.00988355
0.134909	-3.66856e-05	-0.00139964
0.135	-3.621e-05	0.00623034
0.1351	-3.56949e-05	0.0095909
0.1352	-3.51868e-05	0.0107909
0.135358	-3.43964e-05	0.00904302
0.135565	-3.33853e-05	0.00507927
0.135772	-3.2403e-05	0.00208459
0.135872	-3.194e-05	0.00685333
0.135972	-3.14834e-05	0.0020518
0.136072	-3.10331e-05	0.00441834
0.136185	-3.05334e-05	0.00583922
0.136349	-2.98202e-05	0.006137
0.136868	-2.76431e-05	0.00535387
0.136968	-2.72457e-05	0.0112042
0.137068	-2.68539e-05	-0.0138941
0.137168	-2.64676e-05	-0.00192215
0.137268	-2.60866e-05	0.00707909
0.137368	-2.57109e-05	0.00959207
0.137477	-2.53064e-05	0.00810872
0.1375	-2.52227e-05	0.00511306
0.1376	-2.48593e-05	0.00451579
0.137824	-2.40609e-05	0.00275562
0.138117	-2.30546e-05	0.0060836
0.138217	-2.27217e-05	-0.0143348
0.138317	-2.23934e-05	0.00555007
0.138417	-2.20698e-05	0.00852324
0.138517	-2.17507e-05	0.00709309
0.138662	-2.12959e-05	0.00477989
0.138826	-2.07892e-05	0.00239317
0.139011	-2.02347e-05	0.00212943
0.139635	-1.845e-05	0.00347963
0.139735	-1.81818e-05	0.0285498
0.139835	-1.79173e-05	-0.0240538
0.139935	-1.76567e-05	-0.0105339
0.14	-1.74895e-05	0.00321221
0.1401	-1.7235e-05	0.00610681
0.140202	-1.69797e-05	0.0094696
0.140304	-1.6728e-05	0.00727926
0.140423	-1.64381e-05	0.00390882
0.140542	-1.61531e-05	0.00107264
0.140664	-1.58651e-05	0.000606987
0.140975	-1.51534e-05	0.0014757
0.141075	-1.49325e-05	0.0139541
0.141175	-1.47146e-05	-0.00451314
0.141275	-1.44999e-05	-0.00195143
0.141384	-1.4271e-05	0.00161818
0.141492	-1.40456e-05	0.00372187
0.141621	-1.37808e-05	0.00358865
0.142234	-1.25754e-05	0.00281991
0.1425	-1.20898e-05	0.00565948
0.1426	-1.19126e-05	-0.0434612
0.1427	-1.1738e-05	0.0167403
0.1428	-1.15658e-05	0.0178312
0.1429	-1.13962e-05	0.00953406
0.143	-1.12291e-05	0.00237463
0.1431	-1.10644e-05	-0.00134338
0.1432	-1.09021e-05	-0.00196696
0.143419	-1.05535e-05	-0.00078477
0.143519	-1.03987e-05	0.00855954
0.143619	-1.02461e-05	-0.000127602
0.143719	-1.00957e-05	0.000417888
0.143954	-9.75022e-06	0.00148408
0.144347	-9.19436e-06	0.0053779
0.144447	-9.05907e-06	-0.0408368
0.144547	-8.92574e-06	0.0156868
0.144647	-8.79435e-06	0.0155927
0.144747	-8.66486e-06	0.00770085
0.144847	-8.53726e-06	0.00144084
0.144947	-8.41152e-06	-0.00153288
0.145	-8.34601e-06	-0.00183623
0.145166	-8.14284e-06	-0.00161708
0.145266	-8.02299e-06	0.00335679
0.145366	-7.90488e-06	0.00103725
0.14548	-7.77258e-06	0.00150087
0.145769	-7.44425e-06	0.0019013
0.146561	-6.60306e-06	0.001938
0.146661	-6.50534e-06	-0.0353183
0.146761	-6.40906e-06	0.0182492
0.146861	-6.31419e-06	0.0159269
0.146961	-6.22075e-06	0.00665889
0.147061	-6.1287e-06	-3.76942e-05
0.147161	-6.03804e-06	-0.00281479
0.147265	-5.94527e-06	-0.00263403
0.1475	-5.73986e-06	-0.000910745
0.1476	-5.65505e-06	0.00821457
0.1477	-5.57145e-06	-0.000656316
0.1478	-5.48906e-06	-0.000423607
0.148159	-5.20109e-06	0.000515036
0.148259	-5.12408e-06	0.00859587
0.148359	-5.0482e-06	-0.00380451
0.148459	-4.97342e-06	-0.00229021
0.1486	-4.86993e-06	0.000136426
0.148756	-4.7573e-06	0.00265279
0.148927	-4.63721e-06	0.000442229
0.149126	-4.50098e-06	0.00161865
0.149444	-4.29099e-06	-0.00159536
0.149544	-4.2273e-06	0.0166553
0.149644	-4.16455e-06	-0.00545677
0.149744	-4.10271e-06	-0.00444735
0.149917	-3.99804e-06	-0.0010839
0.15	-3.94842e-06	0.00478121
0.1501	-3.88983e-06	0.00185908
0.150201	-3.83133e-06	0.000468251
0.15035	-3.74689e-06	0.000425474
0.151596	-3.09056e-06	0.000698207
0.151696	-3.04434e-06	0.0138219
0.151796	-2.99881e-06	-0.0144547
0.151896	-2.95396e-06	-0.00643112
0.151996	-2.90978e-06	0.0012152
0.152096	-2.86626e-06	0.00419985
0.152196	-2.8234e-06	0.00385917
0.152493	-2.6994e-06	0.00215243
0.1525	-2.69661e-06	-0.00903173
0.1526	-2.65644e-06	-0.00857313
0.1527	-2.6169e-06	0.00156709
0.1528	-2.57796e-06	0.00244432
0.152985	-2.50732e-06	0.0017308
0.153364	-2.36771e-06	-0.000506397
0.153464	-2.33244e-06	0.00801781
0.153564	-2.2977e-06	-0.00346306
0.153664	-2.26346e-06	-0.00240157
0.153832	-2.20693e-06	-0.000334026
0.154035	-2.14062e-06	0.00268227
0.154135	-2.10868e-06	-0.00317471
0.154235	-2.07721e-06	0.00078681
0.154335	-2.0462e-06	0.000972625
0.154737	-1.92528e-06	0.000624055
0.155	-1.8501e-06	-0.00141297
0.1551	-1.82252e-06	0.00741834
0.1552	-1.79535e-06	-0.00172945
0.1553	-1.76858e-06	-0.00155557
0.155715	-1.66068e-06	-0.000398936
0.155815	-1.63589e-06	0.0118387
0.155915	-1.61146e-06	-0.00507445
0.156015	-1.5874e-06	-0.00396134
0.15618	-1.54859e-06	-0.00110766
0.156348	-1.50977e-06	0.00319423
0.156448	-1.48719e-06	-0.00189955
0.156548	-1.46495e-06	0.000634164
0.156657	-1.44111e-06	0.000616146
0.1575	-1.26574e-06	0.000268296
0.159977	-8.48017e-07	0.000417892
0.16	-8.45051e-07	0
0.1601	-8.32572e-07	0
0.1625	-5.78595e-07	0
0.165	-4.07852e-07	0
0.1675	-2.79777e-07	0
0.17	-1.80152e-07	0
0.1725	-1.02337e-07	0
0.175	-4.15538e-08	0
0.1775	6.20146e-09	0
0.18	4.3238e-08	0
0.1825	7.2122e-08	0
0.185	9.46302e-08	0
0.1875	1.12153e-07	0
0.19	1.25776e-07	0
0.1925	1.36352e-07	0
0.195	1.44544e-07	0
0.1975	1.50873e-07	0
0.2	1.55746e-07	0
0.2025	1.5948e-07	0
0.205	1.62323e-07	0
0.2075	1.64471e-07	0
0.21	1.66074e-07	0
0.2125	1.67253e-07	0
0.215	1.68099e-07	0
0.2175	1.68686e-07	0
0.22	1.6907e-07	0
0.2225	1.69296e-07	0
0.225	1.69398e-07	0
0.2275	1.69403e-07	0
0.23	1.69333e-07	0
0.2325	1.69204e-07	0
0.235	1.6903e-07	0
0.2375	1.6882e-07	0
0.24	1.68582e-07	0
0.2425	1.68322e-07	0
0.245	1.68046e-07	0
0.2475	1.67757e-07	0
0.25	1.67458e-07	0
0.2525	1.67151e-07	0
0.255	1.66839e-07	0
0.2575	1.66522e-07	0
0.26	1.66202e-07	0
0.2625	1.65879e-07	0
0.265	1.65555e-07	0
0.2675	1.65229e-07	0
0.27	1.64903e-07	0
0.2725	1.64576e-07	0
0.275	1.64249e-07	0
0.2775	1.63922e-07	0
0.28	1.63595e-07	0
0.2825	1.63268e-07	0
0.285	1.62941e-07	0
0.2875	1.62615e-07	0
0.29	1.62289e-07	0
0.2925	1.61964e-07	0
0.295	1.61639e-07	0
0.2975	1.61315e-07	0
0.3	-8.97296e-07	0
0.3001	-1.42082e-06	0
0.3002	-2.02055e-06	0
0.3003	-2.70467e-06	0
0.3004	-3.48153e-06	0.260386
0.3005	-4.3595e-06	-0.16484
0.3006	-5.34657e-06	-0.356474
0.3007	-6.44983e-06	-0.363908
0.3008	-7.67484e-06	-0.278931
0.3009	-9.02555e-06	-0.182348
0.301	-1.05048e-05	-0.120615
0.3011	-1.21151e-05	-0.105364
0.3012	-1.38586e-05	-0.125087
0.3013	-1.57374e-05	-0.159593
0.3014	-1.77529e-05	-0.191358
0.3015	-1.99056e-05	-0.211162
0.3016	-2.2195e-05	-0.218261
0.3017	-2.462e-05	-0.217196
0.301868	-2.89627e-05	-0.213814
0.301968	-3.17402e-05	-0.161279
0.302068	-3.46444e-05	-0.261954
0.302168	-3.76724e-05	-0.249161
0.302268	-4.0821e-05	-0.233217
0.302368	-4.40868e-05	-0.22841
0.302468	-4.74664e-05	-0.23218
0.3025	-4.85822e-05	-0.239779
0.3026	-5.21066e-05	-0.249274
0.3027	-5.57362e-05	-0.242971
0.3028	-5.94671e-05	-0.251499
0.3029	-6.32956e-05	-0.258615
0.303	-6.72176e-05	-0.262783
0.3031	-7.12294e-05	-0.265118
0.303213	-7.58779e-05	-0.266898
0.30336	-8.20609e-05	-0.265227
0.303558	-9.05892e-05	-0.26539
0.303658	-9.50309e-05	-0.288142
0.303758	-9.95374e-05	-0.3118
0.303858	-0.000104105	-0.291451
0.303958	-0.000108731	-0.279557
0.304058	-0.000113411	-0.278854
0.304158	-0.000118142	-0.284407
0.304258	-0.000122922	-0.291598
0.304358	-0.000127745	-0.297236
0.304458	-0.00013261	-0.300667
0.304558	-0.000137514	-0.302236
0.304696	-0.00014435	-0.302853
0.304796	-0.000149333	-0.29803
0.304896	-0.000154345	-0.310107
0.304996	-0.000159383	-0.309296
0.305	-0.000159589	-0.308619
0.3051	-0.000164651	-0.308877
0.305441	-0.000182041	-0.309063
0.305541	-0.000187176	-0.290155
0.305641	-0.000192321	-0.349642
0.305741	-0.000197474	-0.332742
0.305841	-0.000202634	-0.317592
0.305941	-0.000207797	-0.312049
0.306041	-0.000212963	-0.313502
0.306185	-0.000220385	-0.317954
0.306285	-0.000225549	-0.326846
0.306385	-0.000230708	-0.325636
0.306542	-0.000238819	-0.326287
0.30688	-0.000256165	-0.32926
0.30698	-0.000261269	-0.335162
0.30708	-0.000266359	-0.312513
0.30718	-0.000271433	-0.32339
0.30728	-0.00027649	-0.332614
0.30738	-0.00028153	-0.336065
0.30748	-0.000286551	-0.335646
0.3075	-0.000287541	-0.333873
0.3076	-0.000292538	-0.332514
0.307749	-0.000299925	-0.333019
0.308111	-0.000317748	-0.336053
0.308211	-0.000322602	-0.357027
0.308311	-0.000327429	-0.288836
0.308411	-0.000332229	-0.315027
0.308511	-0.000337001	-0.337239
0.308611	-0.000341742	-0.344003
0.308711	-0.00034645	-0.339642
0.308811	-0.000351121	-0.329957
0.308911	-0.00035575	-0.319077
0.309011	-0.000360329	-0.309019
0.309111	-0.000364853	-0.300191
0.309211	-0.000369311	-0.292155
0.309311	-0.000373696	-0.284272
0.309411	-0.000377997	-0.276078
0.309511	-0.000382206	-0.267421
0.309611	-0.000386312	-0.258411
0.309711	-0.000390307	-0.249295
0.309811	-0.000394182	-0.240316
0.309911	-0.000397927	-0.231633
0.31	-0.000401157	-0.223312
0.3101	-0.00040464	-0.212145
0.3102	-0.000407973	-0.212333
0.3103	-0.000411153	-0.202521
0.3104	-0.000414175	-0.194199
0.3105	-0.000417035	-0.185242
0.3106	-0.000419729	-0.178184
0.3107	-0.000422256	-0.171862
0.3108	-0.000424614	-0.165784
0.3109	-0.000426801	-0.159729
0.311	-0.000428818	-0.153658
0.3111	-0.000430665	-0.147628
0.3112	-0.000432342	-0.141726
0.3113	-0.000433851	-0.136018
0.3114	-0.000435192	-0.130537
0.3115	-0.000436368	-0.125278
0.3116	-0.000437382	-0.120215
0.3117	-0.000438234	-0.115321
0.3118	-0.000438929	-0.110571
0.3119	-0.00043947	-0.105956
0.312	-0.000439858	-0.101474
0.3121	-0.000440099	-0.0971254
0.3122	-0.000440194	-0.0929142
0.3123	-0.000440148	-0.0888397
0.3124	-0.000439965	-0.0848985
0.3125	-0.000439648	-0.0810854
0.3126	-0.000439201	-0.0773935
0.3127	-0.000438627	-0.0739587
0.3128	-0.000437931	-0.0703788
0.3129	-0.000437116	-0.0669602
0.313	-0.000436187	-0.0637098
0.3131	-0.000435146	-0.0605926
0.3132	-0.000433999	-0.0575796
0.3133	-0.000432747	-0.0546544
0.313401	-0.000431379	-0.0518105
0.313505	-0.000429871	-0.0494152
0.313622	-0.000428068	-0.0470683
0.313753	-0.000425889	-0.0468913
0.313853	-0.000424132	-0.0414735
0.313953	-0.000422294	-0.0275568
0.314053	-0.00042038	-0.0310665
0.314153	-0.000418393	-0.0343665
0.314253	-0.000416335	-0.0341735
0.314648	-0.000407722	-0.0311943
0.314748	-0.000405362	-0.211277
0.314848	-0.00040295	0.168149
0.314948	-0.000400489	0.0814573
0.315	-0.000399177	-0.0140486
0.3151	-0.000396644	-0.0275143
0.3152	-0.000394069	-0.064252
0.3153	-0.000391453	-0.0507285
0.3154	-0.000388798	-0.0256997
0.3155	-0.000386107	-0.00558807
0.3156	-0.000383382	0.00427362
0.3157	-0.000380625	0.00516625
0.315883	-0.000375502	0.00132656
0.315983	-0.000372666	-0.0269303
0.316083	-0.000369807	0.00701018
0.316183	-0.000366926	0.00365649
0.316283	-0.000364026	-0.000915686
0.316383	-0.000361106	-0.00205926
0.316545	-0.000356347	-0.000706738
0.316787	-0.000349196	-0.000643914
0.316887	-0.00034621	0.01955
0.316987	-0.000343215	0.00936579
0.317087	-0.000340213	0.0052628
0.317187	-0.000337205	0.00379371
0.317329	-0.000332898	0.00488275
0.3175	-0.00032775	0.00813545
0.317671	-0.000322599	0.0122181
0.317841	-0.00031745	0.00989318
0.318035	-0.000311609	0.0139875
0.318135	-0.000308602	0.00827017
0.318235	-0.0003056	0.0114823
0.318335	-0.000302604	0.0135777
0.318455	-0.000299029	0.014491
0.318671	-0.000292576	0.0154857
0.319048	-0.000281467	0.0192116
0.319148	-0.00027855	-0.0107594
0.319248	-0.000275645	0.011488
0.319348	-0.000272754	0.0224731
0.319448	-0.000269876	0.0243255
0.319575	-0.000266234	0.0218345
0.319715	-0.000262263	0.0183101
0.319855	-0.000258323	0.0147894
0.319994	-0.000254414	0.015597
0.32	-0.000254256	0.0172713
0.3201	-0.000251479	0.0169404
0.320401	-0.000243204	0.0162281
0.320501	-0.000240497	0.0682136
0.320601	-0.000237808	-0.0164349
0.320701	-0.000235137	-0.00245963
0.320801	-0.000232485	0.0153587
0.320901	-0.000229852	0.0244339
0.321001	-0.000227238	0.0259312
0.321143	-0.000223569	0.0234334
0.321298	-0.000219592	0.0208891
0.321398	-0.000217056	0.0137121
0.321498	-0.000214539	0.0122365
0.32164	-0.000210984	0.0167587
0.32174	-0.000208516	0.0261119
0.32184	-0.000206069	0.0166865
0.32194	-0.000203643	0.0174962
0.322133	-0.000199023	0.0186107
0.322233	-0.000196657	0.0315289
0.322333	-0.000194311	0.00747387
0.322433	-0.000191986	0.0122762
0.3225	-0.000190437	0.01772
0.3226	-0.000188146	0.0176736
0.323404	-0.000170286	0.0223151
0.323504	-0.000168184	0.23227
0.323604	-0.000166102	-0.220109
0.323704	-0.000164041	-0.09681
0.323804	-0.000162001	0.0247833
0.323904	-0.000159981	0.0745402
0.324004	-0.000157982	0.0713471
0.324104	-0.000156003	0.0452839
0.324204	-0.000154046	0.0190069
0.324304	-0.000152108	0.00354623
0.324404	-0.000150192	0.000208157
0.324504	-0.000148295	0.00488883
0.324604	-0.00014642	0.012185
0.324704	-0.000144564	0.0180318
0.324804	-0.000142727	0.0206708
0.324911	-0.000140791	0.0203501
0.325	-0.000139186	0.0185804
0.325116	-0.00013712	0.015525
0.325233	-0.000135079	0.0158964
0.325563	-0.000129397	0.0140333
0.325663	-0.000127725	0.0626914
0.325763	-0.000126072	-0.0254555
0.325863	-0.000124438	-0.00706516
0.325963	-0.000122822	0.0136914
0.326063	-0.000121224	0.0231334
0.326163	-0.000119644	0.0235472
0.326432	-0.000115465	0.019701
0.326701	-0.000111415	0.0180782
0.326801	-0.000109948	-0.0427073
0.326901	-0.000108498	0.0192392
0.327001	-0.000107065	0.0299849
0.327101	-0.000105649	0.0260061
0.327201	-0.000104249	0.0185405
0.327301	-0.000102867	0.0124086
0.327401	-0.0001015	0.00931858
0.3275	-0.00010017	0.00900374
0.327804	-9.61443e-05	0.0102282
0.327904	-9.48585e-05	0.0572487
0.328004	-9.35882e-05	-0.0190331
0.328104	-9.23332e-05	-0.00650785
0.328204	-9.10935e-05	0.00959182
0.328304	-8.98689e-05	0.0174991
0.328404	-8.86593e-05	0.0184497
0.328582	-8.65433e-05	0.0158482
0.328773	-8.43218e-05	0.0132288
0.328873	-8.31805e-05	0.000375459
0.328973	-8.20534e-05	0.00550432
0.329073	-8.09404e-05	0.0112188
0.329173	-7.98412e-05	0.0136227
0.329284	-7.86291e-05	0.013442
0.32974	-7.3828e-05	0.0124199
0.32984	-7.28178e-05	0.0449179
0.32994	-7.18204e-05	-0.0364974
0.33	-7.12241e-05	-0.0114216
0.3301	-7.02471e-05	-0.00135964
0.3302	-6.92824e-05	0.0203622
0.3303	-6.83302e-05	0.022661
0.3304	-6.73901e-05	0.0175006
0.3305	-6.64621e-05	0.0111839
0.3306	-6.55461e-05	0.00689662
0.3307	-6.46421e-05	0.00537825
0.330841	-6.339e-05	0.00595283
0.330941	-6.2514e-05	0.0109679
0.331041	-6.16493e-05	0.00699576
0.331141	-6.07958e-05	0.00834153
0.33129	-5.95407e-05	0.00922826
0.331564	-5.72889e-05	0.0118045
0.331664	-5.64921e-05	0.00218529
0.331764	-5.57057e-05	-0.000324247
0.331864	-5.49297e-05	0.00646024
0.331964	-5.41639e-05	0.0102755
0.332064	-5.34081e-05	0.0108148
0.3323	-5.16596e-05	0.00960909
0.3325	-5.0223e-05	0.0120765
0.3326	-4.95194e-05	-0.0160845
0.3327	-4.88252e-05	0.0065821
0.3328	-4.81403e-05	0.0119455
0.3329	-4.74645e-05	0.0116386
0.333213	-4.5399e-05	0.00945138
0.333579	-4.30855e-05	0.00925377
0.333679	-4.24772e-05	-0.0499915
0.333779	-4.18772e-05	0.0215945
0.333879	-4.12852e-05	0.0260095
0.333979	-4.07012e-05	0.0170886
0.334079	-4.01252e-05	0.008091
0.334179	-3.9557e-05	0.00269849
0.334279	-3.89966e-05	0.00115519
0.334418	-3.82274e-05	0.00217532
0.334518	-3.76853e-05	0.00717632
0.334618	-3.71505e-05	0.00483148
0.334731	-3.65541e-05	0.00585256
0.334925	-3.55513e-05	0.00678307
0.335	-3.5173e-05	0.00782237
0.3351	-3.46725e-05	0.00311309
0.3352	-3.41788e-05	0.00286654
0.335549	-3.24993e-05	0.00452594
0.335649	-3.20353e-05	0.0315158
0.335749	-3.15777e-05	-0.0143714
0.335849	-3.11265e-05	-0.00691547
0.335949	-3.06814e-05	0.0029671
0.336049	-3.02425e-05	0.0079808
0.336149	-2.98097e-05	0.00873384
0.336348	-2.89616e-05	0.00723165
0.33663	-2.78004e-05	0.00393344
0.336913	-2.66844e-05	0.00155126
0.337013	-2.63008e-05	0.0136176
0.337113	-2.59227e-05	-0.00131088
0.337213	-2.55498e-05	0.0014434
0.337317	-2.51661e-05	0.00419902
0.337426	-2.47717e-05	0.00525121
0.3375	-2.45067e-05	0.00481286
0.337694	-2.38246e-05	0.00390765
0.338047	-2.26253e-05	0.00602589
0.338147	-2.22986e-05	-0.0147432
0.338247	-2.19765e-05	0.00415061
0.338347	-2.16589e-05	0.00808754
0.338447	-2.13458e-05	0.00730952
0.338644	-2.07424e-05	0.00518357
0.338877	-2.00465e-05	0.00159618
0.33911	-1.93735e-05	0.00381707
0.33921	-1.90926e-05	-0.00185976
0.33931	-1.88157e-05	0.00259396
0.33941	-1.85428e-05	0.00437406
0.33954	-1.81939e-05	0.00440311
0.34	-1.69993e-05	0.00372
0.340964	-1.47102e-05	0.00379815
0.341064	-1.44952e-05	-0.107274
0.341164	-1.42833e-05	0.0646357
0.341264	-1.40745e-05	0.0498736
0.341364	-1.38688e-05	0.0166316
0.341464	-1.36662e-05	-0.00475736
0.341564	-1.34667e-05	-0.0119386
0.341664	-1.32702e-05	-0.00957922
0.341764	-1.30765e-05	-0.00344248
0.341864	-1.28857e-05	0.00217796
0.341964	-1.26976e-05	0.00526641
0.342064	-1.25121e-05	0.00570978
0.342324	-1.20397e-05	0.00447458
0.342424	-1.18634e-05	-0.00289829
0.3425	-1.17311e-05	-0.000311476
0.3426	-1.15594e-05	0.000662221
0.342776	-1.12634e-05	0.00221236
0.34302	-1.08632e-05	0.00425386
0.34312	-1.0704e-05	-0.00538524
0.34322	-1.0547e-05	0.0016158
0.34332	-1.03923e-05	0.00291184
0.343472	-1.0161e-05	0.00273672
0.344102	-9.24524e-06	0.00212175
0.345	-8.06842e-06	0.000719384
0.3451	-7.94932e-06	0.0282685
0.3452	-7.83198e-06	-0.0182078
0.3453	-7.71639e-06	-0.0102477
0.3454	-7.60252e-06	-0.000177884
0.3455	-7.49033e-06	0.00478258
0.3456	-7.37979e-06	0.00543398
0.345815	-7.14736e-06	0.00387569
0.345915	-7.04187e-06	-0.00301895
0.346015	-6.93797e-06	-9.36424e-05
0.346116	-6.83431e-06	0.000751759
0.346307	-6.64281e-06	0.00119517
0.346803	-6.16546e-06	0.00255128
0.346903	-6.07431e-06	-0.0189302
0.347003	-5.9845e-06	0.00704659
0.347103	-5.89599e-06	0.00768068
0.34732	-5.70738e-06	0.00427263
0.34742	-5.62295e-06	-0.00660451
0.3475	-5.55663e-06	0.000168972
0.3476	-5.4745e-06	0.000896099
0.347803	-5.31096e-06	0.00134039
0.348331	-4.90482e-06	0.00213517
0.348431	-4.83215e-06	-0.0204817
0.348531	-4.76055e-06	0.0083182
0.348631	-4.69001e-06	0.00831246
0.35	-3.79489e-06	0.00417402
0.3501	-3.73883e-06	-0.545265
0.3502	-3.68379e-06	0.383131
0.3503	-3.62981e-06	0.248971
0.3504	-3.57694e-06	0.0484338
0.3505	-3.52521e-06	-0.0618431
0.3506	-3.47465e-06	-0.0858462
0.3507	-3.42516e-06	-0.0602867
0.3508	-3.37647e-06	-0.020899
0.3509	-3.32822e-06	0.0095661
0.351	-3.28011e-06	0.0229452
0.3511	-3.23206e-06	0.021526
0.3512	-3.1842e-06	0.0123041
0.3513	-3.13677e-06	0.00225522
0.3514	-3.09e-06	-0.00428765
0.3515	-3.04399e-06	-0.00619299
0.351625	-2.98733e-06	-0.00463042
0.351799	-2.91058e-06	-7.24935e-05
0.351973	-2.83572e-06	0.00378545
0.352073	-2.79354e-06	-0.00106788
0.352173	-2.75195e-06	0.00102482
0.352293	-2.70292e-06	0.000747817
0.3525	-2.62e-06	0.000191009
0.352981	-2.43619e-06	0.000364652
0.354978	-1.77571e-06	0.00185549
0.355	-1.77009e-06	-0.471459
0.3551	-1.74452e-06	-0.333937
0.3552	-1.71955e-06	0.351022
0.3553	-1.6952e-06	0.199444
0.3554	-1.67148e-06	0.0205065
0.3555	-1.64839e-06	-0.0679579
0.3556	-1.62593e-06	-0.0791132
0.3557	-1.60396e-06	-0.0499706
0.3558	-1.58223e-06	-0.0130455
0.3559	-1.56042e-06	0.0127718
0.356	-1.53833e-06	0.0221513
0.3561	-1.51594e-06	0.0186629
0.3562	-1.49342e-06	0.00927944
0.3563	-1.47102e-06	0.000233999
0.3564	-1.44892e-06	-0.00502686
0.3565	-1.42725e-06	-0.0059925
0.356676	-1.38994e-06	-0.00406373
0.356776	-1.36929e-06	0.00426123
0.356876	-1.34892e-06	0.00106063
0.356976	-1.3288e-06	0.00110735
0.3575	-1.22679e-06	0.00096353
0.3576	-1.20848e-06	-0.0118913
0.3577	-1.19044e-06	0.00454714
0.3578	-1.17267e-06	0.00439896
0.35825	-1.09522e-06	0.00202332
0.35835	-1.07886e-06	-0.0280561
0.35845	-1.06275e-06	0.0113198
0.35855	-1.04688e-06	0.0100735
0.35865	-1.03124e-06	0.00404116
0.35875	-1.01582e-06	-0.000283037
0.35885	-1.00064e-06	-0.00210101
0.358978	-9.8148e-07	-0.00205456
0.36	-8.38092e-07	-0.000508346
0.3601	-8.25489e-07	0.07635
0.3602	-8.13065e-07	-0.0518961
0.3603	-8.00807e-07	-0.0341136
0.3604	-7.887e-07	-0.0068257
0.3605	-7.76729e-07	0.00836638
0.3606	-7.64884e-07	0.0118366
0.3607	-7.53171e-07	0.00849043
0.3608	-7.41617e-07	0.00316995
0.3609	-7.3027e-07	0
0.361	-7.19165e-07	0
0.3625	-5.68451e-07	0
0.365	-4.00277e-07	0
0.3675	-2.92544e-07	0
0.37	-2.10657e-07	0
0.3725	-1.46845e-07	0
0.375	-9.69829e-08	0
0.3775	-5.80192e-08	0
0.38	-2.75817e-08	0
0.3825	-3.81405e-09	0
0.385	1.52567e-08	0
0.3875	2.97256e-08	0
0.39	4.10037e-08	0
0.3925	4.97866e-08	0
0.395	5.66186e-08	0
0.3975	6.19251e-08	0
0.4	6.60389e-08	0
0.4025	6.92201e-08	0
0.405	7.16721e-08	0
0.4075	7.35542e-08	0
0.41	7.49906e-08	0
0.4125	7.60786e-08	0
0.415	7.68943e-08	0
0.4175	7.74971e-08	0
0.42	7.79336e-08	0
0.4225	7.824e-08	0
0.425	7.84449e-08	0
0.4275	7.85704e-08	0
0.43	7.8634e-08	0
0.4325	7.86491e-08	0
0.435	7.86265e-08	0
0.4375	7.85744e-08	0
0.44	7.84993e-08	0
0.4425	7.84064e-08	0
0.445	7.82995e-08	0
0.4475	7.81818e-08	0
0.45	7.80557e-08	0
0.4525	7.79232e-08	0
0.455	7.77856e-08	0
0.4575	7.76442e-08	0
0.46	7.74998e-08	0
0.4625	7.73532e-08	0
0.465	7.72049e-08	0
0.4675	7.70554e-08	0
0.47	7.6905e-08	0
0.4725	7.67539e-08	0
0.475	7.66025e-08	0
0.4775	7.64507e-08	0
0.48	7.62988e-08	0
0.4825	7.61468e-08	0
0.485	7.59949e-08	0
0.4875	7.58431e-08	0
0.49	7.56914e-08	0
0.4925	7.55398e-08	0
0.495	7.53885e-08	0
0.4975	7.52374e-08	0
0.5	1.18102e-06	0
0.5001	1.72801e-06	0
0.5002	2.35459e-06	0
0.5003	3.06934e-06	0
0.5004	3.88099e-06	-0.190266
0.5005	4.79825e-06	0.189418
0.5006	5.82951e-06	0.324163
0.5007	6.98231e-06	0.292456
0.5008	8.26278e-06	0.193352
0.5009	9.67566e-06	0.101535
0.501	1.12247e-05	0.0525686
0.5011	1.29134e-05	0.0485439
0.5012	1.47447e-05	0.0729007
0.5013	1.67214e-05	0.105202
0.5014	1.88455e-05	0.130753
0.5015	2.11178e-05	0.143847
0.5016	2.35386e-05	0.146144
0.501714	2.64812e-05	0.142862
0.501814	2.92166e-05	0.133394
0.501914	3.20961e-05	0.142647
0.502014	3.51178e-05	0.143583
0.502193	4.08419e-05	0.146257
0.502293	4.42474e-05	0.120455
0.502393	4.77852e-05	0.192204
0.502493	5.14523e-05	0.180419
0.5025	5.17038e-05	0.166289
0.5026	5.55053e-05	0.167663
0.5027	5.94294e-05	0.159507
0.5028	6.34728e-05	0.162608
0.5029	6.7632e-05	0.169235
0.503	7.19037e-05	0.175862
0.5031	7.62844e-05	0.180899
0.5032	8.07707e-05	0.184143
0.5033	8.5359e-05	0.18616
0.503422	9.10837e-05	0.187706
0.503592	9.92786e-05	0.18485
0.503766	0.000107942	0.188361
0.503866	0.000113043	0.21849
0.503966	0.000118224	0.214106
0.504066	0.000123481	0.201804
0.504166	0.000128811	0.197645
0.504266	0.000134211	0.200142
0.504366	0.000139678	0.205499
0.504466	0.000145208	0.210822
0.504566	0.0001508	0.214681
0.504666	0.00015645	0.216961
0.504781	0.000162996	0.218203
0.504959	0.000173297	0.217521
0.505	0.000175695	0.214651
0.5051	0.000181565	0.22374
0.5052	0.000187478	0.231385
0.5053	0.000193432	0.228192
0.5054	0.000199425	0.226512
0.505534	0.000207485	0.227246
0.505804	0.000223927	0.227862
0.505904	0.00023008	0.239369
0.506004	0.000236257	0.252873
0.506104	0.000242457	0.242505
0.506204	0.000248679	0.236436
0.506304	0.000254919	0.235995
0.506564	0.000271261	0.238719
0.506664	0.000277556	0.25158
0.506764	0.000283862	0.254907
0.506864	0.000290177	0.250462
0.506964	0.0002965	0.248093
0.507077	0.000303622	0.248215
0.5075	0.000330433	0.249941
0.5076	0.000336771	0.298136
0.5077	0.000343107	0.243622
0.5078	0.000349439	0.24429
0.5079	0.000355766	0.25285
0.508	0.000362087	0.259856
0.5081	0.000368401	0.262945
0.5082	0.000374706	0.263671
0.508403	0.000387498	0.263023
0.508841	0.000414854	0.265187
0.508941	0.000421034	0.237706
0.509041	0.000427178	0.23664
0.509141	0.000433276	0.247275
0.509241	0.000439321	0.249974
0.509341	0.000445301	0.244388
0.509441	0.000451208	0.235562
0.509541	0.00045703	0.226783
0.509641	0.000462757	0.219735
0.509741	0.00046838	0.214553
0.509841	0.000473889	0.210576
0.509941	0.000479275	0.206989
0.51	0.000482407	0.203277
0.5101	0.000487582	0.194784
0.5102	0.000492615	0.202056
0.5103	0.000497501	0.194959
0.5104	0.000502233	0.187539
0.5105	0.000506807	0.181847
0.5106	0.00051122	0.177642
0.5107	0.000515468	0.17426
0.5108	0.000519549	0.17111
0.5109	0.00052346	0.167845
0.511	0.000527201	0.164368
0.5111	0.000530771	0.160747
0.5112	0.000534169	0.157109
0.5113	0.000537396	0.153565
0.5114	0.000540453	0.150175
0.5115	0.00054334	0.14694
0.5116	0.000546058	0.143831
0.5117	0.00054861	0.140811
0.5118	0.000550997	0.137853
0.5119	0.000553221	0.134944
0.512002	0.000555316	0.132083
0.512106	0.000557293	0.12972
0.512223	0.000559324	0.127139
0.512349	0.000561283	0.127371
0.512449	0.000562658	0.120228
0.5125	0.000563297	0.107675
0.5126	0.000564455	0.101528
0.5127	0.000565472	0.119897
0.5128	0.000566351	0.117871
0.5129	0.000567096	0.112356
0.513	0.000567711	0.107361
0.5131	0.000568197	0.103536
0.5132	0.000568558	0.101071
0.51331	0.000568819	0.0993994
0.513458	0.000568954	0.100504
0.513558	0.000568896	0.105402
0.513658	0.000568727	0.079699
0.513758	0.000568451	0.0848095
0.513858	0.000568071	0.0900789
0.513958	0.000567591	0.0911654
0.514124	0.000566595	0.0890642
0.514224	0.00056586	0.102169
0.514324	0.000565035	0.0631417
0.514424	0.000564123	0.0691557
0.514524	0.000563126	0.07701
0.514624	0.000562048	0.080134
0.514724	0.00056089	0.0792298
0.514906	0.000558605	0.0761207
0.515	0.000557327	0.0891773
0.5151	0.000555895	0.0521103
0.5152	0.000554395	0.0571104
0.5153	0.00055283	0.0656305
0.5154	0.000551203	0.069345
0.5155	0.000549516	0.0687635
0.515727	0.000545499	0.0657364
0.515827	0.00054363	0.083905
0.515927	0.000541709	0.0319847
0.516027	0.00053974	0.0435256
0.516127	0.000537723	0.0564682
0.516227	0.00053566	0.0618383
0.516327	0.000533554	0.0611164
0.516531	0.000529148	0.0572994
0.516735	0.000524582	0.0602491
0.516835	0.000522282	0.0100219
0.516935	0.000519948	0.045561
0.517035	0.000517583	0.0552053
0.517135	0.000515187	0.0552699
0.5175	0.000506249	0.0508921
0.5176	0.000503731	0.0460303
0.5177	0.000501191	0.0129085
0.5178	0.000498629	0.0308064
0.5179	0.000496046	0.0449903
0.518	0.000493445	0.0490806
0.5181	0.000490826	0.0465192
0.5182	0.000488191	0.0416033
0.5183	0.000485539	0.0373468
0.5184	0.000482873	0.0348685
0.51851	0.000479925	0.0341343
0.518732	0.000473924	0.0346301
0.518832	0.000471206	0.0411034
0.518932	0.000468479	0.0298745
0.519032	0.000465743	0.0302264
0.519324	0.000457719	0.0319903
0.519424	0.000454957	0.0434152
0.519524	0.00045219	0.0231467
0.519624	0.000449419	0.0244455
0.519776	0.000445202	0.0279713
0.519928	0.00044098	0.0321375
0.52	0.000438988	0.0263131
0.5201	0.000436207	0.0270465
0.520302	0.000430582	0.0271021
0.521787	0.000389508	0.0235224
0.521887	0.000386795	-0.0685613
0.521987	0.000384091	0.0914502
0.522087	0.000381394	0.0581882
0.522187	0.000378706	0.0214125
0.522287	0.000376026	0.00449874
0.522387	0.000373356	0.00324142
0.522487	0.000370694	0.00941712
0.5225	0.000370358	0.016601
0.5226	0.000367707	0.0170152
0.522869	0.000360614	0.0207884
0.522969	0.000358	0.0126191
0.523069	0.000355396	0.0244755
0.523169	0.000352804	0.019131
0.523269	0.000350222	0.0149635
0.523369	0.000347651	0.013543
0.523514	0.000343933	0.0138652
0.523958	0.000332713	0.0140713
0.524058	0.000330222	0.00586397
0.524158	0.000327743	0.033681
0.524258	0.000325277	0.0200087
0.524358	0.000322823	0.0107686
0.524458	0.000320381	0.00805321
0.524563	0.000317829	0.0092648
0.524728	0.000313838	0.0117292
0.524911	0.000309476	0.0136232
0.525	0.000307364	0.0150132
0.525131	0.000304279	0.015754
0.525231	0.000301937	0.00952579
0.525331	0.000299609	0.0119933
0.525441	0.000297057	0.0112582
0.525664	0.000291945	0.0107183
0.526189	0.000280122	0.00620755
0.526289	0.000277923	0.0878437
0.526389	0.000275737	-0.00992245
0.526489	0.000273564	-0.0167017
0.526589	0.000271405	-0.00501057
0.526689	0.00026926	0.00690604
0.526789	0.000267129	0.0139788
0.526889	0.000265011	0.0158504
0.527016	0.000262349	0.014248
0.527116	0.000260262	0.00897944
0.527216	0.000258189	0.00957632
0.52744	0.000253584	0.00805996
0.5275	0.00025236	-0.000146482
0.5276	0.000250339	0.00867344
0.5277	0.000248332	0.0138312
0.5278	0.000246338	0.010907
0.527901	0.000244332	0.00838122
0.528012	0.000242161	0.00719619
0.528187	0.000238738	0.00686509
0.528716	0.00022864	0.00560344
0.528816	0.000226782	0.0160264
0.528916	0.000224936	0.0236947
0.529016	0.000223104	0.00802514
0.529116	0.000221285	0.000427085
0.529216	0.000219478	0.000183814
0.529567	0.000213218	0.0031481
0.529667	0.000211471	0.01757
0.529767	0.000209735	0.0168703
0.529867	0.000208013	0.00755279
0.529967	0.000206303	0.00292461
0.53	0.000205745	0.00219959
0.5301	0.000204052	0.0029546
0.530299	0.00020071	0.00378386
0.530678	0.000194474	0.00621247
0.5311	0.000187746	0.00476136
0.5312	0.000186187	0.0311074
0.5313	0.000184641	0.000804911
0.5314	0.000183105	-0.00410316
0.5315	0.000181582	-0.00101568
0.5316	0.00018007	0.0033694
0.5317	0.00017857	0.00645629
0.5318	0.000177082	0.00760104
0.531962	0.000174695	0.00720756
0.532062	0.000173236	0.00218414
0.532162	0.000171789	0.00722721
0.532262	0.000170353	0.00562038
0.532398	0.000168408	0.00448
0.5325	0.000166976	0.00294042
0.532642	0.000164994	0.00544507
0.532797	0.00016285	0.00371819
0.533002	0.000160063	0.0058415
0.533102	0.000158718	0.00065697
0.533202	0.000157384	0.00805213
0.533302	0.000156061	0.00592809
0.533421	0.000154502	0.00407258
0.533572	0.000152539	0.00275223
0.533799	0.000149623	0.00352668
0.534248	0.000144018	0.00373753
0.535	0.000135019	-0.000516991
0.5351	0.000133875	0.200474
0.5352	0.000132739	-0.0997508
0.5353	0.000131613	-0.0786596
0.5354	0.000130496	-0.0233427
0.5355	0.000129388	0.0133303
0.5356	0.00012829	0.026424
0.5357	0.000127201	0.0232199
0.5358	0.00012612	0.0132247
0.5359	0.000125049	0.00374007
0.536	0.000123986	-0.0016639
0.5361	0.000122932	-0.00267841
0.536272	0.000121138	-0.000881532
0.536372	0.000120107	0.00433293
0.536472	0.000119084	0.00599411
0.536606	0.000117722	0.00506457
0.536848	0.00011531	0.00226648
0.537098	0.000112863	0.000585577
0.537198	0.0001119	0.0152421
0.537298	0.000110945	0.00268363
0.537398	0.000109998	-0.000144941
0.5375	0.000109038	0.00028562
0.53777	0.000106536	0.00157928
0.538181	0.000102825	0.00179889
0.538281	0.000101945	0.0217833
0.538381	0.000101073	0.000285462
0.538481	0.000100208	-0.00412469
0.538581	9.93498e-05	-0.00226173
0.538708	9.8271e-05	0.000772943
0.538835	9.72037e-05	0.00367677
0.538964	9.61304e-05	0.00417985
0.539279	9.35513e-05	0.0032355
0.539379	9.27492e-05	-0.0101187
0.539479	9.19537e-05	0.0108495
0.539579	9.1165e-05	0.00718485
0.539679	9.03829e-05	0.00282474
0.539779	8.96073e-05	0.000725651
0.539898	8.86885e-05	0.000472761
0.54	8.79136e-05	0.00112873
0.540218	8.62758e-05	0.00233619
0.540561	8.37502e-05	8.72728e-05
0.540661	8.30305e-05	0.019784
0.540761	8.23168e-05	-0.000240915
0.540861	8.16091e-05	-0.00310625
0.540963	8.08912e-05	-0.00156908
0.541106	7.9898e-05	0.000762378
0.541268	7.87857e-05	0.00305403
0.541454	7.75313e-05	0.00275359
0.54204	7.36729e-05	0.00167522
0.54214	7.30383e-05	-0.0203566
0.54224	7.24091e-05	0.0231845
0.54234	7.17853e-05	0.0127649
0.54244	7.11667e-05	0.00180468
0.5425	7.07985e-05	-0.00298116
0.5426	7.01883e-05	-0.00292051
0.543303	6.60048e-05	-0.00231086
0.543403	6.54353e-05	0.105015
0.543503	6.48708e-05	-0.0418328
0.543603	6.4311e-05	-0.0381334
0.543703	6.37561e-05	-0.0144349
0.543803	6.3206e-05	0.00320153
0.543903	6.26606e-05	0.0108758
0.544003	6.212e-05	0.0108211
0.544744	5.82209e-05	0.00681614
0.544844	5.77178e-05	-0.282297
0.544944	5.72191e-05	0.176779
0.545	5.6942e-05	0.122857
0.5451	5.64498e-05	0.0854403
0.5452	5.59618e-05	-0.00665083
0.5453	5.54777e-05	-0.0379821
0.5454	5.49977e-05	-0.0352944
0.5455	5.45217e-05	-0.0183281
0.5456	5.40498e-05	-0.0011151
0.5457	5.35821e-05	0.00927366
0.5458	5.31187e-05	0.0118101
0.545909	5.26195e-05	0.00899979
0.546009	5.21648e-05	0.00349286
0.546109	5.17141e-05	0.000314945
0.546209	5.12672e-05	-0.00139752
0.546341	5.06813e-05	-0.00133787
0.54728	4.66644e-05	6.70488e-05
0.54738	4.62605e-05	0.0438412
0.54748	4.58601e-05	-0.0143583
0.5475	4.57798e-05	-0.0156734
0.5476	4.53834e-05	-0.0147626
0.5477	4.49905e-05	-0.00554762
0.5478	4.46011e-05	0.00158851
0.5479	4.42151e-05	0.00487171
0.548	4.38325e-05	0.00500761
0.54847	4.20693e-05	0.00340972
0.54857	4.17051e-05	-0.0470971
0.54867	4.13441e-05	0.0261504
0.54877	4.09862e-05	0.019408
0.54887	4.06313e-05	0.00610839
0.54897	4.02796e-05	-0.00193986
0.54907	3.99308e-05	-0.00436841
0.549181	3.95466e-05	-0.0032693
0.549365	3.89193e-05	-0.000500685
0.549556	3.82768e-05	0.00384781
0.549656	3.79454e-05	-0.00152083
0.549756	3.76169e-05	0.00235303
0.549856	3.72912e-05	0.00157236
0.55	3.6826e-05	0.00071446
0.55027	3.59698e-05	-0.000198207
0.550759	3.44627e-05	0.00264882
0.550859	3.41641e-05	-0.0317081
0.550959	3.38681e-05	0.0188999
0.551059	3.35747e-05	0.013492
0.551159	3.32837e-05	0.0039316
0.551259	3.29953e-05	-0.00162249
0.551359	3.27094e-05	-0.00311353
0.551501	3.23078e-05	-0.0021606
0.551752	3.16062e-05	0.000845777
0.552004	3.09199e-05	0.00214906
0.552386	2.99051e-05	-0.00155821
0.552486	2.96459e-05	0.0207828
0.5525	2.96096e-05	-0.00559386
0.5526	2.9353e-05	-0.00570453
0.553121	2.8044e-05	-0.00554946
0.553221	2.78009e-05	0.092721
0.553321	2.75599e-05	-0.0365678
0.553421	2.7321e-05	-0.0322221
0.553521	2.70841e-05	-0.0119014
0.553621	2.68494e-05	0.00252713
0.553721	2.66167e-05	0.00844056
0.553821	2.63861e-05	0.00808295
0.55411	2.57276e-05	0.00477494
0.55421	2.55047e-05	-0.023212
0.55431	2.52836e-05	0.00655541
0.55441	2.50644e-05	0.00646125
0.554975	2.38539e-05	0.00299761
0.555	2.38015e-05	-0.0716444
0.5551	2.35951e-05	-0.0502503
0.5552	2.33904e-05	0.0413303
0.5553	2.31875e-05	0.0276627
0.5554	2.29863e-05	0.00682126
0.5555	2.27869e-05	-0.00517608
0.5556	2.25891e-05	-0.00830312
0.5557	2.23931e-05	-0.00606568
0.555816	2.21681e-05	-0.00210442
0.555932	2.19454e-05	0.00195795
0.556047	2.1725e-05	0.00286398
0.556258	2.13293e-05	0.00217941
0.556699	2.05214e-05	-0.00238311
0.556799	2.03434e-05	0.03372
0.556899	2.0167e-05	-0.0123239
0.556999	1.99921e-05	-0.011127
0.557099	1.98187e-05	-0.00410128
0.557199	1.96468e-05	0.00101701
0.557299	1.94764e-05	0.00316662
0.557417	1.92771e-05	0.00309951
0.5575	1.91388e-05	0.00148841
0.557613	1.89516e-05	0.000915916
0.557871	1.8529e-05	-0.000357289
0.558268	1.7897e-05	-0.00044126
0.558368	1.77417e-05	0.0108611
0.558468	1.75878e-05	-0.00244141
0.558568	1.74352e-05	-0.00303746
0.558792	1.70971e-05	-0.00135494
0.558892	1.69488e-05	0.00443254
0.558992	1.68018e-05	0.000822449
0.559092	1.6656e-05	0.000165079
0.559306	1.63484e-05	7.24453e-05
0.56	1.53804e-05	-0.000199092
0.5601	1.52468e-05	0.0166557
0.5602	1.51145e-05	-0.00633344
0.5603	1.49833e-05	-0.00602974
0.560614	1.45771e-05	-0.00232146
0.560714	1.44506e-05	0.0190271
0.560814	1.43252e-05	-0.00344677
0.560914	1.4201e-05	-0.00444727
0.561087	1.39881e-05	-0.00221678
0.561187	1.38668e-05	0.00280632
0.561287	1.37465e-05	0.00101766
0.561417	1.35922e-05	0.000706843
0.561819	1.31219e-05	0.000276888
0.5625	1.23597e-05	-0.00230825
0.5626	1.22524e-05	0.103265
0.5627	1.2146e-05	-0.0573782
0.5628	1.20406e-05	-0.0425374
0.5629	1.19361e-05	-0.0119463
0.563	1.18326e-05	0.00703206
0.5631	1.17301e-05	0.0129773
0.5632	1.16285e-05	0.0104993
0.5633	1.15279e-05	0.00488865
0.5634	1.14281e-05	-5.86032e-05
0.5635	1.13291e-05	-0.00265745
0.563607	1.12237e-05	-0.0029285
0.563965	1.08781e-05	-0.00164975
0.564065	1.07837e-05	0.0141445
0.564165	1.06901e-05	-0.00287735
0.564265	1.05974e-05	-0.00344923
0.564494	1.03876e-05	-0.00162827
0.564594	1.02975e-05	0.00488268
0.564694	1.02082e-05	0.000276209
0.564794	1.01197e-05	-0.00025024
0.565	9.93935e-06	-0.0001349
0.566051	9.05685e-06	0.000218026
0.566151	8.97817e-06	-0.0085508
0.566251	8.90017e-06	0.00855626
0.566351	8.82285e-06	0.00445872
0.566451	8.74621e-06	0.00018621
0.566551	8.67024e-06	-0.00166198
0.566678	8.57438e-06	-0.00166375
0.5675	7.97538e-06	-0.000406996
0.5676	7.90612e-06	0.0339364
0.5677	7.83746e-06	-0.0187054
0.5678	7.76941e-06	-0.0141153
0.5679	7.70196e-06	-0.0040775
0.568	7.63511e-06	0.00228341
0.5681	7.56888e-06	0.00436602
0.56822	7.49016e-06	0.00362021
0.568461	7.33452e-06	0.00102887
0.568561	7.27092e-06	-0.00483284
0.568661	7.20784e-06	0.000538142
0.568761	7.14529e-06	0.000876879
0.569058	6.96179e-06	0.000597449
0.57	6.40649e-06	-0.00201564
0.5701	6.35087e-06	0.159266
0.5702	6.29578e-06	-0.101052
0.5703	6.24122e-06	-0.0695605
0.5704	6.1872e-06	-0.0162625
0.5705	6.13375e-06	0.0146586
0.5706	6.08088e-06	0.0227427
0.5707	6.02858e-06	0.0170083
0.5708	5.97678e-06	0.00684318
0.5709	5.92538e-06	-0.00145326
0.571	5.87429e-06	-0.00538849
0.5711	5.82348e-06	-0.0053546
0.572041	5.35928e-06	-0.00314172
0.572141	5.31288e-06	0.245362
0.572241	5.2669e-06	-0.154785
0.572341	5.22138e-06	-0.107187
0.572441	5.17634e-06	-0.0256094
0.5725	5.15e-06	0.0220048
0.5726	5.10577e-06	0.0287713
0.5727	5.0621e-06	0.0312686
0.5728	5.01893e-06	0.0175357
0.5729	4.97613e-06	0.00267484
0.573	4.93354e-06	-0.00652407
0.5731	4.89108e-06	-0.00892988
0.573212	4.84382e-06	-0.00662606
0.573312	4.80173e-06	-0.00174877
0.573412	4.75997e-06	0.000998504
0.573516	4.71673e-06	0.00242537
0.573668	4.65477e-06	0.00230902
0.574437	4.35007e-06	7.59465e-05
0.574537	4.3123e-06	-0.0129919
0.574637	4.27487e-06	0.00914713
0.574737	4.23778e-06	0.00610228
0.574837	4.201e-06	0.00137683
0.574937	4.16455e-06	-0.00128715
0.575	4.14179e-06	-0.00192422
0.575137	4.09267e-06	-0.00168254
0.575618	3.92342e-06	-0.000224944
0.575718	3.88937e-06	0.0084141
0.575818	3.85561e-06	-0.00305703
0.575918	3.82215e-06	-0.0028946
0.576347	3.68094e-06	-0.00119515
0.576447	3.64901e-06	0.0181365
0.576547	3.61736e-06	-0.00670073
0.576647	3.58599e-06	-0.00609352
0.57687	3.51712e-06	-0.00239851
0.57697	3.48663e-06	0.00831947
0.57707	3.45641e-06	-0.000139148
0.57717	3.42647e-06	-0.000959272
0.577361	3.36986e-06	-0.000653261
0.5775	3.3293e-06	0.000527115
0.577722	3.26542e-06	-0.000193787
0.578174	3.13847e-06	0.000783312
0.578274	3.11122e-06	-0.0103103
0.578374	3.08422e-06	0.00491826
0.578474	3.05744e-06	0.00390546
0.578646	3.01186e-06	0.00130858
0.578831	2.96362e-06	-0.00289018
0.578931	2.93789e-06	0.00347975
0.579031	2.91239e-06	-0.000510419
0.579131	2.88711e-06	-0.000560668
0.579904	2.69733e-06	-0.00013914
0.58	2.67485e-06	0.0106832
0.5801	2.65161e-06	-0.00494911
0.5802	2.62857e-06	-0.00465593
0.58052	2.55602e-06	-0.00152234
0.58062	2.53385e-06	0.0148519
0.58072	2.51188e-06	-0.00377601
0.58082	2.4901e-06	-0.00414258
0.581106	2.42865e-06	-0.00198028
0.581206	2.40759e-06	0.0101294
0.581306	2.38671e-06	-0.00188374
0.581406	2.36602e-06	-0.00228559
0.581679	2.31028e-06	-0.00110754
0.581779	2.29025e-06	0.00488371
0.581879	2.27041e-06	-0.000728335
0.581979	2.25073e-06	-0.000980733
0.582324	2.18399e-06	-0.000482128
0.5825	2.15076e-06	0.00367402
0.5826	2.13208e-06	-0.00702984
0.5827	2.11356e-06	0.000508417
0.5828	2.09521e-06	0.00127304
0.582998	2.05928e-06	0.000854028
0.583528	1.96569e-06	-0.00101656
0.583628	1.94863e-06	0.0193837
0.583728	1.93172e-06	-0.00915653
0.583828	1.91496e-06	-0.00731068
0.583928	1.89835e-06	-0.00236984
0.584028	1.8819e-06	0.000873766
0.584128	1.8656e-06	0.00202639
0.584289	1.83961e-06	0.0017543
0.584825	1.75543e-06	-0.00040916
0.585	1.72889e-06	0.00363596
0.5851	1.71386e-06	-0.00808879
0.5852	1.69897e-06	0.00062852
0.5853	1.68421e-06	0.00160614
0.585475	1.65865e-06	0.00111282
0.585907	1.59705e-06	-0.000774038
0.586007	1.58318e-06	0.00808527
0.586107	1.56944e-06	-0.00328882
0.586207	1.55582e-06	-0.00278232
0.586451	1.52312e-06	-0.00096349
0.586551	1.50992e-06	0.00477381
0.586651	1.49685e-06	-0.000399161
0.586751	1.48389e-06	-0.000814656
0.587019	1.44955e-06	-0.000502714
0.5875	1.38988e-06	0.00159068
0.5876	1.3778e-06	-0.026075
0.5877	1.36583e-06	0.0122289
0.5878	1.35396e-06	0
0.5879	1.34219e-06	0
0.59	1.11582e-06	0
0.5925	9.32509e-07	0
0.595	7.98584e-07	0
0.5975	6.94604e-07	0
0.6	6.13241e-07	0
0.6025	5.49489e-07	0
0.605	4.99499e-07	0
0.6075	4.6027e-07	0
0.61	4.29454e-07	0
0.6125	4.05219e-07	0
0.615	3.86129e-07	0
0.6175	3.71062e-07	0
0.62	3.59142e-07	0
0.6225	3.49683e-07	0
0.625	3.42148e-07	0
0.6275	3.36118e-07	0
0.63	3.31265e-07	0
0.6325	3.27333e-07	0
0.635	3.24121e-07	0
0.6375	3.21473e-07	0
0.64	3.19266e-07	0
0.6425	3.17403e-07	0
0.645	3.15811e-07	0
0.6475	3.1443e-07	0
0.65	3.13214e-07	0
0.6525	3.12129e-07	0
0.655	3.11145e-07	0
0.6575	3.10241e-07	0
0.66	3.094e-07	0
0.6625	3.08608e-07	0
0.665	3.07854e-07	0
0.6675	3.07132e-07	0
0.67	3.06433e-07	0
0.6725	3.05754e-07	0
0.675	3.0509e-07	0
0.6775	3.04439e-07	0
0.68	3.03797e-07	0
0.6825	3.03163e-07	0
0.685	3.02535e-07	0
0.6875	3.01913e-07	0
0.69	3.01295e-07	0
0.6925	3.00681e-07	0
0.695	3.00071e-07	0
0.6975	2.99463e-07	0
0.7	2.98857e-07	0
0.7025	2.98254e-07	0
0.705	2.97652e-07	0
0.7075	2.97052e-07	0
0.71	2.96454e-07	0
0.7125	2.95857e-07	0
0.715	2.95262e-07	0
0.7175	2.94669e-07	0
0.72	2.94076e-07	0
0.7225	2.93485e-07	0
0.725	2.92895e-07	0
0.7275	2.92307e-07	0
0.73	2.9172e-07	0
0.7325	2.91134e-07	0
0.735	2.90549e-07	0
0.7375	2.89965e-07	0
0.74	2.89383e-07	0
0.7425	2.88802e-07	0
0.745	2.88222e-07	0
0.7475	2.87643e-07	0
0.75	2.87065e-07	0
0.7525	2.86489e-07	0
0.755	2.85913e-07	0
0.7575	2.85339e-07	0
0.76	2.84766e-07	0
0.7625	2.84194e-07	0
0.765	2.83623e-07	0
0.7675	2.83054e-07	0
0.77	2.82485e-07	0
0.7725	2.81918e-07	0
0.775	2.81352e-07	0
0.7775	2.80787e-07	0
0.78	2.80223e-07	0
0.7825	2.7966e-07	0
0.785	2.79098e-07	0
0.7875	2.78538e-07	0
0.79	2.77979e-07	0
0.7925	2.7742e-07	0
0.795	2.76863e-07	0
0.7975	2.76307e-07	0
0.8	2.75752e-07	0
0.8025	2.75198e-07	0
0.805	2.74646e-07	0
0.8075	2.74094e-07	0
0.81	2.73544e-07	0
0.8125	2.72994e-07	0
0.815	2.72446e-07	0
0.8175	2.71899e-07	0
0.82	2.71353e-07	0
0.8225	2.70808e-07	0
0.825	2.70264e-07	0
0.8275	2.69721e-07	0
0.83	2.69179e-07	0
0.8325	2.68639e-07	0
0.835	2.68099e-07	0
0.8375	2.67561e-07	0
0.84	2.67023e-07	0
0.8425	2.66487e-07	0
0.845	2.65952e-07	0
0.8475	2.65418e-07	0
0.85	2.64885e-07	0
0.8525	2.64353e-07	0
0.855	2.63822e-07	0
0.8575	2.63292e-07	0
0.86	2.62763e-07	0
0.8625	2.62235e-07	0
0.865	2.61709e-07	0
0.8675	2.61183e-07	0
0.87	2.60658e-07	0
0.8725	2.60135e-07	0
0.875	2.59612e-07	0
0.8775	2.59091e-07	0
0.88	2.58571e-07	0
0.8825	2.58051e-07	0
0.885	2.57533e-07	0
0.8875	2.57016e-07	0
0.89	2.565e-07	0
0.8925	2.55984e-07	0
0.895	2.5547e-07	0
0.8975	2.54957e-07	0
0.9	2.54445e-07	0
0.9025	2.53934e-07	0
0.905	2.53424e-07	0
0.9075	2.52915e-07	0
0.91	2.52407e-07	0
0.9125	2.519e-07	0
0.915	2.51394e-07	0
0.9175	2.50889e-07	0
0.92	2.50385e-07	0
0.9225	2.49882e-07	0
0.925	2.4938e-07	0
0.9275	2.4888e-07	0
0.93	2.4838e-07	0
0.9325	2.47881e-07	0
0.935	2.47383e-07	0
0.9375	2.46886e-07	0
0.94	2.4639e-07	0
0.9425	2.45895e-07	0
0.945	2.45401e-07	0
0.9475	2.44908e-07	0
0.95	2.44417e-07	0
0.9525	2.43926e-07	0
0.955	2.43436e-07	0
0.9575	2.42947e-07	0
0.96	2.42459e-07	0
0.9625	2.41972e-07	0
0.965	2.41486e-07	0
0.9675	2.41001e-07	0
0.97	2.40517e-07	0
0.9725	2.40033e-07	0
0.975	2.39551e-07	0
0.9775	2.3907e-07	0
0.98	2.3859e-07	0
0.9825	2.38111e-07	0
0.985	2.37632e-07	0
0.9875	2.37155e-07	0
0.99	2.36679e-07	0
0.9925	2.36203e-07	0
0.995	2.35729e-07	0
0.9975	2.35255e-07	0
1	2.34783e-07	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-02_fractional_Theta_adaptive_u_diff_not_on_ref_time_steps.dat <==
0	0.0025
0.0005	0.0025
0.001	0.0025
0.0015	0.0025
0.002	0.0025
0.0025	0.0025
0.003	0.0025
0.0035	0.0025
0.004	0.0025
0.0045	0.0025
0.005	0.0025
0.0055	0.0025
0.006	0.0025
0.0065	0.0025
0.007	0.0025
0.0075	0.0025
0.008	0.0025
0.0085	0.0025
0.009	0.0025
0.0095	0.0025
0.01	0.0025
0.0105	0.0025
0.011	0.0025
0.0115	0.0025
0.012	0.0025
0.0125	0.0025
0.013	0.0025
0.0135	0.0025
0.014	0.0025
0.0145	0.0025
0.015	0.0025
0.0155	0.0025
0.016	0.0025
0.0165	0.0025
0.017	0.0025
0.0175	0.0025
0.018	0.0025
0.0185	0.0025
0.019	0.0025
0.0195	0.0025
0.02	0.0025
0.0205	0.0025
0.021	0.0025
0.0215	0.0025
0.022	0.0025
0.0225	0.0025
0.023	0.0025
0.0235	0.0025
0.024	0.0025
0.0245	0.0025
0.025	0.0025
0.0255	0.0025
0.026	0.0025
0.0265	0.0025
0.027	0.0025
0.0275	0.0025
0.028	0.0025
0.0285	0.0025
0.029	0.0025
0.0295	0.0025
0.03	0.0025
0.0305	0.0025
0.031	0.0025
0.0315	0.0025
0.032	0.0025
0.0325	0.0025
0.033	0.0025
0.0335	0.0025
0.034	0.0025
0.0345	0.0025
0.035	0.0025
0.0355	0.0025
0.036	0.0025
0.0365	0.0025
0.037	0.0025
0.0375	0.0025
0.038	0.0025
0.0385	0.0025
0.039	0.0025
0.0395	0.0025
0.04	0.0025
0.0405	0.0025
0.041	0.0025
0.0415	0.0025
0.042	0.0025
0.0425	0.0025
0.043	0.0025
0.0435	0.0025
0.044	0.0025
0.0445	0.0025
0.045	0.0025
0.0455	0.0025
0.046	0.0025
0.0465	0.0025
0.047	0.0025
0.0475	0.0025
0.048	0.0025
0.0485	0.0025
0.049	0.0025
0.0495	0.0025
0.05	0.0025
0.0505	0.0025
0.051	0.0025
0.0515	0.0025
0.052	0.0025
0.0525	0.0025
0.053	0.0025
0.0535	0.0025
0.054	0.0025
0.0545	0.0025
0.055	0.0025
0.0555	0.0025
0.056	0.0025
0.0565	0.0025
0.057	0.0025
0.0575	0.0025
0.058	0.0025
0.0585	0.0025
0.059	0.0025
0.0595	0.0025
0.06	0.0025
0.0605	0.0025
0.061	0.0025
0.0615	0.0025
0.062	0.0025
0.0625	0.0025
0.063	0.0025
0.0635	0.0025
0.064	0.0025
0.0645	0.0025
0.065	0.0025
0.0655	0.0025
0.066	0.0025
0.0665	0.0025
0.067	0.0025
0.0675	0.0025
0.068	0.0025
0.0685	0.0025
0.069	0.0025
0.0695	0.0025
0.07	0.0025
0.0705	0.0025
0.071	0.0025
0.0715	0.0025
0.072	0.0025
0.0725	0.0025
0.073	0.0025
0.0735	0.0025
0.074	0.0025
0.0745	0.0025
0.075	0.0025
0.0755	0.0025
0.076	0.0025
0.0765	0.0025
0.077	0.0025
0.0775	0.0025
0.078	0.0025
0.0785	0.0025
0.079	0.0025
0.0795	0.0025
0.08	0.0025
0.0805	0.0025
0.081	0.0025
0.0815	0.0025
0.082	0.0025
0.0825	0.0025
0.083	0.0025
0.0835	0.0025
0.084	0.0025
0.0845	0.0025
0.085	0.0025
0.0855	0.0025
0.086	0.0025
0.0865	0.0025
0.087	0.0025
0.0875	0.0025
0.088	0.0025
0.0885	0.0025
0.089	0.0025
0.0895	0.0025
0.09	0.0025
0.0905	0.0025
0.091	0.0025
0.0915	0.0025
0.092	0.0025
0.0925	0.0025
0.093	0.0025
0.0935	0.0025
0.094	0.0025
0.0945	0.0025
0.095	0.0025
0.0955	0.0025
0.096	0.0025
0.0965	0.0025
0.097	0.0025
0.0975	0.0025
0.098	0.00202
0.0985	0.00154
0.099	0.00106
0.0995	0.00058
0.1	0.0001
0.1005	0.0001
0.101	0.0001
0.1015	0.0001
0.102	0.000127401
0.1025	0.0001
0.103	0.0001
0.1035	0.000547526
0.104	0.000131691
0.1045	0.0001
0.105	0.0001
0.1055	0.000144816
0.106	0.00057981
0.1065	0.000161864
0.107	0.0001
0.1075	0.0001
0.108	0.000107153
0.1085	0.000164072
0.109	0.0001
0.1095	0.0001
0.11	0.0001
0.1105	0.0001
0.111	0.0001
0.1115	0.0001
0.112	0.0001
0.1125	0.0001
0.113	0.0001
0.1135	0.000102402
0.114	0.0001
0.1145	0.000502665
0.115	0.0001
0.1155	0.0001
0.116	0.0001
0.1165	0.000187111
0.117	0.0001
0.1175	0.0001
0.118	0.000292374
0.1185	0.0001
0.119	0.000378622
0.1195	0.0001
0.12	0.0001
0.1205	0.000530232
0.121	0.00011224
0.1215	0.0001
0.122	0.0001
0.1225	0.000217172
0.123	0.0001
0.1235	0.000134733
0.124	0.0001
0.1245	0.000209701
0.125	0.0001
0.1255	0.0001
0.126	0.0001
0.1265	0.000897162
0.127	0.000549412
0.1275	0.0001
0.128	0.0001
0.1285	0.0001
0.129	0.000341773
0.1295	0.0001
0.13	0.0001
0.1305	0.000205608
0.131	0.0001
0.1315	0.000218654
0.132	0.000127093
0.1325	0.0001
0.133	0.00074494
0.1335	0.000290031
0.134	0.0001
0.1345	0.0001
0.135	0.0001
0.1355	0.000207147
0.136	0.000103474
0.1365	0.000397031
0.137	0.0001
0.1375	0.0001
0.138	0.00017682
0.1385	0.000137343
0.139	0.00059662
0.1395	0.000213411
0.14	0.0001
0.1405	0.000121343
0.141	0.0001
0.1415	0.000159601
0.142	0.000398482
0.1425	0.0001
0.143	0.0001
0.1435	0.0001
0.144	0.000358962
0.1445	0.0001
0.145	0.000165948
0.1455	0.000324603
0.146	0.00058998
0.1465	0.000153125
0.147	0.0001
0.1475	0.0001
0.148	0.000214752
0.1485	0.000145334
0.149	0.000242532
0.1495	0.0001
0.15	0.0001
0.1505	0.00110837
0.151	0.000648494
0.1515	0.000188616
0.152	0.0001
0.1525	0.0001
0.153	0.0003681
0.1535	0.0001
0.154	0.000117587
0.1545	0.000344904
0.155	0.0001
0.1555	0.000263524
0.156	0.000154303
0.1565	0.000104594
0.157	0.00150823
0.1575	0.0024766
0.158	0.00198132
0.1585	0.00148605
0.159	0.000990772
0.1595	0.000495497
0.16	0.0001
0.1605	0.00241667
0.161	0.0024375
0.1615	0.00245833
0.162	0.00247917
0.1625	0.0025
0.163	0.0025
0.1635	0.0025
0.164	0.0025
0.1645	0.0025
0.165	0.0025
0.1655	0.0025
0.166	0.0025
0.1665	0.0025
0.167	0.0025
0.1675	0.0025
0.168	0.0025
0.1685	0.0025
0.169	0.0025
0.1695	0.0025
0.17	0.0025
0.1705	0.0025
0.171	0.0025
0.1715	0.0025
0.172	0.0025
0.1725	0.0025
0.173	0.0025
0.1735	0.0025
0.174	0.0025
0.1745	0.0025
0.175	0.0025
0.1755	0.0025
0.176	0.0025
0.1765	0.0025
0.177	0.0025
0.1775	0.0025
0.178	0.0025
0.1785	0.0025
0.179	0.0025
0.1795	0.0025
0.18	0.0025
0.1805	0.0025
0.181	0.0025
0.1815	0.0025
0.182	0.0025
0.1825	0.0025
0.183	0.0025
0.1835	0.0025
0.184	0.0025
0.1845	0.0025
0.185	0.0025
0.1855	0.0025
0.186	0.0025
0.1865	0.0025
0.187	0.0025
0.1875	0.0025
0.188	0.0025
0.1885	0.0025
0.189	0.0025
0.1895	0.0025
0.19	0.0025
0.1905	0.0025
0.191	0.0025
0.1915	0.0025
0.192	0.0025
0.1925	0.0025
0.193	0.0025
0.1935	0.0025
0.194	0.0025
0.1945	0.0025
0.195	0.0025
0.1955	0.0025
0.196	0.0025
0.1965	0.0025
0.197	0.0025
0.1975	0.0025
0.198	0.0025
0.1985	0.0025
0.199	0.0025
0.1995	0.0025
0.2	0.0025
0.2005	0.0025
0.201	0.0025
0.2015	0.0025
0.202	0.0025
0.2025	0.0025
0.203	0.0025
0.2035	0.0025
0.204	0.0025
0.2045	0.0025
0.205	0.0025
0.2055	0.0025
0.206	0.0025
0.2065	0.0025
0.207	0.0025
0.2075	0.0025
0.208	0.0025
0.2085	0.0025
0.209	0.0025
0.2095	0.0025
0.21	0.0025
0.2105	0.0025
0.211	0.0025
0.2115	0.0025
0.212	0.0025
0.2125	0.0025
0.213	0.0025
0.2135	0.0025
0.214	0.0025
0.2145	0.0025
0.215	0.0025
0.2155	0.0025
0.216	0.0025
0.2165	0.0025
0.217	0.0025
0.2175	0.0025
0.218	0.0025
0.2185	0.0025
0.219	0.0025
0.2195	0.0025
0.22	0.0025
0.2205	0.0025
0.221	0.0025
0.2215	0.0025
0.222	0.0025
0.2225	0.0025
0.223	0.0025
0.2235	0.0025
0.224	0.0025
0.2245	0.0025
0.225	0.0025
0.2255	0.0025
0.226	0.0025
0.2265	0.0025
0.227	0.0025
0.2275	0.0025
0.228	0.0025
0.2285	0.0025
0.229	0.0025
0.2295	0.0025
0.23	0.0025
0.2305	0.0025
0.231	0.0025
0.2315	0.0025
0.232	0.0025
0.2325	0.0025
0.233	0.0025
0.2335	0.0025
0.234	0.0025
0.2345	0.0025
0.235	0.0025
0.2355	0.0025
0.236	0.0025
0.2365	0.0025
0.237	0.0025
0.2375	0.0025
0.238	0.0025
0.2385	0.0025
0.239	0.0025
0.2395	0.0025
0.24	0.0025
0.2405	0.0025
0.241	0.0025
0.2415	0.0025
0.242	0.0025
0.2425	0.0025
0.243	0.0025
0.2435	0.0025
0.244	0.0025
0.2445	0.0025
0.245	0.0025
0.2455	0.0025
0.246	0.0025
0.2465	0.0025
0.247	0.0025
0.2475	0.0025
0.248	0.0025
0.2485	0.0025
0.249	0.0025
0.2495	0.0025
0.25	0.0025
0.2505	0.0025
0.251	0.0025
0.2515	0.0025
0.252	0.0025
0.2525	0.0025
0.253	0.0025
0.2535	0.0025
0.254	0.0025
0.2545	0.0025
0.255	0.0025
0.2555	0.0025
0.256	0.0025
0.2565	0.0025
0.257	0.0025
0.2575	0.0025
0.258	0.0025
0.2585	0.0025
0.259	0.0025
0.2595	0.0025
0.26	0.0025
0.2605	0.0025
0.261	0.0025
0.2615	0.0025
0.262	0.0025
0.2625	0.0025
0.263	0.0025
0.2635	0.0025
0.264	0.0025
0.2645	0.0025
0.265	0.0025
0.2655	0.0025
0.266	0.0025
0.2665	0.0025
0.267	0.0025
0.2675	0.0025
0.268	0.0025
0.2685	0.0025
0.269	0.0025
0.2695	0.0025
0.27	0.0025
0.2705	0.0025
0.271	0.0025
0.2715	0.0025
0.272	0.0025
0.2725	0.0025
0.273	0.0025
0.2735	0.0025
0.274	0.0025
0.2745	0.0025
0.275	0.0025
0.2755	0.0025
0.276	0.0025
0.2765	0.0025
0.277	0.0025
0.2775	0.0025
0.278	0.0025
0.2785	0.0025
0.279	0.0025
0.2795	0.0025
0.28	0.0025
0.2805	0.0025
0.281	0.0025
0.2815	0.0025
0.282	0.0025
0.2825	0.0025
0.283	0.0025
0.2835	0.0025
0.284	0.0025
0.2845	0.0025
0.285	0.0025
0.2855	0.0025
0.286	0.0025
0.2865	0.0025
0.287	0.0025
0.2875	0.0025
0.288	0.0025
0.2885	0.0025
0.289	0.0025
0.2895	0.0025
0.29	0.0025
0.2905	0.0025
0.291	0.0025
0.2915	0.0025
0.292	0.0025
0.2925	0.0025
0.293	0.0025
0.2935	0.0025
0.294	0.0025
0.2945	0.0025
0.295	0.0025
0.2955	0.0025
0.296	0.0025
0.2965	0.0025
0.297	0.0025
0.2975	0.0025
0.298	0.00202
0.2985	0.00154
0.299	0.00106
0.2995	0.00058
0.3	0.0001
0.3005	0.0001
0.301	0.0001
0.3015	0.0001
0.302	0.0001
0.3025	0.0001
0.303	0.0001
0.3035	0.000128393
0.304	0.0001
0.3045	0.000116226
0.305	0.0001
0.3055	0.0001
0.306	0.000125681
0.3065	0.000289324
0.307	0.0001
0.3075	0.0001
0.308	0.000180085
0.3085	0.0001
0.309	0.0001
0.3095	0.0001
0.31	0.0001
0.3105	0.0001
0.311	0.0001
0.3115	0.0001
0.312	0.0001
0.3125	0.0001
0.313	0.0001
0.3135	0.000115775
0.314	0.0001
0.3145	0.000210135
0.315	0.0001
0.3155	0.0001
0.316	0.0001
0.3165	0.000219058
0.317	0.0001
0.3175	0.000170583
0.318	0.000116908
0.3185	0.000250312
0.319	0.000135308
0.3195	0.000132324
0.32	0.0001
0.3205	0.0001
0.321	0.000141099
0.3215	0.000141919
0.322	0.000163827
0.3225	0.0001
0.323	0.000453836
0.3235	0.0001
0.324	0.0001
0.3245	0.0001
0.325	0.000116254
0.3255	0.000143877
0.326	0.0001
0.3265	0.000226638
0.327	0.0001
0.3275	0.000304201
0.328	0.0001
0.3285	0.000184732
0.329	0.0001
0.3295	0.000286922
0.33	0.0001
0.3305	0.0001
0.331	0.0001
0.3315	0.000141009
0.332	0.000148236
0.3325	0.0001
0.333	0.000329796
0.3335	0.000157338
0.334	0.0001
0.3345	0.0001
0.335	0.0001
0.3355	0.000134828
0.336	0.0001
0.3365	0.000282066
0.337	0.0001
0.3375	0.000194074
0.338	0.000133971
0.3385	0.000206253
0.339	0.000163002
0.3395	0.000357951
0.34	0.000963785
0.3405	0.000515663
0.341	0.0001
0.3415	0.0001
0.342	0.000157989
0.3425	0.0001
0.343	0.000111642
0.3435	0.000641726
0.344	0.000855079
0.3445	0.000544347
0.345	0.0001
0.3455	0.0001
0.346	0.000101083
0.3465	0.000341813
0.347	0.0001
0.3475	0.0001
0.348	0.000368237
0.3485	0.0001
0.349	0.00102696
0.3495	0.000563479
0.35	0.0001
0.3505	0.0001
0.351	0.0001
0.3515	0.00012548
0.352	0.0001
0.3525	0.000480613
0.353	0.00197851
0.3535	0.00148394
0.354	0.000989373
0.3545	0.000494805
0.355	0.0001
0.3555	0.0001
0.356	0.0001
0.3565	0.00017626
0.357	0.000504533
0.3575	0.0001
0.358	0.000294401
0.3585	0.0001
0.359	0.00100211
0.3595	0.000551057
0.36	0.0001
0.3605	0.0001
0.361	0.0015
0.3615	0.00183333
0.362	0.00216667
0.3625	0.0025
0.363	0.0025
0.3635	0.0025
0.364	0.0025
0.3645	0.0025
0.365	0.0025
0.3655	0.0025
0.366	0.0025
0.3665	0.0025
0.367	0.0025
0.3675	0.0025
0.368	0.0025
0.3685	0.0025
0.369	0.0025
0.3695	0.0025
0.37	0.0025
0.3705	0.0025
0.371	0.0025
0.3715	0.0025
0.372	0.0025
0.3725	0.0025
0.373	0.0025
0.3735	0.0025
0.374	0.0025
0.3745	0.0025
0.375	0.0025
0.3755	0.0025
0.376	0.0025
0.3765	0.0025
0.377	0.0025
0.3775	0.0025
0.378	0.0025
0.3785	0.0025
0.379	0.0025
0.3795	0.0025
0.38	0.0025
0.3805	0.0025
0.381	0.0025
0.3815	0.0025
0.382	0.0025
0.3825	0.0025
0.383	0.0025
0.3835	0.0025
0.384	0.0025
0.3845	0.0025
0.385	0.0025
0.3855	0.0025
0.386	0.0025
0.3865	0.0025
0.387	0.0025
0.3875	0.0025
0.388	0.0025
0.3885	0.0025
0.389	0.0025
0.3895	0.0025
0.39	0.0025
0.3905	0.0025
0.391	0.0025
0.3915	0.0025
0.392	0.0025
0.3925	0.0025
0.393	0.0025
0.3935	0.0025
0.394	0.0025
0.3945	0.0025
0.395	0.0025
0.3955	0.0025
0.396	0.0025
0.3965	0.0025
0.397	0.0025
0.3975	0.0025
0.398	0.0025
0.3985	0.0025
0.399	0.0025
0.3995	0.0025
0.4	0.0025
0.4005	0.0025
0.401	0.0025
0.4015	0.0025
0.402	0.0025
0.4025	0.0025
0.403	0.0025
0.4035	0.0025
0.404	0.0025
0.4045	0.0025
0.405	0.0025
0.4055	0.0025
0.406	0.0025
0.4065	0.0025
0.407	0.0025
0.4075	0.0025
0.408	0.0025
0.4085	0.0025
0.409	0.0025
0.4095	0.0025
0.41	0.0025
0.4105	0.0025
0.411	0.0025
0.4115	0.0025
0.412	0.0025
0.4125	0.0025
0.413	0.0025
0.4135	0.0025
0.414	0.0025
0.4145	0.0025
0.415	0.0025
0.4155	0.0025
0.416	0.0025
0.4165	0.0025
0.417	0.0025
0.4175	0.0025
0.418	0.0025
0.4185	0.0025
0.419	0.0025
0.4195	0.0025
0.42	0.0025
0.4205	0.0025
0.421	0.0025
0.4215	0.0025
0.422	0.0025
0.4225	0.0025
0.423	0.0025
0.4235	0.0025
0.424	0.0025
0.4245	0.0025
0.425	0.0025
0.4255	0.0025
0.426	0.0025
0.4265	0.0025
0.427	0.0025
0.4275	0.0025
0.428	0.0025
0.4285	0.0025
0.429	0.0025
0.4295	0.0025
0.43	0.0025
0.4305	0.0025
0.431	0.0025
0.4315	0.0025
0.432	0.0025
0.4325	0.0025
0.433	0.0025
0.4335	0.0025
0.434	0.0025
0.4345	0.0025
0.435	0.0025
0.4355	0.0025
0.436	0.0025
0.4365	0.0025
0.437	0.0025
0.4375	0.0025
0.438	0.0025
0.4385	0.0025
0.439	0.0025
0.4395	0.0025
0.44	0.0025
0.4405	0.0025
0.441	0.0025
0.4415	0.0025
0.442	0.0025
0.4425	0.0025
0.443	0.0025
0.4435	0.0025
0.444	0.0025
0.4445	0.0025
0.445	0.0025
0.4455	0.0025
0.446	0.0025
0.4465	0.0025
0.447	0.0025
0.4475	0.0025
0.448	0.0025
0.4485	0.0025
0.449	0.0025
0.4495	0.0025
0.45	0.0025
0.4505	0.0025
0.451	0.0025
0.4515	0.0025
0.452	0.0025
0.4525	0.0025
0.453	0.0025
0.4535	0.0025
0.454	0.0025
0.4545	0.0025
0.455	0.0025
0.4555	0.0025
0.456	0.0025
0.4565	0.0025
0.457	0.0025
0.4575	0.0025
0.458	0.0025
0.4585	0.0025
0.459	0.0025
0.4595	0.0025
0.46	0.0025
0.4605	0.0025
0.461	0.0025
0.4615	0.0025
0.462	0.0025
0.4625	0.0025
0.463	0.0025
0.4635	0.0025
0.464	0.0025
0.4645	0.0025
0.465	0.0025
0.4655	0.0025
0.466	0.0025
0.4665	0.0025
0.467	0.0025
0.4675	0.0025
0.468	0.0025
0.4685	0.0025
0.469	0.0025
0.4695	0.0025
0.47	0.0025
0.4705	0.0025
0.471	0.0025
0.4715	0.0025
0.472	0.0025
0.4725	0.0025
0.473	0.0025
0.4735	0.0025
0.474	0.0025
0.4745	0.0025
0.475	0.0025
0.4755	0.0025
0.476	0.0025
0.4765	0.0025
0.477	0.0025
0.4775	0.0025
0.478	0.0025
0.4785	0.0025
0.479	0.0025
0.4795	0.0025
0.48	0.0025
0.4805	0.0025
0.481	0.0025
0.4815	0.0025
0.482	0.0025
0.4825	0.0025
0.483	0.0025
0.4835	0.0025
0.484	0.0025
0.4845	0.0025
0.485	0.0025
0.4855	0.0025
0.486	0.0025
0.4865	0.0025
0.487	0.0025
0.4875	0.0025
0.488	0.0025
0.4885	0.0025
0.489	0.0025
0.4895	0.0025
0.49	0.0025
0.4905	0.0025
0.491	0.0025
0.4915	0.0025
0.492	0.0025
0.4925	0.0025
0.493	0.0025
0.4935	0.0025
0.494	0.0025
0.4945	0.0025
0.495	0.0025
0.4955	0.0025
0.496	0.0025
0.4965	0.0025
0.497	0.0025
0.4975	0.0025
0.498	0.00202
0.4985	0.00154
0.499	0.00106
0.4995	0.00058
0.5	0.0001
0.5005	0.0001
0.501	0.0001
0.5015	0.0001
0.502	0.000167756
0.5025	0.0001
0.503	0.0001
0.5035	0.000171834
0.504	0.0001
0.5045	0.0001
0.505	0.0001
0.5055	0.000235656
0.506	0.0001
0.5065	0.000139689
0.507	0.000210864
0.5075	0.0001
0.508	0.0001
0.5085	0.000362742
0.509	0.0001
0.5095	0.0001
0.51	0.0001
0.5105	0.0001
0.511	0.0001
0.5115	0.0001
0.512	0.000103955
0.5125	0.0001
0.513	0.0001
0.5135	0.0001
0.514	0.000149487
0.5145	0.0001
0.515	0.0001
0.5155	0.000227125
0.516	0.0001
0.5165	0.000203863
0.517	0.0001
0.5175	0.0001
0.518	0.0001
0.5185	0.000212164
0.519	0.000229735
0.5195	0.0001
0.52	0.0001
0.5205	0.00130065
0.521	0.000834317
0.5215	0.000367986
0.522	0.0001
0.5225	0.0001
0.523	0.0001
0.5235	0.000413834
0.524	0.0001
0.5245	0.000129246
0.525	0.000130881
0.5255	0.000302623
0.526	0.000252948
0.5265	0.0001
0.527	0.000103265
0.5275	0.0001
0.528	0.000168736
0.5285	0.000275147
0.529	0.0001
0.5295	0.000148043
0.53	0.0001
0.5305	0.000401501
0.531	0.000176167
0.5315	0.0001
0.532	0.0001
0.5325	0.00014184
0.533	0.000100857
0.5335	0.000191439
0.534	0.000584303
0.5345	0.000533534
0.535	0.0001
0.5355	0.0001
0.536	0.0001
0.5365	0.000156718
0.537	0.000158649
0.5375	0.000269895
0.538	0.000236886
0.5385	0.000105138
0.539	0.000290189
0.5395	0.0001
0.54	0.000217687
0.5405	0.000143093
0.541	0.000147898
0.5415	0.000547906
0.542	0.000133193
0.5425	0.0001
0.543	0.000360182
0.5435	0.0001
0.544	0.000719539
0.5445	0.000311098
0.545	0.0001
0.5455	0.0001
0.546	0.0001
0.5465	0.000796745
0.547	0.000350009
0.5475	0.0001
0.548	0.000469829
0.5485	0.0001
0.549	0.000103362
0.5495	0.000126578
0.55	0.000269768
0.5505	0.000305938
0.551	0.0001
0.5515	0.000251127
0.552	0.000379741
0.5525	0.0001
0.553	0.000197473
0.5535	0.0001
0.554	0.000172208
0.5545	0.000478761
0.555	0.0001
0.5555	0.0001
0.556	0.000171868
0.5565	0.000254017
0.557	0.0001
0.5575	0.000112841
0.558	0.00030016
0.5585	0.000140208
0.559	0.000109078
0.5595	0.000527992
0.56	0.0001
0.5605	0.000177932
0.561	0.000136952
0.5615	0.00045979
0.562	0.000526544
0.5625	0.0001
0.563	0.0001
0.5635	0.000107441
0.564	0.0001
0.5645	0.0001
0.565	0.00105103
0.5655	0.0005986
0.566	0.000146172
0.5665	0.000113421
0.567	0.000539141
0.5675	0.0001
0.568	0.0001
0.5685	0.0001
0.569	0.000815416
0.5695	0.000546903
0.57	0.0001
0.5705	0.0001
0.571	0.0001
0.5715	0.000583429
0.572	0.000136568
0.5725	0.0001
0.573	0.0001
0.5735	0.000144248
0.574	0.00048027
0.5745	0.0001
0.575	0.000136542
0.5755	0.000193165
0.576	0.000366541
0.5765	0.0001
0.577	0.0001
0.5775	0.000221752
0.578	0.000235628
0.5785	0.000174043
0.579	0.0001
0.5795	0.000449761
0.58	0.0001
0.5805	0.000113667
0.581	0.000168921
0.5815	0.00021361
0.582	0.000334578
0.5825	0.0001
0.583	0.000528451
0.5835	0.000122789
0.584	0.0001
0.5845	0.000393867
0.585	0.0001
0.5855	0.000412913
0.586	0.0001
0.5865	0.0001
0.587	0.000465568
0.5875	0.0001
0.588	0.00211905
0.5885	0.00221429
0.589	0.00230952
0.5895	0.00240476
0.59	0.0025
0.5905	0.0025
0.591	0.0025
0.5915	0.0025
0.592	0.0025
0.5925	0.0025
0.593	0.0025
0.5935	0.0025
0.594	0.0025
0.5945	0.0025
0.595	0.0025
0.5955	0.0025
0.596	0.0025
0.5965	0.0025
0.597	0.0025
0.5975	0.0025
0.598	0.0025
0.5985	0.0025
0.599	0.0025
0.5995	0.0025
0.6	0.0025
0.6005	0.0025
0.601	0.0025
0.6015	0.0025
0.602	0.0025
0.6025	0.0025
0.603	0.0025
0.6035	0.0025
0.604	0.0025
0.6045	0.0025
0.605	0.0025
0.6055	0.0025
0.606	0.0025
0.6065	0.0025
0.607	0.0025
0.6075	0.0025
0.608	0.0025
0.6085	0.0025
0.609	0.0025
0.6095	0.0025
0.61	0.0025
0.6105	0.0025
0.611	0.0025
0.6115	0.0025
0.612	0.0025
0.6125	0.0025
0.613	0.0025
0.6135	0.0025
0.614	0.0025
0.6145	0.0025
0.615	0.0025
0.6155	0.0025
0.616	0.0025
0.6165	0.0025
0.617	0.0025
0.6175	0.0025
0.618	0.0025
0.6185	0.0025
0.619	0.0025
0.6195	0.0025
0.62	0.0025
0.6205	0.0025
0.621	0.0025
0.6215	0.0025
0.622	0.0025
0.6225	0.0025
0.623	0.0025
0.6235	0.0025
0.624	0.0025
0.6245	0.0025
0.625	0.0025
0.6255	0.0025
0.626	0.0025
0.6265	0.0025
0.627	0.0025
0.6275	0.0025
0.628	0.0025
0.6285	0.0025
0.629	0.0025
0.6295	0.0025
0.63	0.0025
0.6305	0.0025
0.631	0.0025
0.6315	0.0025
0.632	0.0025
0.6325	0.0025
0.633	0.0025
0.6335	0.0025
0.634	0.0025
0.6345	0.0025
0.635	0.0025
0.6355	0.0025
0.636	0.0025
0.6365	0.0025
0.637	0.0025
0.6375	0.0025
0.638	0.0025
0.6385	0.0025
0.639	0.0025
0.6395	0.0025
0.64	0.0025
0.6405	0.0025
0.641	0.0025
0.6415	0.0025
0.642	0.0025
0.6425	0.0025
0.643	0.0025
0.6435	0.0025
0.644	0.0025
0.6445	0.0025
0.645	0.0025
0.6455	0.0025
0.646	0.0025
0.6465	0.0025
0.647	0.0025
0.6475	0.0025
0.648	0.0025
0.6485	0.0025
0.649	0.0025
0.6495	0.0025
0.65	0.0025
0.6505	0.0025
0.651	0.0025
0.6515	0.0025
0.652	0.0025
0.6525	0.0025
0.653	0.0025
0.6535	0.0025
0.654	0.0025
0.6545	0.0025
0.655	0.0025
0.6555	0.0025
0.656	0.0025
0.6565	0.0025
0.657	0.0025
0.6575	0.0025
0.658	0.0025
0.6585	0.0025
0.659	0.0025
0.6595	0.0025
0.66	0.0025
0.6605	0.0025
0.661	0.0025
0.6615	0.0025
0.662	0.0025
0.6625	0.0025
0.663	0.0025
0.6635	0.0025
0.664	0.0025
0.6645	0.0025
0.665	0.0025
0.6655	0.0025
0.666	0.0025
0.6665	0.0025
0.667	0.0025
0.6675	0.0025
0.668	0.0025
0.6685	0.0025
0.669	0.0025
0.6695	0.0025
0.67	0.0025
0.6705	0.0025
0.671	0.0025
0.6715	0.0025
0.672	0.0025
0.6725	0.0025
0.673	0.0025
0.6735	0.0025
0.674	0.0025
0.6745	0.0025
0.675	0.0025
0.6755	0.0025
0.676	0.0025
0.6765	0.0025
0.677	0.0025
0.6775	0.0025
0.678	0.0025
0.6785	0.0025
0.679	0.0025
0.6795	0.0025
0.68	0.0025
0.6805	0.0025
0.681	0.0025
0.6815	0.0025
0.682	0.0025
0.6825	0.0025
0.683	0.0025
0.6835	0.0025
0.684	0.0025
0.6845	0.0025
0.685	0.0025
0.6855	0.0025
0.686	0.0025
0.6865	0.0025
0.687	0.0025
0.6875	0.0025
0.688	0.0025
0.6885	0.0025
0.689	0.0025
0.6895	0.0025
0.69	0.0025
0.6905	0.0025
0.691	0.0025
0.6915	0.0025
0.692	0.0025
0.6925	0.0025
0.693	0.0025
0.6935	0.0025
0.694	0.0025
0.6945	0.0025
0.695	0.0025
0.6955	0.0025
0.696	0.0025
0.6965	0.0025
0.697	0.0025
0.6975	0.0025
0.698	0.0025
0.6985	0.0025
0.699	0.0025
0.6995	0.0025
0.7	0.0025
0.7005	0.0025
0.701	0.0025
0.7015	0.0025
0.702	0.0025
0.7025	0.0025
0.703	0.0025
0.7035	0.0025
0.704	0.0025
0.7045	0.0025
0.705	0.0025
0.7055	0.0025
0.706	0.0025
0.7065	0.0025
0.707	0.0025
0.7075	0.0025
0.708	0.0025
0.7085	0.0025
0.709	0.0025
0.7095	0.0025
0.71	0.0025
0.7105	0.0025
0.711	0.0025
0.7115	0.0025
0.712	0.0025
0.7125	0.0025
0.713	0.0025
0.7135	0.0025
0.714	0.0025
0.7145	0.0025
0.715	0.0025
0.7155	0.0025
0.716	0.0025
0.7165	0.0025
0.717	0.0025
0.7175	0.0025
0.718	0.0025
0.7185	0.0025
0.719	0.0025
0.7195	0.0025
0.72	0.0025
0.7205	0.0025
0.721	0.0025
0.7215	0.0025
0.722	0.0025
0.7225	0.0025
0.723	0.0025
0.7235	0.0025
0.724	0.0025
0.7245	0.0025
0.725	0.0025
0.7255	0.0025
0.726	0.0025
0.7265	0.0025
0.727	0.0025
0.7275	0.0025
0.728	0.0025
0.7285	0.0025
0.729	0.0025
0.7295	0.0025
0.73	0.0025
0.7305	0.0025
0.731	0.0025
0.7315	0.0025
0.732	0.0025
0.7325	0.0025
0.733	0.0025
0.7335	0.0025
0.734	0.0025
0.7345	0.0025
0.735	0.0025
0.7355	0.0025
0.736	0.0025
0.7365	0.0025
0.737	0.0025
0.7375	0.0025
0.738	0.0025
0.7385	0.0025
0.739	0.0025
0.7395	0.0025
0.74	0.0025
0.7405	0.0025
0.741	0.0025
0.7415	0.0025
0.742	0.0025
0.7425	0.0025
0.743	0.0025
0.7435	0.0025
0.744	0.0025
0.7445	0.0025
0.745	0.0025
0.7455	0.0025
0.746	0.0025
0.7465	0.0025
0.747	0.0025
0.7475	0.0025
0.748	0.0025
0.7485	0.0025
0.749	0.0025
0.7495	0.0025
0.75	0.0025
0.7505	0.0025
0.751	0.0025
0.7515	0.0025
0.752	0.0025
0.7525	0.0025
0.753	0.0025
0.7535	0.0025
0.754	0.0025
0.7545	0.0025
0.755	0.0025
0.7555	0.0025
0.756	0.0025
0.7565	0.0025
0.757	0.0025
0.7575	0.0025
0.758	0.0025
0.7585	0.0025
0.759	0.0025
0.7595	0.0025
0.76	0.0025
0.7605	0.0025
0.761	0.0025
0.7615	0.0025
0.762	0.0025
0.7625	0.0025
0.763	0.0025
0.7635	0.0025
0.764	0.0025
0.7645	0.0025
0.765	0.0025
0.7655	0.0025
0.766	0.0025
0.7665	0.0025
0.767	0.0025
0.7675	0.0025
0.768	0.0025
0.7685	0.0025
0.769	0.0025
0.7695	0.0025
0.77	0.0025
0.7705	0.0025
0.771	0.0025
0.7715	0.0025
0.772	0.0025
0.7725	0.0025
0.773	0.0025
0.7735	0.0025
0.774	0.0025
0.7745	0.0025
0.775	0.0025
0.7755	0.0025
0.776	0.0025
0.7765	0.0025
0.777	0.0025
0.7775	0.0025
0.778	0.0025
0.7785	0.0025
0.779	0.0025
0.7795	0.0025
0.78	0.0025
0.7805	0.0025
0.781	0.0025
0.7815	0.0025
0.782	0.0025
0.7825	0.0025
0.783	0.0025
0.7835	0.0025
0.784	0.0025
0.7845	0.0025
0.785	0.0025
0.7855	0.0025
0.786	0.0025
0.7865	0.0025
0.787	0.0025
0.7875	0.0025
0.788	0.0025
0.7885	0.0025
0.789	0.0025
0.7895	0.0025
0.79	0.0025
0.7905	0.0025
0.791	0.0025
0.7915	0.0025
0.792	0.0025
0.7925	0.0025
0.793	0.0025
0.7935	0.0025
0.794	0.0025
0.7945	0.0025
0.795	0.0025
0.7955	0.0025
0.796	0.0025
0.7965	0.0025
0.797	0.0025
0.7975	0.0025
0.798	0.0025
0.7985	0.0025
0.799	0.0025
0.7995	0.0025
0.8	0.0025
0.8005	0.0025
0.801	0.0025
0.8015	0.0025
0.802	0.0025
0.8025	0.0025
0.803	0.0025
0.8035	0.0025
0.804	0.0025
0.8045	0.0025
0.805	0.0025
0.8055	0.0025
0.806	0.0025
0.8065	0.0025
0.807	0.0025
0.8075	0.0025
0.808	0.0025
0.8085	0.0025
0.809	0.0025
0.8095	0.0025
0.81	0.0025
0.8105	0.0025
0.811	0.0025
0.8115	0.0025
0.812	0.0025
0.8125	0.0025
0.813	0.0025
0.8135	0.0025
0.814	0.0025
0.8145	0.0025
0.815	0.0025
0.8155	0.0025
0.816	0.0025
0.8165	0.0025
0.817	0.0025
0.8175	0.0025
0.818	0.0025
0.8185	0.0025
0.819	0.0025
0.8195	0.0025
0.82	0.0025
0.8205	0.0025
0.821	0.0025
0.8215	0.0025
0.822	0.0025
0.8225	0.0025
0.823	0.0025
0.8235	0.0025
0.824	0.0025
0.8245	0.0025
0.825	0.0025
0.8255	0.0025
0.826	0.0025
0.8265	0.0025
0.827	0.0025
0.8275	0.0025
0.828	0.0025
0.8285	0.0025
0.829	0.0025
0.8295	0.0025
0.83	0.0025
0.8305	0.0025
0.831	0.0025
0.8315	0.0025
0.832	0.0025
0.8325	0.0025
0.833	0.0025
0.8335	0.0025
0.834	0.0025
0.8345	0.0025
0.835	0.0025
0.8355	0.0025
0.836	0.0025
0.8365	0.0025
0.837	0.0025
0.8375	0.0025
0.838	0.0025
0.8385	0.0025
0.839	0.0025
0.8395	0.0025
0.84	0.0025
0.8405	0.0025
0.841	0.0025
0.8415	0.0025
0.842	0.0025
0.8425	0.0025
0.843	0.0025
0.8435	0.0025
0.844	0.0025
0.8445	0.0025
0.845	0.0025
0.8455	0.0025
0.846	0.0025
0.8465	0.0025
0.847	0.0025
0.8475	0.0025
0.848	0.0025
0.8485	0.0025
0.849	0.0025
0.8495	0.0025
0.85	0.0025
0.8505	0.0025
0.851	0.0025
0.8515	0.0025
0.852	0.0025
0.8525	0.0025
0.853	0.0025
0.8535	0.0025
0.854	0.0025
0.8545	0.0025
0.855	0.0025
0.8555	0.0025
0.856	0.0025
0.8565	0.0025
0.857	0.0025
0.8575	0.0025
0.858	0.0025
0.8585	0.0025
0.859	0.0025
0.8595	0.0025
0.86	0.0025
0.8605	0.0025
0.861	0.0025
0.8615	0.0025
0.862	0.0025
0.8625	0.0025
0.863	0.0025
0.8635	0.0025
0.864	0.0025
0.8645	0.0025
0.865	0.0025
0.8655	0.0025
0.866	0.0025
0.8665	0.0025
0.867	0.0025
0.8675	0.0025
0.868	0.0025
0.8685	0.0025
0.869	0.0025
0.8695	0.0025
0.87	0.0025
0.8705	0.0025
0.871	0.0025
0.8715	0.0025
0.872	0.0025
0.8725	0.0025
0.873	0.0025
0.8735	0.0025
0.874	0.0025
0.8745	0.0025
0.875	0.0025
0.8755	0.0025
0.876	0.0025
0.8765	0.0025
0.877	0.0025
0.8775	0.0025
0.878	0.0025
0.8785	0.0025
0.879	0.0025
0.8795	0.0025
0.88	0.0025
0.8805	0.0025
0.881	0.0025
0.8815	0.0025
0.882	0.0025
0.8825	0.0025
0.883	0.0025
0.8835	0.0025
0.884	0.0025
0.8845	0.0025
0.885	0.0025
0.8855	0.0025
0.886	0.0025
0.8865	0.0025
0.887	0.0025
0.8875	0.0025
0.888	0.0025
0.8885	0.0025
0.889	0.0025
0.8895	0.0025
0.89	0.0025
0.8905	0.0025
0.891	0.0025
0.8915	0.0025
0.892	0.0025
0.8925	0.0025
0.893	0.0025
0.8935	0.0025
0.894	0.0025
0.8945	0.0025
0.895	0.0025
0.8955	0.0025
0.896	0.0025
0.8965	0.0025
0.897	0.0025
0.8975	0.0025
0.898	0.0025
0.8985	0.0025
0.899	0.0025
0.8995	0.0025
0.9	0.0025
0.9005	0.0025
0.901	0.0025
0.9015	0.0025
0.902	0.0025
0.9025	0.0025
0.903	0.0025
0.9035	0.0025
0.904	0.0025
0.9045	0.0025
0.905	0.0025
0.9055	0.0025
0.906	0.0025
0.9065	0.0025
0.907	0.0025
0.9075	0.0025
0.908	0.0025
0.9085	0.0025
0.909	0.0025
0.9095	0.0025
0.91	0.0025
0.9105	0.0025
0.911	0.0025
0.9115	0.0025
0.912	0.0025
0.9125	0.0025
0.913	0.0025
0.9135	0.0025
0.914	0.0025
0.9145	0.0025
0.915	0.0025
0.9155	0.0025
0.916	0.0025
0.9165	0.0025
0.917	0.0025
0.9175	0.0025
0.918	0.0025
0.9185	0.0025
0.919	0.0025
0.9195	0.0025
0.92	0.0025
0.9205	0.0025
0.921	0.0025
0.9215	0.0025
0.922	0.0025
0.9225	0.0025
0.923	0.0025
0.9235	0.0025
0.924	0.0025
0.9245	0.0025
0.925	0.0025
0.9255	0.0025
0.926	0.0025
0.9265	0.0025
0.927	0.0025
0.9275	0.0025
0.928	0.0025
0.9285	0.0025
0.929	0.0025
0.9295	0.0025
0.93	0.0025
0.9305	0.0025
0.931	0.0025
0.9315	0.0025
0.932	0.0025
0.9325	0.0025
0.933	0.0025
0.9335	0.0025
0.934	0.0025
0.9345	0.0025
0.935	0.0025
0.9355	0.0025
0.936	0.0025
0.9365	0.0025
0.937	0.0025
0.9375	0.0025
0.938	0.0025
0.9385	0.0025
0.939	0.0025
0.9395	0.0025
0.94	0.0025
0.9405	0.0025
0.941	0.0025
0.9415	0.0025
0.942	0.0025
0.9425	0.0025
0.943	0.0025
0.9435	0.0025
0.944	0.0025
0.9445	0.0025
0.945	0.0025
0.9455	0.0025
0.946	0.0025
0.9465	0.0025
0.947	0.0025
0.9475	0.0025
0.948	0.0025
0.9485	0.0025
0.949	0.0025
0.9495	0.0025
0.95	0.0025
0.9505	0.0025
0.951	0.0025
0.9515	0.0025
0.952	0.0025
0.9525	0.0025
0.953	0.0025
0.9535	0.0025
0.954	0.0025
0.9545	0.0025
0.955	0.0025
0.9555	0.0025
0.956	0.0025
0.9565	0.0025
0.957	0.0025
0.9575	0.0025
0.958	0.0025
0.9585	0.0025
0.959	0.0025
0.9595	0.0025
0.96	0.0025
0.9605	0.0025
0.961	0.0025
0.9615	0.0025
0.962	0.0025
0.9625	0.0025
0.963	0.0025
0.9635	0.0025
0.964	0.0025
0.9645	0.0025
0.965	0.0025
0.9655	0.0025
0.966	0.0025
0.9665	0.0025
0.967	0.0025
0.9675	0.0025
0.968	0.0025
0.9685	0.0025
0.969	0.0025
0.9695	0.0025
0.97	0.0025
0.9705	0.0025
0.971	0.0025
0.9715	0.0025
0.972	0.0025
0.9725	0.0025
0.973	0.0025
0.9735	0.0025
0.974	0.0025
0.9745	0.0025
0.975	0.0025
0.9755	0.0025
0.976	0.0025
0.9765	0.0025
0.977	0.0025
0.9775	0.0025
0.978	0.0025
0.9785	0.0025
0.979	0.0025
0.9795	0.0025
0.98	0.0025
0.9805	0.0025
0.981	0.0025
0.9815	0.0025
0.982	0.0025
0.9825	0.0025
0.983	0.0025
0.9835	0.0025
0.984	0.0025
0.9845	0.0025
0.985	0.0025
0.9855	0.0025
0.986	0.0025
0.9865	0.0025
0.987	0.0025
0.9875	0.0025
0.988	0.0025
0.9885	0.0025
0.989	0.0025
0.9895	0.0025
0.99	0.0025
0.9905	0.0025
0.991	0.0025
0.9915	0.0025
0.992	0.0025
0.9925	0.0025
0.993	0.0025
0.9935	0.0025
0.994	0.0025
0.9945	0.0025
0.995	0.0025
0.9955	0.0025
0.996	0.0025
0.9965	0.0025
0.997	0.0025
0.9975	0.0025
0.998	0.0025
0.9985	0.0025
0.999	0.0025
0.9995	0.0025
1	0.0025


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-02_fractional_Theta_adaptive_u_diff_not_on_ref_time_steps_full.dat <==
0	0.0025
0.0025	0.0025
0.005	0.0025
0.0075	0.0025
0.01	0.0025
0.0125	0.0025
0.015	0.0025
0.0175	0.0025
0.02	0.0025
0.0225	0.0025
0.025	0.0025
0.0275	0.0025
0.03	0.0025
0.0325	0.0025
0.035	0.0025
0.0375	0.0025
0.04	0.0025
0.0425	0.0025
0.045	0.0025
0.0475	0.0025
0.05	0.0025
0.0525	0.0025
0.055	0.0025
0.0575	0.0025
0.06	0.0025
0.0625	0.0025
0.065	0.0025
0.0675	0.0025
0.07	0.0025
0.0725	0.0025
0.075	0.0025
0.0775	0.0025
0.08	0.0025
0.0825	0.0025
0.085	0.0025
0.0875	0.0025
0.09	0.0025
0.0925	0.0025
0.095	0.0025
0.0975	0.0025
0.1	0.0001
0.1001	0.0001
0.1002	0.0001
0.1003	0.0001
0.1004	0.0001
0.1005	0.0001
0.1006	0.0001
0.1007	0.0001
0.1008	0.0001
0.1009	0.0001
0.101	0.0001
0.1011	0.0001
0.1012	0.0001
0.1013	0.0001
0.1014	0.0001
0.1015	0.0001
0.1016	0.0001
0.1017	0.0001
0.1018	0.0001
0.1019	0.000118933
0.102019	0.000129004
0.102148	0.0001
0.102248	0.0001
0.102348	0.0001
0.102448	5.20635e-05
0.1025	0.0001
0.1026	0.0001
0.1027	0.0001
0.1028	0.0001
0.1029	0.0001
0.103	0.0001
0.1031	0.0001
0.1032	0.000108209
0.103308	0.000135826
0.103444	0.000594071
0.104038	0.0001
0.104138	0.0001
0.104238	0.0001
0.104338	0.0001
0.104438	0.0001
0.104538	0.0001
0.104638	0.0001
0.104738	0.0001
0.104838	0.0001
0.104938	6.18942e-05
0.105	0.0001
0.1051	0.0001
0.1052	0.0001
0.1053	0.0001
0.1054	0.000110981
0.105511	0.000148531
0.10566	0.0001
0.10576	0.0001
0.10586	0.000105144
0.105965	0.000609353
0.106574	0.0001
0.106674	0.0001
0.106774	0.0001
0.106874	0.0001
0.106974	0.0001
0.107074	0.0001
0.107174	0.0001
0.107274	0.0001
0.107374	0.0001
0.107474	2.599e-05
0.1075	0.0001
0.1076	0.000147063
0.107747	0.0001
0.107847	0.0001
0.107947	0.0001
0.108047	0.000113513
0.108161	0.000124278
0.108285	0.000132761
0.108418	0.000206575
0.108624	0.0001
0.108724	0.0001
0.108824	0.0001
0.108924	0.0001
0.109024	0.0001
0.109124	0.0001
0.109224	0.0001
0.109324	0.0001
0.109424	0.0001
0.109524	0.0001
0.109624	0.0001
0.109724	0.0001
0.109824	0.0001
0.109924	7.58096e-05
0.11	0.0001
0.1101	0.0001
0.1102	0.0001
0.1103	0.0001
0.1104	0.0001
0.1105	0.0001
0.1106	0.0001
0.1107	0.0001
0.1108	0.0001
0.1109	0.0001
0.111	0.0001
0.1111	0.0001
0.1112	0.0001
0.1113	0.0001
0.1114	0.0001
0.1115	0.0001
0.1116	0.0001
0.1117	0.0001
0.1118	0.0001
0.1119	0.0001
0.112	0.0001
0.1121	0.0001
0.1122	0.0001
0.1123	0.0001
0.1124	0.0001
0.1125	0.0001
0.1126	0.0001
0.1127	0.0001
0.1128	0.0001
0.1129	0.0001
0.113	0.0001
0.1131	0.0001
0.1132	0.0001
0.1133	0.0001
0.1134	0.0001
0.1135	0.000102402
0.113602	0.000106465
0.113709	0.000129872
0.113839	0.000147572
0.113986	0.0001
0.114086	0.0001
0.114186	0.0001
0.114286	0.0001
0.114386	0.0001
0.114486	0.000513688
0.115	0.0001
0.1151	0.0001
0.1152	0.0001
0.1153	0.0001
0.1154	0.0001
0.1155	0.0001
0.1156	0.0001
0.1157	0.0001
0.1158	0.0001
0.1159	0.0001
0.116	0.0001
0.1161	0.0001
0.1162	0.0001
0.1163	0.0001
0.1164	0.000108995
0.116509	0.000194138
0.116703	0.000194138
0.116897	0.0001
0.116997	0.0001
0.117097	0.0001
0.117197	0.0001
0.117297	0.00020273
0.1175	0.0001
0.1176	0.0001
0.1177	0.000155736
0.117856	0.000400628
0.118256	0.0001
0.118356	0.0001
0.118456	0.0001
0.118556	0.0001
0.118656	0.0001
0.118756	0.0001
0.118856	0.00049313
0.119349	0.0001
0.119449	0.0001
0.119549	0.0001
0.119649	0.0001
0.119749	0.0001
0.119849	0.0001
0.119949	5.05051e-05
0.12	0.0001
0.1201	0.0001
0.1202	0.0001
0.1203	0.000104944
0.120405	0.000609697
0.121015	0.0001
0.121115	0.0001
0.121215	0.0001
0.121315	0.0001
0.121415	0.0001
0.121515	0.0001
0.121615	0.0001
0.121715	0.0001
0.121815	0.0001
0.121915	0.0001
0.122015	0.0001
0.122115	0.0001
0.122215	0.0001
0.122315	0.0001
0.122415	8.53586e-05
0.1225	0.000217172
0.122717	0.0001
0.122817	0.0001
0.122917	0.0001
0.123017	0.0001
0.123117	0.0001
0.123217	0.0001
0.123317	0.000242017
0.123559	0.0001
0.123659	0.0001
0.123759	0.0001
0.123859	0.0001
0.123959	0.0001
0.124059	0.0001
0.124159	0.000479424
0.124639	0.0001
0.124739	0.0001
0.124839	0.0001
0.124939	6.13863e-05
0.125	0.0001
0.1251	0.0001
0.1252	0.0001
0.1253	0.0001
0.1254	0.0001
0.1255	0.0001
0.1256	0.0001
0.1257	0.000199962
0.1259	0.0001
0.126	0.0001
0.1261	0.0001
0.1262	0.0001
0.1263	0.0001
0.1264	0.000111655
0.126512	0.000988383
0.1275	0.0001
0.1276	0.0001
0.1277	0.0001
0.1278	0.0001
0.1279	0.0001
0.128	0.0001
0.1281	0.0001
0.1282	0.0001
0.1283	0.0001
0.1284	0.0001
0.1285	0.0001
0.1286	0.0001
0.1287	0.0001
0.1288	0.0001
0.1289	0.0001
0.129	0.000341773
0.129342	0.0001
0.129442	0.0001
0.129542	0.0001
0.129642	0.0001
0.129742	0.0001
0.129842	0.0001
0.129942	5.8227e-05
0.13	0.0001
0.1301	0.000110323
0.13021	0.000164406
0.130375	0.000287272
0.130662	0.0001
0.130762	0.0001
0.130862	0.0001
0.130962	0.0001
0.131062	0.0001
0.131162	0.000213674
0.131376	0.000301782
0.131677	0.0001
0.131777	0.0001
0.131877	0.0001
0.131977	0.0001
0.132077	0.000220182
0.132298	0.0001
0.132398	0.0001
0.132498	2.36171e-06
0.1325	0.0001
0.1326	0.00110887
0.133709	0.0001
0.133809	0.0001
0.133909	0.0001
0.134009	0.0001
0.134109	0.0001
0.134209	0.0001
0.134309	0.0001
0.134409	0.0001
0.134509	0.0001
0.134609	0.0001
0.134709	0.0001
0.134809	0.0001
0.134909	9.11325e-05
0.135	0.0001
0.1351	0.0001
0.1352	0.000158115
0.135358	0.000207147
0.135565	0.000207147
0.135772	0.0001
0.135872	0.0001
0.135972	0.0001
0.136072	0.000112591
0.136185	0.000163601
0.136349	0.000519274
0.136868	0.0001
0.136968	0.0001
0.137068	0.0001
0.137168	0.0001
0.137268	0.0001
0.137368	0.000109261
0.137477	2.28634e-05
0.1375	0.0001
0.1376	0.000224117
0.137824	0.00029259
0.138117	0.0001
0.138217	0.0001
0.138317	0.0001
0.138417	0.0001
0.138517	0.000144834
0.138662	0.000164939
0.138826	0.00018492
0.139011	0.000623668
0.139635	0.0001
0.139735	0.0001
0.139835	0.0001
0.139935	6.49315e-05
0.14	0.0001
0.1401	0.000101804
0.140202	0.000101804
0.140304	0.000119144
0.140423	0.000119144
0.140542	0.000122536
0.140664	0.000311024
0.140975	0.0001
0.141075	0.0001
0.141175	0.0001
0.141275	0.000108217
0.141384	0.000108217
0.141492	0.000129231
0.141621	0.000613249
0.142234	0.00026563
0.1425	0.0001
0.1426	0.0001
0.1427	0.0001
0.1428	0.0001
0.1429	0.0001
0.143	0.0001
0.1431	0.0001
0.1432	0.000219339
0.143419	0.0001
0.143519	0.0001
0.143619	0.0001
0.143719	0.000234513
0.143954	0.000393378
0.144347	0.0001
0.144447	0.0001
0.144547	0.0001
0.144647	0.0001
0.144747	0.0001
0.144847	0.0001
0.144947	5.27692e-05
0.145	0.000165948
0.145166	0.0001
0.145266	0.0001
0.145366	0.000113726
0.14548	0.000289293
0.145769	0.000791836
0.146561	0.0001
0.146661	0.0001
0.146761	0.0001
0.146861	0.0001
0.146961	0.0001
0.147061	0.0001
0.147161	0.000103936
0.147265	0.000235261
0.1475	0.0001
0.1476	0.0001
0.1477	0.0001
0.1478	0.000359049
0.148159	0.0001
0.148259	0.0001
0.148359	0.0001
0.148459	0.000140752
0.1486	0.0001565
0.148756	0.000170878
0.148927	0.000199066
0.149126	0.000317889
0.149444	0.0001
0.149544	0.0001
0.149644	0.0001
0.149744	0.000172395
0.149917	8.34711e-05
0.15	0.0001
0.1501	0.000101324
0.150201	0.000148811
0.15035	0.00124621
0.151596	0.0001
0.151696	0.0001
0.151796	0.0001
0.151896	0.0001
0.151996	0.0001
0.152096	0.0001
0.152196	0.000296744
0.152493	6.90873e-06
0.1525	0.0001
0.1526	0.0001
0.1527	0.0001
0.1528	0.000184929
0.152985	0.000379196
0.153364	0.0001
0.153464	0.0001
0.153564	0.0001
0.153664	0.000168114
0.153832	0.000202505
0.154035	0.0001
0.154135	0.0001
0.154235	0.0001
0.154335	0.00040181
0.154737	0.000263446
0.155	0.0001
0.1551	0.0001
0.1552	0.0001
0.1553	0.000415375
0.155715	0.0001
0.155815	0.0001
0.155915	0.0001
0.156015	0.000164169
0.15618	0.000168326
0.156348	0.0001
0.156448	0.0001
0.156548	0.000108813
0.156657	0.000843317
0.1575	0.0024766
0.159977	2.3401e-05
0.16	0.0001
0.1601	0.0024
0.1625	0.0025
0.165	0.0025
0.1675	0.0025
0.17	0.0025
0.1725	0.0025
0.175	0.0025
0.1775	0.0025
0.18	0.0025
0.1825	0.0025
0.185	0.0025
0.1875	0.0025
0.19	0.0025
0.1925	0.0025
0.195	0.0025
0.1975	0.0025
0.2	0.0025
0.2025	0.0025
0.205	0.0025
0.2075	0.0025
0.21	0.0025
0.2125	0.0025
0.215	0.0025
0.2175	0.0025
0.22	0.0025
0.2225	0.0025
0.225	0.0025
0.2275	0.0025
0.23	0.0025
0.2325	0.0025
0.235	0.0025
0.2375	0.0025
0.24	0.0025
0.2425	0.0025
0.245	0.0025
0.2475	0.0025
0.25	0.0025
0.2525	0.0025
0.255	0.0025
0.2575	0.0025
0.26	0.0025
0.2625	0.0025
0.265	0.0025
0.2675	0.0025
0.27	0.0025
0.2725	0.0025
0.275	0.0025
0.2775	0.0025
0.28	0.0025
0.2825	0.0025
0.285	0.0025
0.2875	0.0025
0.29	0.0025
0.2925	0.0025
0.295	0.0025
0.2975	0.0025
0.3	0.0001
0.3001	0.0001
0.3002	0.0001
0.3003	0.0001
0.3004	0.0001
0.3005	0.0001
0.3006	0.0001
0.3007	0.0001
0.3008	0.0001
0.3009	0.0001
0.301	0.0001
0.3011	0.0001
0.3012	0.0001
0.3013	0.0001
0.3014	0.0001
0.3015	0.0001
0.3016	0.0001
0.3017	0.000167805
0.301868	0.0001
0.301968	0.0001
0.302068	0.0001
0.302168	0.0001
0.302268	0.0001
0.302368	0.0001
0.302468	3.21949e-05
0.3025	0.0001
0.3026	0.0001
0.3027	0.0001
0.3028	0.0001
0.3029	0.0001
0.303	0.0001
0.3031	0.000113346
0.303213	0.000147136
0.30336	0.000197139
0.303558	0.0001
0.303658	0.0001
0.303758	0.0001
0.303858	0.0001
0.303958	0.0001
0.304058	0.0001
0.304158	0.0001
0.304258	0.0001
0.304358	0.0001
0.304458	0.0001
0.304558	0.00013829
0.304696	0.0001
0.304796	0.0001
0.304896	0.0001
0.304996	4.08886e-06
0.305	0.0001
0.3051	0.000341227
0.305441	0.0001
0.305541	0.0001
0.305641	0.0001
0.305741	0.0001
0.305841	0.0001
0.305941	0.0001
0.306041	0.000143695
0.306185	0.0001
0.306285	0.0001
0.306385	0.000157431
0.306542	0.000337867
0.30688	0.0001
0.30698	0.0001
0.30708	0.0001
0.30718	0.0001
0.30728	0.0001
0.30738	0.0001
0.30748	1.97799e-05
0.3075	0.0001
0.3076	0.000148556
0.307749	0.000362085
0.308111	0.0001
0.308211	0.0001
0.308311	0.0001
0.308411	0.0001
0.308511	0.0001
0.308611	0.0001
0.308711	0.0001
0.308811	0.0001
0.308911	0.0001
0.309011	0.0001
0.309111	0.0001
0.309211	0.0001
0.309311	0.0001
0.309411	0.0001
0.309511	0.0001
0.309611	0.0001
0.309711	0.0001
0.309811	0.0001
0.309911	8.93586e-05
0.31	0.0001
0.3101	0.0001
0.3102	0.0001
0.3103	0.0001
0.3104	0.0001
0.3105	0.0001
0.3106	0.0001
0.3107	0.0001
0.3108	0.0001
0.3109	0.0001
0.311	0.0001
0.3111	0.0001
0.3112	0.0001
0.3113	0.0001
0.3114	0.0001
0.3115	0.0001
0.3116	0.0001
0.3117	0.0001
0.3118	0.0001
0.3119	0.0001
0.312	0.0001
0.3121	0.0001
0.3122	0.0001
0.3123	0.0001
0.3124	0.0001
0.3125	0.0001
0.3126	0.0001
0.3127	0.0001
0.3128	0.0001
0.3129	0.0001
0.313	0.0001
0.3131	0.0001
0.3132	0.0001
0.3133	0.000101272
0.313401	0.000104014
0.313505	0.000116405
0.313622	0.000131608
0.313753	0.0001
0.313853	0.0001
0.313953	0.0001
0.314053	0.0001
0.314153	0.0001
0.314253	0.000394263
0.314648	0.0001
0.314748	0.0001
0.314848	0.0001
0.314948	5.2438e-05
0.315	0.0001
0.3151	0.0001
0.3152	0.0001
0.3153	0.0001
0.3154	0.0001
0.3155	0.0001
0.3156	0.0001
0.3157	0.000183326
0.315883	0.0001
0.315983	0.0001
0.316083	0.0001
0.316183	0.0001
0.316283	0.0001
0.316383	0.000161967
0.316545	0.000241221
0.316787	0.0001
0.316887	0.0001
0.316987	0.0001
0.317087	0.0001
0.317187	0.000142902
0.317329	0.000170583
0.3175	0.000170583
0.317671	0.000170583
0.317841	0.000193773
0.318035	0.0001
0.318135	0.0001
0.318235	0.0001
0.318335	0.000119653
0.318455	0.000216861
0.318671	0.000376619
0.319048	0.0001
0.319148	0.0001
0.319248	0.0001
0.319348	0.0001
0.319448	0.000127264
0.319575	0.000139664
0.319715	0.000139664
0.319855	0.000139664
0.319994	5.67081e-06
0.32	0.0001
0.3201	0.000301081
0.320401	0.0001
0.320501	0.0001
0.320601	0.0001
0.320701	0.0001
0.320801	0.0001
0.320901	0.0001
0.321001	0.000141548
0.321143	0.000155129
0.321298	0.0001
0.321398	0.0001
0.321498	0.000142588
0.32164	0.0001
0.32174	0.0001
0.32184	0.0001
0.32194	0.00019249
0.322133	0.0001
0.322233	0.0001
0.322333	0.0001
0.322433	6.71638e-05
0.3225	0.0001
0.3226	0.00080409
0.323404	0.0001
0.323504	0.0001
0.323604	0.0001
0.323704	0.0001
0.323804	0.0001
0.323904	0.0001
0.324004	0.0001
0.324104	0.0001
0.324204	0.0001
0.324304	0.0001
0.324404	0.0001
0.324504	0.0001
0.324604	0.0001
0.324704	0.0001
0.324804	0.00010662
0.324911	8.92899e-05
0.325	0.000116254
0.325116	0.000116254
0.325233	0.000330411
0.325563	0.0001
0.325663	0.0001
0.325763	0.0001
0.325863	0.0001
0.325963	0.0001
0.326063	0.0001
0.326163	0.000269267
0.326432	0.000269267
0.326701	0.0001
0.326801	0.0001
0.326901	0.0001
0.327001	0.0001
0.327101	0.0001
0.327201	0.0001
0.327301	0.0001
0.327401	9.8547e-05
0.3275	0.000304201
0.327804	0.0001
0.327904	0.0001
0.328004	0.0001
0.328104	0.0001
0.328204	0.0001
0.328304	0.0001
0.328404	0.000177656
0.328582	0.000190779
0.328773	0.0001
0.328873	0.0001
0.328973	0.0001
0.329073	0.0001
0.329173	0.000111712
0.329284	0.000455199
0.32974	0.0001
0.32984	0.0001
0.32994	6.04532e-05
0.33	0.0001
0.3301	0.0001
0.3302	0.0001
0.3303	0.0001
0.3304	0.0001
0.3305	0.0001
0.3306	0.0001
0.3307	0.000140563
0.330841	0.0001
0.330941	0.0001
0.331041	0.0001
0.331141	0.000149305
0.33129	0.000274625
0.331564	0.0001
0.331664	0.0001
0.331764	0.0001
0.331864	0.0001
0.331964	0.0001
0.332064	0.000235851
0.3323	0.000199656
0.3325	0.0001
0.3326	0.0001
0.3327	0.0001
0.3328	0.0001
0.3329	0.000312682
0.333213	0.000366196
0.333579	0.0001
0.333679	0.0001
0.333779	0.0001
0.333879	0.0001
0.333979	0.0001
0.334079	0.0001
0.334179	0.0001
0.334279	0.000139423
0.334418	0.0001
0.334518	0.0001
0.334618	0.000113111
0.334731	0.000193881
0.334925	7.47068e-05
0.335	0.0001
0.3351	0.0001
0.3352	0.000348825
0.335549	0.0001
0.335649	0.0001
0.335749	0.0001
0.335849	0.0001
0.335949	0.0001
0.336049	0.0001
0.336149	0.000199596
0.336348	0.000282066
0.33663	0.000282066
0.336913	0.0001
0.337013	0.0001
0.337113	0.0001
0.337213	0.000104365
0.337317	0.000108895
0.337426	7.41856e-05
0.3375	0.000194074
0.337694	0.000353308
0.338047	0.0001
0.338147	0.0001
0.338247	0.0001
0.338347	0.0001
0.338447	0.000196366
0.338644	0.000233265
0.338877	0.000233265
0.33911	0.0001
0.33921	0.0001
0.33931	0.0001
0.33941	0.000129819
0.33954	0.000459903
0.34	0.000963785
0.340964	0.0001
0.341064	0.0001
0.341164	0.0001
0.341264	0.0001
0.341364	0.0001
0.341464	0.0001
0.341564	0.0001
0.341664	0.0001
0.341764	0.0001
0.341864	0.0001
0.341964	0.0001
0.342064	0.000260124
0.342324	0.0001
0.342424	7.60919e-05
0.3425	0.0001
0.3426	0.000175529
0.342776	0.000244187
0.34302	0.0001
0.34312	0.0001
0.34322	0.0001
0.34332	0.000152143
0.343472	0.000629718
0.344102	0.000898422
0.345	0.0001
0.3451	0.0001
0.3452	0.0001
0.3453	0.0001
0.3454	0.0001
0.3455	0.0001
0.3456	0.000214603
0.345815	0.0001
0.345915	0.0001
0.346015	0.000101269
0.346116	0.000190767
0.346307	0.000496206
0.346803	0.0001
0.346903	0.0001
0.347003	0.0001
0.347103	0.000217512
0.34732	0.0001
0.34742	7.96431e-05
0.3475	0.0001
0.3476	0.000203121
0.347803	0.000527815
0.348331	0.0001
0.348431	0.0001
0.348531	0.0001
0.348631	0.00136906
0.35	0.0001
0.3501	0.0001
0.3502	0.0001
0.3503	0.0001
0.3504	0.0001
0.3505	0.0001
0.3506	0.0001
0.3507	0.0001
0.3508	0.0001
0.3509	0.0001
0.351	0.0001
0.3511	0.0001
0.3512	0.0001
0.3513	0.0001
0.3514	0.0001
0.3515	0.00012548
0.351625	0.000173866
0.351799	0.000173866
0.351973	0.0001
0.352073	0.0001
0.352173	0.000119731
0.352293	0.000207056
0.3525	0.000480613
0.352981	0.00199769
0.354978	2.16996e-05
0.355	0.0001
0.3551	0.0001
0.3552	0.0001
0.3553	0.0001
0.3554	0.0001
0.3555	0.0001
0.3556	0.0001
0.3557	0.0001
0.3558	0.0001
0.3559	0.0001
0.356	0.0001
0.3561	0.0001
0.3562	0.0001
0.3563	0.0001
0.3564	0.0001
0.3565	0.00017626
0.356676	0.0001
0.356776	0.0001
0.356876	0.0001
0.356976	0.00052374
0.3575	0.0001
0.3576	0.0001
0.3577	0.0001
0.3578	0.000449952
0.35825	0.0001
0.35835	0.0001
0.35845	0.0001
0.35855	0.0001
0.35865	0.0001
0.35875	0.0001
0.35885	0.00012846
0.358978	0.00102159
0.36	0.0001
0.3601	0.0001
0.3602	0.0001
0.3603	0.0001
0.3604	0.0001
0.3605	0.0001
0.3606	0.0001
0.3607	0.0001
0.3608	0.0001
0.3609	0.0001
0.361	0.0015
0.3625	0.0025
0.365	0.0025
0.3675	0.0025
0.37	0.0025
0.3725	0.0025
0.375	0.0025
0.3775	0.0025
0.38	0.0025
0.3825	0.0025
0.385	0.0025
0.3875	0.0025
0.39	0.0025
0.3925	0.0025
0.395	0.0025
0.3975	0.0025
0.4	0.0025
0.4025	0.0025
0.405	0.0025
0.4075	0.0025
0.41	0.0025
0.4125	0.0025
0.415	0.0025
0.4175	0.0025
0.42	0.0025
0.4225	0.0025
0.425	0.0025
0.4275	0.0025
0.43	0.0025
0.4325	0.0025
0.435	0.0025
0.4375	0.0025
0.44	0.0025
0.4425	0.0025
0.445	0.0025
0.4475	0.0025
0.45	0.0025
0.4525	0.0025
0.455	0.0025
0.4575	0.0025
0.46	0.0025
0.4625	0.0025
0.465	0.0025
0.4675	0.0025
0.47	0.0025
0.4725	0.0025
0.475	0.0025
0.4775	0.0025
0.48	0.0025
0.4825	0.0025
0.485	0.0025
0.4875	0.0025
0.49	0.0025
0.4925	0.0025
0.495	0.0025
0.4975	0.0025
0.5	0.0001
0.5001	0.0001
0.5002	0.0001
0.5003	0.0001
0.5004	0.0001
0.5005	0.0001
0.5006	0.0001
0.5007	0.0001
0.5008	0.0001
0.5009	0.0001
0.501	0.0001
0.5011	0.0001
0.5012	0.0001
0.5013	0.0001
0.5014	0.0001
0.5015	0.0001
0.5016	0.000114269
0.501714	0.0001
0.501814	0.0001
0.501914	0.0001
0.502014	0.000179033
0.502193	0.0001
0.502293	0.0001
0.502393	0.0001
0.502493	6.69762e-06
0.5025	0.0001
0.5026	0.0001
0.5027	0.0001
0.5028	0.0001
0.5029	0.0001
0.503	0.0001
0.5031	0.0001
0.5032	0.0001
0.5033	0.000121962
0.503422	0.000169898
0.503592	0.000174112
0.503766	0.0001
0.503866	0.0001
0.503966	0.0001
0.504066	0.0001
0.504166	0.0001
0.504266	0.0001
0.504366	0.0001
0.504466	0.0001
0.504566	0.0001
0.504666	0.000114692
0.504781	0.000178285
0.504959	4.10516e-05
0.505	0.0001
0.5051	0.0001
0.5052	0.0001
0.5053	0.0001
0.5054	0.000133612
0.505534	0.000269955
0.505804	0.0001
0.505904	0.0001
0.506004	0.0001
0.506104	0.0001
0.506204	0.0001
0.506304	0.000260804
0.506564	0.0001
0.506664	0.0001
0.506764	0.0001
0.506864	0.0001
0.506964	0.000112529
0.507077	0.000423101
0.5075	0.0001
0.5076	0.0001
0.5077	0.0001
0.5078	0.0001
0.5079	0.0001
0.508	0.0001
0.5081	0.0001
0.5082	0.000203282
0.508403	0.000437346
0.508841	0.0001
0.508941	0.0001
0.509041	0.0001
0.509141	0.0001
0.509241	0.0001
0.509341	0.0001
0.509441	0.0001
0.509541	0.0001
0.509641	0.0001
0.509741	0.0001
0.509841	0.0001
0.509941	5.93725e-05
0.51	0.0001
0.5101	0.0001
0.5102	0.0001
0.5103	0.0001
0.5104	0.0001
0.5105	0.0001
0.5106	0.0001
0.5107	0.0001
0.5108	0.0001
0.5109	0.0001
0.511	0.0001
0.5111	0.0001
0.5112	0.0001
0.5113	0.0001
0.5114	0.0001
0.5115	0.0001
0.5116	0.0001
0.5117	0.0001
0.5118	0.0001
0.5119	0.000101552
0.512002	0.000103992
0.512106	0.000117182
0.512223	0.000126325
0.512349	0.0001
0.512449	5.09487e-05
0.5125	0.0001
0.5126	0.0001
0.5127	0.0001
0.5128	0.0001
0.5129	0.0001
0.513	0.0001
0.5131	0.0001
0.5132	0.000110314
0.51331	0.0001478
0.513458	0.0001
0.513558	0.0001
0.513658	0.0001
0.513758	0.0001
0.513858	0.0001
0.513958	0.000166166
0.514124	0.0001
0.514224	0.0001
0.514324	0.0001
0.514424	0.0001
0.514524	0.0001
0.514624	0.0001
0.514724	0.000182153
0.514906	9.35675e-05
0.515	0.0001
0.5151	0.0001
0.5152	0.0001
0.5153	0.0001
0.5154	0.0001
0.5155	0.000227125
0.515727	0.0001
0.515827	0.0001
0.515927	0.0001
0.516027	0.0001
0.516127	0.0001
0.516227	0.0001
0.516327	0.000203863
0.516531	0.000203863
0.516735	0.0001
0.516835	0.0001
0.516935	0.0001
0.517035	0.0001
0.517135	0.000365148
0.5175	0.0001
0.5176	0.0001
0.5177	0.0001
0.5178	0.0001
0.5179	0.0001
0.518	0.0001
0.5181	0.0001
0.5182	0.0001
0.5183	0.0001
0.5184	0.000110022
0.51851	0.0002224
0.518732	0.0001
0.518832	0.0001
0.518932	0.0001
0.519032	0.000291979
0.519324	0.0001
0.519424	0.0001
0.519524	0.0001
0.519624	0.000151982
0.519776	0.000151982
0.519928	7.16347e-05
0.52	0.0001
0.5201	0.000202258
0.520302	0.00148508
0.521787	0.0001
0.521887	0.0001
0.521987	0.0001
0.522087	0.0001
0.522187	0.0001
0.522287	0.0001
0.522387	0.0001
0.522487	1.26662e-05
0.5225	0.0001
0.5226	0.000269119
0.522869	0.0001
0.522969	0.0001
0.523069	0.0001
0.523169	0.0001
0.523269	0.0001
0.523369	0.000145328
0.523514	0.000443472
0.523958	0.0001
0.524058	0.0001
0.524158	0.0001
0.524258	0.0001
0.524358	0.0001
0.524458	0.00010511
0.524563	0.000165397
0.524728	0.000182486
0.524911	8.90875e-05
0.525	0.000130881
0.525131	0.0001
0.525231	0.0001
0.525331	0.000110263
0.525441	0.000222748
0.525664	0.000525041
0.526189	0.0001
0.526289	0.0001
0.526389	0.0001
0.526489	0.0001
0.526589	0.0001
0.526689	0.0001
0.526789	0.0001
0.526889	0.000126606
0.527016	0.0001
0.527116	0.0001
0.527216	0.00022419
0.52744	6.02717e-05
0.5275	0.0001
0.5276	0.0001
0.5277	0.0001
0.5278	0.000101287
0.527901	0.000110388
0.528012	0.000175637
0.528187	0.00052869
0.528716	0.0001
0.528816	0.0001
0.528916	0.0001
0.529016	0.0001
0.529116	0.0001
0.529216	0.000351168
0.529567	0.0001
0.529667	0.0001
0.529767	0.0001
0.529867	0.0001
0.529967	3.28288e-05
0.53	0.0001
0.5301	0.000199336
0.530299	0.000379141
0.530678	0.000421389
0.5311	0.0001
0.5312	0.0001
0.5313	0.0001
0.5314	0.0001
0.5315	0.0001
0.5316	0.0001
0.5317	0.0001
0.5318	0.000161884
0.531962	0.0001
0.532062	0.0001
0.532162	0.0001
0.532262	0.000136639
0.532398	0.00010161
0.5325	0.00014184
0.532642	0.000155233
0.532797	0.000204604
0.533002	0.0001
0.533102	0.0001
0.533202	0.0001
0.533302	0.000118845
0.533421	0.000151115
0.533572	0.000227784
0.533799	0.000448319
0.534248	0.00075226
0.535	0.0001
0.5351	0.0001
0.5352	0.0001
0.5353	0.0001
0.5354	0.0001
0.5355	0.0001
0.5356	0.0001
0.5357	0.0001
0.5358	0.0001
0.5359	0.0001
0.536	0.0001
0.5361	0.000171961
0.536272	0.0001
0.536372	0.0001
0.536472	0.000134385
0.536606	0.000241424
0.536848	0.000249982
0.537098	0.0001
0.537198	0.0001
0.537298	0.0001
0.537398	0.000102247
0.5375	0.000269895
0.53777	0.000411005
0.538181	0.0001
0.538281	0.0001
0.538381	0.0001
0.538481	0.0001
0.538581	0.000126899
0.538708	0.000126899
0.538835	0.000128984
0.538964	0.000314977
0.539279	0.0001
0.539379	0.0001
0.539479	0.0001
0.539579	0.0001
0.539679	0.0001
0.539779	0.000119549
0.539898	0.000101792
0.54	0.000217687
0.540218	0.00034313
0.540561	0.0001
0.540661	0.0001
0.540761	0.0001
0.540861	0.000102323
0.540963	0.000142946
0.541106	0.000162151
0.541268	0.000185526
0.541454	0.000586256
0.54204	0.0001
0.54214	0.0001
0.54224	0.0001
0.54234	0.0001
0.54244	5.99813e-05
0.5425	0.0001
0.5426	0.000703308
0.543303	0.0001
0.543403	0.0001
0.543503	0.0001
0.543603	0.0001
0.543703	0.0001
0.543803	0.0001
0.543903	0.0001
0.544003	0.000740736
0.544744	0.0001
0.544844	0.0001
0.544944	5.59554e-05
0.545	0.0001
0.5451	0.0001
0.5452	0.0001
0.5453	0.0001
0.5454	0.0001
0.5455	0.0001
0.5456	0.0001
0.5457	0.0001
0.5458	0.000108755
0.545909	0.0001
0.546009	0.0001
0.546109	0.0001
0.546209	0.000132358
0.546341	0.000938705
0.54728	0.0001
0.54738	0.0001
0.54748	2.01815e-05
0.5475	0.0001
0.5476	0.0001
0.5477	0.0001
0.5478	0.0001
0.5479	0.0001
0.548	0.000469829
0.54847	0.0001
0.54857	0.0001
0.54867	0.0001
0.54877	0.0001
0.54887	0.0001
0.54897	0.0001
0.54907	0.000111144
0.549181	0.000183623
0.549365	0.000191143
0.549556	0.0001
0.549656	0.0001
0.549756	0.0001
0.549856	0.00014426
0.55	0.000269768
0.55027	0.000489097
0.550759	0.0001
0.550859	0.0001
0.550959	0.0001
0.551059	0.0001
0.551159	0.0001
0.551259	0.0001
0.551359	0.000141845
0.551501	0.000251677
0.551752	0.000251677
0.552004	0.000381844
0.552386	0.0001
0.552486	1.40917e-05
0.5525	0.0001
0.5526	0.000520646
0.553121	0.0001
0.553221	0.0001
0.553321	0.0001
0.553421	0.0001
0.553521	0.0001
0.553621	0.0001
0.553721	0.0001
0.553821	0.000289639
0.55411	0.0001
0.55421	0.0001
0.55431	0.0001
0.55441	0.000564462
0.554975	2.52526e-05
0.555	0.0001
0.5551	0.0001
0.5552	0.0001
0.5553	0.0001
0.5554	0.0001
0.5555	0.0001
0.5556	0.0001
0.5557	0.000115794
0.555816	0.000115794
0.555932	0.000115794
0.556047	0.000210705
0.556258	0.000441085
0.556699	0.0001
0.556799	0.0001
0.556899	0.0001
0.556999	0.0001
0.557099	0.0001
0.557199	0.0001
0.557299	0.000118136
0.557417	8.26929e-05
0.5575	0.000112841
0.557613	0.000258312
0.557871	0.000396511
0.558268	0.0001
0.558368	0.0001
0.558468	0.0001
0.558568	0.000224346
0.558792	0.0001
0.558892	0.0001
0.558992	0.0001
0.559092	0.000213627
0.559306	0.000694363
0.56	0.0001
0.5601	0.0001
0.5602	0.0001
0.5603	0.000314298
0.560614	0.0001
0.560714	0.0001
0.560814	0.0001
0.560914	0.000173162
0.561087	0.0001
0.561187	0.0001
0.561287	0.000129508
0.561417	0.000402352
0.561819	0.000680681
0.5625	0.0001
0.5626	0.0001
0.5627	0.0001
0.5628	0.0001
0.5629	0.0001
0.563	0.0001
0.5631	0.0001
0.5632	0.0001
0.5633	0.0001
0.5634	0.0001
0.5635	0.000107441
0.563607	0.000357438
0.563965	0.0001
0.564065	0.0001
0.564165	0.0001
0.564265	0.000229037
0.564494	0.0001
0.564594	0.0001
0.564694	0.0001
0.564794	0.000206083
0.565	0.00105103
0.566051	0.0001
0.566151	0.0001
0.566251	0.0001
0.566351	0.0001
0.566451	0.0001
0.566551	0.000127405
0.566678	0.000821567
0.5675	0.0001
0.5676	0.0001
0.5677	0.0001
0.5678	0.0001
0.5679	0.0001
0.568	0.0001
0.5681	0.000120021
0.56822	0.000240716
0.568461	0.0001
0.568561	0.0001
0.568661	0.0001
0.568761	0.000297598
0.569058	0.000941665
0.57	0.0001
0.5701	0.0001
0.5702	0.0001
0.5703	0.0001
0.5704	0.0001
0.5705	0.0001
0.5706	0.0001
0.5707	0.0001
0.5708	0.0001
0.5709	0.0001
0.571	0.0001
0.5711	0.000940917
0.572041	0.0001
0.572141	0.0001
0.572241	0.0001
0.572341	0.0001
0.572441	5.90831e-05
0.5725	0.0001
0.5726	0.0001
0.5727	0.0001
0.5728	0.0001
0.5729	0.0001
0.573	0.0001
0.5731	0.000111668
0.573212	0.0001
0.573312	0.0001
0.573412	0.000104498
0.573516	0.000151523
0.573668	0.000769388
0.574437	0.0001
0.574537	0.0001
0.574637	0.0001
0.574737	0.0001
0.574837	0.0001
0.574937	6.29217e-05
0.575	0.000136542
0.575137	0.000481071
0.575618	0.0001
0.575718	0.0001
0.575818	0.0001
0.575918	0.000429757
0.576347	0.0001
0.576447	0.0001
0.576547	0.0001
0.576647	0.000222274
0.57687	0.0001
0.57697	0.0001
0.57707	0.0001
0.57717	0.000191258
0.577361	0.000139097
0.5775	0.000221752
0.577722	0.000452367
0.578174	0.0001
0.578274	0.0001
0.578374	0.0001
0.578474	0.000172107
0.578646	0.000184983
0.578831	0.0001
0.578931	0.0001
0.579031	0.0001
0.579131	0.000772679
0.579904	9.61118e-05
0.58	0.0001
0.5801	0.0001
0.5802	0.000319883
0.58052	0.0001
0.58062	0.0001
0.58072	0.0001
0.58082	0.000286077
0.581106	0.0001
0.581206	0.0001
0.581306	0.0001
0.581406	0.000273232
0.581679	0.0001
0.581779	0.0001
0.581879	0.0001
0.581979	0.000344761
0.582324	0.000176047
0.5825	0.0001
0.5826	0.0001
0.5827	0.0001
0.5828	0.000198078
0.582998	0.00053001
0.583528	0.0001
0.583628	0.0001
0.583728	0.0001
0.583828	0.0001
0.583928	0.0001
0.584028	0.0001
0.584128	0.000161331
0.584289	0.000535707
0.584825	0.000174873
0.585	0.0001
0.5851	0.0001
0.5852	0.0001
0.5853	0.000175177
0.585475	0.00043199
0.585907	0.0001
0.586007	0.0001
0.586107	0.0001
0.586207	0.000243372
0.586451	0.0001
0.586551	0.0001
0.586651	0.0001
0.586751	0.000268706
0.587019	0.000480755
0.5875	0.0001
0.5876	0.0001
0.5877	0.0001
0.5878	0.0001
0.5879	0.0021
0.59	0.0025
0.5925	0.0025
0.595	0.0025
0.5975	0.0025
0.6	0.0025
0.6025	0.0025
0.605	0.0025
0.6075	0.0025
0.61	0.0025
0.6125	0.0025
0.615	0.0025
0.6175	0.0025
0.62	0.0025
0.6225	0.0025
0.625	0.0025
0.6275	0.0025
0.63	0.0025
0.6325	0.0025
0.635	0.0025
0.6375	0.0025
0.64	0.0025
0.6425	0.0025
0.645	0.0025
0.6475	0.0025
0.65	0.0025
0.6525	0.0025
0.655	0.0025
0.6575	0.0025
0.66	0.0025
0.6625	0.0025
0.665	0.0025
0.6675	0.0025
0.67	0.0025
0.6725	0.0025
0.675	0.0025
0.6775	0.0025
0.68	0.0025
0.6825	0.0025
0.685	0.0025
0.6875	0.0025
0.69	0.0025
0.6925	0.0025
0.695	0.0025
0.6975	0.0025
0.7	0.0025
0.7025	0.0025
0.705	0.0025
0.7075	0.0025
0.71	0.0025
0.7125	0.0025
0.715	0.0025
0.7175	0.0025
0.72	0.0025
0.7225	0.0025
0.725	0.0025
0.7275	0.0025
0.73	0.0025
0.7325	0.0025
0.735	0.0025
0.7375	0.0025
0.74	0.0025
0.7425	0.0025
0.745	0.0025
0.7475	0.0025
0.75	0.0025
0.7525	0.0025
0.755	0.0025
0.7575	0.0025
0.76	0.0025
0.7625	0.0025
0.765	0.0025
0.7675	0.0025
0.77	0.0025
0.7725	0.0025
0.775	0.0025
0.7775	0.0025
0.78	0.0025
0.7825	0.0025
0.785	0.0025
0.7875	0.0025
0.79	0.0025
0.7925	0.0025
0.795	0.0025
0.7975	0.0025
0.8	0.0025
0.8025	0.0025
0.805	0.0025
0.8075	0.0025
0.81	0.0025
0.8125	0.0025
0.815	0.0025
0.8175	0.0025
0.82	0.0025
0.8225	0.0025
0.825	0.0025
0.8275	0.0025
0.83	0.0025
0.8325	0.0025
0.835	0.0025
0.8375	0.0025
0.84	0.0025
0.8425	0.0025
0.845	0.0025
0.8475	0.0025
0.85	0.0025
0.8525	0.0025
0.855	0.0025
0.8575	0.0025
0.86	0.0025
0.8625	0.0025
0.865	0.0025
0.8675	0.0025
0.87	0.0025
0.8725	0.0025
0.875	0.0025
0.8775	0.0025
0.88	0.0025
0.8825	0.0025
0.885	0.0025
0.8875	0.0025
0.89	0.0025
0.8925	0.0025
0.895	0.0025
0.8975	0.0025
0.9	0.0025
0.9025	0.0025
0.905	0.0025
0.9075	0.0025
0.91	0.0025
0.9125	0.0025
0.915	0.0025
0.9175	0.0025
0.92	0.0025
0.9225	0.0025
0.925	0.0025
0.9275	0.0025
0.93	0.0025
0.9325	0.0025
0.935	0.0025
0.9375	0.0025
0.94	0.0025
0.9425	0.0025
0.945	0.0025
0.9475	0.0025
0.95	0.0025
0.9525	0.0025
0.955	0.0025
0.9575	0.0025
0.96	0.0025
0.9625	0.0025
0.965	0.0025
0.9675	0.0025
0.97	0.0025
0.9725	0.0025
0.975	0.0025
0.9775	0.0025
0.98	0.0025
0.9825	0.0025
0.985	0.0025
0.9875	0.0025
0.99	0.0025
0.9925	0.0025
0.995	0.0025
0.9975	0.0025


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-03_fractional_Theta_adaptive_u_diff_not_on_ref.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1025	-5.04216e-05	-0.252171
0.105	-0.00016531	-0.318207
0.1075	-0.000297733	-0.343342
0.11	-0.000415303	-0.227264
0.1125	-0.000455168	-0.0840303
0.115	-0.00041315	-0.0178353
0.1175	-0.000339222	0.00935197
0.12	-0.000263193	0.0183925
0.1225	-0.000197154	0.0190954
0.125	-0.000144275	0.0170067
0.1275	-0.000103839	0.0130286
0.13	-7.38674e-05	0.00515793
0.1325	-5.20812e-05	0.0431544
0.135	-3.64865e-05	0.00724657
0.1375	-2.54341e-05	0.00450307
0.14	-1.76639e-05	0.00303188
0.1425	-1.22235e-05	0.00167381
0.145	-8.43997e-06	0.00179729
0.1475	-5.81125e-06	0.000735008
0.15	-3.9988e-06	0.000237912
0.1525	-2.72203e-06	-0.00275866
0.155	-1.86766e-06	-0.000745091
0.1575	-1.2778e-06	0.000329083
0.16	-8.63013e-07	0.00255079
0.1625	-5.81989e-07	0
0.165	-4.12441e-07	0
0.1675	-2.92352e-07	0
0.17	-1.99582e-07	0
0.1725	-1.27168e-07	0
0.175	-7.05937e-08	0
0.1775	-2.64053e-08	0
0.18	8.39696e-09	0
0.1825	3.53152e-08	0
0.185	5.63057e-08	0
0.1875	7.26607e-08	0
0.19	8.53909e-08	0
0.1925	9.52869e-08	0
0.195	1.02967e-07	0
0.1975	1.08915e-07	0
0.2	1.13508e-07	0
0.2025	1.17042e-07	0
0.205	1.19748e-07	0
0.2075	1.21808e-07	0
0.21	1.23361e-07	0
0.2125	1.24519e-07	0
0.215	1.25369e-07	0
0.2175	1.25976e-07	0
0.22	1.26395e-07	0
0.2225	1.26667e-07	0
0.225	1.26823e-07	0
0.2275	1.2689e-07	0
0.23	1.26886e-07	0
0.2325	1.26828e-07	0
0.235	1.26727e-07	0
0.2375	1.26592e-07	0
0.24	1.26432e-07	0
0.2425	1.26252e-07	0
0.245	1.26055e-07	0
0.2475	1.25847e-07	0
0.25	1.2563e-07	0
0.2525	1.25405e-07	0
0.255	1.25175e-07	0
0.2575	1.2494e-07	0
0.26	1.24702e-07	0
0.2625	1.24462e-07	0
0.265	1.24221e-07	0
0.2675	1.23977e-07	0
0.27	1.23733e-07	0
0.2725	1.23489e-07	0
0.275	1.23244e-07	0
0.2775	1.22999e-07	0
0.28	1.22754e-07	0
0.2825	1.22509e-07	0
0.285	1.22264e-07	0
0.2875	1.2202e-07	0
0.29	1.21775e-07	0
0.2925	1.21531e-07	0
0.295	1.21288e-07	0
0.2975	1.21045e-07	0
0.3	-9.37493e-07	0
0.3025	-4.86354e-05	-0.243448
0.305	-0.000159661	-0.307393
0.3075	-0.000287595	-0.331626
0.31	-0.000401183	-0.222023
0.3125	-0.000439664	-0.081079
0.315	-0.000399058	-0.0171749
0.3175	-0.000327646	0.00906312
0.32	-0.000254214	0.0177107
0.3225	-0.000190429	0.0189123
0.325	-0.000139313	0.0171705
0.3275	-0.000100296	0.00743558
0.33	-7.12991e-05	0.00688505
0.3325	-5.02862e-05	0.0117629
0.335	-3.52181e-05	0.00545615
0.3375	-2.45459e-05	0.00332363
0.34	-1.70418e-05	0.00245139
0.3425	-1.17991e-05	0.00138018
0.345	-8.14685e-06	0.000941818
0.3475	-5.61252e-06	0.00145161
0.35	-3.86194e-06	0.000516054
0.3525	-2.65373e-06	0.000590913
0.355	-1.82124e-06	0.000425332
0.3575	-1.24883e-06	0.000995421
0.36	-8.54582e-07	0
0.3625	-5.71009e-07	0
0.365	-3.70034e-07	0
0.3675	-2.16156e-07	0
0.37	-9.62065e-08	0
0.3725	-2.54567e-09	0
0.375	7.10992e-08	0
0.3775	1.28131e-07	0
0.38	1.72585e-07	0
0.3825	2.07203e-07	0
0.385	2.34128e-07	0
0.3875	2.55037e-07	0
0.39	2.71242e-07	0
0.3925	2.83768e-07	0
0.395	2.93419e-07	0
0.3975	3.00821e-07	0
0.4	3.06466e-07	0
0.4025	3.10736e-07	0
0.405	3.13932e-07	0
0.4075	3.16289e-07	0
0.41	3.1799e-07	0
0.4125	3.19177e-07	0
0.415	3.19964e-07	0
0.4175	3.20438e-07	0
0.42	3.20668e-07	0
0.4225	3.20707e-07	0
0.425	3.20597e-07	0
0.4275	3.2037e-07	0
0.43	3.20053e-07	0
0.4325	3.19666e-07	0
0.435	3.19224e-07	0
0.4375	3.18739e-07	0
0.44	3.18221e-07	0
0.4425	3.17677e-07	0
0.445	3.17114e-07	0
0.4475	3.16535e-07	0
0.45	3.15946e-07	0
0.4525	3.15347e-07	0
0.455	3.14742e-07	0
0.4575	3.14131e-07	0
0.46	3.13518e-07	0
0.4625	3.12902e-07	0
0.465	3.12284e-07	0
0.4675	3.11665e-07	0
0.47	3.11046e-07	0
0.4725	3.10426e-07	0
0.475	3.09807e-07	0
0.4775	3.09188e-07	0
0.48	3.08569e-07	0
0.4825	3.07952e-07	0
0.485	3.07335e-07	0
0.4875	3.06719e-07	0
0.49	3.06104e-07	0
0.4925	3.0549e-07	0
0.495	3.04877e-07	0
0.4975	3.04265e-07	0
0.5	1.40959e-06	0
0.5025	5.19384e-05	0.163326
0.505	0.000175937	0.221061
0.5075	0.000330667	0.25542
0.51	0.000482554	0.204783
0.5125	0.000563398	0.118761
0.515	0.000557356	0.0711085
0.5175	0.000506175	0.0438635
0.52	0.000438914	0.0279591
0.5225	0.000370441	0.0184641
0.525	0.000307479	0.0125855
0.5275	0.000252513	0.00883311
0.53	0.000205912	0.00564925
0.5325	0.000167156	0.00524727
0.535	0.000135268	0.00430773
0.5375	0.000109242	0.00296637
0.54	8.8084e-05	-0.0140574
0.5425	7.09704e-05	-0.00175512
0.545	5.71405e-05	-2.97099e-05
0.5475	4.59909e-05	0.00189008
0.55	3.69978e-05	-0.000502618
0.5525	2.97595e-05	0.00027473
0.555	2.39345e-05	0.00029562
0.5575	1.92467e-05	0.000256399
0.56	1.54762e-05	0.000346918
0.5625	1.24297e-05	-0.00168847
0.565	9.99432e-06	0.000167059
0.5675	8.0324e-06	-0.000174591
0.57	6.45613e-06	0.000209895
0.5725	5.18259e-06	4.94724e-05
0.575	4.16653e-06	0.000106846
0.5775	3.3493e-06	-0.000109737
0.58	2.69156e-06	0.00034355
0.5825	2.16307e-06	-4.10346e-05
0.585	1.73878e-06	0.000228993
0.5875	1.39786e-06	0.000148712
0.59	1.12166e-06	0
0.5925	8.93786e-07	0
0.595	7.14079e-07	0
0.5975	5.73382e-07	0
0.6	4.6332e-07	0
0.6025	3.77227e-07	0
0.605	3.09877e-07	0
0.6075	2.57184e-07	0
0.61	2.1595e-07	0
0.6125	1.83679e-07	0
0.615	1.58414e-07	0
0.6175	1.38629e-07	0
0.62	1.23128e-07	0
0.6225	1.10978e-07	0
0.625	1.01448e-07	0
0.6275	9.39661e-08	0
0.63	8.80865e-08	0
0.6325	8.34596e-08	0
0.635	7.98123e-08	0
0.6375	7.69311e-08	0
0.64	7.46489e-08	0
0.6425	7.28353e-08	0
0.645	7.13881e-08	0
0.6475	7.02275e-08	0
0.65	6.92911e-08	0
0.6525	6.85299e-08	0
0.655	6.79059e-08	0
0.6575	6.73893e-08	0
0.66	6.69566e-08	0
0.6625	6.65896e-08	0
0.665	6.6274e-08	0
0.6675	6.59988e-08	0
0.67	6.5755e-08	0
0.6725	6.55361e-08	0
0.675	6.53365e-08	0
0.6775	6.51521e-08	0
0.68	6.49797e-08	0
0.6825	6.48168e-08	0
0.685	6.46612e-08	0
0.6875	6.45115e-08	0
0.69	6.43664e-08	0
0.6925	6.4225e-08	0
0.695	6.40866e-08	0
0.6975	6.39504e-08	0
0.7	6.38162e-08	0
0.7025	6.36835e-08	0
0.705	6.35521e-08	0
0.7075	6.34217e-08	0
0.71	6.32922e-08	0
0.7125	6.31634e-08	0
0.715	6.30353e-08	0
0.7175	6.29077e-08	0
0.72	6.27805e-08	0
0.7225	6.26538e-08	0
0.725	6.25275e-08	0
0.7275	6.24016e-08	0
0.73	6.2276e-08	0
0.7325	6.21507e-08	0
0.735	6.20257e-08	0
0.7375	6.1901e-08	0
0.74	6.17766e-08	0
0.7425	6.16525e-08	0
0.745	6.15286e-08	0
0.7475	6.1405e-08	0
0.75	6.12817e-08	0
0.7525	6.11586e-08	0
0.755	6.10357e-08	0
0.7575	6.09132e-08	0
0.76	6.07908e-08	0
0.7625	6.06688e-08	0
0.765	6.05469e-08	0
0.7675	6.04253e-08	0
0.77	6.0304e-08	0
0.7725	6.01829e-08	0
0.775	6.0062e-08	0
0.7775	5.99414e-08	0
0.78	5.98211e-08	0
0.7825	5.97009e-08	0
0.785	5.95811e-08	0
0.7875	5.94614e-08	0
0.79	5.9342e-08	0
0.7925	5.92228e-08	0
0.795	5.91039e-08	0
0.7975	5.89852e-08	0
0.8	5.88668e-08	0
0.8025	5.87486e-08	0
0.805	5.86306e-08	0
0.8075	5.85129e-08	0
0.81	5.83954e-08	0
0.8125	5.82781e-08	0
0.815	5.81611e-08	0
0.8175	5.80443e-08	0
0.82	5.79277e-08	0
0.8225	5.78114e-08	0
0.825	5.76953e-08	0
0.8275	5.75794e-08	0
0.83	5.74638e-08	0
0.8325	5.73484e-08	0
0.835	5.72333e-08	0
0.8375	5.71183e-08	0
0.84	5.70036e-08	0
0.8425	5.68892e-08	0
0.845	5.67749e-08	0
0.8475	5.66609e-08	0
0.85	5.65471e-08	0
0.8525	5.64336e-08	0
0.855	5.63202e-08	0
0.8575	5.62071e-08	0
0.86	5.60943e-08	0
0.8625	5.59816e-08	0
0.865	5.58692e-08	0
0.8675	5.5757e-08	0
0.87	5.5645e-08	0
0.8725	5.55333e-08	0
0.875	5.54218e-08	0
0.8775	5.53105e-08	0
0.88	5.51994e-08	0
0.8825	5.50885e-08	0
0.885	5.49779e-08	0
0.8875	5.48675e-08	0
0.89	5.47573e-08	0
0.8925	5.46474e-08	0
0.895	5.45376e-08	0
0.8975	5.44281e-08	0
0.9	5.43188e-08	0
0.9025	5.42097e-08	0
0.905	5.41008e-08	0
0.9075	5.39922e-08	0
0.91	5.38838e-08	0
0.9125	5.37755e-08	0
0.915	5.36675e-08	0
0.9175	5.35598e-08	0
0.92	5.34522e-08	0
0.9225	5.33449e-08	0
0.925	5.32377e-08	0
0.9275	5.31308e-08	0
0.93	5.30241e-08	0
0.9325	5.29176e-08	0
0.935	5.28114e-08	0
0.9375	5.27053e-08	0
0.94	5.25994e-08	0
0.9425	5.24938e-08	0
0.945	5.23884e-08	0
0.9475	5.22832e-08	0
0.95	5.21782e-08	0
0.9525	5.20734e-08	0
0.955	5.19688e-08	0
0.9575	5.18644e-08	0
0.96	5.17603e-08	0
0.9625	5.16563e-08	0
0.965	5.15526e-08	0
0.9675	5.14491e-08	0
0.97	5.13457e-08	0
0.9725	5.12426e-08	0
0.975	5.11397e-08	0
0.9775	5.1037e-08	0
0.98	5.09345e-08	0
0.9825	5.08322e-08	0
0.985	5.07301e-08	0
0.9875	5.06282e-08	0
0.99	5.05266e-08	0
0.9925	5.04251e-08	0
0.995	5.03238e-08	0
0.9975	5.02227e-08	0
1	5.01219e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-03_fractional_Theta_adaptive_u_diff_not_on_ref_time_steps.dat <==
0	0.0025
0.0005	0.0025
0.001	0.0025
0.0015	0.0025
0.002	0.0025
0.0025	0.0025
0.003	0.0025
0.0035	0.0025
0.004	0.0025
0.0045	0.0025
0.005	0.0025
0.0055	0.0025
0.006	0.0025
0.0065	0.0025
0.007	0.0025
0.0075	0.0025
0.008	0.0025
0.0085	0.0025
0.009	0.0025
0.0095	0.0025
0.01	0.0025
0.0105	0.0025
0.011	0.0025
0.0115	0.0025
0.012	0.0025
0.0125	0.0025
0.013	0.0025
0.0135	0.0025
0.014	0.0025
0.0145	0.0025
0.015	0.0025
0.0155	0.0025
0.016	0.0025
0.0165	0.0025
0.017	0.0025
0.0175	0.0025
0.018	0.0025
0.0185	0.0025
0.019	0.0025
0.0195	0.0025
0.02	0.0025
0.0205	0.0025
0.021	0.0025
0.0215	0.0025
0.022	0.0025
0.0225	0.0025
0.023	0.0025
0.0235	0.0025
0.024	0.0025
0.0245	0.0025
0.025	0.0025
0.0255	0.0025
0.026	0.0025
0.0265	0.0025
0.027	0.0025
0.0275	0.0025
0.028	0.0025
0.0285	0.0025
0.029	0.0025
0.0295	0.0025
0.03	0.0025
0.0305	0.0025
0.031	0.0025
0.0315	0.0025
0.032	0.0025
0.0325	0.0025
0.033	0.0025
0.0335	0.0025
0.034	0.0025
0.0345	0.0025
0.035	0.0025
0.0355	0.0025
0.036	0.0025
0.0365	0.0025
0.037	0.0025
0.0375	0.0025
0.038	0.0025
0.0385	0.0025
0.039	0.0025
0.0395	0.0025
0.04	0.0025
0.0405	0.0025
0.041	0.0025
0.0415	0.0025
0.042	0.0025
0.0425	0.0025
0.043	0.0025
0.0435	0.0025
0.044	0.0025
0.0445	0.0025
0.045	0.0025
0.0455	0.0025
0.046	0.0025
0.0465	0.0025
0.047	0.0025
0.0475	0.0025
0.048	0.0025
0.0485	0.0025
0.049	0.0025
0.0495	0.0025
0.05	0.0025
0.0505	0.0025
0.051	0.0025
0.0515	0.0025
0.052	0.0025
0.0525	0.0025
0.053	0.0025
0.0535	0.0025
0.054	0.0025
0.0545	0.0025
0.055	0.0025
0.0555	0.0025
0.056	0.0025
0.0565	0.0025
0.057	0.0025
0.0575	0.0025
0.058	0.0025
0.0585	0.0025
0.059	0.0025
0.0595	0.0025
0.06	0.0025
0.0605	0.0025
0.061	0.0025
0.0615	0.0025
0.062	0.0025
0.0625	0.0025
0.063	0.0025
0.0635	0.0025
0.064	0.0025
0.0645	0.0025
0.065	0.0025
0.0655	0.0025
0.066	0.0025
0.0665	0.0025
0.067	0.0025
0.0675	0.0025
0.068	0.0025
0.0685	0.0025
0.069	0.0025
0.0695	0.0025
0.07	0.0025
0.0705	0.0025
0.071	0.0025
0.0715	0.0025
0.072	0.0025
0.0725	0.0025
0.073	0.0025
0.0735	0.0025
0.074	0.0025
0.0745	0.0025
0.075	0.0025
0.0755	0.0025
0.076	0.0025
0.0765	0.0025
0.077	0.0025
0.0775	0.0025
0.078	0.0025
0.0785	0.0025
0.079	0.0025
0.0795	0.0025
0.08	0.0025
0.0805	0.0025
0.081	0.0025
0.0815	0.0025
0.082	0.0025
0.0825	0.0025
0.083	0.0025
0.0835	0.0025
0.084	0.0025
0.0845	0.0025
0.085	0.0025
0.0855	0.0025
0.086	0.0025
0.0865	0.0025
0.087	0.0025
0.0875	0.0025
0.088	0.0025
0.0885	0.0025
0.089	0.0025
0.0895	0.0025
0.09	0.0025
0.0905	0.0025
0.091	0.0025
0.0915	0.0025
0.092	0.0025
0.0925	0.0025
0.093	0.0025
0.0935	0.0025
0.094	0.0025
0.0945	0.0025
0.095	0.0025
0.0955	0.0025
0.096	0.0025
0.0965	0.0025
0.097	0.0025
0.0975	0.0025
0.098	0.00202
0.0985	0.00154
0.099	0.00106
0.0995	0.00058
0.1	0.0001
0.1005	0.0001
0.101	0.0001
0.1015	0.0001
0.102	0.0001
0.1025	0.0001
0.103	0.0001
0.1035	0.0001
0.104	0.0001
0.1045	0.0001
0.105	0.0001
0.1055	0.0001
0.106	0.0001
0.1065	0.0001
0.107	0.0001
0.1075	0.0001
0.108	0.0001
0.1085	0.0001
0.109	0.0001
0.1095	0.0001
0.11	0.0001
0.1105	0.0001
0.111	0.0001
0.1115	0.0001
0.112	0.0001
0.1125	0.0001
0.113	0.0001
0.1135	0.0001
0.114	0.0001
0.1145	0.0001
0.115	0.0001
0.1155	0.0001
0.116	0.0001
0.1165	0.0001
0.117	0.0001
0.1175	0.0001
0.118	0.0001
0.1185	0.0001
0.119	0.0001
0.1195	0.000140704
0.12	0.0001
0.1205	0.0001
0.121	0.0001
0.1215	0.0001
0.122	0.0001
0.1225	0.0001
0.123	0.0001
0.1235	0.0001
0.124	0.00010699
0.1245	0.000106085
0.125	0.0001
0.1255	0.0002522
0.126	0.0001
0.1265	0.0001
0.127	0.0001
0.1275	0.0001
0.128	0.0001
0.1285	0.0001
0.129	0.0001
0.1295	0.000220546
0.13	0.0001
0.1305	0.0001
0.131	0.000112378
0.1315	0.0001
0.132	0.0001
0.1325	0.0001
0.133	0.0001
0.1335	0.0001
0.134	0.000300084
0.1345	0.0001
0.135	0.0001
0.1355	0.0001
0.136	0.0001
0.1365	0.000131418
0.137	0.0001
0.1375	0.0001
0.138	0.0001
0.1385	0.000146082
0.139	0.0001
0.1395	0.0001
0.14	0.000232569
0.1405	0.0001
0.141	0.000278201
0.1415	0.0001
0.142	0.0001
0.1425	0.0001
0.143	0.000185301
0.1435	0.0001
0.144	0.000222835
0.1445	0.0001
0.145	0.000215127
0.1455	0.0001
0.146	0.000208501
0.1465	0.0001
0.147	0.0001
0.1475	0.0001
0.148	0.0001
0.1485	0.000232054
0.149	0.0001
0.1495	0.00020466
0.15	0.0001
0.1505	0.0011145
0.151	0.000648116
0.1515	0.000181726
0.152	0.0001
0.1525	0.0001
0.153	0.0001
0.1535	0.0001
0.154	0.000340106
0.1545	0.000270973
0.155	0.0001
0.1555	0.00028843
0.156	0.000100135
0.1565	0.000133788
0.157	0.00123271
0.1575	0.00173381
0.158	0.00126265
0.1585	0.000791485
0.159	0.000320323
0.1595	0.0001
0.16	0.0001
0.1605	0.00222727
0.161	0.00229545
0.1615	0.00236364
0.162	0.00243182
0.1625	0.0025
0.163	0.0025
0.1635	0.0025
0.164	0.0025
0.1645	0.0025
0.165	0.0025
0.1655	0.0025
0.166	0.0025
0.1665	0.0025
0.167	0.0025
0.1675	0.0025
0.168	0.0025
0.1685	0.0025
0.169	0.0025
0.1695	0.0025
0.17	0.0025
0.1705	0.0025
0.171	0.0025
0.1715	0.0025
0.172	0.0025
0.1725	0.0025
0.173	0.0025
0.1735	0.0025
0.174	0.0025
0.1745	0.0025
0.175	0.0025
0.1755	0.0025
0.176	0.0025
0.1765	0.0025
0.177	0.0025
0.1775	0.0025
0.178	0.0025
0.1785	0.0025
0.179	0.0025
0.1795	0.0025
0.18	0.0025
0.1805	0.0025
0.181	0.0025
0.1815	0.0025
0.182	0.0025
0.1825	0.0025
0.183	0.0025
0.1835	0.0025
0.184	0.0025
0.1845	0.0025
0.185	0.0025
0.1855	0.0025
0.186	0.0025
0.1865	0.0025
0.187	0.0025
0.1875	0.0025
0.188	0.0025
0.1885	0.0025
0.189	0.0025
0.1895	0.0025
0.19	0.0025
0.1905	0.0025
0.191	0.0025
0.1915	0.0025
0.192	0.0025
0.1925	0.0025
0.193	0.0025
0.1935	0.0025
0.194	0.0025
0.1945	0.0025
0.195	0.0025
0.1955	0.0025
0.196	0.0025
0.1965	0.0025
0.197	0.0025
0.1975	0.0025
0.198	0.0025
0.1985	0.0025
0.199	0.0025
0.1995	0.0025
0.2	0.0025
0.2005	0.0025
0.201	0.0025
0.2015	0.0025
0.202	0.0025
0.2025	0.0025
0.203	0.0025
0.2035	0.0025
0.204	0.0025
0.2045	0.0025
0.205	0.0025
0.2055	0.0025
0.206	0.0025
0.2065	0.0025
0.207	0.0025
0.2075	0.0025
0.208	0.0025
0.2085	0.0025
0.209	0.0025
0.2095	0.0025
0.21	0.0025
0.2105	0.0025
0.211	0.0025
0.2115	0.0025
0.212	0.0025
0.2125	0.0025
0.213	0.0025
0.2135	0.0025
0.214	0.0025
0.2145	0.0025
0.215	0.0025
0.2155	0.0025
0.216	0.0025
0.2165	0.0025
0.217	0.0025
0.2175	0.0025
0.218	0.0025
0.2185	0.0025
0.219	0.0025
0.2195	0.0025
0.22	0.0025
0.2205	0.0025
0.221	0.0025
0.2215	0.0025
0.222	0.0025
0.2225	0.0025
0.223	0.0025
0.2235	0.0025
0.224	0.0025
0.2245	0.0025
0.225	0.0025
0.2255	0.0025
0.226	0.0025
0.2265	0.0025
0.227	0.0025
0.2275	0.0025
0.228	0.0025
0.2285	0.0025
0.229	0.0025
0.2295	0.0025
0.23	0.0025
0.2305	0.0025
0.231	0.0025
0.2315	0.0025
0.232	0.0025
0.2325	0.0025
0.233	0.0025
0.2335	0.0025
0.234	0.0025
0.2345	0.0025
0.235	0.0025
0.2355	0.0025
0.236	0.0025
0.2365	0.0025
0.237	0.0025
0.2375	0.0025
0.238	0.0025
0.2385	0.0025
0.239	0.0025
0.2395	0.0025
0.24	0.0025
0.2405	0.0025
0.241	0.0025
0.2415	0.0025
0.242	0.0025
0.2425	0.0025
0.243	0.0025
0.2435	0.0025
0.244	0.0025
0.2445	0.0025
0.245	0.0025
0.2455	0.0025
0.246	0.0025
0.2465	0.0025
0.247	0.0025
0.2475	0.0025
0.248	0.0025
0.2485	0.0025
0.249	0.0025
0.2495	0.0025
0.25	0.0025
0.2505	0.0025
0.251	0.0025
0.2515	0.0025
0.252	0.0025
0.2525	0.0025
0.253	0.0025
0.2535	0.0025
0.254	0.0025
0.2545	0.0025
0.255	0.0025
0.2555	0.0025
0.256	0.0025
0.2565	0.0025
0.257	0.0025
0.2575	0.0025
0.258	0.0025
0.2585	0.0025
0.259	0.0025
0.2595	0.0025
0.26	0.0025
0.2605	0.0025
0.261	0.0025
0.2615	0.0025
0.262	0.0025
0.2625	0.0025
0.263	0.0025
0.2635	0.0025
0.264	0.0025
0.2645	0.0025
0.265	0.0025
0.2655	0.0025
0.266	0.0025
0.2665	0.0025
0.267	0.0025
0.2675	0.0025
0.268	0.0025
0.2685	0.0025
0.269	0.0025
0.2695	0.0025
0.27	0.0025
0.2705	0.0025
0.271	0.0025
0.2715	0.0025
0.272	0.0025
0.2725	0.0025
0.273	0.0025
0.2735	0.0025
0.274	0.0025
0.2745	0.0025
0.275	0.0025
0.2755	0.0025
0.276	0.0025
0.2765	0.0025
0.277	0.0025
0.2775	0.0025
0.278	0.0025
0.2785	0.0025
0.279	0.0025
0.2795	0.0025
0.28	0.0025
0.2805	0.0025
0.281	0.0025
0.2815	0.0025
0.282	0.0025
0.2825	0.0025
0.283	0.0025
0.2835	0.0025
0.284	0.0025
0.2845	0.0025
0.285	0.0025
0.2855	0.0025
0.286	0.0025
0.2865	0.0025
0.287	0.0025
0.2875	0.0025
0.288	0.0025
0.2885	0.0025
0.289	0.0025
0.2895	0.0025
0.29	0.0025
0.2905	0.0025
0.291	0.0025
0.2915	0.0025
0.292	0.0025
0.2925	0.0025
0.293	0.0025
0.2935	0.0025
0.294	0.0025
0.2945	0.0025
0.295	0.0025
0.2955	0.0025
0.296	0.0025
0.2965	0.0025
0.297	0.0025
0.2975	0.0025
0.298	0.00202
0.2985	0.00154
0.299	0.00106
0.2995	0.00058
0.3	0.0001
0.3005	0.0001
0.301	0.0001
0.3015	0.0001
0.302	0.0001
0.3025	0.0001
0.303	0.0001
0.3035	0.0001
0.304	0.0001
0.3045	0.0001
0.305	0.0001
0.3055	0.0001
0.306	0.0001
0.3065	0.0001
0.307	0.0001
0.3075	0.0001
0.308	0.000187844
0.3085	0.0001
0.309	0.0001
0.3095	0.0001
0.31	0.0001
0.3105	0.0001
0.311	0.0001
0.3115	0.0001
0.312	0.0001
0.3125	0.0001
0.313	0.0001
0.3135	0.0001
0.314	0.0001
0.3145	0.0001
0.315	0.0001
0.3155	0.0001
0.316	0.0001
0.3165	0.0001
0.317	0.0001
0.3175	0.0001
0.318	0.0001
0.3185	0.0001
0.319	0.000101962
0.3195	0.0001
0.32	0.0001
0.3205	0.000119732
0.321	0.0001
0.3215	0.0001
0.322	0.000116897
0.3225	0.0001
0.323	0.0001
0.3235	0.0001
0.324	0.0001
0.3245	0.000151487
0.325	0.0001
0.3255	0.0001
0.326	0.0001
0.3265	0.0001
0.327	0.000199961
0.3275	0.0001
0.328	0.0001
0.3285	0.000421573
0.329	0.0001
0.3295	0.0001
0.33	0.0001
0.3305	0.0001
0.331	0.000209104
0.3315	0.0001
0.332	0.0001
0.3325	0.0001
0.333	0.000113337
0.3335	0.000257311
0.334	0.0001
0.3345	0.0001
0.335	0.0001
0.3355	0.0001
0.336	0.000356363
0.3365	0.0001
0.337	0.0001
0.3375	0.0001
0.338	0.000210039
0.3385	0.0001
0.339	0.0001
0.3395	0.000212742
0.34	0.0001
0.3405	0.000189836
0.341	0.0001
0.3415	0.0001
0.342	0.000111771
0.3425	0.0001
0.343	0.000287685
0.3435	0.0001
0.344	0.000246359
0.3445	0.0001
0.345	0.0001
0.3455	0.000111196
0.346	0.000154876
0.3465	0.000125422
0.347	0.0001
0.3475	0.0001
0.348	0.000107725
0.3485	0.000179056
0.349	0.000113922
0.3495	0.000308366
0.35	0.0001
0.3505	0.000279117
0.351	0.0001
0.3515	0.000290563
0.352	0.0001
0.3525	0.000115855
0.353	0.0001
0.3535	0.000217515
0.354	0.0001
0.3545	0.000373631
0.355	0.0001
0.3555	0.0001
0.356	0.000407478
0.3565	0.0001
0.357	0.000122292
0.3575	0.0001
0.358	0.000239989
0.3585	0.000532169
0.359	0.000100904
0.3595	0.0001
0.36	0.0001
0.3605	0.00241667
0.361	0.0024375
0.3615	0.00245833
0.362	0.00247917
0.3625	0.0025
0.363	0.0025
0.3635	0.0025
0.364	0.0025
0.3645	0.0025
0.365	0.0025
0.3655	0.0025
0.366	0.0025
0.3665	0.0025
0.367	0.0025
0.3675	0.0025
0.368	0.0025
0.3685	0.0025
0.369	0.0025
0.3695	0.0025
0.37	0.0025
0.3705	0.0025
0.371	0.0025
0.3715	0.0025
0.372	0.0025
0.3725	0.0025
0.373	0.0025
0.3735	0.0025
0.374	0.0025
0.3745	0.0025
0.375	0.0025
0.3755	0.0025
0.376	0.0025
0.3765	0.0025
0.377	0.0025
0.3775	0.0025
0.378	0.0025
0.3785	0.0025
0.379	0.0025
0.3795	0.0025
0.38	0.0025
0.3805	0.0025
0.381	0.0025
0.3815	0.0025
0.382	0.0025
0.3825	0.0025
0.383	0.0025
0.3835	0.0025
0.384	0.0025
0.3845	0.0025
0.385	0.0025
0.3855	0.0025
0.386	0.0025
0.3865	0.0025
0.387	0.0025
0.3875	0.0025
0.388	0.0025
0.3885	0.0025
0.389	0.0025
0.3895	0.0025
0.39	0.0025
0.3905	0.0025
0.391	0.0025
0.3915	0.0025
0.392	0.0025
0.3925	0.0025
0.393	0.0025
0.3935	0.0025
0.394	0.0025
0.3945	0.0025
0.395	0.0025
0.3955	0.0025
0.396	0.0025
0.3965	0.0025
0.397	0.0025
0.3975	0.0025
0.398	0.0025
0.3985	0.0025
0.399	0.0025
0.3995	0.0025
0.4	0.0025
0.4005	0.0025
0.401	0.0025
0.4015	0.0025
0.402	0.0025
0.4025	0.0025
0.403	0.0025
0.4035	0.0025
0.404	0.0025
0.4045	0.0025
0.405	0.0025
0.4055	0.0025
0.406	0.0025
0.4065	0.0025
0.407	0.0025
0.4075	0.0025
0.408	0.0025
0.4085	0.0025
0.409	0.0025
0.4095	0.0025
0.41	0.0025
0.4105	0.0025
0.411	0.0025
0.4115	0.0025
0.412	0.0025
0.4125	0.0025
0.413	0.0025
0.4135	0.0025
0.414	0.0025
0.4145	0.0025
0.415	0.0025
0.4155	0.0025
0.416	0.0025
0.4165	0.0025
0.417	0.0025
0.4175	0.0025
0.418	0.0025
0.4185	0.0025
0.419	0.0025
0.4195	0.0025
0.42	0.0025
0.4205	0.0025
0.421	0.0025
0.4215	0.0025
0.422	0.0025
0.4225	0.0025
0.423	0.0025
0.4235	0.0025
0.424	0.0025
0.4245	0.0025
0.425	0.0025
0.4255	0.0025
0.426	0.0025
0.4265	0.0025
0.427	0.0025
0.4275	0.0025
0.428	0.0025
0.4285	0.0025
0.429	0.0025
0.4295	0.0025
0.43	0.0025
0.4305	0.0025
0.431	0.0025
0.4315	0.0025
0.432	0.0025
0.4325	0.0025
0.433	0.0025
0.4335	0.0025
0.434	0.0025
0.4345	0.0025
0.435	0.0025
0.4355	0.0025
0.436	0.0025
0.4365	0.0025
0.437	0.0025
0.4375	0.0025
0.438	0.0025
0.4385	0.0025
0.439	0.0025
0.4395	0.0025
0.44	0.0025
0.4405	0.0025
0.441	0.0025
0.4415	0.0025
0.442	0.0025
0.4425	0.0025
0.443	0.0025
0.4435	0.0025
0.444	0.0025
0.4445	0.0025
0.445	0.0025
0.4455	0.0025
0.446	0.0025
0.4465	0.0025
0.447	0.0025
0.4475	0.0025
0.448	0.0025
0.4485	0.0025
0.449	0.0025
0.4495	0.0025
0.45	0.0025
0.4505	0.0025
0.451	0.0025
0.4515	0.0025
0.452	0.0025
0.4525	0.0025
0.453	0.0025
0.4535	0.0025
0.454	0.0025
0.4545	0.0025
0.455	0.0025
0.4555	0.0025
0.456	0.0025
0.4565	0.0025
0.457	0.0025
0.4575	0.0025
0.458	0.0025
0.4585	0.0025
0.459	0.0025
0.4595	0.0025
0.46	0.0025
0.4605	0.0025
0.461	0.0025
0.4615	0.0025
0.462	0.0025
0.4625	0.0025
0.463	0.0025
0.4635	0.0025
0.464	0.0025
0.4645	0.0025
0.465	0.0025
0.4655	0.0025
0.466	0.0025
0.4665	0.0025
0.467	0.0025
0.4675	0.0025
0.468	0.0025
0.4685	0.0025
0.469	0.0025
0.4695	0.0025
0.47	0.0025
0.4705	0.0025
0.471	0.0025
0.4715	0.0025
0.472	0.0025
0.4725	0.0025
0.473	0.0025
0.4735	0.0025
0.474	0.0025
0.4745	0.0025
0.475	0.0025
0.4755	0.0025
0.476	0.0025
0.4765	0.0025
0.477	0.0025
0.4775	0.0025
0.478	0.0025
0.4785	0.0025
0.479	0.0025
0.4795	0.0025
0.48	0.0025
0.4805	0.0025
0.481	0.0025
0.4815	0.0025
0.482	0.0025
0.4825	0.0025
0.483	0.0025
0.4835	0.0025
0.484	0.0025
0.4845	0.0025
0.485	0.0025
0.4855	0.0025
0.486	0.0025
0.4865	0.0025
0.487	0.0025
0.4875	0.0025
0.488	0.0025
0.4885	0.0025
0.489	0.0025
0.4895	0.0025
0.49	0.0025
0.4905	0.0025
0.491	0.0025
0.4915	0.0025
0.492	0.0025
0.4925	0.0025
0.493	0.0025
0.4935	0.0025
0.494	0.0025
0.4945	0.0025
0.495	0.0025
0.4955	0.0025
0.496	0.0025
0.4965	0.0025
0.497	0.0025
0.4975	0.0025
0.498	0.00202
0.4985	0.00154
0.499	0.00106
0.4995	0.00058
0.5	0.0001
0.5005	0.0001
0.501	0.0001
0.5015	0.0001
0.502	0.0001
0.5025	0.0001
0.503	0.0001
0.5035	0.0001
0.504	0.0001
0.5045	0.0001
0.505	0.0001
0.5055	0.0001
0.506	0.0001
0.5065	0.0001
0.507	0.0001
0.5075	0.0001
0.508	0.0001
0.5085	0.0001
0.509	0.0001
0.5095	0.0001
0.51	0.0001
0.5105	0.0001
0.511	0.0001
0.5115	0.0001
0.512	0.0001
0.5125	0.0001
0.513	0.0001
0.5135	0.0001
0.514	0.0001
0.5145	0.0001
0.515	0.0001
0.5155	0.0001
0.516	0.0001
0.5165	0.0001
0.517	0.0001
0.5175	0.0001
0.518	0.0001
0.5185	0.0001
0.519	0.0001
0.5195	0.0001
0.52	0.0001
0.5205	0.0001
0.521	0.0001
0.5215	0.0001
0.522	0.0001
0.5225	0.0001
0.523	0.0001
0.5235	0.0001
0.524	0.0001
0.5245	0.000111139
0.525	0.0001
0.5255	0.0001
0.526	0.000102958
0.5265	0.0001
0.527	0.0001
0.5275	0.0001
0.528	0.000133793
0.5285	0.00036925
0.529	0.0001
0.5295	0.0001
0.53	0.0001
0.5305	0.000146069
0.531	0.0001
0.5315	0.0001
0.532	0.0001
0.5325	0.0001
0.533	0.000222311
0.5335	0.0001
0.534	0.000204817
0.5345	0.0001
0.535	0.0001
0.5355	0.0001
0.536	0.000118862
0.5365	0.0001
0.537	0.000152599
0.5375	0.0001
0.538	0.000119421
0.5385	0.000113078
0.539	0.0001
0.5395	0.000443247
0.54	0.0001
0.5405	0.0001
0.541	0.0001
0.5415	0.000124069
0.542	0.000101977
0.5425	0.0001
0.543	0.0001
0.5435	0.000139056
0.544	0.0001
0.5445	0.000115331
0.545	0.0001
0.5455	0.0001
0.546	0.000105349
0.5465	0.000141328
0.547	0.000103159
0.5475	0.0001
0.548	0.000124433
0.5485	0.0001
0.549	0.0001
0.5495	0.000205341
0.55	0.0001
0.5505	0.000173117
0.551	0.0001
0.5515	0.0002611
0.552	0.0001
0.5525	0.0001
0.553	0.000124162
0.5535	0.0001
0.554	0.000125023
0.5545	0.0001
0.555	0.00019598
0.5555	0.0001
0.556	0.000252362
0.5565	0.0001
0.557	0.000195338
0.5575	0.0001
0.558	0.000207702
0.5585	0.000114122
0.559	0.000175634
0.5595	0.000133066
0.56	0.0001
0.5605	0.000161849
0.561	0.000101054
0.5615	0.000973107
0.562	0.00048695
0.5625	0.0001
0.563	0.0001
0.5635	0.000227523
0.564	0.000139093
0.5645	0.000140012
0.565	0.0001
0.5655	0.000388127
0.566	0.000422506
0.5665	0.0001
0.567	0.00020833
0.5675	0.0001
0.568	0.0001
0.5685	0.00015907
0.569	0.000341943
0.5695	0.000501162
0.57	0.0001
0.5705	0.000203369
0.571	0.0001
0.5715	0.00101517
0.572	0.000557585
0.5725	0.0001
0.573	0.000153985
0.5735	0.000130306
0.574	0.000363733
0.5745	0.000125159
0.575	0.0001
0.5755	0.0001
0.576	0.0002359
0.5765	0.000148871
0.577	0.000394674
0.5775	0.0001
0.578	0.0001
0.5785	0.000536748
0.579	0.000100842
0.5795	0.0001
0.58	0.000134418
0.5805	0.000515606
0.581	0.000233507
0.5815	0.000173359
0.582	0.00022291
0.5825	0.0001
0.583	0.000520425
0.5835	0.000194648
0.584	0.0001
0.5845	0.000241467
0.585	0.000156455
0.5855	0.0001
0.586	0.000431956
0.5865	0.0001
0.587	0.000172241
0.5875	0.0001
0.588	0.000554475
0.5885	0.000863762
0.589	0.00119726
0.5895	0.00184863
0.59	0.0025
0.5905	0.0025
0.591	0.0025
0.5915	0.0025
0.592	0.0025
0.5925	0.0025
0.593	0.0025
0.5935	0.0025
0.594	0.0025
0.5945	0.0025
0.595	0.0025
0.5955	0.0025
0.596	0.0025
0.5965	0.0025
0.597	0.0025
0.5975	0.0025
0.598	0.0025
0.5985	0.0025
0.599	0.0025
0.5995	0.0025
0.6	0.0025
0.6005	0.0025
0.601	0.0025
0.6015	0.0025
0.602	0.0025
0.6025	0.0025
0.603	0.0025
0.6035	0.0025
0.604	0.0025
0.6045	0.0025
0.605	0.0025
0.6055	0.0025
0.606	0.0025
0.6065	0.0025
0.607	0.0025
0.6075	0.0025
0.608	0.0025
0.6085	0.0025
0.609	0.0025
0.6095	0.0025
0.61	0.0025
0.6105	0.0025
0.611	0.0025
0.6115	0.0025
0.612	0.0025
0.6125	0.0025
0.613	0.0025
0.6135	0.0025
0.614	0.0025
0.6145	0.0025
0.615	0.0025
0.6155	0.0025
0.616	0.0025
0.6165	0.0025
0.617	0.0025
0.6175	0.0025
0.618	0.0025
0.6185	0.0025
0.619	0.0025
0.6195	0.0025
0.62	0.0025
0.6205	0.0025
0.621	0.0025
0.6215	0.0025
0.622	0.0025
0.6225	0.0025
0.623	0.0025
0.6235	0.0025
0.624	0.0025
0.6245	0.0025
0.625	0.0025
0.6255	0.0025
0.626	0.0025
0.6265	0.0025
0.627	0.0025
0.6275	0.0025
0.628	0.0025
0.6285	0.0025
0.629	0.0025
0.6295	0.0025
0.63	0.0025
0.6305	0.0025
0.631	0.0025
0.6315	0.0025
0.632	0.0025
0.6325	0.0025
0.633	0.0025
0.6335	0.0025
0.634	0.0025
0.6345	0.0025
0.635	0.0025
0.6355	0.0025
0.636	0.0025
0.6365	0.0025
0.637	0.0025
0.6375	0.0025
0.638	0.0025
0.6385	0.0025
0.639	0.0025
0.6395	0.0025
0.64	0.0025
0.6405	0.0025
0.641	0.0025
0.6415	0.0025
0.642	0.0025
0.6425	0.0025
0.643	0.0025
0.6435	0.0025
0.644	0.0025
0.6445	0.0025
0.645	0.0025
0.6455	0.0025
0.646	0.0025
0.6465	0.0025
0.647	0.0025
0.6475	0.0025
0.648	0.0025
0.6485	0.0025
0.649	0.0025
0.6495	0.0025
0.65	0.0025
0.6505	0.0025
0.651	0.0025
0.6515	0.0025
0.652	0.0025
0.6525	0.0025
0.653	0.0025
0.6535	0.0025
0.654	0.0025
0.6545	0.0025
0.655	0.0025
0.6555	0.0025
0.656	0.0025
0.6565	0.0025
0.657	0.0025
0.6575	0.0025
0.658	0.0025
0.6585	0.0025
0.659	0.0025
0.6595	0.0025
0.66	0.0025
0.6605	0.0025
0.661	0.0025
0.6615	0.0025
0.662	0.0025
0.6625	0.0025
0.663	0.0025
0.6635	0.0025
0.664	0.0025
0.6645	0.0025
0.665	0.0025
0.6655	0.0025
0.666	0.0025
0.6665	0.0025
0.667	0.0025
0.6675	0.0025
0.668	0.0025
0.6685	0.0025
0.669	0.0025
0.6695	0.0025
0.67	0.0025
0.6705	0.0025
0.671	0.0025
0.6715	0.0025
0.672	0.0025
0.6725	0.0025
0.673	0.0025
0.6735	0.0025
0.674	0.0025
0.6745	0.0025
0.675	0.0025
0.6755	0.0025
0.676	0.0025
0.6765	0.0025
0.677	0.0025
0.6775	0.0025
0.678	0.0025
0.6785	0.0025
0.679	0.0025
0.6795	0.0025
0.68	0.0025
0.6805	0.0025
0.681	0.0025
0.6815	0.0025
0.682	0.0025
0.6825	0.0025
0.683	0.0025
0.6835	0.0025
0.684	0.0025
0.6845	0.0025
0.685	0.0025
0.6855	0.0025
0.686	0.0025
0.6865	0.0025
0.687	0.0025
0.6875	0.0025
0.688	0.0025
0.6885	0.0025
0.689	0.0025
0.6895	0.0025
0.69	0.0025
0.6905	0.0025
0.691	0.0025
0.6915	0.0025
0.692	0.0025
0.6925	0.0025
0.693	0.0025
0.6935	0.0025
0.694	0.0025
0.6945	0.0025
0.695	0.0025
0.6955	0.0025
0.696	0.0025
0.6965	0.0025
0.697	0.0025
0.6975	0.0025
0.698	0.0025
0.6985	0.0025
0.699	0.0025
0.6995	0.0025
0.7	0.0025
0.7005	0.0025
0.701	0.0025
0.7015	0.0025
0.702	0.0025
0.7025	0.0025
0.703	0.0025
0.7035	0.0025
0.704	0.0025
0.7045	0.0025
0.705	0.0025
0.7055	0.0025
0.706	0.0025
0.7065	0.0025
0.707	0.0025
0.7075	0.0025
0.708	0.0025
0.7085	0.0025
0.709	0.0025
0.7095	0.0025
0.71	0.0025
0.7105	0.0025
0.711	0.0025
0.7115	0.0025
0.712	0.0025
0.7125	0.0025
0.713	0.0025
0.7135	0.0025
0.714	0.0025
0.7145	0.0025
0.715	0.0025
0.7155	0.0025
0.716	0.0025
0.7165	0.0025
0.717	0.0025
0.7175	0.0025
0.718	0.0025
0.7185	0.0025
0.719	0.0025
0.7195	0.0025
0.72	0.0025
0.7205	0.0025
0.721	0.0025
0.7215	0.0025
0.722	0.0025
0.7225	0.0025
0.723	0.0025
0.7235	0.0025
0.724	0.0025
0.7245	0.0025
0.725	0.0025
0.7255	0.0025
0.726	0.0025
0.7265	0.0025
0.727	0.0025
0.7275	0.0025
0.728	0.0025
0.7285	0.0025
0.729	0.0025
0.7295	0.0025
0.73	0.0025
0.7305	0.0025
0.731	0.0025
0.7315	0.0025
0.732	0.0025
0.7325	0.0025
0.733	0.0025
0.7335	0.0025
0.734	0.0025
0.7345	0.0025
0.735	0.0025
0.7355	0.0025
0.736	0.0025
0.7365	0.0025
0.737	0.0025
0.7375	0.0025
0.738	0.0025
0.7385	0.0025
0.739	0.0025
0.7395	0.0025
0.74	0.0025
0.7405	0.0025
0.741	0.0025
0.7415	0.0025
0.742	0.0025
0.7425	0.0025
0.743	0.0025
0.7435	0.0025
0.744	0.0025
0.7445	0.0025
0.745	0.0025
0.7455	0.0025
0.746	0.0025
0.7465	0.0025
0.747	0.0025
0.7475	0.0025
0.748	0.0025
0.7485	0.0025
0.749	0.0025
0.7495	0.0025
0.75	0.0025
0.7505	0.0025
0.751	0.0025
0.7515	0.0025
0.752	0.0025
0.7525	0.0025
0.753	0.0025
0.7535	0.0025
0.754	0.0025
0.7545	0.0025
0.755	0.0025
0.7555	0.0025
0.756	0.0025
0.7565	0.0025
0.757	0.0025
0.7575	0.0025
0.758	0.0025
0.7585	0.0025
0.759	0.0025
0.7595	0.0025
0.76	0.0025
0.7605	0.0025
0.761	0.0025
0.7615	0.0025
0.762	0.0025
0.7625	0.0025
0.763	0.0025
0.7635	0.0025
0.764	0.0025
0.7645	0.0025
0.765	0.0025
0.7655	0.0025
0.766	0.0025
0.7665	0.0025
0.767	0.0025
0.7675	0.0025
0.768	0.0025
0.7685	0.0025
0.769	0.0025
0.7695	0.0025
0.77	0.0025
0.7705	0.0025
0.771	0.0025
0.7715	0.0025
0.772	0.0025
0.7725	0.0025
0.773	0.0025
0.7735	0.0025
0.774	0.0025
0.7745	0.0025
0.775	0.0025
0.7755	0.0025
0.776	0.0025
0.7765	0.0025
0.777	0.0025
0.7775	0.0025
0.778	0.0025
0.7785	0.0025
0.779	0.0025
0.7795	0.0025
0.78	0.0025
0.7805	0.0025
0.781	0.0025
0.7815	0.0025
0.782	0.0025
0.7825	0.0025
0.783	0.0025
0.7835	0.0025
0.784	0.0025
0.7845	0.0025
0.785	0.0025
0.7855	0.0025
0.786	0.0025
0.7865	0.0025
0.787	0.0025
0.7875	0.0025
0.788	0.0025
0.7885	0.0025
0.789	0.0025
0.7895	0.0025
0.79	0.0025
0.7905	0.0025
0.791	0.0025
0.7915	0.0025
0.792	0.0025
0.7925	0.0025
0.793	0.0025
0.7935	0.0025
0.794	0.0025
0.7945	0.0025
0.795	0.0025
0.7955	0.0025
0.796	0.0025
0.7965	0.0025
0.797	0.0025
0.7975	0.0025
0.798	0.0025
0.7985	0.0025
0.799	0.0025
0.7995	0.0025
0.8	0.0025
0.8005	0.0025
0.801	0.0025
0.8015	0.0025
0.802	0.0025
0.8025	0.0025
0.803	0.0025
0.8035	0.0025
0.804	0.0025
0.8045	0.0025
0.805	0.0025
0.8055	0.0025
0.806	0.0025
0.8065	0.0025
0.807	0.0025
0.8075	0.0025
0.808	0.0025
0.8085	0.0025
0.809	0.0025
0.8095	0.0025
0.81	0.0025
0.8105	0.0025
0.811	0.0025
0.8115	0.0025
0.812	0.0025
0.8125	0.0025
0.813	0.0025
0.8135	0.0025
0.814	0.0025
0.8145	0.0025
0.815	0.0025
0.8155	0.0025
0.816	0.0025
0.8165	0.0025
0.817	0.0025
0.8175	0.0025
0.818	0.0025
0.8185	0.0025
0.819	0.0025
0.8195	0.0025
0.82	0.0025
0.8205	0.0025
0.821	0.0025
0.8215	0.0025
0.822	0.0025
0.8225	0.0025
0.823	0.0025
0.8235	0.0025
0.824	0.0025
0.8245	0.0025
0.825	0.0025
0.8255	0.0025
0.826	0.0025
0.8265	0.0025
0.827	0.0025
0.8275	0.0025
0.828	0.0025
0.8285	0.0025
0.829	0.0025
0.8295	0.0025
0.83	0.0025
0.8305	0.0025
0.831	0.0025
0.8315	0.0025
0.832	0.0025
0.8325	0.0025
0.833	0.0025
0.8335	0.0025
0.834	0.0025
0.8345	0.0025
0.835	0.0025
0.8355	0.0025
0.836	0.0025
0.8365	0.0025
0.837	0.0025
0.8375	0.0025
0.838	0.0025
0.8385	0.0025
0.839	0.0025
0.8395	0.0025
0.84	0.0025
0.8405	0.0025
0.841	0.0025
0.8415	0.0025
0.842	0.0025
0.8425	0.0025
0.843	0.0025
0.8435	0.0025
0.844	0.0025
0.8445	0.0025
0.845	0.0025
0.8455	0.0025
0.846	0.0025
0.8465	0.0025
0.847	0.0025
0.8475	0.0025
0.848	0.0025
0.8485	0.0025
0.849	0.0025
0.8495	0.0025
0.85	0.0025
0.8505	0.0025
0.851	0.0025
0.8515	0.0025
0.852	0.0025
0.8525	0.0025
0.853	0.0025
0.8535	0.0025
0.854	0.0025
0.8545	0.0025
0.855	0.0025
0.8555	0.0025
0.856	0.0025
0.8565	0.0025
0.857	0.0025
0.8575	0.0025
0.858	0.0025
0.8585	0.0025
0.859	0.0025
0.8595	0.0025
0.86	0.0025
0.8605	0.0025
0.861	0.0025
0.8615	0.0025
0.862	0.0025
0.8625	0.0025
0.863	0.0025
0.8635	0.0025
0.864	0.0025
0.8645	0.0025
0.865	0.0025
0.8655	0.0025
0.866	0.0025
0.8665	0.0025
0.867	0.0025
0.8675	0.0025
0.868	0.0025
0.8685	0.0025
0.869	0.0025
0.8695	0.0025
0.87	0.0025
0.8705	0.0025
0.871	0.0025
0.8715	0.0025
0.872	0.0025
0.8725	0.0025
0.873	0.0025
0.8735	0.0025
0.874	0.0025
0.8745	0.0025
0.875	0.0025
0.8755	0.0025
0.876	0.0025
0.8765	0.0025
0.877	0.0025
0.8775	0.0025
0.878	0.0025
0.8785	0.0025
0.879	0.0025
0.8795	0.0025
0.88	0.0025
0.8805	0.0025
0.881	0.0025
0.8815	0.0025
0.882	0.0025
0.8825	0.0025
0.883	0.0025
0.8835	0.0025
0.884	0.0025
0.8845	0.0025
0.885	0.0025
0.8855	0.0025
0.886	0.0025
0.8865	0.0025
0.887	0.0025
0.8875	0.0025
0.888	0.0025
0.8885	0.0025
0.889	0.0025
0.8895	0.0025
0.89	0.0025
0.8905	0.0025
0.891	0.0025
0.8915	0.0025
0.892	0.0025
0.8925	0.0025
0.893	0.0025
0.8935	0.0025
0.894	0.0025
0.8945	0.0025
0.895	0.0025
0.8955	0.0025
0.896	0.0025
0.8965	0.0025
0.897	0.0025
0.8975	0.0025
0.898	0.0025
0.8985	0.0025
0.899	0.0025
0.8995	0.0025
0.9	0.0025
0.9005	0.0025
0.901	0.0025
0.9015	0.0025
0.902	0.0025
0.9025	0.0025
0.903	0.0025
0.9035	0.0025
0.904	0.0025
0.9045	0.0025
0.905	0.0025
0.9055	0.0025
0.906	0.0025
0.9065	0.0025
0.907	0.0025
0.9075	0.0025
0.908	0.0025
0.9085	0.0025
0.909	0.0025
0.9095	0.0025
0.91	0.0025
0.9105	0.0025
0.911	0.0025
0.9115	0.0025
0.912	0.0025
0.9125	0.0025
0.913	0.0025
0.9135	0.0025
0.914	0.0025
0.9145	0.0025
0.915	0.0025
0.9155	0.0025
0.916	0.0025
0.9165	0.0025
0.917	0.0025
0.9175	0.0025
0.918	0.0025
0.9185	0.0025
0.919	0.0025
0.9195	0.0025
0.92	0.0025
0.9205	0.0025
0.921	0.0025
0.9215	0.0025
0.922	0.0025
0.9225	0.0025
0.923	0.0025
0.9235	0.0025
0.924	0.0025
0.9245	0.0025
0.925	0.0025
0.9255	0.0025
0.926	0.0025
0.9265	0.0025
0.927	0.0025
0.9275	0.0025
0.928	0.0025
0.9285	0.0025
0.929	0.0025
0.9295	0.0025
0.93	0.0025
0.9305	0.0025
0.931	0.0025
0.9315	0.0025
0.932	0.0025
0.9325	0.0025
0.933	0.0025
0.9335	0.0025
0.934	0.0025
0.9345	0.0025
0.935	0.0025
0.9355	0.0025
0.936	0.0025
0.9365	0.0025
0.937	0.0025
0.9375	0.0025
0.938	0.0025
0.9385	0.0025
0.939	0.0025
0.9395	0.0025
0.94	0.0025
0.9405	0.0025
0.941	0.0025
0.9415	0.0025
0.942	0.0025
0.9425	0.0025
0.943	0.0025
0.9435	0.0025
0.944	0.0025
0.9445	0.0025
0.945	0.0025
0.9455	0.0025
0.946	0.0025
0.9465	0.0025
0.947	0.0025
0.9475	0.0025
0.948	0.0025
0.9485	0.0025
0.949	0.0025
0.9495	0.0025
0.95	0.0025
0.9505	0.0025
0.951	0.0025
0.9515	0.0025
0.952	0.0025
0.9525	0.0025
0.953	0.0025
0.9535	0.0025
0.954	0.0025
0.9545	0.0025
0.955	0.0025
0.9555	0.0025
0.956	0.0025
0.9565	0.0025
0.957	0.0025
0.9575	0.0025
0.958	0.0025
0.9585	0.0025
0.959	0.0025
0.9595	0.0025
0.96	0.0025
0.9605	0.0025
0.961	0.0025
0.9615	0.0025
0.962	0.0025
0.9625	0.0025
0.963	0.0025
0.9635	0.0025
0.964	0.0025
0.9645	0.0025
0.965	0.0025
0.9655	0.0025
0.966	0.0025
0.9665	0.0025
0.967	0.0025
0.9675	0.0025
0.968	0.0025
0.9685	0.0025
0.969	0.0025
0.9695	0.0025
0.97	0.0025
0.9705	0.0025
0.971	0.0025
0.9715	0.0025
0.972	0.0025
0.9725	0.0025
0.973	0.0025
0.9735	0.0025
0.974	0.0025
0.9745	0.0025
0.975	0.0025
0.9755	0.0025
0.976	0.0025
0.9765	0.0025
0.977	0.0025
0.9775	0.0025
0.978	0.0025
0.9785	0.0025
0.979	0.0025
0.9795	0.0025
0.98	0.0025
0.9805	0.0025
0.981	0.0025
0.9815	0.0025
0.982	0.0025
0.9825	0.0025
0.983	0.0025
0.9835	0.0025
0.984	0.0025
0.9845	0.0025
0.985	0.0025
0.9855	0.0025
0.986	0.0025
0.9865	0.0025
0.987	0.0025
0.9875	0.0025
0.988	0.0025
0.9885	0.0025
0.989	0.0025
0.9895	0.0025
0.99	0.0025
0.9905	0.0025
0.991	0.0025
0.9915	0.0025
0.992	0.0025
0.9925	0.0025
0.993	0.0025
0.9935	0.0025
0.994	0.0025
0.9945	0.0025
0.995	0.0025
0.9955	0.0025
0.996	0.0025
0.9965	0.0025
0.997	0.0025
0.9975	0.0025
0.998	0.0025
0.9985	0.0025
0.999	0.0025
0.9995	0.0025
1	0.0025


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-04_fractional_Theta_adaptive_dt_u_diff_not_on_ref.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1025	-5.04216e-05	-0.252171
0.105	-0.00016531	-0.318207
0.1075	-0.000297733	-0.343342
0.11	-0.000415305	-0.232488
0.1125	-0.00045517	-0.0840413
0.115	-0.000413151	-0.0178351
0.1175	-0.000339223	0.00935213
0.12	-0.000263197	0.0181936
0.1225	-0.000197162	0.0189134
0.125	-0.000144285	0.0164874
0.1275	-0.00010388	0.0132279
0.13	-7.39149e-05	0.0101205
0.1325	-5.21369e-05	0.00751293
0.135	-3.65347e-05	0.00546456
0.1375	-2.54735e-05	0.00391789
0.14	-1.76925e-05	0.00277987
0.1425	-1.22512e-05	0.00195734
0.145	-8.46333e-06	0.00137042
0.1475	-5.8357e-06	0.000955531
0.15	-4.01789e-06	0.000664324
0.1525	-2.76302e-06	0.000461022
0.155	-1.89823e-06	0.000319676
0.1575	-1.30304e-06	0.000221719
0.16	-8.93851e-07	0.000154003
0.1625	-5.99311e-07	0
0.165	-3.84872e-07	0
0.1675	-2.19985e-07	0
0.17	-9.14047e-08	0
0.1725	9.29566e-09	0
0.175	8.76488e-08	0
0.1775	1.48762e-07	0
0.18	1.96389e-07	0
0.1825	2.3347e-07	0
0.185	2.62304e-07	0
0.1875	2.84688e-07	0
0.19	3.0203e-07	0
0.1925	3.15429e-07	0
0.195	3.25747e-07	0
0.1975	3.33655e-07	0
0.2	3.39679e-07	0
0.2025	3.44231e-07	0
0.205	3.47632e-07	0
0.2075	3.50133e-07	0
0.21	3.51932e-07	0
0.2125	3.53181e-07	0
0.215	3.54001e-07	0
0.2175	3.54486e-07	0
0.22	3.54709e-07	0
0.2225	3.54728e-07	0
0.225	3.54588e-07	0
0.2275	3.54323e-07	0
0.23	3.53961e-07	0
0.2325	3.53523e-07	0
0.235	3.53027e-07	0
0.2375	3.52486e-07	0
0.24	3.51909e-07	0
0.2425	3.51304e-07	0
0.245	3.50679e-07	0
0.2475	3.50037e-07	0
0.25	3.49384e-07	0
0.2525	3.48721e-07	0
0.255	3.4805e-07	0
0.2575	3.47375e-07	0
0.26	3.46696e-07	0
0.2625	3.46014e-07	0
0.265	3.45331e-07	0
0.2675	3.44647e-07	0
0.27	3.43962e-07	0
0.2725	3.43277e-07	0
0.275	3.42592e-07	0
0.2775	3.41907e-07	0
0.28	3.41223e-07	0
0.2825	3.40541e-07	0
0.285	3.39859e-07	0
0.2875	3.39178e-07	0
0.29	3.38498e-07	0
0.2925	3.37819e-07	0
0.295	3.37141e-07	0
0.2975	3.36465e-07	0
0.3	-7.22502e-07	0
0.3025	-4.84661e-05	-0.243065
0.305	-0.000159545	-0.307412
0.3075	-0.000287515	-0.331639
0.31	-0.000401108	-0.224456
0.3125	-0.00043961	-0.0810979
0.315	-0.000399021	-0.0171816
0.3175	-0.000327621	0.00905866
0.32	-0.000254197	0.0175871
0.3225	-0.000190424	0.0182759
0.325	-0.000139358	0.0159291
0.3275	-0.000100337	0.0127788
0.33	-7.1397e-05	0.00977635
0.3325	-5.03636e-05	0.00725723
0.335	-3.52942e-05	0.00527844
0.3375	-2.46102e-05	0.00378435
0.34	-1.70942e-05	0.00268503
0.3425	-1.18379e-05	0.00189048
0.345	-8.1785e-06	0.0013235
0.3475	-5.63982e-06	0.000922706
0.35	-3.88343e-06	0.000641378
0.3525	-2.67085e-06	0.000444966
0.355	-1.83513e-06	0.000308403
0.3575	-1.2599e-06	0.000213757
0.36	-8.64387e-07	0
0.3625	-5.76682e-07	0
0.365	-3.67771e-07	0
0.3675	-2.06671e-07	0
0.37	-8.09945e-08	0
0.3725	1.7675e-08	0
0.375	9.42646e-08	0
0.3775	1.54002e-07	0
0.38	2.00557e-07	0
0.3825	2.36802e-07	0
0.385	2.64983e-07	0
0.3875	2.86859e-07	0
0.39	3.03804e-07	0
0.3925	3.16894e-07	0
0.395	3.2697e-07	0
0.3975	3.3469e-07	0
0.4	3.40567e-07	0
0.4025	3.45004e-07	0
0.405	3.48315e-07	0
0.4075	3.50747e-07	0
0.41	3.5249e-07	0
0.4125	3.53697e-07	0
0.415	3.54483e-07	0
0.4175	3.54942e-07	0
0.42	3.55144e-07	0
0.4225	3.55146e-07	0
0.425	3.54993e-07	0
0.4275	3.54717e-07	0
0.43	3.54347e-07	0
0.4325	3.53903e-07	0
0.435	3.53402e-07	0
0.4375	3.52856e-07	0
0.44	3.52275e-07	0
0.4425	3.51668e-07	0
0.445	3.5104e-07	0
0.4475	3.50396e-07	0
0.45	3.4974e-07	0
0.4525	3.49075e-07	0
0.455	3.48404e-07	0
0.4575	3.47727e-07	0
0.46	3.47047e-07	0
0.4625	3.46364e-07	0
0.465	3.4568e-07	0
0.4675	3.44994e-07	0
0.47	3.44308e-07	0
0.4725	3.43622e-07	0
0.475	3.42936e-07	0
0.4775	3.42251e-07	0
0.48	3.41566e-07	0
0.4825	3.40882e-07	0
0.485	3.40199e-07	0
0.4875	3.39517e-07	0
0.49	3.38837e-07	0
0.4925	3.38157e-07	0
0.495	3.37479e-07	0
0.4975	3.36802e-07	0
0.5	1.44206e-06	0
0.5025	5.19665e-05	0.163358
0.505	0.000175959	0.221061
0.5075	0.000330685	0.255421
0.51	0.000482569	0.204784
0.5125	0.00056341	0.118761
0.515	0.000557365	0.0711087
0.5175	0.000506183	0.0438637
0.52	0.00043892	0.0279593
0.5225	0.000370446	0.0184642
0.525	0.000307485	0.0126395
0.5275	0.000252522	0.0089507
0.53	0.000205949	0.00653132
0.5325	0.000167194	0.00488629
0.535	0.000135316	0.00372853
0.5375	0.00010929	0.0028882
0.54	8.81462e-05	0.00226227
0.5425	7.10263e-05	0.0017863
0.545	5.71949e-05	0.00141857
0.5475	4.60371e-05	0.00113113
0.55	3.70452e-05	0.000904513
0.5525	2.98037e-05	0.000724774
0.555	2.39745e-05	0.000581604
0.5575	1.92838e-05	0.000467226
0.56	1.55099e-05	0.000375659
0.5625	1.24742e-05	0.000302252
0.565	1.00324e-05	0.000243344
0.5675	8.06845e-06	0.000196039
0.57	6.48897e-06	0.000158035
0.5725	5.2187e-06	0.000127492
0.575	4.19713e-06	0.000102941
0.5775	3.37557e-06	8.32023e-05
0.58	2.71488e-06	6.7331e-05
0.5825	2.18355e-06	5.45684e-05
0.585	1.75626e-06	4.43047e-05
0.5875	1.41264e-06	3.60508e-05
0.59	1.13186e-06	0
0.5925	9.02943e-07	0
0.595	7.22994e-07	0
0.5975	5.82163e-07	0
0.6	4.71999e-07	0
0.6025	3.85823e-07	0
0.605	3.18404e-07	0
0.6075	2.65653e-07	0
0.61	2.24372e-07	0
0.6125	1.92058e-07	0
0.615	1.66758e-07	0
0.6175	1.46941e-07	0
0.62	1.31412e-07	0
0.6225	1.19236e-07	0
0.625	1.09682e-07	0
0.6275	1.02178e-07	0
0.63	9.62773e-08	0
0.6325	9.16305e-08	0
0.635	8.79641e-08	0
0.6375	8.50644e-08	0
0.64	8.27644e-08	0
0.6425	8.09332e-08	0
0.645	7.94687e-08	0
0.6475	7.82911e-08	0
0.65	7.73378e-08	0
0.6525	7.656e-08	0
0.655	7.59196e-08	0
0.6575	7.53865e-08	0
0.66	7.49375e-08	0
0.6625	7.45543e-08	0
0.665	7.42226e-08	0
0.6675	7.39313e-08	0
0.67	7.36716e-08	0
0.6725	7.34366e-08	0
0.675	7.32211e-08	0
0.6775	7.30209e-08	0
0.68	7.28327e-08	0
0.6825	7.26539e-08	0
0.685	7.24826e-08	0
0.6875	7.23171e-08	0
0.69	7.21564e-08	0
0.6925	7.19993e-08	0
0.695	7.18452e-08	0
0.6975	7.16935e-08	0
0.7	7.15438e-08	0
0.7025	7.13956e-08	0
0.705	7.12487e-08	0
0.7075	7.11028e-08	0
0.71	7.09579e-08	0
0.7125	7.08137e-08	0
0.715	7.06702e-08	0
0.7175	7.05272e-08	0
0.72	7.03848e-08	0
0.7225	7.02428e-08	0
0.725	7.01013e-08	0
0.7275	6.99601e-08	0
0.73	6.98193e-08	0
0.7325	6.96789e-08	0
0.735	6.95388e-08	0
0.7375	6.9399e-08	0
0.74	6.92596e-08	0
0.7425	6.91204e-08	0
0.745	6.89815e-08	0
0.7475	6.8843e-08	0
0.75	6.87047e-08	0
0.7525	6.85667e-08	0
0.755	6.8429e-08	0
0.7575	6.82915e-08	0
0.76	6.81544e-08	0
0.7625	6.80175e-08	0
0.765	6.78809e-08	0
0.7675	6.77446e-08	0
0.77	6.76086e-08	0
0.7725	6.74728e-08	0
0.775	6.73373e-08	0
0.7775	6.72021e-08	0
0.78	6.70671e-08	0
0.7825	6.69325e-08	0
0.785	6.67981e-08	0
0.7875	6.66639e-08	0
0.79	6.653e-08	0
0.7925	6.63964e-08	0
0.795	6.62631e-08	0
0.7975	6.61301e-08	0
0.8	6.59973e-08	0
0.8025	6.58647e-08	0
0.805	6.57325e-08	0
0.8075	6.56005e-08	0
0.81	6.54687e-08	0
0.8125	6.53373e-08	0
0.815	6.52061e-08	0
0.8175	6.50751e-08	0
0.82	6.49444e-08	0
0.8225	6.4814e-08	0
0.825	6.46839e-08	0
0.8275	6.4554e-08	0
0.83	6.44243e-08	0
0.8325	6.4295e-08	0
0.835	6.41658e-08	0
0.8375	6.4037e-08	0
0.84	6.39084e-08	0
0.8425	6.378e-08	0
0.845	6.3652e-08	0
0.8475	6.35241e-08	0
0.85	6.33966e-08	0
0.8525	6.32693e-08	0
0.855	6.31422e-08	0
0.8575	6.30154e-08	0
0.86	6.28889e-08	0
0.8625	6.27626e-08	0
0.865	6.26365e-08	0
0.8675	6.25107e-08	0
0.87	6.23852e-08	0
0.8725	6.22599e-08	0
0.875	6.21349e-08	0
0.8775	6.20101e-08	0
0.88	6.18856e-08	0
0.8825	6.17613e-08	0
0.885	6.16373e-08	0
0.8875	6.15135e-08	0
0.89	6.13899e-08	0
0.8925	6.12667e-08	0
0.895	6.11436e-08	0
0.8975	6.10208e-08	0
0.9	6.08983e-08	0
0.9025	6.0776e-08	0
0.905	6.06539e-08	0
0.9075	6.05321e-08	0
0.91	6.04105e-08	0
0.9125	6.02892e-08	0
0.915	6.01682e-08	0
0.9175	6.00473e-08	0
0.92	5.99267e-08	0
0.9225	5.98064e-08	0
0.925	5.96863e-08	0
0.9275	5.95664e-08	0
0.93	5.94468e-08	0
0.9325	5.93274e-08	0
0.935	5.92082e-08	0
0.9375	5.90893e-08	0
0.94	5.89707e-08	0
0.9425	5.88522e-08	0
0.945	5.8734e-08	0
0.9475	5.86161e-08	0
0.95	5.84984e-08	0
0.9525	5.83809e-08	0
0.955	5.82636e-08	0
0.9575	5.81466e-08	0
0.96	5.80298e-08	0
0.9625	5.79133e-08	0
0.965	5.7797e-08	0
0.9675	5.76809e-08	0
0.97	5.75651e-08	0
0.9725	5.74494e-08	0
0.975	5.73341e-08	0
0.9775	5.72189e-08	0
0.98	5.7104e-08	0
0.9825	5.69893e-08	0
0.985	5.68749e-08	0
0.9875	5.67606e-08	0
0.99	5.66466e-08	0
0.9925	5.65329e-08	0
0.995	5.64193e-08	0
0.9975	5.6306e-08	0
1	5.61929e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-04_fractional_Theta_adaptive_dt_u_diff_not_on_ref_time_steps.dat <==
0	0.0025
0.0005	0.0025
0.001	0.0025
0.0015	0.0025
0.002	0.0025
0.0025	0.0025
0.003	0.0025
0.0035	0.0025
0.004	0.0025
0.0045	0.0025
0.005	0.0025
0.0055	0.0025
0.006	0.0025
0.0065	0.0025
0.007	0.0025
0.0075	0.0025
0.008	0.0025
0.0085	0.0025
0.009	0.0025
0.0095	0.0025
0.01	0.0025
0.0105	0.0025
0.011	0.0025
0.0115	0.0025
0.012	0.0025
0.0125	0.0025
0.013	0.0025
0.0135	0.0025
0.014	0.0025
0.0145	0.0025
0.015	0.0025
0.0155	0.0025
0.016	0.0025
0.0165	0.0025
0.017	0.0025
0.0175	0.0025
0.018	0.0025
0.0185	0.0025
0.019	0.0025
0.0195	0.0025
0.02	0.0025
0.0205	0.0025
0.021	0.0025
0.0215	0.0025
0.022	0.0025
0.0225	0.0025
0.023	0.0025
0.0235	0.0025
0.024	0.0025
0.0245	0.0025
0.025	0.0025
0.0255	0.0025
0.026	0.0025
0.0265	0.0025
0.027	0.0025
0.0275	0.0025
0.028	0.0025
0.0285	0.0025
0.029	0.0025
0.0295	0.0025
0.03	0.0025
0.0305	0.0025
0.031	0.0025
0.0315	0.0025
0.032	0.0025
0.0325	0.0025
0.033	0.0025
0.0335	0.0025
0.034	0.0025
0.0345	0.0025
0.035	0.0025
0.0355	0.0025
0.036	0.0025
0.0365	0.0025
0.037	0.0025
0.0375	0.0025
0.038	0.0025
0.0385	0.0025
0.039	0.0025
0.0395	0.0025
0.04	0.0025
0.0405	0.0025
0.041	0.0025
0.0415	0.0025
0.042	0.0025
0.0425	0.0025
0.043	0.0025
0.0435	0.0025
0.044	0.0025
0.0445	0.0025
0.045	0.0025
0.0455	0.0025
0.046	0.0025
0.0465	0.0025
0.047	0.0025
0.0475	0.0025
0.048	0.0025
0.0485	0.0025
0.049	0.0025
0.0495	0.0025
0.05	0.0025
0.0505	0.0025
0.051	0.0025
0.0515	0.0025
0.052	0.0025
0.0525	0.0025
0.053	0.0025
0.0535	0.0025
0.054	0.0025
0.0545	0.0025
0.055	0.0025
0.0555	0.0025
0.056	0.0025
0.0565	0.0025
0.057	0.0025
0.0575	0.0025
0.058	0.0025
0.0585	0.0025
0.059	0.0025
0.0595	0.0025
0.06	0.0025
0.0605	0.0025
0.061	0.0025
0.0615	0.0025
0.062	0.0025
0.0625	0.0025
0.063	0.0025
0.0635	0.0025
0.064	0.0025
0.0645	0.0025
0.065	0.0025
0.0655	0.0025
0.066	0.0025
0.0665	0.0025
0.067	0.0025
0.0675	0.0025
0.068	0.0025
0.0685	0.0025
0.069	0.0025
0.0695	0.0025
0.07	0.0025
0.0705	0.0025
0.071	0.0025
0.0715	0.0025
0.072	0.0025
0.0725	0.0025
0.073	0.0025
0.0735	0.0025
0.074	0.0025
0.0745	0.0025
0.075	0.0025
0.0755	0.0025
0.076	0.0025
0.0765	0.0025
0.077	0.0025
0.0775	0.0025
0.078	0.0025
0.0785	0.0025
0.079	0.0025
0.0795	0.0025
0.08	0.0025
0.0805	0.0025
0.081	0.0025
0.0815	0.0025
0.082	0.0025
0.0825	0.0025
0.083	0.0025
0.0835	0.0025
0.084	0.0025
0.0845	0.0025
0.085	0.0025
0.0855	0.0025
0.086	0.0025
0.0865	0.0025
0.087	0.0025
0.0875	0.0025
0.088	0.0025
0.0885	0.0025
0.089	0.0025
0.0895	0.0025
0.09	0.0025
0.0905	0.0025
0.091	0.0025
0.0915	0.0025
0.092	0.0025
0.0925	0.0025
0.093	0.0025
0.0935	0.0025
0.094	0.0025
0.0945	0.0025
0.095	0.0025
0.0955	0.0025
0.096	0.0025
0.0965	0.0025
0.097	0.0025
0.0975	0.0025
0.098	0.00202
0.0985	0.00154
0.099	0.00106
0.0995	0.00058
0.1	0.0001
0.1005	0.0001
0.101	0.0001
0.1015	0.0001
0.102	0.0001
0.1025	0.0001
0.103	0.0001
0.1035	0.0001
0.104	0.0001
0.1045	0.0001
0.105	0.0001
0.1055	0.0001
0.106	0.0001
0.1065	0.0001
0.107	0.0001
0.1075	0.0001
0.108	0.0001
0.1085	0.0001
0.109	0.0001
0.1095	0.0001
0.11	0.0001
0.1105	0.0001
0.111	0.0001
0.1115	0.0001
0.112	0.0001
0.1125	0.0001
0.113	0.0001
0.1135	0.0001
0.114	0.0001
0.1145	0.0001
0.115	0.0001
0.1155	0.0001
0.116	0.0001
0.1165	0.0001
0.117	0.0001
0.1175	0.0001
0.118	0.0001
0.1185	0.0001
0.119	0.0001
0.1195	0.0001
0.12	0.0001
0.1205	0.0001
0.121	0.0001
0.1215	0.0001
0.122	0.0001
0.1225	0.0001
0.123	0.0001
0.1235	0.0001
0.124	0.0001
0.1245	0.0001
0.125	0.0001
0.1255	0.0001
0.126	0.0001
0.1265	0.0001
0.127	0.0001
0.1275	0.0001
0.128	0.0001
0.1285	0.0001
0.129	0.0001
0.1295	0.0001
0.13	0.0001
0.1305	0.0001
0.131	0.0001
0.1315	0.0001
0.132	0.0001
0.1325	0.0001
0.133	0.0001
0.1335	0.0001
0.134	0.0001
0.1345	0.0001
0.135	0.0001
0.1355	0.0001
0.136	0.0001
0.1365	0.0001
0.137	0.0001
0.1375	0.0001
0.138	0.0001
0.1385	0.0001
0.139	0.0001
0.1395	0.0001
0.14	0.0001
0.1405	0.0001
0.141	0.0001
0.1415	0.0001
0.142	0.0001
0.1425	0.0001
0.143	0.0001
0.1435	0.0001
0.144	0.0001
0.1445	0.0001
0.145	0.0001
0.1455	0.0001
0.146	0.0001
0.1465	0.0001
0.147	0.0001
0.1475	0.0001
0.148	0.0001
0.1485	0.0001
0.149	0.0001
0.1495	0.0001
0.15	0.0001
0.1505	0.0001
0.151	0.0001
0.1515	0.0001
0.152	0.0001
0.1525	0.0001
0.153	0.0001
0.1535	0.0001
0.154	0.0001
0.1545	0.0001
0.155	0.0001
0.1555	0.0001
0.156	0.0001
0.1565	0.0001
0.157	0.0001
0.1575	0.0001
0.158	0.0001
0.1585	0.0001
0.159	0.0001
0.1595	0.0001
0.16	0.0001
0.1605	0.00222727
0.161	0.00229545
0.1615	0.00236364
0.162	0.00243182
0.1625	0.0025
0.163	0.0025
0.1635	0.0025
0.164	0.0025
0.1645	0.0025
0.165	0.0025
0.1655	0.0025
0.166	0.0025
0.1665	0.0025
0.167	0.0025
0.1675	0.0025
0.168	0.0025
0.1685	0.0025
0.169	0.0025
0.1695	0.0025
0.17	0.0025
0.1705	0.0025
0.171	0.0025
0.1715	0.0025
0.172	0.0025
0.1725	0.0025
0.173	0.0025
0.1735	0.0025
0.174	0.0025
0.1745	0.0025
0.175	0.0025
0.1755	0.0025
0.176	0.0025
0.1765	0.0025
0.177	0.0025
0.1775	0.0025
0.178	0.0025
0.1785	0.0025
0.179	0.0025
0.1795	0.0025
0.18	0.0025
0.1805	0.0025
0.181	0.0025
0.1815	0.0025
0.182	0.0025
0.1825	0.0025
0.183	0.0025
0.1835	0.0025
0.184	0.0025
0.1845	0.0025
0.185	0.0025
0.1855	0.0025
0.186	0.0025
0.1865	0.0025
0.187	0.0025
0.1875	0.0025
0.188	0.0025
0.1885	0.0025
0.189	0.0025
0.1895	0.0025
0.19	0.0025
0.1905	0.0025
0.191	0.0025
0.1915	0.0025
0.192	0.0025
0.1925	0.0025
0.193	0.0025
0.1935	0.0025
0.194	0.0025
0.1945	0.0025
0.195	0.0025
0.1955	0.0025
0.196	0.0025
0.1965	0.0025
0.197	0.0025
0.1975	0.0025
0.198	0.0025
0.1985	0.0025
0.199	0.0025
0.1995	0.0025
0.2	0.0025
0.2005	0.0025
0.201	0.0025
0.2015	0.0025
0.202	0.0025
0.2025	0.0025
0.203	0.0025
0.2035	0.0025
0.204	0.0025
0.2045	0.0025
0.205	0.0025
0.2055	0.0025
0.206	0.0025
0.2065	0.0025
0.207	0.0025
0.2075	0.0025
0.208	0.0025
0.2085	0.0025
0.209	0.0025
0.2095	0.0025
0.21	0.0025
0.2105	0.0025
0.211	0.0025
0.2115	0.0025
0.212	0.0025
0.2125	0.0025
0.213	0.0025
0.2135	0.0025
0.214	0.0025
0.2145	0.0025
0.215	0.0025
0.2155	0.0025
0.216	0.0025
0.2165	0.0025
0.217	0.0025
0.2175	0.0025
0.218	0.0025
0.2185	0.0025
0.219	0.0025
0.2195	0.0025
0.22	0.0025
0.2205	0.0025
0.221	0.0025
0.2215	0.0025
0.222	0.0025
0.2225	0.0025
0.223	0.0025
0.2235	0.0025
0.224	0.0025
0.2245	0.0025
0.225	0.0025
0.2255	0.0025
0.226	0.0025
0.2265	0.0025
0.227	0.0025
0.2275	0.0025
0.228	0.0025
0.2285	0.0025
0.229	0.0025
0.2295	0.0025
0.23	0.0025
0.2305	0.0025
0.231	0.0025
0.2315	0.0025
0.232	0.0025
0.2325	0.0025
0.233	0.0025
0.2335	0.0025
0.234	0.0025
0.2345	0.0025
0.235	0.0025
0.2355	0.0025
0.236	0.0025
0.2365	0.0025
0.237	0.0025
0.2375	0.0025
0.238	0.0025
0.2385	0.0025
0.239	0.0025
0.2395	0.0025
0.24	0.0025
0.2405	0.0025
0.241	0.0025
0.2415	0.0025
0.242	0.0025
0.2425	0.0025
0.243	0.0025
0.2435	0.0025
0.244	0.0025
0.2445	0.0025
0.245	0.0025
0.2455	0.0025
0.246	0.0025
0.2465	0.0025
0.247	0.0025
0.2475	0.0025
0.248	0.0025
0.2485	0.0025
0.249	0.0025
0.2495	0.0025
0.25	0.0025
0.2505	0.0025
0.251	0.0025
0.2515	0.0025
0.252	0.0025
0.2525	0.0025
0.253	0.0025
0.2535	0.0025
0.254	0.0025
0.2545	0.0025
0.255	0.0025
0.2555	0.0025
0.256	0.0025
0.2565	0.0025
0.257	0.0025
0.2575	0.0025
0.258	0.0025
0.2585	0.0025
0.259	0.0025
0.2595	0.0025
0.26	0.0025
0.2605	0.0025
0.261	0.0025
0.2615	0.0025
0.262	0.0025
0.2625	0.0025
0.263	0.0025
0.2635	0.0025
0.264	0.0025
0.2645	0.0025
0.265	0.0025
0.2655	0.0025
0.266	0.0025
0.2665	0.0025
0.267	0.0025
0.2675	0.0025
0.268	0.0025
0.2685	0.0025
0.269	0.0025
0.2695	0.0025
0.27	0.0025
0.2705	0.0025
0.271	0.0025
0.2715	0.0025
0.272	0.0025
0.2725	0.0025
0.273	0.0025
0.2735	0.0025
0.274	0.0025
0.2745	0.0025
0.275	0.0025
0.2755	0.0025
0.276	0.0025
0.2765	0.0025
0.277	0.0025
0.2775	0.0025
0.278	0.0025
0.2785	0.0025
0.279	0.0025
0.2795	0.0025
0.28	0.0025
0.2805	0.0025
0.281	0.0025
0.2815	0.0025
0.282	0.0025
0.2825	0.0025
0.283	0.0025
0.2835	0.0025
0.284	0.0025
0.2845	0.0025
0.285	0.0025
0.2855	0.0025
0.286	0.0025
0.2865	0.0025
0.287	0.0025
0.2875	0.0025
0.288	0.0025
0.2885	0.0025
0.289	0.0025
0.2895	0.0025
0.29	0.0025
0.2905	0.0025
0.291	0.0025
0.2915	0.0025
0.292	0.0025
0.2925	0.0025
0.293	0.0025
0.2935	0.0025
0.294	0.0025
0.2945	0.0025
0.295	0.0025
0.2955	0.0025
0.296	0.0025
0.2965	0.0025
0.297	0.0025
0.2975	0.0025
0.298	0.00202
0.2985	0.00154
0.299	0.00106
0.2995	0.00058
0.3	0.0001
0.3005	0.0001
0.301	0.0001
0.3015	0.0001
0.302	0.0001
0.3025	0.0001
0.303	0.0001
0.3035	0.0001
0.304	0.0001
0.3045	0.0001
0.305	0.0001
0.3055	0.0001
0.306	0.0001
0.3065	0.0001
0.307	0.0001
0.3075	0.0001
0.308	0.0001
0.3085	0.0001
0.309	0.0001
0.3095	0.0001
0.31	0.0001
0.3105	0.0001
0.311	0.0001
0.3115	0.0001
0.312	0.0001
0.3125	0.0001
0.313	0.0001
0.3135	0.0001
0.314	0.0001
0.3145	0.0001
0.315	0.0001
0.3155	0.0001
0.316	0.0001
0.3165	0.0001
0.317	0.0001
0.3175	0.0001
0.318	0.0001
0.3185	0.0001
0.319	0.0001
0.3195	0.0001
0.32	0.0001
0.3205	0.0001
0.321	0.0001
0.3215	0.0001
0.322	0.0001
0.3225	0.0001
0.323	0.0001
0.3235	0.0001
0.324	0.0001
0.3245	0.0001
0.325	0.0001
0.3255	0.0001
0.326	0.0001
0.3265	0.0001
0.327	0.0001
0.3275	0.0001
0.328	0.0001
0.3285	0.0001
0.329	0.0001
0.3295	0.0001
0.33	0.0001
0.3305	0.0001
0.331	0.0001
0.3315	0.0001
0.332	0.0001
0.3325	0.0001
0.333	0.0001
0.3335	0.0001
0.334	0.0001
0.3345	0.0001
0.335	0.0001
0.3355	0.0001
0.336	0.0001
0.3365	0.0001
0.337	0.0001
0.3375	0.0001
0.338	0.0001
0.3385	0.0001
0.339	0.0001
0.3395	0.0001
0.34	0.0001
0.3405	0.0001
0.341	0.0001
0.3415	0.0001
0.342	0.0001
0.3425	0.0001
0.343	0.0001
0.3435	0.0001
0.344	0.0001
0.3445	0.0001
0.345	0.0001
0.3455	0.0001
0.346	0.0001
0.3465	0.0001
0.347	0.0001
0.3475	0.0001
0.348	0.0001
0.3485	0.0001
0.349	0.0001
0.3495	0.0001
0.35	0.0001
0.3505	0.0001
0.351	0.0001
0.3515	0.0001
0.352	0.0001
0.3525	0.0001
0.353	0.0001
0.3535	0.0001
0.354	0.0001
0.3545	0.0001
0.355	0.0001
0.3555	0.0001
0.356	0.0001
0.3565	0.0001
0.357	0.0001
0.3575	0.0001
0.358	0.0001
0.3585	0.0001
0.359	0.0001
0.3595	0.0001
0.36	0.0001
0.3605	0.00241667
0.361	0.0024375
0.3615	0.00245833
0.362	0.00247917
0.3625	0.0025
0.363	0.0025
0.3635	0.0025
0.364	0.0025
0.3645	0.0025
0.365	0.0025
0.3655	0.0025
0.366	0.0025
0.3665	0.0025
0.367	0.0025
0.3675	0.0025
0.368	0.0025
0.3685	0.0025
0.369	0.0025
0.3695	0.0025
0.37	0.0025
0.3705	0.0025
0.371	0.0025
0.3715	0.0025
0.372	0.0025
0.3725	0.0025
0.373	0.0025
0.3735	0.0025
0.374	0.0025
0.3745	0.0025
0.375	0.0025
0.3755	0.0025
0.376	0.0025
0.3765	0.0025
0.377	0.0025
0.3775	0.0025
0.378	0.0025
0.3785	0.0025
0.379	0.0025
0.3795	0.0025
0.38	0.0025
0.3805	0.0025
0.381	0.0025
0.3815	0.0025
0.382	0.0025
0.3825	0.0025
0.383	0.0025
0.3835	0.0025
0.384	0.0025
0.3845	0.0025
0.385	0.0025
0.3855	0.0025
0.386	0.0025
0.3865	0.0025
0.387	0.0025
0.3875	0.0025
0.388	0.0025
0.3885	0.0025
0.389	0.0025
0.3895	0.0025
0.39	0.0025
0.3905	0.0025
0.391	0.0025
0.3915	0.0025
0.392	0.0025
0.3925	0.0025
0.393	0.0025
0.3935	0.0025
0.394	0.0025
0.3945	0.0025
0.395	0.0025
0.3955	0.0025
0.396	0.0025
0.3965	0.0025
0.397	0.0025
0.3975	0.0025
0.398	0.0025
0.3985	0.0025
0.399	0.0025
0.3995	0.0025
0.4	0.0025
0.4005	0.0025
0.401	0.0025
0.4015	0.0025
0.402	0.0025
0.4025	0.0025
0.403	0.0025
0.4035	0.0025
0.404	0.0025
0.4045	0.0025
0.405	0.0025
0.4055	0.0025
0.406	0.0025
0.4065	0.0025
0.407	0.0025
0.4075	0.0025
0.408	0.0025
0.4085	0.0025
0.409	0.0025
0.4095	0.0025
0.41	0.0025
0.4105	0.0025
0.411	0.0025
0.4115	0.0025
0.412	0.0025
0.4125	0.0025
0.413	0.0025
0.4135	0.0025
0.414	0.0025
0.4145	0.0025
0.415	0.0025
0.4155	0.0025
0.416	0.0025
0.4165	0.0025
0.417	0.0025
0.4175	0.0025
0.418	0.0025
0.4185	0.0025
0.419	0.0025
0.4195	0.0025
0.42	0.0025
0.4205	0.0025
0.421	0.0025
0.4215	0.0025
0.422	0.0025
0.4225	0.0025
0.423	0.0025
0.4235	0.0025
0.424	0.0025
0.4245	0.0025
0.425	0.0025
0.4255	0.0025
0.426	0.0025
0.4265	0.0025
0.427	0.0025
0.4275	0.0025
0.428	0.0025
0.4285	0.0025
0.429	0.0025
0.4295	0.0025
0.43	0.0025
0.4305	0.0025
0.431	0.0025
0.4315	0.0025
0.432	0.0025
0.4325	0.0025
0.433	0.0025
0.4335	0.0025
0.434	0.0025
0.4345	0.0025
0.435	0.0025
0.4355	0.0025
0.436	0.0025
0.4365	0.0025
0.437	0.0025
0.4375	0.0025
0.438	0.0025
0.4385	0.0025
0.439	0.0025
0.4395	0.0025
0.44	0.0025
0.4405	0.0025
0.441	0.0025
0.4415	0.0025
0.442	0.0025
0.4425	0.0025
0.443	0.0025
0.4435	0.0025
0.444	0.0025
0.4445	0.0025
0.445	0.0025
0.4455	0.0025
0.446	0.0025
0.4465	0.0025
0.447	0.0025
0.4475	0.0025
0.448	0.0025
0.4485	0.0025
0.449	0.0025
0.4495	0.0025
0.45	0.0025
0.4505	0.0025
0.451	0.0025
0.4515	0.0025
0.452	0.0025
0.4525	0.0025
0.453	0.0025
0.4535	0.0025
0.454	0.0025
0.4545	0.0025
0.455	0.0025
0.4555	0.0025
0.456	0.0025
0.4565	0.0025
0.457	0.0025
0.4575	0.0025
0.458	0.0025
0.4585	0.0025
0.459	0.0025
0.4595	0.0025
0.46	0.0025
0.4605	0.0025
0.461	0.0025
0.4615	0.0025
0.462	0.0025
0.4625	0.0025
0.463	0.0025
0.4635	0.0025
0.464	0.0025
0.4645	0.0025
0.465	0.0025
0.4655	0.0025
0.466	0.0025
0.4665	0.0025
0.467	0.0025
0.4675	0.0025
0.468	0.0025
0.4685	0.0025
0.469	0.0025
0.4695	0.0025
0.47	0.0025
0.4705	0.0025
0.471	0.0025
0.4715	0.0025
0.472	0.0025
0.4725	0.0025
0.473	0.0025
0.4735	0.0025
0.474	0.0025
0.4745	0.0025
0.475	0.0025
0.4755	0.0025
0.476	0.0025
0.4765	0.0025
0.477	0.0025
0.4775	0.0025
0.478	0.0025
0.4785	0.0025
0.479	0.0025
0.4795	0.0025
0.48	0.0025
0.4805	0.0025
0.481	0.0025
0.4815	0.0025
0.482	0.0025
0.4825	0.0025
0.483	0.0025
0.4835	0.0025
0.484	0.0025
0.4845	0.0025
0.485	0.0025
0.4855	0.0025
0.486	0.0025
0.4865	0.0025
0.487	0.0025
0.4875	0.0025
0.488	0.0025
0.4885	0.0025
0.489	0.0025
0.4895	0.0025
0.49	0.0025
0.4905	0.0025
0.491	0.0025
0.4915	0.0025
0.492	0.0025
0.4925	0.0025
0.493	0.0025
0.4935	0.0025
0.494	0.0025
0.4945	0.0025
0.495	0.0025
0.4955	0.0025
0.496	0.0025
0.4965	0.0025
0.497	0.0025
0.4975	0.0025
0.498	0.00202
0.4985	0.00154
0.499	0.00106
0.4995	0.00058
0.5	0.0001
0.5005	0.0001
0.501	0.0001
0.5015	0.0001
0.502	0.0001
0.5025	0.0001
0.503	0.0001
0.5035	0.0001
0.504	0.0001
0.5045	0.0001
0.505	0.0001
0.5055	0.0001
0.506	0.0001
0.5065	0.0001
0.507	0.0001
0.5075	0.0001
0.508	0.0001
0.5085	0.0001
0.509	0.0001
0.5095	0.0001
0.51	0.0001
0.5105	0.0001
0.511	0.0001
0.5115	0.0001
0.512	0.0001
0.5125	0.0001
0.513	0.0001
0.5135	0.0001
0.514	0.0001
0.5145	0.0001
0.515	0.0001
0.5155	0.0001
0.516	0.0001
0.5165	0.0001
0.517	0.0001
0.5175	0.0001
0.518	0.0001
0.5185	0.0001
0.519	0.0001
0.5195	0.0001
0.52	0.0001
0.5205	0.0001
0.521	0.0001
0.5215	0.0001
0.522	0.0001
0.5225	0.0001
0.523	0.0001
0.5235	0.0001
0.524	0.0001
0.5245	0.0001
0.525	0.0001
0.5255	0.0001
0.526	0.0001
0.5265	0.0001
0.527	0.0001
0.5275	0.0001
0.528	0.0001
0.5285	0.0001
0.529	0.0001
0.5295	0.0001
0.53	0.0001
0.5305	0.0001
0.531	0.0001
0.5315	0.0001
0.532	0.0001
0.5325	0.0001
0.533	0.0001
0.5335	0.0001
0.534	0.0001
0.5345	0.0001
0.535	0.0001
0.5355	0.0001
0.536	0.0001
0.5365	0.0001
0.537	0.0001
0.5375	0.0001
0.538	0.0001
0.5385	0.0001
0.539	0.0001
0.5395	0.0001
0.54	0.0001
0.5405	0.0001
0.541	0.0001
0.5415	0.0001
0.542	0.0001
0.5425	0.0001
0.543	0.0001
0.5435	0.0001
0.544	0.0001
0.5445	0.0001
0.545	0.0001
0.5455	0.0001
0.546	0.0001
0.5465	0.0001
0.547	0.0001
0.5475	0.0001
0.548	0.0001
0.5485	0.0001
0.549	0.0001
0.5495	0.0001
0.55	0.0001
0.5505	0.0001
0.551	0.0001
0.5515	0.0001
0.552	0.0001
0.5525	0.0001
0.553	0.0001
0.5535	0.0001
0.554	0.0001
0.5545	0.0001
0.555	0.0001
0.5555	0.0001
0.556	0.0001
0.5565	0.0001
0.557	0.0001
0.5575	0.0001
0.558	0.0001
0.5585	0.0001
0.559	0.0001
0.5595	0.0001
0.56	0.0001
0.5605	0.0001
0.561	0.0001
0.5615	0.0001
0.562	0.0001
0.5625	0.0001
0.563	0.0001
0.5635	0.0001
0.564	0.0001
0.5645	0.0001
0.565	0.0001
0.5655	0.0001
0.566	0.0001
0.5665	0.0001
0.567	0.0001
0.5675	0.0001
0.568	0.0001
0.5685	0.0001
0.569	0.0001
0.5695	0.0001
0.57	0.0001
0.5705	0.0001
0.571	0.0001
0.5715	0.0001
0.572	0.0001
0.5725	0.0001
0.573	0.0001
0.5735	0.0001
0.574	0.0001
0.5745	0.0001
0.575	0.0001
0.5755	0.0001
0.576	0.0001
0.5765	0.0001
0.577	0.0001
0.5775	0.0001
0.578	0.0001
0.5785	0.0001
0.579	0.0001
0.5795	0.0001
0.58	0.0001
0.5805	0.0001
0.581	0.0001
0.5815	0.0001
0.582	0.0001
0.5825	0.0001
0.583	0.0001
0.5835	0.0001
0.584	0.0001
0.5845	0.0001
0.585	0.0001
0.5855	0.0001
0.586	0.0001
0.5865	0.0001
0.587	0.0001
0.5875	0.0001
0.588	0.0001
0.5885	0.00179412
0.589	0.00202941
0.5895	0.00226471
0.59	0.0025
0.5905	0.0025
0.591	0.0025
0.5915	0.0025
0.592	0.0025
0.5925	0.0025
0.593	0.0025
0.5935	0.0025
0.594	0.0025
0.5945	0.0025
0.595	0.0025
0.5955	0.0025
0.596	0.0025
0.5965	0.0025
0.597	0.0025
0.5975	0.0025
0.598	0.0025
0.5985	0.0025
0.599	0.0025
0.5995	0.0025
0.6	0.0025
0.6005	0.0025
0.601	0.0025
0.6015	0.0025
0.602	0.0025
0.6025	0.0025
0.603	0.0025
0.6035	0.0025
0.604	0.0025
0.6045	0.0025
0.605	0.0025
0.6055	0.0025
0.606	0.0025
0.6065	0.0025
0.607	0.0025
0.6075	0.0025
0.608	0.0025
0.6085	0.0025
0.609	0.0025
0.6095	0.0025
0.61	0.0025
0.6105	0.0025
0.611	0.0025
0.6115	0.0025
0.612	0.0025
0.6125	0.0025
0.613	0.0025
0.6135	0.0025
0.614	0.0025
0.6145	0.0025
0.615	0.0025
0.6155	0.0025
0.616	0.0025
0.6165	0.0025
0.617	0.0025
0.6175	0.0025
0.618	0.0025
0.6185	0.0025
0.619	0.0025
0.6195	0.0025
0.62	0.0025
0.6205	0.0025
0.621	0.0025
0.6215	0.0025
0.622	0.0025
0.6225	0.0025
0.623	0.0025
0.6235	0.0025
0.624	0.0025
0.6245	0.0025
0.625	0.0025
0.6255	0.0025
0.626	0.0025
0.6265	0.0025
0.627	0.0025
0.6275	0.0025
0.628	0.0025
0.6285	0.0025
0.629	0.0025
0.6295	0.0025
0.63	0.0025
0.6305	0.0025
0.631	0.0025
0.6315	0.0025
0.632	0.0025
0.6325	0.0025
0.633	0.0025
0.6335	0.0025
0.634	0.0025
0.6345	0.0025
0.635	0.0025
0.6355	0.0025
0.636	0.0025
0.6365	0.0025
0.637	0.0025
0.6375	0.0025
0.638	0.0025
0.6385	0.0025
0.639	0.0025
0.6395	0.0025
0.64	0.0025
0.6405	0.0025
0.641	0.0025
0.6415	0.0025
0.642	0.0025
0.6425	0.0025
0.643	0.0025
0.6435	0.0025
0.644	0.0025
0.6445	0.0025
0.645	0.0025
0.6455	0.0025
0.646	0.0025
0.6465	0.0025
0.647	0.0025
0.6475	0.0025
0.648	0.0025
0.6485	0.0025
0.649	0.0025
0.6495	0.0025
0.65	0.0025
0.6505	0.0025
0.651	0.0025
0.6515	0.0025
0.652	0.0025
0.6525	0.0025
0.653	0.0025
0.6535	0.0025
0.654	0.0025
0.6545	0.0025
0.655	0.0025
0.6555	0.0025
0.656	0.0025
0.6565	0.0025
0.657	0.0025
0.6575	0.0025
0.658	0.0025
0.6585	0.0025
0.659	0.0025
0.6595	0.0025
0.66	0.0025
0.6605	0.0025
0.661	0.0025
0.6615	0.0025
0.662	0.0025
0.6625	0.0025
0.663	0.0025
0.6635	0.0025
0.664	0.0025
0.6645	0.0025
0.665	0.0025
0.6655	0.0025
0.666	0.0025
0.6665	0.0025
0.667	0.0025
0.6675	0.0025
0.668	0.0025
0.6685	0.0025
0.669	0.0025
0.6695	0.0025
0.67	0.0025
0.6705	0.0025
0.671	0.0025
0.6715	0.0025
0.672	0.0025
0.6725	0.0025
0.673	0.0025
0.6735	0.0025
0.674	0.0025
0.6745	0.0025
0.675	0.0025
0.6755	0.0025
0.676	0.0025
0.6765	0.0025
0.677	0.0025
0.6775	0.0025
0.678	0.0025
0.6785	0.0025
0.679	0.0025
0.6795	0.0025
0.68	0.0025
0.6805	0.0025
0.681	0.0025
0.6815	0.0025
0.682	0.0025
0.6825	0.0025
0.683	0.0025
0.6835	0.0025
0.684	0.0025
0.6845	0.0025
0.685	0.0025
0.6855	0.0025
0.686	0.0025
0.6865	0.0025
0.687	0.0025
0.6875	0.0025
0.688	0.0025
0.6885	0.0025
0.689	0.0025
0.6895	0.0025
0.69	0.0025
0.6905	0.0025
0.691	0.0025
0.6915	0.0025
0.692	0.0025
0.6925	0.0025
0.693	0.0025
0.6935	0.0025
0.694	0.0025
0.6945	0.0025
0.695	0.0025
0.6955	0.0025
0.696	0.0025
0.6965	0.0025
0.697	0.0025
0.6975	0.0025
0.698	0.0025
0.6985	0.0025
0.699	0.0025
0.6995	0.0025
0.7	0.0025
0.7005	0.0025
0.701	0.0025
0.7015	0.0025
0.702	0.0025
0.7025	0.0025
0.703	0.0025
0.7035	0.0025
0.704	0.0025
0.7045	0.0025
0.705	0.0025
0.7055	0.0025
0.706	0.0025
0.7065	0.0025
0.707	0.0025
0.7075	0.0025
0.708	0.0025
0.7085	0.0025
0.709	0.0025
0.7095	0.0025
0.71	0.0025
0.7105	0.0025
0.711	0.0025
0.7115	0.0025
0.712	0.0025
0.7125	0.0025
0.713	0.0025
0.7135	0.0025
0.714	0.0025
0.7145	0.0025
0.715	0.0025
0.7155	0.0025
0.716	0.0025
0.7165	0.0025
0.717	0.0025
0.7175	0.0025
0.718	0.0025
0.7185	0.0025
0.719	0.0025
0.7195	0.0025
0.72	0.0025
0.7205	0.0025
0.721	0.0025
0.7215	0.0025
0.722	0.0025
0.7225	0.0025
0.723	0.0025
0.7235	0.0025
0.724	0.0025
0.7245	0.0025
0.725	0.0025
0.7255	0.0025
0.726	0.0025
0.7265	0.0025
0.727	0.0025
0.7275	0.0025
0.728	0.0025
0.7285	0.0025
0.729	0.0025
0.7295	0.0025
0.73	0.0025
0.7305	0.0025
0.731	0.0025
0.7315	0.0025
0.732	0.0025
0.7325	0.0025
0.733	0.0025
0.7335	0.0025
0.734	0.0025
0.7345	0.0025
0.735	0.0025
0.7355	0.0025
0.736	0.0025
0.7365	0.0025
0.737	0.0025
0.7375	0.0025
0.738	0.0025
0.7385	0.0025
0.739	0.0025
0.7395	0.0025
0.74	0.0025
0.7405	0.0025
0.741	0.0025
0.7415	0.0025
0.742	0.0025
0.7425	0.0025
0.743	0.0025
0.7435	0.0025
0.744	0.0025
0.7445	0.0025
0.745	0.0025
0.7455	0.0025
0.746	0.0025
0.7465	0.0025
0.747	0.0025
0.7475	0.0025
0.748	0.0025
0.7485	0.0025
0.749	0.0025
0.7495	0.0025
0.75	0.0025
0.7505	0.0025
0.751	0.0025
0.7515	0.0025
0.752	0.0025
0.7525	0.0025
0.753	0.0025
0.7535	0.0025
0.754	0.0025
0.7545	0.0025
0.755	0.0025
0.7555	0.0025
0.756	0.0025
0.7565	0.0025
0.757	0.0025
0.7575	0.0025
0.758	0.0025
0.7585	0.0025
0.759	0.0025
0.7595	0.0025
0.76	0.0025
0.7605	0.0025
0.761	0.0025
0.7615	0.0025
0.762	0.0025
0.7625	0.0025
0.763	0.0025
0.7635	0.0025
0.764	0.0025
0.7645	0.0025
0.765	0.0025
0.7655	0.0025
0.766	0.0025
0.7665	0.0025
0.767	0.0025
0.7675	0.0025
0.768	0.0025
0.7685	0.0025
0.769	0.0025
0.7695	0.0025
0.77	0.0025
0.7705	0.0025
0.771	0.0025
0.7715	0.0025
0.772	0.0025
0.7725	0.0025
0.773	0.0025
0.7735	0.0025
0.774	0.0025
0.7745	0.0025
0.775	0.0025
0.7755	0.0025
0.776	0.0025
0.7765	0.0025
0.777	0.0025
0.7775	0.0025
0.778	0.0025
0.7785	0.0025
0.779	0.0025
0.7795	0.0025
0.78	0.0025
0.7805	0.0025
0.781	0.0025
0.7815	0.0025
0.782	0.0025
0.7825	0.0025
0.783	0.0025
0.7835	0.0025
0.784	0.0025
0.7845	0.0025
0.785	0.0025
0.7855	0.0025
0.786	0.0025
0.7865	0.0025
0.787	0.0025
0.7875	0.0025
0.788	0.0025
0.7885	0.0025
0.789	0.0025
0.7895	0.0025
0.79	0.0025
0.7905	0.0025
0.791	0.0025
0.7915	0.0025
0.792	0.0025
0.7925	0.0025
0.793	0.0025
0.7935	0.0025
0.794	0.0025
0.7945	0.0025
0.795	0.0025
0.7955	0.0025
0.796	0.0025
0.7965	0.0025
0.797	0.0025
0.7975	0.0025
0.798	0.0025
0.7985	0.0025
0.799	0.0025
0.7995	0.0025
0.8	0.0025
0.8005	0.0025
0.801	0.0025
0.8015	0.0025
0.802	0.0025
0.8025	0.0025
0.803	0.0025
0.8035	0.0025
0.804	0.0025
0.8045	0.0025
0.805	0.0025
0.8055	0.0025
0.806	0.0025
0.8065	0.0025
0.807	0.0025
0.8075	0.0025
0.808	0.0025
0.8085	0.0025
0.809	0.0025
0.8095	0.0025
0.81	0.0025
0.8105	0.0025
0.811	0.0025
0.8115	0.0025
0.812	0.0025
0.8125	0.0025
0.813	0.0025
0.8135	0.0025
0.814	0.0025
0.8145	0.0025
0.815	0.0025
0.8155	0.0025
0.816	0.0025
0.8165	0.0025
0.817	0.0025
0.8175	0.0025
0.818	0.0025
0.8185	0.0025
0.819	0.0025
0.8195	0.0025
0.82	0.0025
0.8205	0.0025
0.821	0.0025
0.8215	0.0025
0.822	0.0025
0.8225	0.0025
0.823	0.0025
0.8235	0.0025
0.824	0.0025
0.8245	0.0025
0.825	0.0025
0.8255	0.0025
0.826	0.0025
0.8265	0.0025
0.827	0.0025
0.8275	0.0025
0.828	0.0025
0.8285	0.0025
0.829	0.0025
0.8295	0.0025
0.83	0.0025
0.8305	0.0025
0.831	0.0025
0.8315	0.0025
0.832	0.0025
0.8325	0.0025
0.833	0.0025
0.8335	0.0025
0.834	0.0025
0.8345	0.0025
0.835	0.0025
0.8355	0.0025
0.836	0.0025
0.8365	0.0025
0.837	0.0025
0.8375	0.0025
0.838	0.0025
0.8385	0.0025
0.839	0.0025
0.8395	0.0025
0.84	0.0025
0.8405	0.0025
0.841	0.0025
0.8415	0.0025
0.842	0.0025
0.8425	0.0025
0.843	0.0025
0.8435	0.0025
0.844	0.0025
0.8445	0.0025
0.845	0.0025
0.8455	0.0025
0.846	0.0025
0.8465	0.0025
0.847	0.0025
0.8475	0.0025
0.848	0.0025
0.8485	0.0025
0.849	0.0025
0.8495	0.0025
0.85	0.0025
0.8505	0.0025
0.851	0.0025
0.8515	0.0025
0.852	0.0025
0.8525	0.0025
0.853	0.0025
0.8535	0.0025
0.854	0.0025
0.8545	0.0025
0.855	0.0025
0.8555	0.0025
0.856	0.0025
0.8565	0.0025
0.857	0.0025
0.8575	0.0025
0.858	0.0025
0.8585	0.0025
0.859	0.0025
0.8595	0.0025
0.86	0.0025
0.8605	0.0025
0.861	0.0025
0.8615	0.0025
0.862	0.0025
0.8625	0.0025
0.863	0.0025
0.8635	0.0025
0.864	0.0025
0.8645	0.0025
0.865	0.0025
0.8655	0.0025
0.866	0.0025
0.8665	0.0025
0.867	0.0025
0.8675	0.0025
0.868	0.0025
0.8685	0.0025
0.869	0.0025
0.8695	0.0025
0.87	0.0025
0.8705	0.0025
0.871	0.0025
0.8715	0.0025
0.872	0.0025
0.8725	0.0025
0.873	0.0025
0.8735	0.0025
0.874	0.0025
0.8745	0.0025
0.875	0.0025
0.8755	0.0025
0.876	0.0025
0.8765	0.0025
0.877	0.0025
0.8775	0.0025
0.878	0.0025
0.8785	0.0025
0.879	0.0025
0.8795	0.0025
0.88	0.0025
0.8805	0.0025
0.881	0.0025
0.8815	0.0025
0.882	0.0025
0.8825	0.0025
0.883	0.0025
0.8835	0.0025
0.884	0.0025
0.8845	0.0025
0.885	0.0025
0.8855	0.0025
0.886	0.0025
0.8865	0.0025
0.887	0.0025
0.8875	0.0025
0.888	0.0025
0.8885	0.0025
0.889	0.0025
0.8895	0.0025
0.89	0.0025
0.8905	0.0025
0.891	0.0025
0.8915	0.0025
0.892	0.0025
0.8925	0.0025
0.893	0.0025
0.8935	0.0025
0.894	0.0025
0.8945	0.0025
0.895	0.0025
0.8955	0.0025
0.896	0.0025
0.8965	0.0025
0.897	0.0025
0.8975	0.0025
0.898	0.0025
0.8985	0.0025
0.899	0.0025
0.8995	0.0025
0.9	0.0025
0.9005	0.0025
0.901	0.0025
0.9015	0.0025
0.902	0.0025
0.9025	0.0025
0.903	0.0025
0.9035	0.0025
0.904	0.0025
0.9045	0.0025
0.905	0.0025
0.9055	0.0025
0.906	0.0025
0.9065	0.0025
0.907	0.0025
0.9075	0.0025
0.908	0.0025
0.9085	0.0025
0.909	0.0025
0.9095	0.0025
0.91	0.0025
0.9105	0.0025
0.911	0.0025
0.9115	0.0025
0.912	0.0025
0.9125	0.0025
0.913	0.0025
0.9135	0.0025
0.914	0.0025
0.9145	0.0025
0.915	0.0025
0.9155	0.0025
0.916	0.0025
0.9165	0.0025
0.917	0.0025
0.9175	0.0025
0.918	0.0025
0.9185	0.0025
0.919	0.0025
0.9195	0.0025
0.92	0.0025
0.9205	0.0025
0.921	0.0025
0.9215	0.0025
0.922	0.0025
0.9225	0.0025
0.923	0.0025
0.9235	0.0025
0.924	0.0025
0.9245	0.0025
0.925	0.0025
0.9255	0.0025
0.926	0.0025
0.9265	0.0025
0.927	0.0025
0.9275	0.0025
0.928	0.0025
0.9285	0.0025
0.929	0.0025
0.9295	0.0025
0.93	0.0025
0.9305	0.0025
0.931	0.0025
0.9315	0.0025
0.932	0.0025
0.9325	0.0025
0.933	0.0025
0.9335	0.0025
0.934	0.0025
0.9345	0.0025
0.935	0.0025
0.9355	0.0025
0.936	0.0025
0.9365	0.0025
0.937	0.0025
0.9375	0.0025
0.938	0.0025
0.9385	0.0025
0.939	0.0025
0.9395	0.0025
0.94	0.0025
0.9405	0.0025
0.941	0.0025
0.9415	0.0025
0.942	0.0025
0.9425	0.0025
0.943	0.0025
0.9435	0.0025
0.944	0.0025
0.9445	0.0025
0.945	0.0025
0.9455	0.0025
0.946	0.0025
0.9465	0.0025
0.947	0.0025
0.9475	0.0025
0.948	0.0025
0.9485	0.0025
0.949	0.0025
0.9495	0.0025
0.95	0.0025
0.9505	0.0025
0.951	0.0025
0.9515	0.0025
0.952	0.0025
0.9525	0.0025
0.953	0.0025
0.9535	0.0025
0.954	0.0025
0.9545	0.0025
0.955	0.0025
0.9555	0.0025
0.956	0.0025
0.9565	0.0025
0.957	0.0025
0.9575	0.0025
0.958	0.0025
0.9585	0.0025
0.959	0.0025
0.9595	0.0025
0.96	0.0025
0.9605	0.0025
0.961	0.0025
0.9615	0.0025
0.962	0.0025
0.9625	0.0025
0.963	0.0025
0.9635	0.0025
0.964	0.0025
0.9645	0.0025
0.965	0.0025
0.9655	0.0025
0.966	0.0025
0.9665	0.0025
0.967	0.0025
0.9675	0.0025
0.968	0.0025
0.9685	0.0025
0.969	0.0025
0.9695	0.0025
0.97	0.0025
0.9705	0.0025
0.971	0.0025
0.9715	0.0025
0.972	0.0025
0.9725	0.0025
0.973	0.0025
0.9735	0.0025
0.974	0.0025
0.9745	0.0025
0.975	0.0025
0.9755	0.0025
0.976	0.0025
0.9765	0.0025
0.977	0.0025
0.9775	0.0025
0.978	0.0025
0.9785	0.0025
0.979	0.0025
0.9795	0.0025
0.98	0.0025
0.9805	0.0025
0.981	0.0025
0.9815	0.0025
0.982	0.0025
0.9825	0.0025
0.983	0.0025
0.9835	0.0025
0.984	0.0025
0.9845	0.0025
0.985	0.0025
0.9855	0.0025
0.986	0.0025
0.9865	0.0025
0.987	0.0025
0.9875	0.0025
0.988	0.0025
0.9885	0.0025
0.989	0.0025
0.9895	0.0025
0.99	0.0025
0.9905	0.0025
0.991	0.0025
0.9915	0.0025
0.992	0.0025
0.9925	0.0025
0.993	0.0025
0.9935	0.0025
0.994	0.0025
0.9945	0.0025
0.995	0.0025
0.9955	0.0025
0.996	0.0025
0.9965	0.0025
0.997	0.0025
0.9975	0.0025
0.998	0.0025
0.9985	0.0025
0.999	0.0025
0.9995	0.0025
1	0.0025


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-08_fractional_Theta_adaptive_error_diff_not_on_ref.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	9.89622e-11	0
0.0575	2.2093e-10	0
0.06	3.10814e-10	0
0.0625	3.88219e-10	0
0.065	4.54857e-10	0
0.0675	5.33022e-10	0
0.07	5.69878e-10	0
0.0725	6.20458e-10	0
0.075	6.82252e-10	0
0.0775	7.37457e-10	0
0.08	7.77945e-10	0
0.0825	8.00964e-10	0
0.085	8.09202e-10	0
0.0875	9.4308e-10	0
0.09	9.53546e-10	0
0.0925	9.78107e-10	0
0.095	9.82204e-10	0
0.0975	9.93068e-10	0
0.1	1.03551e-09	0
0.1025	-7.142e-06	-0.150329
0.105	-7.83776e-05	-0.27392
0.1075	-0.000201848	-0.327254
0.11	-0.000328952	-0.227929
0.1125	-0.000384097	-0.0860185
0.115	-0.000357925	-0.0218873
0.1175	-0.000297901	0.00512497
0.12	-0.000233045	0.0145856
0.1225	-0.000175543	0.0159768
0.125	-0.000128976	0.0142616
0.1275	-9.31413e-05	0.0115993
0.13	-6.64336e-05	0.00895998
0.1325	-4.69531e-05	0.00670399
0.135	-3.29577e-05	0.00491017
0.1375	-2.30133e-05	0.00354084
0.14	-1.60047e-05	0.00252836
0.1425	-1.10958e-05	0.00178888
0.145	-7.67373e-06	0.00125301
0.1475	-5.29676e-06	0.000883322
0.15	-3.65023e-06	0.000643335
0.1525	-2.51226e-06	0.000489945
0.155	-1.72719e-06	-0.0520024
0.1575	-1.39778e-06	1.16031
0.16	-8.31574e-07	-0.010731
0.1625	-4.45927e-07	0.0134852
0.165	-2.94901e-07	-7.69761
0.1675	-5.2239e-07	0.0161074
0.17	1.91859e-07	-0.0357633
0.1725	1.84962e-07	-1.16311
0.175	2.68604e-07	-0.0213279
0.1775	2.65677e-07	0
0.18	2.9696e-07	0
0.1825	3.28467e-07	0
0.185	3.53746e-07	0
0.1875	3.73412e-07	0
0.19	3.88613e-07	0
0.1925	4.00291e-07	0
0.195	4.09199e-07	0
0.1975	4.15936e-07	0
0.2	4.20977e-07	0
0.2025	4.24692e-07	0
0.205	4.27371e-07	0
0.2075	4.2924e-07	0
0.21	4.30477e-07	0
0.2125	4.31221e-07	0
0.215	4.31578e-07	0
0.2175	4.31635e-07	0
0.22	4.31458e-07	0
0.2225	4.31097e-07	0
0.225	4.30595e-07	0
0.2275	4.29982e-07	0
0.23	4.29283e-07	0
0.2325	4.28517e-07	0
0.235	4.277e-07	0
0.2375	4.26843e-07	0
0.24	4.25956e-07	0
0.2425	4.25046e-07	0
0.245	4.24119e-07	0
0.2475	4.23178e-07	0
0.25	4.22228e-07	0
0.2525	4.21271e-07	0
0.255	4.20309e-07	0
0.2575	4.19344e-07	0
0.26	4.18377e-07	0
0.2625	4.17409e-07	0
0.265	4.16441e-07	0
0.2675	4.15474e-07	0
0.27	4.14507e-07	0
0.2725	4.13542e-07	0
0.275	4.12579e-07	0
0.2775	4.11618e-07	0
0.28	4.10658e-07	0
0.2825	4.09701e-07	0
0.285	4.08746e-07	0
0.2875	4.07794e-07	0
0.29	4.06844e-07	0
0.2925	4.05896e-07	0
0.295	4.04951e-07	0
0.2975	4.04009e-07	0
0.3	4.03083e-07	0
0.3025	-3.65654e-06	-0.127548
0.305	-6.33403e-05	-0.254563
0.3075	-0.000179164	-0.312137
0.31	-0.000302716	-0.219015
0.3125	-0.000358373	-0.0831827
0.315	-0.000335777	-0.0217006
0.3175	-0.000280221	0.00429769
0.32	-0.000219558	0.0134631
0.3225	-0.000165551	0.0149371
0.325	-0.00012172	0.0133776
0.3275	-8.79462e-05	0.0108873
0.33	-6.27529e-05	0.00840201
0.3325	-4.43657e-05	0.00627248
0.335	-3.11499e-05	0.0045797
0.3375	-2.1756e-05	0.00329204
0.34	-1.51337e-05	0.00233993
0.3425	-1.04942e-05	0.00164959
0.345	-7.25935e-06	0.00115604
0.3475	-5.01196e-06	0.000709551
0.35	-3.45497e-06	0.000486624
0.3525	-2.37873e-06	0.000314116
0.355	-1.63617e-06	-0.08327
0.3575	-1.5298e-06	1.53427
0.36	-1.20317e-06	-0.0475328
0.3625	-1.929e-06	1.14522
0.365	-1.36709e-06	0.00562413
0.3675	-1.11543e-06	-13.1173
0.37	-1.32728e-06	0.0191131
0.3725	-9.28706e-07	-15.4623
0.375	-1.17507e-06	0.0254744
0.3775	-7.66199e-07	8.3975
0.38	-5.27695e-07	0.0801158
0.3825	-5.25809e-08	0.245299
0.385	-3.03754e-08	-39.2223
0.3875	-2.00068e-07	-0.0215507
0.39	-1.24199e-07	0
0.3925	3.24969e-08	0
0.395	1.35739e-07	0
0.3975	2.17846e-07	0
0.4	2.82066e-07	0
0.4025	3.32092e-07	0
0.405	3.71062e-07	0
0.4075	4.0136e-07	0
0.41	4.24838e-07	0
0.4125	4.4302e-07	0
0.415	4.57045e-07	0
0.4175	4.67806e-07	0
0.42	4.75997e-07	0
0.4225	4.82175e-07	0
0.425	4.86781e-07	0
0.4275	4.90156e-07	0
0.43	4.9257e-07	0
0.4325	4.94234e-07	0
0.435	4.9531e-07	0
0.4375	4.95929e-07	0
0.44	4.9619e-07	0
0.4425	4.96173e-07	0
0.445	4.95924e-07	0
0.4475	4.95517e-07	0
0.45	4.94977e-07	0
0.4525	4.94335e-07	0
0.455	4.93612e-07	0
0.4575	4.92828e-07	0
0.46	4.91996e-07	0
0.4625	4.91127e-07	0
0.465	4.9023e-07	0
0.4675	4.8931e-07	0
0.47	4.88375e-07	0
0.4725	4.87426e-07	0
0.475	4.86468e-07	0
0.4775	4.85504e-07	0
0.48	4.84534e-07	0
0.4825	4.83561e-07	0
0.485	4.82586e-07	0
0.4875	4.8161e-07	0
0.49	4.80633e-07	0
0.4925	4.79656e-07	0
0.495	4.78679e-07	0
0.4975	4.77703e-07	0
0.5	4.76819e-07	0
0.5025	1.03273e-05	0.100928
0.505	9.05157e-05	0.186104
0.5075	0.000229583	0.234913
0.51	0.000382947	0.191357
0.5125	0.000472586	0.110573
0.515	0.000478337	0.065955
0.5175	0.000439372	0.0405084
0.52	0.00038344	0.025697
0.5225	0.000324898	0.0168693
0.525	0.00027037	0.0115033
0.5275	0.000222428	0.0081107
0.53	0.000181628	0.00589668
0.5325	0.000147584	0.00439866
0.535	0.000119529	0.0033491
0.5375	9.65944e-05	0.00259024
0.54	7.79454e-05	0.00202673
0.5425	6.28348e-05	0.00159922
0.545	5.06203e-05	0.00126951
0.5475	4.07626e-05	0.00101208
0.55	3.28155e-05	0.000809285
0.5525	2.64134e-05	0.000648518
0.555	2.12586e-05	0.000520497
0.5575	1.71094e-05	0.000418232
0.56	1.37701e-05	0.000336432
0.5625	1.10833e-05	0.00027081
0.565	8.92173e-06	0.000152159
0.5675	7.18248e-06	-0.00238148
0.57	5.78336e-06	4.70732
0.5725	4.66833e-06	0.906254
0.575	3.74477e-06	-0.0276748
0.5775	2.97869e-06	-29.4028
0.58	2.59185e-06	-0.000982341
0.5825	2.16053e-06	-0.530162
0.585	1.7366e-06	-6.92417
0.5875	6.42468e-07	0.129447
0.59	5.41799e-07	0
0.5925	4.61829e-07	0
0.595	3.97709e-07	0
0.5975	3.47175e-07	0
0.6	3.07571e-07	0
0.6025	2.76487e-07	0
0.605	2.52098e-07	0
0.6075	2.32949e-07	0
0.61	2.17928e-07	0
0.6125	2.06108e-07	0
0.615	1.96802e-07	0
0.6175	1.89458e-07	0
0.62	1.83646e-07	0
0.6225	1.79032e-07	0
0.625	1.75352e-07	0
0.6275	1.72402e-07	0
0.63	1.70021e-07	0
0.6325	1.68084e-07	0
0.635	1.66493e-07	0
0.6375	1.65172e-07	0
0.64	1.64064e-07	0
0.6425	1.63122e-07	0
0.645	1.62311e-07	0
0.6475	1.61601e-07	0
0.65	1.60972e-07	0
0.6525	1.60405e-07	0
0.655	1.59887e-07	0
0.6575	1.59409e-07	0
0.66	1.5896e-07	0
0.6625	1.58535e-07	0
0.665	1.5813e-07	0
0.6675	1.57739e-07	0
0.67	1.5736e-07	0
0.6725	1.5699e-07	0
0.675	1.56628e-07	0
0.6775	1.56272e-07	0
0.68	1.55921e-07	0
0.6825	1.55574e-07	0
0.685	1.5523e-07	0
0.6875	1.54889e-07	0
0.69	1.5455e-07	0
0.6925	1.54213e-07	0
0.695	1.53878e-07	0
0.6975	1.53545e-07	0
0.7	1.53212e-07	0
0.7025	1.52881e-07	0
0.705	1.52551e-07	0
0.7075	1.52222e-07	0
0.71	1.51893e-07	0
0.7125	1.51566e-07	0
0.715	1.5124e-07	0
0.7175	1.50914e-07	0
0.72	1.50589e-07	0
0.7225	1.50265e-07	0
0.725	1.49942e-07	0
0.7275	1.4962e-07	0
0.73	1.49298e-07	0
0.7325	1.48977e-07	0
0.735	1.48657e-07	0
0.7375	1.48337e-07	0
0.74	1.48018e-07	0
0.7425	1.477e-07	0
0.745	1.47383e-07	0
0.7475	1.47066e-07	0
0.75	1.4675e-07	0
0.7525	1.46435e-07	0
0.755	1.4612e-07	0
0.7575	1.45806e-07	0
0.76	1.45493e-07	0
0.7625	1.4518e-07	0
0.765	1.44869e-07	0
0.7675	1.44557e-07	0
0.77	1.44247e-07	0
0.7725	1.43937e-07	0
0.775	1.43628e-07	0
0.7775	1.4332e-07	0
0.78	1.43012e-07	0
0.7825	1.42705e-07	0
0.785	1.42399e-07	0
0.7875	1.42093e-07	0
0.79	1.41788e-07	0
0.7925	1.41484e-07	0
0.795	1.4118e-07	0
0.7975	1.40877e-07	0
0.8	1.40575e-07	0
0.8025	1.40273e-07	0
0.805	1.39972e-07	0
0.8075	1.39672e-07	0
0.81	1.39373e-07	0
0.8125	1.39074e-07	0
0.815	1.38775e-07	0
0.8175	1.38478e-07	0
0.82	1.38181e-07	0
0.8225	1.37884e-07	0
0.825	1.37589e-07	0
0.8275	1.37294e-07	0
0.83	1.36999e-07	0
0.8325	1.36705e-07	0
0.835	1.36412e-07	0
0.8375	1.3612e-07	0
0.84	1.35828e-07	0
0.8425	1.35537e-07	0
0.845	1.35247e-07	0
0.8475	1.34957e-07	0
0.85	1.34668e-07	0
0.8525	1.34379e-07	0
0.855	1.34091e-07	0
0.8575	1.33804e-07	0
0.86	1.33517e-07	0
0.8625	1.33231e-07	0
0.865	1.32946e-07	0
0.8675	1.32661e-07	0
0.87	1.32377e-07	0
0.8725	1.32093e-07	0
0.875	1.3181e-07	0
0.8775	1.31528e-07	0
0.88	1.31246e-07	0
0.8825	1.30965e-07	0
0.885	1.30685e-07	0
0.8875	1.30405e-07	0
0.89	1.30126e-07	0
0.8925	1.29847e-07	0
0.895	1.29569e-07	0
0.8975	1.29292e-07	0
0.9	1.29015e-07	0
0.9025	1.28739e-07	0
0.905	1.28464e-07	0
0.9075	1.28189e-07	0
0.91	1.27915e-07	0
0.9125	1.27641e-07	0
0.915	1.27368e-07	0
0.9175	1.27095e-07	0
0.92	1.26824e-07	0
0.9225	1.26552e-07	0
0.925	1.26282e-07	0
0.9275	1.26011e-07	0
0.93	1.25742e-07	0
0.9325	1.25473e-07	0
0.935	1.25205e-07	0
0.9375	1.24937e-07	0
0.94	1.2467e-07	0
0.9425	1.24403e-07	0
0.945	1.24137e-07	0
0.9475	1.23872e-07	0
0.95	1.23607e-07	0
0.9525	1.23343e-07	0
0.955	1.23079e-07	0
0.9575	1.22816e-07	0
0.96	1.22554e-07	0
0.9625	1.22292e-07	0
0.965	1.22031e-07	0
0.9675	1.2177e-07	0
0.97	1.2151e-07	0
0.9725	1.2125e-07	0
0.975	1.20991e-07	0
0.9775	1.20733e-07	0
0.98	1.20475e-07	0
0.9825	1.20218e-07	0
0.985	1.19961e-07	0
0.9875	1.19705e-07	0
0.99	1.19449e-07	0
0.9925	1.19194e-07	0
0.995	1.18939e-07	0
0.9975	1.18686e-07	0
1	1.18432e-07	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-08_fractional_Theta_adaptive_error_diff_not_on_ref_abs.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	9.89622e-11	0
0.0575	2.2093e-10	0
0.06	3.10814e-10	0
0.0625	3.88219e-10	0
0.065	4.54857e-10	0
0.0675	5.33022e-10	0
0.07	5.69878e-10	0
0.0725	6.20458e-10	0
0.075	6.82252e-10	0
0.0775	7.37457e-10	0
0.08	7.77945e-10	0
0.0825	8.00964e-10	0
0.085	8.09202e-10	0
0.0875	9.4308e-10	0
0.09	9.53546e-10	0
0.0925	9.78107e-10	0
0.095	9.82204e-10	0
0.0975	9.93068e-10	0
0.1	1.03551e-09	0
0.1025	7.142e-06	0.150329
0.105	7.83776e-05	0.27392
0.1075	0.000201848	0.327254
0.11	0.000328952	0.227929
0.1125	0.000384097	0.0860185
0.115	0.000357925	0.0218873
0.1175	0.000297901	0.00512497
0.12	0.000233045	0.0145856
0.1225	0.000175543	0.0159768
0.125	0.000128976	0.0142616
0.1275	9.31413e-05	0.0115993
0.13	6.64336e-05	0.00895998
0.1325	4.69531e-05	0.00670399
0.135	3.29577e-05	0.00491017
0.1375	2.30133e-05	0.00354084
0.14	1.60047e-05	0.00252836
0.1425	1.10958e-05	0.00178888
0.145	7.67373e-06	0.00125301
0.1475	5.29676e-06	0.000883322
0.15	3.65023e-06	0.000643335
0.1525	2.51226e-06	0.000489945
0.155	1.72719e-06	0.0520024
0.1575	1.39778e-06	1.16031
0.16	8.31574e-07	0.010731
0.1625	4.45927e-07	0.0134852
0.165	2.94901e-07	7.69761
0.1675	5.2239e-07	0.0161074
0.17	1.91859e-07	0.0357633
0.1725	1.84962e-07	1.16311
0.175	2.68604e-07	0.0213279
0.1775	2.65677e-07	0
0.18	2.9696e-07	0
0.1825	3.28467e-07	0
0.185	3.53746e-07	0
0.1875	3.73412e-07	0
0.19	3.88613e-07	0
0.1925	4.00291e-07	0
0.195	4.09199e-07	0
0.1975	4.15936e-07	0
0.2	4.20977e-07	0
0.2025	4.24692e-07	0
0.205	4.27371e-07	0
0.2075	4.2924e-07	0
0.21	4.30477e-07	0
0.2125	4.31221e-07	0
0.215	4.31578e-07	0
0.2175	4.31635e-07	0
0.22	4.31458e-07	0
0.2225	4.31097e-07	0
0.225	4.30595e-07	0
0.2275	4.29982e-07	0
0.23	4.29283e-07	0
0.2325	4.28517e-07	0
0.235	4.277e-07	0
0.2375	4.26843e-07	0
0.24	4.25956e-07	0
0.2425	4.25046e-07	0
0.245	4.24119e-07	0
0.2475	4.23178e-07	0
0.25	4.22228e-07	0
0.2525	4.21271e-07	0
0.255	4.20309e-07	0
0.2575	4.19344e-07	0
0.26	4.18377e-07	0
0.2625	4.17409e-07	0
0.265	4.16441e-07	0
0.2675	4.15474e-07	0
0.27	4.14507e-07	0
0.2725	4.13542e-07	0
0.275	4.12579e-07	0
0.2775	4.11618e-07	0
0.28	4.10658e-07	0
0.2825	4.09701e-07	0
0.285	4.08746e-07	0
0.2875	4.07794e-07	0
0.29	4.06844e-07	0
0.2925	4.05896e-07	0
0.295	4.04951e-07	0
0.2975	4.04009e-07	0
0.3	4.03083e-07	0
0.3025	3.65654e-06	0.127548
0.305	6.33403e-05	0.254563
0.3075	0.000179164	0.312137
0.31	0.000302716	0.219015
0.3125	0.000358373	0.0831827
0.315	0.000335777	0.0217006
0.3175	0.000280221	0.00429769
0.32	0.000219558	0.0134631
0.3225	0.000165551	0.0149371
0.325	0.00012172	0.0133776
0.3275	8.79462e-05	0.0108873
0.33	6.27529e-05	0.00840201
0.3325	4.43657e-05	0.00627248
0.335	3.11499e-05	0.0045797
0.3375	2.1756e-05	0.00329204
0.34	1.51337e-05	0.00233993
0.3425	1.04942e-05	0.00164959
0.345	7.25935e-06	0.00115604
0.3475	5.01196e-06	0.000709551
0.35	3.45497e-06	0.000486624
0.3525	2.37873e-06	0.000314116
0.355	1.63617e-06	0.08327
0.3575	1.5298e-06	1.53427
0.36	1.20317e-06	0.0475328
0.3625	1.929e-06	1.14522
0.365	1.36709e-06	0.00562413
0.3675	1.11543e-06	13.1173
0.37	1.32728e-06	0.0191131
0.3725	9.28706e-07	15.4623
0.375	1.17507e-06	0.0254744
0.3775	7.66199e-07	8.3975
0.38	5.27695e-07	0.0801158
0.3825	5.25809e-08	0.245299
0.385	3.03754e-08	39.2223
0.3875	2.00068e-07	0.0215507
0.39	1.24199e-07	0
0.3925	3.24969e-08	0
0.395	1.35739e-07	0
0.3975	2.17846e-07	0
0.4	2.82066e-07	0
0.4025	3.32092e-07	0
0.405	3.71062e-07	0
0.4075	4.0136e-07	0
0.41	4.24838e-07	0
0.4125	4.4302e-07	0
0.415	4.57045e-07	0
0.4175	4.67806e-07	0
0.42	4.75997e-07	0
0.4225	4.82175e-07	0
0.425	4.86781e-07	0
0.4275	4.90156e-07	0
0.43	4.9257e-07	0
0.4325	4.94234e-07	0
0.435	4.9531e-07	0
0.4375	4.95929e-07	0
0.44	4.9619e-07	0
0.4425	4.96173e-07	0
0.445	4.95924e-07	0
0.4475	4.95517e-07	0
0.45	4.94977e-07	0
0.4525	4.94335e-07	0
0.455	4.93612e-07	0
0.4575	4.92828e-07	0
0.46	4.91996e-07	0
0.4625	4.91127e-07	0
0.465	4.9023e-07	0
0.4675	4.8931e-07	0
0.47	4.88375e-07	0
0.4725	4.87426e-07	0
0.475	4.86468e-07	0
0.4775	4.85504e-07	0
0.48	4.84534e-07	0
0.4825	4.83561e-07	0
0.485	4.82586e-07	0
0.4875	4.8161e-07	0
0.49	4.80633e-07	0
0.4925	4.79656e-07	0
0.495	4.78679e-07	0
0.4975	4.77703e-07	0
0.5	4.76819e-07	0
0.5025	1.03273e-05	0.100928
0.505	9.05157e-05	0.186104
0.5075	0.000229583	0.234913
0.51	0.000382947	0.191357
0.5125	0.000472586	0.110573
0.515	0.000478337	0.065955
0.5175	0.000439372	0.0405084
0.52	0.00038344	0.025697
0.5225	0.000324898	0.0168693
0.525	0.00027037	0.0115033
0.5275	0.000222428	0.0081107
0.53	0.000181628	0.00589668
0.5325	0.000147584	0.00439866
0.535	0.000119529	0.0033491
0.5375	9.65944e-05	0.00259024
0.54	7.79454e-05	0.00202673
0.5425	6.28348e-05	0.00159922
0.545	5.06203e-05	0.00126951
0.5475	4.07626e-05	0.00101208
0.55	3.28155e-05	0.000809285
0.5525	2.64134e-05	0.000648518
0.555	2.12586e-05	0.000520497
0.5575	1.71094e-05	0.000418232
0.56	1.37701e-05	0.000336432
0.5625	1.10833e-05	0.00027081
0.565	8.92173e-06	0.000152159
0.5675	7.18248e-06	0.00238148
0.57	5.78336e-06	4.70732
0.5725	4.66833e-06	0.906254
0.575	3.74477e-06	0.0276748
0.5775	2.97869e-06	29.4028
0.58	2.59185e-06	0.000982341
0.5825	2.16053e-06	0.530162
0.585	1.7366e-06	6.92417
0.5875	6.42468e-07	0.129447
0.59	5.41799e-07	0
0.5925	4.61829e-07	0
0.595	3.97709e-07	0
0.5975	3.47175e-07	0
0.6	3.07571e-07	0
0.6025	2.76487e-07	0
0.605	2.52098e-07	0
0.6075	2.32949e-07	0
0.61	2.17928e-07	0
0.6125	2.06108e-07	0
0.615	1.96802e-07	0
0.6175	1.89458e-07	0
0.62	1.83646e-07	0
0.6225	1.79032e-07	0
0.625	1.75352e-07	0
0.6275	1.72402e-07	0
0.63	1.70021e-07	0
0.6325	1.68084e-07	0
0.635	1.66493e-07	0
0.6375	1.65172e-07	0
0.64	1.64064e-07	0
0.6425	1.63122e-07	0
0.645	1.62311e-07	0
0.6475	1.61601e-07	0
0.65	1.60972e-07	0
0.6525	1.60405e-07	0
0.655	1.59887e-07	0
0.6575	1.59409e-07	0
0.66	1.5896e-07	0
0.6625	1.58535e-07	0
0.665	1.5813e-07	0
0.6675	1.57739e-07	0
0.67	1.5736e-07	0
0.6725	1.5699e-07	0
0.675	1.56628e-07	0
0.6775	1.56272e-07	0
0.68	1.55921e-07	0
0.6825	1.55574e-07	0
0.685	1.5523e-07	0
0.6875	1.54889e-07	0
0.69	1.5455e-07	0
0.6925	1.54213e-07	0
0.695	1.53878e-07	0
0.6975	1.53545e-07	0
0.7	1.53212e-07	0
0.7025	1.52881e-07	0
0.705	1.52551e-07	0
0.7075	1.52222e-07	0
0.71	1.51893e-07	0
0.7125	1.51566e-07	0
0.715	1.5124e-07	0
0.7175	1.50914e-07	0
0.72	1.50589e-07	0
0.7225	1.50265e-07	0
0.725	1.49942e-07	0
0.7275	1.4962e-07	0
0.73	1.49298e-07	0
0.7325	1.48977e-07	0
0.735	1.48657e-07	0
0.7375	1.48337e-07	0
0.74	1.48018e-07	0
0.7425	1.477e-07	0
0.745	1.47383e-07	0
0.7475	1.47066e-07	0
0.75	1.4675e-07	0
0.7525	1.46435e-07	0
0.755	1.4612e-07	0
0.7575	1.45806e-07	0
0.76	1.45493e-07	0
0.7625	1.4518e-07	0
0.765	1.44869e-07	0
0.7675	1.44557e-07	0
0.77	1.44247e-07	0
0.7725	1.43937e-07	0
0.775	1.43628e-07	0
0.7775	1.4332e-07	0
0.78	1.43012e-07	0
0.7825	1.42705e-07	0
0.785	1.42399e-07	0
0.7875	1.42093e-07	0
0.79	1.41788e-07	0
0.7925	1.41484e-07	0
0.795	1.4118e-07	0
0.7975	1.40877e-07	0
0.8	1.40575e-07	0
0.8025	1.40273e-07	0
0.805	1.39972e-07	0
0.8075	1.39672e-07	0
0.81	1.39373e-07	0
0.8125	1.39074e-07	0
0.815	1.38775e-07	0
0.8175	1.38478e-07	0
0.82	1.38181e-07	0
0.8225	1.37884e-07	0
0.825	1.37589e-07	0
0.8275	1.37294e-07	0
0.83	1.36999e-07	0
0.8325	1.36705e-07	0
0.835	1.36412e-07	0
0.8375	1.3612e-07	0
0.84	1.35828e-07	0
0.8425	1.35537e-07	0
0.845	1.35247e-07	0
0.8475	1.34957e-07	0
0.85	1.34668e-07	0
0.8525	1.34379e-07	0
0.855	1.34091e-07	0
0.8575	1.33804e-07	0
0.86	1.33517e-07	0
0.8625	1.33231e-07	0
0.865	1.32946e-07	0
0.8675	1.32661e-07	0
0.87	1.32377e-07	0
0.8725	1.32093e-07	0
0.875	1.3181e-07	0
0.8775	1.31528e-07	0
0.88	1.31246e-07	0
0.8825	1.30965e-07	0
0.885	1.30685e-07	0
0.8875	1.30405e-07	0
0.89	1.30126e-07	0
0.8925	1.29847e-07	0
0.895	1.29569e-07	0
0.8975	1.29292e-07	0
0.9	1.29015e-07	0
0.9025	1.28739e-07	0
0.905	1.28464e-07	0
0.9075	1.28189e-07	0
0.91	1.27915e-07	0
0.9125	1.27641e-07	0
0.915	1.27368e-07	0
0.9175	1.27095e-07	0
0.92	1.26824e-07	0
0.9225	1.26552e-07	0
0.925	1.26282e-07	0
0.9275	1.26011e-07	0
0.93	1.25742e-07	0
0.9325	1.25473e-07	0
0.935	1.25205e-07	0
0.9375	1.24937e-07	0
0.94	1.2467e-07	0
0.9425	1.24403e-07	0
0.945	1.24137e-07	0
0.9475	1.23872e-07	0
0.95	1.23607e-07	0
0.9525	1.23343e-07	0
0.955	1.23079e-07	0
0.9575	1.22816e-07	0
0.96	1.22554e-07	0
0.9625	1.22292e-07	0
0.965	1.22031e-07	0
0.9675	1.2177e-07	0
0.97	1.2151e-07	0
0.9725	1.2125e-07	0
0.975	1.20991e-07	0
0.9775	1.20733e-07	0
0.98	1.20475e-07	0
0.9825	1.20218e-07	0
0.985	1.19961e-07	0
0.9875	1.19705e-07	0
0.99	1.19449e-07	0
0.9925	1.19194e-07	0
0.995	1.18939e-07	0
0.9975	1.18686e-07	0
1	1.18432e-07	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-08_fractional_Theta_adaptive_error_diff_not_on_ref_abs_full.dat <==
0	0	0
0.0001	0	0
0.0002	0	0
0.0003	0	0
0.0004	0	0
0.0005	0	0
0.0006	0	0
0.0007	0	0
0.0008	0	0
0.0009	0	0
0.001	0	0
0.0011	0	0
0.0012	0	0
0.0013	0	0
0.0014	0	0
0.0015	0	0
0.0016	0	0
0.0017	0	0
0.0018	0	0
0.0019	0	0
0.002	0	0
0.0021	0	0
0.0022	0	0
0.0023	0	0
0.0024	0	0
0.0025	0	0
0.0026	0	0
0.0027	0	0
0.0028	0	0
0.0029	0	0
0.003	0	0
0.0031	0	0
0.0032	0	0
0.0033	0	0
0.0034	0	0
0.0035	0	0
0.0036	0	0
0.0037	0	0
0.0038	0	0
0.0039	0	0
0.004	0	0
0.0041	0	0
0.0042	0	0
0.0043	0	0
0.0044	0	0
0.0045	0	0
0.0046	0	0
0.0047	0	0
0.0048	0	0
0.0049	0	0
0.005	0	0
0.0051	0	0
0.0052	0	0
0.0053	0	0
0.0054	0	0
0.0055	0	0
0.0056	0	0
0.0057	0	0
0.0058	0	0
0.0059	0	0
0.006	0	0
0.0061	0	0
0.0062	0	0
0.0063	0	0
0.0064	0	0
0.0065	0	0
0.0066	0	0
0.0067	0	0
0.0068	0	0
0.0069	0	0
0.007	0	0
0.0071	0	0
0.0072	0	0
0.0073	0	0
0.0074	0	0
0.0075	0	0
0.0076	0	0
0.0077	0	0
0.0078	0	0
0.0079	0	0
0.008	0	0
0.0081	0	0
0.0082	0	0
0.0083	0	0
0.0084	0	0
0.0085	0	0
0.0086	0	0
0.0087	0	0
0.0088	0	0
0.0089	0	0
0.009	0	0
0.0091	0	0
0.0092	0	0
0.0093	0	0
0.0094	0	0
0.0095	0	0
0.0096	0	0
0.0097	0	0
0.0098	0	0
0.0099	0	0
0.01	0	0
0.0101	0	0
0.0102	0	0
0.0103	0	0
0.0104	0	0
0.0105	0	0
0.0106	0	0
0.0107	0	0
0.0108	0	0
0.0109	0	0
0.011	0	0
0.0111	0	0
0.0112	0	0
0.0113	0	0
0.0114	0	0
0.0115	0	0
0.0116	0	0
0.0117	0	0
0.0118	0	0
0.0119	0	0
0.012	0	0
0.0121	0	0
0.0122	0	0
0.0123	0	0
0.0124	0	0
0.0125	0	0
0.0126	0	0
0.0127	0	0
0.0128	0	0
0.0129	0	0
0.013	0	0
0.0131	0	0
0.0132	0	0
0.0133	0	0
0.0134	0	0
0.0135	0	0
0.0136	0	0
0.0137	0	0
0.0138	0	0
0.0139	0	0
0.014	0	0
0.0141	0	0
0.0142	0	0
0.0143	0	0
0.0144	0	0
0.0145	0	0
0.0146	0	0
0.0147	0	0
0.0148	0	0
0.0149	0	0
0.015	0	0
0.0151	0	0
0.0152	0	0
0.0153	0	0
0.0154	0	0
0.0155	0	0
0.0156	0	0
0.0157	0	0
0.0158	0	0
0.0159	0	0
0.016	0	0
0.0161	0	0
0.0162	0	0
0.0163	0	0
0.0164	0	0
0.0165	0	0
0.0166	0	0
0.0167	0	0
0.0168	0	0
0.0169	0	0
0.017	0	0
0.0171	0	0
0.0172	0	0
0.0173	0	0
0.0174	0	0
0.0175	0	0
0.0176	0	0
0.0177	0	0
0.0178	0	0
0.0179	0	0
0.018	0	0
0.0181	0	0
0.0182	0	0
0.0183	0	0
0.0184	0	0
0.0185	0	0
0.0186	0	0
0.0187	0	0
0.0188	0	0
0.0189	0	0
0.019	0	0
0.0191	0	0
0.0192	0	0
0.0193	0	0
0.0194	0	0
0.0195	0	0
0.0196	0	0
0.0197	0	0
0.0198	0	0
0.0199	0	0
0.02	0	0
0.0201	0	0
0.0202	0	0
0.0203	0	0
0.0204	0	0
0.0205	0	0
0.0206	0	0
0.0207	0	0
0.0208	0	0
0.0209	0	0
0.021	0	0
0.0211	0	0
0.0212	0	0
0.0213	0	0
0.0214	0	0
0.0215	0	0
0.0216	0	0
0.0217	0	0
0.0218	0	0
0.0219	0	0
0.022	0	0
0.0221	0	0
0.0222	0	0
0.0223	0	0
0.0224	0	0
0.0225	0	0
0.0226	0	0
0.0227	0	0
0.0228	0	0
0.0229	0	0
0.023	0	0
0.0231	0	0
0.0232	0	0
0.0233	0	0
0.0234	0	0
0.0235	0	0
0.0236	0	0
0.0237	0	0
0.0238	0	0
0.0239	0	0
0.024	0	0
0.0241	0	0
0.0242	0	0
0.0243	0	0
0.0244	0	0
0.0245	0	0
0.0246	0	0
0.0247	0	0
0.0248	0	0
0.0249	0	0
0.025	0	0
0.0251	0	0
0.0252	0	0
0.0253	0	0
0.0254	0	0
0.0255	0	0
0.0256	0	0
0.0257	0	0
0.0258	0	0
0.0259	0	0
0.026	0	0
0.0261	0	0
0.0262	0	0
0.0263	0	0
0.0264	0	0
0.0265	0	0
0.0266	0	0
0.0267	0	0
0.0268	0	0
0.0269	0	0
0.027	0	0
0.0271	0	0
0.0272	0	0
0.0273	0	0
0.0274	0	0
0.0275	0	0
0.0276	0	0
0.0277	0	0
0.0278	0	0
0.0279	0	0
0.028	0	0
0.0281	0	0
0.0282	0	0
0.0283	0	0
0.0284	0	0
0.0285	0	0
0.0286	0	0
0.0287	0	0
0.0288	0	0
0.0289	0	0
0.029	0	0
0.0291	0	0
0.0292	0	0
0.0293	0	0
0.0294	0	0
0.0295	0	0
0.0296	0	0
0.0297	0	0
0.0298	0	0
0.0299	0	0
0.03	0	0
0.0301	0	0
0.0302	0	0
0.0303	0	0
0.0304	0	0
0.0305	0	0
0.0306	0	0
0.0307	0	0
0.0308	0	0
0.0309	0	0
0.031	0	0
0.0311	0	0
0.0312	0	0
0.0313	0	0
0.0314	0	0
0.0315	0	0
0.0316	0	0
0.0317	0	0
0.0318	0	0
0.0319	0	0
0.032	0	0
0.0321	0	0
0.0322	0	0
0.0323	0	0
0.0324	0	0
0.0325	0	0
0.0326	0	0
0.0327	0	0
0.0328	0	0
0.0329	0	0
0.033	0	0
0.0331	0	0
0.0332	0	0
0.0333	0	0
0.0334	0	0
0.0335	0	0
0.0336	0	0
0.0337	0	0
0.0338	0	0
0.0339	0	0
0.034	0	0
0.0341	0	0
0.0342	0	0
0.0343	0	0
0.0344	0	0
0.0345	0	0
0.0346	0	0
0.0347	0	0
0.0348	0	0
0.0349	0	0
0.035	0	0
0.0351	0	0
0.0352	0	0
0.0353	0	0
0.0354	0	0
0.0355	0	0
0.0356	0	0
0.0357	0	0
0.0358	0	0
0.0359	0	0
0.036	0	0
0.0361	0	0
0.0362	0	0
0.0363	0	0
0.0364	0	0
0.0365	0	0
0.0366	0	0
0.0367	0	0
0.0368	0	0
0.0369	0	0
0.037	0	0
0.0371	0	0
0.0372	0	0
0.0373	0	0
0.0374	0	0
0.0375	0	0
0.0376	0	0
0.0377	0	0
0.0378	0	0
0.0379	0	0
0.038	0	0
0.0381	0	0
0.0382	0	0
0.0383	0	0
0.0384	0	0
0.0385	0	0
0.0386	0	0
0.0387	0	0
0.0388	0	0
0.0389	0	0
0.039	0	0
0.0391	0	0
0.0392	0	0
0.0393	0	0
0.0394	0	0
0.0395	0	0
0.0396	0	0
0.0397	0	0
0.0398	0	0
0.0399	0	0
0.04	0	0
0.0401	0	0
0.0402	0	0
0.0403	0	0
0.0404	0	0
0.0405	0	0
0.0406	0	0
0.0407	0	0
0.0408	0	0
0.0409	0	0
0.041	0	0
0.0411	0	0
0.0412	0	0
0.0413	0	0
0.0414	0	0
0.0415	0	0
0.0416	0	0
0.0417	0	0
0.0418	0	0
0.0419	0	0
0.042	0	0
0.0421	0	0
0.0422	0	0
0.0423	0	0
0.0424	0	0
0.0425	0	0
0.0426	0	0
0.0427	0	0
0.0428	0	0
0.0429	0	0
0.043	0	0
0.0431	0	0
0.0432	0	0
0.0433	0	0
0.0434	0	0
0.0435	0	0
0.0436	0	0
0.0437	0	0
0.0438	0	0
0.0439	0	0
0.044	0	0
0.0441	0	0
0.0442	0	0
0.0443	0	0
0.0444	0	0
0.0445	0	0
0.0446	0	0
0.0447	0	0
0.0448	0	0
0.0449	0	0
0.045	0	0
0.0451	0	0
0.0452	0	0
0.0453	0	0
0.0454	0	0
0.0455	0	0
0.0456	0	0
0.0457	0	0
0.0458	0	0
0.0459	0	0
0.046	0	0
0.0461	0	0
0.0462	0	0
0.0463	0	0
0.0464	0	0
0.0465	0	0
0.0466	0	0
0.0467	0	0
0.0468	0	0
0.0469	0	0
0.047	0	0
0.0471	0	0
0.0472	0	0
0.0473	0	0
0.0474	0	0
0.0475	0	0
0.0476	0	0
0.0477	0	0
0.0478	0	0
0.0479	0	0
0.048	0	0
0.0481	0	0
0.0482	0	0
0.0483	0	0
0.0484	0	0
0.0485	0	0
0.0486	0	0
0.0487	0	0
0.0488	0	0
0.0489	0	0
0.049	0	0
0.0491	0	0
0.0492	0	0
0.0493	0	0
0.0494	0	0
0.0495	0	0
0.0496	0	0
0.0497	0	0
0.0498	0	0
0.0499	0	0
0.05	0	0
0.0501	0	0
0.0502	0	0
0.0503	0	0
0.0504	0	0
0.0505	0	0
0.0506	0	0
0.0507	0	0
0.0508	0	0
0.0509	0	0
0.051	0	0
0.0511	0	0
0.0512	0	0
0.0513	0	0
0.0514	0	0
0.0515	0	0
0.0516	0	0
0.0517	0	0
0.0518	0	0
0.0519	0	0
0.052	0	0
0.0521	0	0
0.0522	0	0
0.0523	0	0
0.0524	0	0
0.0525	0	0
0.0526	0	0
0.0527	0	0
0.0528	0	0
0.0529	0	0
0.053	1.03004e-11	0
0.0531	2.00838e-11	0
0.0532	2.93625e-11	0
0.0533	4.93271e-11	0
0.0534	6.69262e-11	0
0.0535	8.98393e-11	0
0.0536	1.08808e-10	0
0.0537	1.31322e-10	0
0.0538	1.4764e-10	0
0.0539	1.65299e-10	0
0.054	1.74052e-10	0
0.0541	1.81532e-10	0
0.0542	1.76953e-10	0
0.0543	1.68095e-10	0
0.0544	1.43597e-10	0
0.0545	1.11442e-10	0
0.0546	5.96525e-11	0
0.0547	3.53229e-12	0
0.0548	9.07393e-11	0
0.0549	3.21764e-11	0
0.055	9.89622e-11	0
0.0551123	9.87167e-11	0
0.0552246	9.84768e-11	0
0.0553369	8.99744e-11	0
0.0554492	8.18811e-11	0
0.0555616	6.56352e-11	0
0.0556739	5.08572e-11	0
0.0557862	2.91105e-11	0
0.0558985	1.05214e-11	0
0.0560108	1.32885e-11	0
0.0561231	3.16409e-11	0
0.0562354	5.29198e-11	0
0.0563477	6.58595e-11	0
0.05646	7.89144e-11	0
0.0565724	8.01847e-11	0
0.0566847	7.82646e-11	0
0.056797	6.05749e-11	0
0.0569093	3.59184e-11	0
0.0570216	9.0109e-12	0
0.0571339	6.5128e-11	0
0.0572462	1.46512e-10	0
0.0573585	1.59729e-10	0
0.0574708	9.03574e-11	0
0.0575	2.2093e-10	0
0.0576272	2.20441e-10	0
0.0577545	2.19966e-10	0
0.0578817	2.19504e-10	0
0.0580089	2.06949e-10	0
0.0581361	1.95204e-10	0
0.0582634	1.74718e-10	0
0.0583906	1.56633e-10	0
0.0585178	1.31523e-10	0
0.058645	1.11199e-10	0
0.0587723	8.62789e-11	0
0.0588995	6.92815e-11	0
0.0590267	5.07832e-11	0
0.0591539	4.40654e-11	0
0.0592812	3.95742e-11	0
0.0594084	5.14088e-11	0
0.0595356	6.97949e-11	0
0.0596628	1.09706e-10	0
0.0597901	1.61057e-10	0
0.0599173	2.61871e-10	0
0.06	3.10814e-10	0
0.0601436	3.10429e-10	0
0.0602872	3.10049e-10	0
0.0604308	3.01441e-10	0
0.0605744	2.92181e-10	0
0.060718	2.72682e-10	0
0.0608616	2.55343e-10	0
0.0610052	2.29576e-10	0
0.0611488	2.08576e-10	0
0.0612924	1.81846e-10	0
0.061436	1.63445e-10	0
0.0615796	1.42858e-10	0
0.0617232	1.35067e-10	0
0.0618668	1.29423e-10	0
0.0620104	1.41905e-10	0
0.062154	1.6161e-10	0
0.0622976	2.05581e-10	0
0.0624412	3.25819e-10	0
0.0625	3.88219e-10	0
0.0626624	3.8739e-10	0
0.0628248	3.8657e-10	0
0.0629872	3.79031e-10	0
0.0631496	3.69356e-10	0
0.0633121	3.48191e-10	0
0.0634745	3.29594e-10	0
0.0636369	3.01723e-10	0
0.0637993	2.79632e-10	0
0.0639617	2.51592e-10	0
0.0641241	2.33734e-10	0
0.0642865	2.14296e-10	0
0.0644489	2.10568e-10	0
0.0646114	2.10604e-10	0
0.0647738	2.32931e-10	0
0.0649362	3.49261e-10	0
0.065	4.54857e-10	0
0.0651835	4.5326e-10	0
0.065367	4.51683e-10	0
0.0655505	4.45601e-10	0
0.065734	4.34824e-10	0
0.0659175	4.11273e-10	0
0.066101	3.90928e-10	0
0.0662845	3.60586e-10	0
0.0664681	3.37476e-10	0
0.0666516	3.08524e-10	0
0.0668351	2.92306e-10	0
0.0670186	2.75683e-10	0
0.0672021	2.78672e-10	0
0.0673856	2.93598e-10	0
0.0675	5.33022e-10	0
0.067707	5.30498e-10	0
0.0679141	5.28003e-10	0
0.0681211	5.22814e-10	0
0.0683281	5.02212e-10	0
0.0685351	4.76384e-10	0
0.0687422	4.47305e-10	0
0.0689492	4.17417e-10	0
0.0691562	3.89608e-10	0
0.0693633	3.67196e-10	0
0.0695703	3.53907e-10	0
0.0697773	3.53865e-10	0
0.0699843	5.42358e-10	0
0.07	5.69878e-10	0
0.0702345	5.67168e-10	0
0.070469	5.64505e-10	0
0.0707035	5.60694e-10	0
0.0709379	5.39829e-10	0
0.0711724	5.12956e-10	0
0.0714069	4.82395e-10	0
0.0716414	4.51051e-10	0
0.0718759	4.22388e-10	0
0.0721104	4.00399e-10	0
0.0723449	3.8959e-10	0
0.0725	6.20458e-10	0
0.0727637	6.17851e-10	0
0.0730274	6.15397e-10	0
0.0732911	5.98222e-10	0
0.0735549	5.73422e-10	0
0.0738186	5.43266e-10	0
0.0740823	5.10851e-10	0
0.074346	4.79972e-10	0
0.0746097	4.55092e-10	0
0.0748734	4.41307e-10	0
0.075	6.82252e-10	0
0.0752979	6.79426e-10	0
0.0755957	6.76788e-10	0
0.0758936	6.58622e-10	0
0.0761914	6.32043e-10	0
0.0764893	5.99811e-10	0
0.0767872	5.65693e-10	0
0.077085	5.34315e-10	0
0.0773829	5.11114e-10	0
0.0775	7.37457e-10	0
0.0778361	7.34528e-10	0
0.0781721	7.31816e-10	0
0.0785082	7.12129e-10	0
0.0788442	6.83298e-10	0
0.0791803	6.48709e-10	0
0.0795163	6.12969e-10	0
0.0798524	5.81731e-10	0
0.08	7.77945e-10	0
0.0803785	7.7546e-10	0
0.0807569	7.73173e-10	0
0.0811354	7.51002e-10	0
0.0815138	7.19124e-10	0
0.0818923	6.81734e-10	0
0.0822707	6.44516e-10	0
0.0825	8.00964e-10	0
0.0829252	7.98812e-10	0
0.0833505	7.87503e-10	0
0.0837757	7.62709e-10	0
0.0842009	7.28203e-10	0
0.0846262	6.894e-10	0
0.085	8.09202e-10	0
0.0853738	6.75335e-10	0
0.0857476	6.26126e-10	0
0.0861215	6.70134e-10	0
0.0864953	8.23927e-10	0
0.0868691	7.6205e-10	0
0.0872429	7.00752e-10	0
0.0875	9.4308e-10	0
0.0880369	9.37598e-10	0
0.0885738	9.24715e-10	0
0.0891107	8.95985e-10	0
0.0896476	8.56978e-10	0
0.09	9.53546e-10	0
0.0906006	9.51997e-10	0
0.0912011	9.36634e-10	0
0.0918017	9.0444e-10	0
0.0924023	8.62076e-10	0
0.0925	9.78107e-10	0
0.0931764	9.76094e-10	0
0.0938528	9.64754e-10	0
0.0945293	9.34013e-10	0
0.095	9.82204e-10	0
0.0957479	9.81308e-10	0
0.0964958	9.62717e-10	0
0.0972437	9.25382e-10	0
0.0975	9.93068e-10	0
0.0983364	9.91719e-10	0
0.0991729	9.76248e-10	0
0.099625	8.36343e-10	0
0.1	1.03551e-09	0
0.100559	3.07256e-10	0.00138164
0.100659	1.46616e-09	0.00881865
0.100759	5.9422e-09	0.00200061
0.100859	1.57228e-08	0.00579579
0.100959	3.47662e-08	0.0118896
0.101059	6.83157e-08	0.0194904
0.101159	1.22762e-07	0.0280674
0.101259	2.05702e-07	0.0371258
0.101359	3.256e-07	0.0465363
0.101459	4.91522e-07	0.0560419
0.101559	7.12874e-07	0.0654748
0.101659	9.99157e-07	0.0747677
0.101759	1.35974e-06	0.0839107
0.101859	1.80369e-06	0.0929077
0.101959	2.33972e-06	0.101751
0.102059	2.97569e-06	0.110558
0.102159	3.71891e-06	0.118906
0.102259	4.57595e-06	0.127066
0.102359	5.55259e-06	0.135046
0.102459	6.65383e-06	0.142808
0.1025	7.142e-06	0.150329
0.1026	8.4258e-06	0.155703
0.1027	9.84303e-06	0.157637
0.1028	1.13961e-05	0.165909
0.1029	1.30867e-05	0.174094
0.103	1.49159e-05	0.181273
0.1031	1.68841e-05	0.187605
0.1032	1.89913e-05	0.193424
0.1033	2.12368e-05	0.19901
0.1034	2.36196e-05	0.204514
0.1035	2.61382e-05	0.209972
0.1036	2.87909e-05	0.21535
0.1037	3.15753e-05	0.22073
0.1038	3.4489e-05	0.225694
0.1039	3.75292e-05	0.230466
0.104	4.0693e-05	0.235114
0.1041	4.39772e-05	0.239626
0.1042	4.73786e-05	0.243992
0.1043	5.08937e-05	0.248208
0.1044	5.4519e-05	0.252279
0.1045	5.82508e-05	0.256211
0.1046	6.20855e-05	0.26001
0.1047	6.60193e-05	0.263729
0.1048	7.00485e-05	0.267309
0.1049	7.41692e-05	0.270648
0.105	7.83776e-05	0.27392
0.1051	8.26701e-05	0.277122
0.1052	8.70428e-05	0.280331
0.1053	9.14919e-05	0.283241
0.1054	9.60137e-05	0.286074
0.1055	0.000100605	0.288843
0.1056	0.000105261	0.29153
0.1057	0.000109979	0.294124
0.1058	0.000114756	0.296619
0.1059	0.000119588	0.299018
0.106	0.000124471	0.301327
0.1061	0.000129402	0.30355
0.1062	0.000134379	0.305693
0.1063	0.000139398	0.307888
0.1064	0.000144455	0.309797
0.1065	0.000149549	0.311625
0.1066	0.000154675	0.313451
0.1067	0.000159831	0.315246
0.1068	0.000165015	0.316982
0.1069	0.000170223	0.318642
0.107	0.000175454	0.320222
0.1071	0.000180703	0.321731
0.1072	0.00018597	0.323175
0.1073	0.000191251	0.324562
0.1074	0.000196545	0.32593
0.1075	0.000201848	0.327254
0.1076	0.00020716	0.328407
0.1077	0.000212477	0.329593
0.1078	0.000217798	0.330357
0.1079	0.000223121	0.331074
0.108	0.000228444	0.331794
0.1081	0.000233765	0.332507
0.1082	0.000239082	0.333202
0.1083	0.000244394	0.333868
0.1084	0.000249698	0.334435
0.1085	0.000254993	0.334659
0.1086	0.000260275	0.334065
0.1087	0.000265542	0.332069
0.1088	0.000270787	0.328232
0.1089	0.000276005	0.322582
0.109	0.000281188	0.315121
0.1091	0.000286327	0.306515
0.1092	0.000291413	0.297422
0.1093	0.000296435	0.288244
0.1094	0.000301384	0.279189
0.1095	0.000306248	0.270313
0.1096	0.000311017	0.261595
0.1097	0.000315682	0.252997
0.1098	0.000320232	0.244505
0.1099	0.000324658	0.236137
0.11	0.000328952	0.227929
0.1101	0.000333107	0.219938
0.1102	0.000337116	0.212276
0.1103	0.000340973	0.204599
0.1104	0.000344673	0.197215
0.1105	0.000348212	0.190121
0.1106	0.000351585	0.183269
0.1107	0.000354792	0.17662
0.1108	0.000357828	0.170157
0.1109	0.000360694	0.163873
0.111	0.000363389	0.157772
0.1111	0.000365912	0.151856
0.1112	0.000368263	0.146126
0.1113	0.000370444	0.140577
0.1114	0.000372456	0.135204
0.1115	0.000374301	0.130094
0.1116	0.00037598	0.125018
0.1117	0.000377496	0.120038
0.1118	0.000378851	0.11527
0.1119	0.000380048	0.110692
0.112	0.000381091	0.106268
0.1121	0.000381982	0.101976
0.1122	0.000382724	0.097806
0.1123	0.000383322	0.0937551
0.1124	0.000383778	0.0898256
0.1125	0.000384097	0.0860185
0.1126	0.000384281	0.0823326
0.1127	0.000384335	0.0789062
0.1128	0.000384263	0.0753324
0.1129	0.000384067	0.0719199
0.113	0.000383753	0.0686754
0.1131	0.000383322	0.0655622
0.1132	0.000382781	0.0625498
0.1133	0.000382131	0.059622
0.1134	0.000381377	0.0567746
0.1135	0.000380522	0.0540095
0.1136	0.000379571	0.0513301
0.1137	0.000378526	0.0487382
0.1138	0.00037739	0.0462329
0.1139	0.000376168	0.0438113
0.114	0.000374863	0.0414697
0.1141	0.000373478	0.0393265
0.1142	0.000372016	0.0370442
0.1143	0.000370481	0.0348505
0.1144	0.000368875	0.0327865
0.1145	0.000367202	0.0308229
0.1146	0.000365464	0.0289306
0.1147	0.000363665	0.0270929
0.1148	0.000361806	0.0253049
0.1149	0.000359892	0.0235684
0.115	0.000357925	0.0218873
0.1151	0.000355907	0.0202638
0.1152	0.000353841	0.0188304
0.1153	0.000351729	0.01721
0.1154	0.000349574	0.015692
0.1155	0.000347377	0.014284
0.1156	0.000345143	0.0129525
0.1157	0.000342871	0.01167
0.1158	0.000340566	0.0104227
0.1159	0.000338228	0.00920775
0.116	0.000335859	0.00802851
0.1161	0.000333463	0.00688942
0.1162	0.00033104	0.00579333
0.1163	0.000328593	0.0047406
0.1164	0.000326122	0.00372956
0.1165	0.000323631	0.00275762
0.1166	0.00032112	0.00182223
0.1167	0.000318592	0.0010357
0.1168	0.000316047	8.63877e-05
0.1169	0.000313488	0.000817316
0.117	0.000310915	0.00163139
0.1171	0.000308331	0.00238224
0.1172	0.000305736	0.00309694
0.1173	0.000303132	0.00379065
0.1174	0.000300519	0.00446748
0.1175	0.000297901	0.00512497
0.1176	0.000295276	0.0057592
0.1177	0.000292648	0.00624305
0.1178	0.000290016	0.0069258
0.1179	0.000287381	0.00753573
0.118	0.000284746	0.0080651
0.118157	0.000280615	0.00857958
0.118257	0.00027798	0.00956872
0.118357	0.000275348	0.00955994
0.118457	0.000272719	0.0100677
0.118557	0.000270094	0.0105277
0.118657	0.000267473	0.0109438
0.118757	0.000264857	0.0113207
0.118857	0.000262248	0.0116667
0.118957	0.000259645	0.0119905
0.119057	0.00025705	0.0122982
0.119157	0.000254463	0.0125933
0.119257	0.000251884	0.0128166
0.119357	0.000249315	0.013072
0.119457	0.000246756	0.013412
0.119557	0.000244206	0.0136857
0.119657	0.000241668	0.0139021
0.119757	0.000239141	0.014089
0.119857	0.000236626	0.0142661
0.119957	0.000234123	0.0144412
0.12	0.000233045	0.0145856
0.1201	0.000230561	0.0143245
0.1202	0.000228089	0.0150373
0.1203	0.000225631	0.0151553
0.1204	0.000223188	0.0151879
0.1205	0.000220758	0.015239
0.1206	0.000218343	0.0153235
0.1207	0.000215943	0.0154302
0.1208	0.000213558	0.0155421
0.1209	0.000211189	0.0156451
0.121	0.000208835	0.015732
0.1211	0.000206497	0.0158018
0.1212	0.000204176	0.0158575
0.1213	0.000201871	0.0159032
0.1214	0.000199582	0.0159422
0.1215	0.00019731	0.0159762
0.1216	0.000195055	0.0160053
0.1217	0.000192817	0.0160288
0.1218	0.000190596	0.0160444
0.1219	0.000188393	0.0159371
0.122	0.000186207	0.0160433
0.1221	0.000184039	0.0160981
0.1222	0.000181888	0.0160931
0.1223	0.000179755	0.0160573
0.1224	0.00017764	0.0160146
0.1225	0.000175543	0.0159768
0.1226	0.000173463	0.0159459
0.1227	0.000171402	0.0158075
0.1228	0.000169359	0.0158707
0.1229	0.000167334	0.0158873
0.123	0.000165327	0.0158473
0.1231	0.000163338	0.0157775
0.1232	0.000161368	0.0157007
0.1233	0.000159415	0.015629
0.1234	0.000157481	0.015565
0.1235	0.000155564	0.0155053
0.1236	0.000153666	0.0154451
0.1237	0.000151786	0.0153809
0.1238	0.000149924	0.0153111
0.1239	0.000148081	0.0152359
0.124	0.000146255	0.0151567
0.1241	0.000144447	0.0150748
0.1242	0.000142657	0.0149913
0.1243	0.000140885	0.0149065
0.1244	0.000139131	0.014797
0.1245	0.000137394	0.0146354
0.1246	0.000135676	0.0146371
0.1247	0.000133975	0.0145914
0.1248	0.000132291	0.0144966
0.1249	0.000130625	0.0143797
0.125	0.000128976	0.0142616
0.1251	0.000127345	0.0141519
0.1252	0.000125731	0.013946
0.1253	0.000124134	0.0139405
0.1254	0.000122555	0.0138962
0.1255	0.000120992	0.0138015
0.1256	0.000119446	0.0136806
0.1257	0.000117917	0.0135547
0.1258	0.000116405	0.0134353
0.1259	0.000114909	0.0133251
0.126	0.000113429	0.0132213
0.1261	0.000111966	0.0131197
0.1262	0.00011052	0.0130168
0.1263	0.000109089	0.0129109
0.1264	0.000107675	0.0128022
0.1265	0.000106276	0.0126916
0.1266	0.000104893	0.0125804
0.1267	0.000103526	0.0124695
0.1268	0.000102175	0.0123591
0.1269	0.000100839	0.0122491
0.127	9.95181e-05	0.0120848
0.1271	9.82127e-05	0.011962
0.1272	9.69225e-05	0.0119294
0.1273	9.56473e-05	0.0118497
0.1274	9.43869e-05	0.0117313
0.1275	9.31413e-05	0.0115993
0.1276	9.19104e-05	0.011471
0.1277	9.06939e-05	0.0112509
0.1278	8.94919e-05	0.0112289
0.1279	8.83041e-05	0.0111738
0.128	8.71305e-05	0.0110735
0.1281	8.59708e-05	0.0109497
0.1282	8.48251e-05	0.0108218
0.1283	8.36931e-05	0.0107004
0.1284	8.25747e-05	0.0105881
0.1285	8.14698e-05	0.0104828
0.1286	8.03784e-05	0.0103804
0.1287	7.93001e-05	0.010278
0.1288	7.82351e-05	0.0101738
0.1289	7.7183e-05	0.010068
0.129	7.61438e-05	0.00996134
0.1291	7.51174e-05	0.00985489
0.1292	7.41036e-05	0.00974938
0.1293	7.31023e-05	0.00964507
0.1294	7.21134e-05	0.00954187
0.1295	7.11368e-05	0.00943949
0.1296	7.01724e-05	0.00924276
0.1297	6.922e-05	0.00920596
0.1298	6.82795e-05	0.00916556
0.1299	6.73507e-05	0.00907644
0.13	6.64336e-05	0.00895998
0.1301	6.55282e-05	0.00883907
0.1302	6.46341e-05	0.00862743
0.1303	6.37513e-05	0.00861028
0.1304	6.28797e-05	0.00856429
0.1305	6.20191e-05	0.0084772
0.1306	6.11695e-05	0.00836882
0.1307	6.03307e-05	0.00825691
0.1308	5.95026e-05	0.00815114
0.1309	5.86851e-05	0.00805386
0.131	5.7878e-05	0.00796308
0.1311	5.70813e-05	0.00787542
0.1312	5.62949e-05	0.00778804
0.1313	5.55186e-05	0.00769955
0.1314	5.47523e-05	0.00760989
0.1315	5.39959e-05	0.0075198
0.1316	5.32493e-05	0.00743018
0.1317	5.25124e-05	0.00734166
0.1318	5.1785e-05	0.00725448
0.1319	5.10671e-05	0.00716854
0.132	5.03587e-05	0.00708357
0.1321	4.96595e-05	0.00696527
0.1322	4.89694e-05	0.00683491
0.1323	4.82884e-05	0.00683372
0.1324	4.76163e-05	0.00678931
0.1325	4.69531e-05	0.00670399
0.1326	4.62986e-05	0.00660269
0.1327	4.56528e-05	0.00640721
0.1328	4.50154e-05	0.0064011
0.1329	4.43866e-05	0.00636887
0.133	4.3766e-05	0.00629913
0.1331	4.31537e-05	0.00621051
0.1332	4.25495e-05	0.00611924
0.1333	4.19533e-05	0.00603382
0.1334	4.1365e-05	0.00595612
0.1335	4.07847e-05	0.00588417
0.1336	4.0212e-05	0.00581491
0.1337	3.9647e-05	0.00574588
0.1338	3.90896e-05	0.0056759
0.1339	3.85396e-05	0.005605
0.134	3.7997e-05	0.00553384
0.1341	3.74617e-05	0.00546322
0.1342	3.69336e-05	0.00539366
0.1343	3.64126e-05	0.00532535
0.1344	3.58986e-05	0.00525816
0.1345	3.53916e-05	0.00519188
0.1346	3.48914e-05	0.00512628
0.1347	3.43981e-05	0.00496844
0.1348	3.39114e-05	0.00496786
0.1349	3.34313e-05	0.00496262
0.135	3.29577e-05	0.00491017
0.1351	3.24906e-05	0.00483138
0.1352	3.20299e-05	0.00465395
0.1353	3.15755e-05	0.00466021
0.1354	3.11272e-05	0.0046417
0.1355	3.0685e-05	0.0045883
0.1356	3.02489e-05	0.00451803
0.1357	2.98188e-05	0.00444601
0.1358	2.93945e-05	0.00437973
0.1359	2.89761e-05	0.00432053
0.136	2.85634e-05	0.00426636
0.1361	2.81563e-05	0.00421435
0.1362	2.77548e-05	0.00416232
0.1363	2.73589e-05	0.00410934
0.1364	2.69684e-05	0.00405549
0.1365	2.65833e-05	0.00400145
0.1366	2.62035e-05	0.00394792
0.1367	2.58289e-05	0.00389534
0.1368	2.54595e-05	0.00384386
0.1369	2.50952e-05	0.00379334
0.137	2.4736e-05	0.00374356
0.1371	2.43817e-05	0.00369433
0.1372	2.40324e-05	0.0035947
0.1373	2.36879e-05	0.00353342
0.1374	2.33482e-05	0.00355897
0.1375	2.30133e-05	0.00354084
0.1376	2.2683e-05	0.00348696
0.1377	2.23573e-05	0.00332746
0.1378	2.20362e-05	0.00334474
0.1379	2.17195e-05	0.00333712
0.138	2.14073e-05	0.00329645
0.1381	2.10994e-05	0.00324083
0.1382	2.07958e-05	0.00318462
0.1383	2.04965e-05	0.00313444
0.1384	2.02013e-05	0.00309095
0.1385	1.99103e-05	0.00305184
0.1386	1.96233e-05	0.0030143
0.1387	1.93404e-05	0.00297637
0.1388	1.90614e-05	0.00293733
0.1389	1.87864e-05	0.00289741
0.139	1.85152e-05	0.00285731
0.1391	1.82478e-05	0.00281771
0.1392	1.79842e-05	0.00277897
0.1393	1.77242e-05	0.00274118
0.1394	1.7468e-05	0.00270418
0.1395	1.72153e-05	0.00266775
0.1396	1.69662e-05	0.00263172
0.1397	1.67207e-05	0.00257929
0.1398	1.64787e-05	0.00246842
0.1399	1.624e-05	0.0025188
0.14	1.60047e-05	0.00252836
0.1401	1.57729e-05	0.00249418
0.1402	1.55442e-05	0.00234922
0.1403	1.53189e-05	0.00237529
0.1404	1.50967e-05	0.00237619
0.1405	1.48776e-05	0.00234545
0.1406	1.46617e-05	0.00230131
0.1407	1.44488e-05	0.00225753
0.1408	1.4239e-05	0.00221999
0.1409	1.40321e-05	0.00218885
0.141	1.38282e-05	0.00216155
0.1411	1.36272e-05	0.00213532
0.1412	1.3429e-05	0.00210836
0.1413	1.32336e-05	0.00208014
0.1414	1.30411e-05	0.00205102
0.1415	1.28512e-05	0.00202172
0.1416	1.26641e-05	0.00199288
0.1417	1.24796e-05	0.00196484
0.1418	1.22978e-05	0.00193761
0.1419	1.21186e-05	0.00191102
0.142	1.19419e-05	0.00188485
0.1421	1.17677e-05	0.00185895
0.1422	1.15961e-05	0.00183326
0.1423	1.14269e-05	0.00171292
0.1424	1.12602e-05	0.00175831
0.1425	1.10958e-05	0.00178888
0.1426	1.09339e-05	0.00177283
0.1427	1.07742e-05	0.00164109
0.1428	1.06169e-05	0.00167462
0.1429	1.04618e-05	0.00168192
0.143	1.03089e-05	0.00165827
0.1431	1.01582e-05	0.00162235
0.1432	1.00097e-05	0.00158767
0.1433	9.86334e-06	0.00155961
0.1434	9.71906e-06	0.00153784
0.1435	9.57685e-06	0.00151956
0.1436	9.43669e-06	0.00150194
0.1437	9.29853e-06	0.00148327
0.1438	9.16237e-06	0.00146317
0.1439	9.02816e-06	0.00144211
0.144	8.89589e-06	0.00142086
0.1441	8.76551e-06	0.00140006
0.1442	8.63702e-06	0.00137999
0.1443	8.51037e-06	0.00136065
0.1444	8.38555e-06	0.00134183
0.1445	8.26253e-06	0.00132331
0.1446	8.14128e-06	0.00130495
0.1447	8.02182e-06	0.0012867
0.1448	7.9041e-06	0.00119681
0.1449	7.78808e-06	0.00120715
0.145	7.67373e-06	0.00125301
0.145105	7.55501e-06	0.00125426
0.145211	7.43809e-06	0.00113782
0.145316	7.32295e-06	0.00118206
0.145422	7.20957e-06	0.00118356
0.145527	7.09792e-06	0.00115797
0.145633	6.98797e-06	0.00112694
0.145738	6.87969e-06	0.00110126
0.145843	6.77307e-06	0.00108291
0.145949	6.66808e-06	0.00106937
0.146054	6.56469e-06	0.00105723
0.14616	6.46288e-06	0.00104419
0.146265	6.36262e-06	0.00102955
0.146371	6.26389e-06	0.00101373
0.146476	6.16668e-06	0.000997594
0.146582	6.07094e-06	0.000981849
0.146687	5.97667e-06	0.000966818
0.146792	5.88385e-06	0.000952461
0.146898	5.79244e-06	0.000938551
0.147003	5.70243e-06	0.000924856
0.147109	5.6138e-06	0.000911243
0.147214	5.52655e-06	0.000897691
0.14732	5.44067e-06	0.000816447
0.147425	5.3561e-06	0.000827935
0.1475	5.29676e-06	0.000883322
0.147626	5.19828e-06	0.0008561
0.147753	5.10161e-06	0.000821479
0.147879	5.00671e-06	0.000846161
0.148005	4.91356e-06	0.000804277
0.148132	4.82212e-06	0.000780195
0.148258	4.73235e-06	0.000762739
0.148384	4.64424e-06	0.000753124
0.14851	4.55774e-06	0.000743912
0.148637	4.47283e-06	0.00073268
0.148763	4.38948e-06	0.000719301
0.148889	4.30766e-06	0.000705215
0.149016	4.22735e-06	0.000691628
0.149142	4.14851e-06	0.000678981
0.149268	4.07112e-06	0.000667067
0.149395	3.99515e-06	0.000655485
0.149521	3.92058e-06	0.000643972
0.149647	3.84738e-06	0.000632482
0.149774	3.77559e-06	0.000621102
0.1499	3.70513e-06	0.000495523
0.15	3.65023e-06	0.000643335
0.150151	3.56877e-06	0.000608491
0.150303	3.4891e-06	0.000539548
0.150454	3.4112e-06	0.000633644
0.150605	3.33501e-06	0.000497921
0.150757	3.26051e-06	0.000571923
0.150908	3.18765e-06	0.000483249
0.151059	3.11639e-06	0.000549081
0.151211	3.04671e-06	0.000475518
0.151362	2.97856e-06	0.00052049
0.151513	2.91191e-06	0.000458298
0.151665	2.84674e-06	0.000492254
0.151816	2.783e-06	0.00044282
0.151967	2.72066e-06	0.000468469
0.152119	2.65971e-06	0.000427788
0.15227	2.60014e-06	0.000445959
0.152422	2.54193e-06	0.000314103
0.1525	2.51226e-06	0.000489945
0.152682	2.44478e-06	0.000421667
0.152864	2.3791e-06	0.000360242
0.153046	2.31516e-06	0.000505062
0.153228	2.25291e-06	0.000166966
0.15341	2.19232e-06	0.00070881
0.153592	2.13334e-06	0.000250225
0.153774	2.07591e-06	0.00140867
0.153956	2.02001e-06	0.00150993
0.154139	1.96559e-06	0.00355378
0.154321	1.91262e-06	0.00530489
0.154503	1.86105e-06	0.0101272
0.154685	1.81084e-06	0.0168157
0.154867	1.76206e-06	0.0301651
0.155	1.72719e-06	0.0520024
0.155219	1.67145e-06	0.0352765
0.155438	1.61749e-06	0.0723073
0.155657	1.56526e-06	0.218571
0.155875	1.51475e-06	0.657046
0.156094	1.46583e-06	1.96372
0.156313	1.41841e-06	5.86625
0.156532	1.37251e-06	17.5321
0.156693	1.33933e-06	52.3924
0.156854	1.30854e-06	13.5026
0.156954	1.28833e-06	37.9505
0.157054	1.26645e-06	25.7899
0.157154	1.2513e-06	8.4694
0.157254	1.25884e-06	11.3358
0.157354	1.29969e-06	7.08939
0.157454	1.36593e-06	2.17401
0.1575	1.39778e-06	1.16031
0.1576	1.45277e-06	1.62225
0.1577	1.47021e-06	2.47374
0.1578	1.44717e-06	1.78569
0.1579	1.39813e-06	0.664518
0.158	1.34315e-06	0.23846
0.1581	1.29702e-06	0.658269
0.1582	1.26488e-06	0.63319
0.1583	1.24381e-06	0.361065
0.1584	1.22737e-06	0.055448
0.1585	1.20974e-06	0.145815
0.1586	1.18789e-06	0.204541
0.1587	1.16172e-06	0.156268
0.1588	1.13292e-06	0.0652129
0.1589	1.10354e-06	0.0137578
0.159015	1.07094e-06	0.0535623
0.15913	1.0403e-06	0.0531495
0.159245	1.01122e-06	0.0207014
0.15936	9.82918e-07	0.00655725
0.159593	9.26045e-07	0.0180336
0.159767	8.84547e-07	5.21321e-05
0.15994	8.44754e-07	0.00222303
0.16	8.31574e-07	0.010731
0.160158	7.9785e-07	0.00589042
0.160315	7.65603e-07	0.00867225
0.160473	7.34715e-07	0.00518351
0.160631	7.05164e-07	0.00820416
0.160789	6.76969e-07	0.00750067
0.160946	6.50117e-07	0.00832785
0.161104	6.24555e-07	0.00814571
0.161262	6.00222e-07	0.00949382
0.161419	5.77059e-07	0.00897361
0.161577	5.55016e-07	0.010308
0.161735	5.34042e-07	0.0101171
0.161893	5.14085e-07	0.0112731
0.16205	4.95091e-07	0.0112377
0.162208	4.7701e-07	0.0124103
0.162366	4.59872e-07	0.0124822
0.1625	4.45927e-07	0.0134852
0.162723	4.2403e-07	0.00755965
0.162947	4.03567e-07	0.0180687
0.16317	3.84424e-07	0.0566232
0.163393	3.66484e-07	0.1805
0.163617	3.49663e-07	0.569118
0.16384	3.33867e-07	1.79755
0.164064	3.19032e-07	5.67566
0.164287	3.05002e-07	17.9228
0.164387	2.98717e-07	56.595
0.164513	2.91963e-07	38.2073
0.164638	2.85845e-07	0.901426
0.164738	2.78427e-07	31.3183
0.164838	2.70857e-07	12.0016
0.164938	2.76246e-07	4.37625
0.165	2.94901e-07	7.69761
0.1651	3.57295e-07	6.98753
0.1652	4.5524e-07	3.79542
0.1653	5.64273e-07	0.620255
0.1654	6.53058e-07	1.34762
0.1655	7.01355e-07	1.89812
0.1656	7.08282e-07	1.44575
0.1657	6.87882e-07	0.605004
0.1658	6.58548e-07	0.123659
0.1659	6.34062e-07	0.495836
0.166	6.1998e-07	0.511322
0.1661	6.14906e-07	0.312967
0.1662	6.14095e-07	0.0703692
0.1663	6.12906e-07	0.0995311
0.1664	6.08735e-07	0.157972
0.1665	6.01272e-07	0.127651
0.1666	5.91702e-07	0.0579383
0.1667	5.81608e-07	0.00633062
0.166831	5.69483e-07	0.0412325
0.166961	5.59237e-07	0.0439811
0.167092	5.50251e-07	0.00806722
0.167292	5.36837e-07	0.00877084
0.1675	5.2239e-07	0.0161074
0.167897	4.95601e-07	0.0256262
0.168293	4.70621e-07	0.254449
0.16869	4.4594e-07	3.15533
0.16879	4.40366e-07	39.4104
0.16889	4.3606e-07	3.77207
0.16899	4.33223e-07	18.0914
0.16909	4.29839e-07	10.0774
0.16919	4.19608e-07	1.30564
0.16929	3.91969e-07	3.28091
0.16939	3.37933e-07	4.07212
0.16949	2.59358e-07	2.73365
0.16959	1.71569e-07	0.867031
0.16969	1.2099e-07	0.521747
0.16979	1.70907e-07	1.08991
0.16989	1.92247e-07	0.97095
0.16999	1.92601e-07	0.509042
0.17	1.91859e-07	0.0357633
0.1701	1.82389e-07	0.0193915
0.1702	1.73929e-07	0.269842
0.1703	1.70854e-07	0.316939
0.1704	1.73068e-07	0.214133
0.1705	1.78039e-07	0.0672692
0.1706	1.82957e-07	0.0454845
0.1707	1.86066e-07	0.0925638
0.1708	1.86993e-07	0.0822591
0.1709	1.86354e-07	0.0427384
0.171	1.85113e-07	0.00230586
0.171185	1.83546e-07	0.0221834
0.171369	1.83744e-07	0.0292126
0.171554	1.84456e-07	0.0345844
0.172119	1.84775e-07	0.047948
0.1725	1.84962e-07	1.16311
0.1726	1.84455e-07	14.0043
0.172795	1.81744e-07	5.57307
0.172896	1.80041e-07	1.11687
0.172996	1.80629e-07	0.0622167
0.173096	1.87028e-07	0.957986
0.173196	2.0186e-07	1.03903
0.173296	2.23764e-07	0.636067
0.173396	2.47411e-07	0.134843
0.173496	2.66738e-07	0.199004
0.173596	2.78199e-07	0.297959
0.173696	2.81818e-07	0.232644
0.173796	2.80155e-07	0.101718
0.173896	2.76467e-07	0.0135974
0.174009	2.72923e-07	0.073524
0.174121	2.71345e-07	0.077081
0.174233	2.71413e-07	0.0360555
0.174345	2.72071e-07	0.00213424
0.174535	2.72333e-07	0.0208342
0.174725	2.70998e-07	0.014469
0.174914	2.69242e-07	0.0172529
0.175	2.68604e-07	0.0213279
0.175347	2.66508e-07	0
0.175969	2.62735e-07	0
0.176391	2.61144e-07	0
0.176814	2.61432e-07	0
0.177236	2.63622e-07	0
0.1775	2.65677e-07	0
0.17799	2.70446e-07	0
0.178481	2.76286e-07	0
0.178971	2.82746e-07	0
0.179965	2.96479e-07	0
0.18	2.9696e-07	0
0.181876	3.21067e-07	0
0.1825	3.28467e-07	0
0.184151	3.45696e-07	0
0.185	3.53746e-07	0
0.186808	3.68338e-07	0
0.1875	3.73412e-07	0
0.189737	3.87205e-07	0
0.19	3.88613e-07	0
0.1925	4.00291e-07	0
0.195	4.09199e-07	0
0.1975	4.15936e-07	0
0.2	4.20977e-07	0
0.2025	4.24692e-07	0
0.205	4.27371e-07	0
0.2075	4.2924e-07	0
0.21	4.30477e-07	0
0.2125	4.31221e-07	0
0.215	4.31578e-07	0
0.2175	4.31635e-07	0
0.22	4.31458e-07	0
0.2225	4.31097e-07	0
0.225	4.30595e-07	0
0.2275	4.29982e-07	0
0.23	4.29283e-07	0
0.2325	4.28517e-07	0
0.235	4.277e-07	0
0.2375	4.26843e-07	0
0.24	4.25956e-07	0
0.2425	4.25046e-07	0
0.245	4.24119e-07	0
0.2475	4.23178e-07	0
0.25	4.22228e-07	0
0.2525	4.21271e-07	0
0.255	4.20309e-07	0
0.2575	4.19344e-07	0
0.26	4.18377e-07	0
0.2625	4.17409e-07	0
0.265	4.16441e-07	0
0.2675	4.15474e-07	0
0.27	4.14507e-07	0
0.2725	4.13542e-07	0
0.275	4.12579e-07	0
0.2775	4.11618e-07	0
0.28	4.10658e-07	0
0.2825	4.09701e-07	0
0.285	4.08746e-07	0
0.2875	4.07794e-07	0
0.29	4.06844e-07	0
0.2925	4.05896e-07	0
0.295	4.04951e-07	0
0.2975	4.04009e-07	0
0.2976	4.03938e-07	0
0.299947	4.03102e-07	0
0.3	4.03083e-07	0
0.3001	4.03012e-07	0.276958
0.3002	4.02945e-07	0.238106
0.3003	4.02881e-07	0.134774
0.3004	4.0282e-07	0.00990625
0.3005	4.02762e-07	0.0490415
0.3006	4.02686e-07	0.0533249
0.3007	4.02501e-07	0.0307979
0.300824	4.01718e-07	0.00468593
0.300948	3.99223e-07	0.0193898
0.301048	3.94351e-07	0.0163655
0.301148	3.84631e-07	0.0128542
0.301248	3.6671e-07	0.00926011
0.301348	3.35926e-07	0.00873469
0.301448	2.86305e-07	0.012033
0.301548	2.10707e-07	0.0181813
0.301648	1.01062e-07	0.0255642
0.301748	2.28451e-07	0.0914112
0.301848	4.32611e-07	0.107676
0.301948	6.97804e-07	0.0737866
0.302048	1.03314e-06	0.0603683
0.302148	1.44745e-06	0.067886
0.302248	1.94917e-06	0.0853936
0.302348	2.54619e-06	0.103681
0.302448	3.24578e-06	0.117983
0.3025	3.65654e-06	0.127548
0.3026	4.52456e-06	0.13291
0.3027	5.50995e-06	0.1335
0.3028	6.61721e-06	0.139449
0.3029	7.8501e-06	0.146267
0.303	9.21165e-06	0.153397
0.3031	1.07042e-05	0.160623
0.3032	1.23296e-05	0.167684
0.3033	1.40887e-05	0.174369
0.3034	1.59822e-05	0.180603
0.3035	1.80099e-05	0.186437
0.3036	2.01713e-05	0.191983
0.3037	2.24655e-05	0.197352
0.3038	2.48909e-05	0.202607
0.3039	2.74458e-05	0.20776
0.304	3.01282e-05	0.212792
0.3041	3.29357e-05	0.217671
0.3042	3.58656e-05	0.222378
0.3043	3.89151e-05	0.226907
0.3044	4.20812e-05	0.231267
0.3045	4.53607e-05	0.235472
0.3046	4.87503e-05	0.239536
0.3047	5.22466e-05	0.243469
0.3048	5.58461e-05	0.247276
0.3049	5.95452e-05	0.250958
0.305	6.33403e-05	0.254563
0.3051	6.72278e-05	0.258008
0.3052	7.12039e-05	0.26134
0.3053	7.52652e-05	0.264453
0.3054	7.94077e-05	0.267515
0.3055	8.3628e-05	0.270514
0.3056	8.79224e-05	0.273423
0.3057	9.22873e-05	0.276226
0.3058	9.67192e-05	0.278918
0.3059	0.000101215	0.281504
0.306	0.00010577	0.283994
0.3061	0.000110382	0.286395
0.3062	0.000115047	0.288712
0.3063	0.000119763	0.290948
0.3064	0.000124525	0.293106
0.3065	0.000129331	0.295185
0.3066	0.000134178	0.297186
0.3067	0.000139063	0.299113
0.3068	0.000143982	0.300966
0.3069	0.000148934	0.302749
0.307	0.000153914	0.304465
0.3071	0.000158921	0.306114
0.3072	0.000163952	0.3077
0.3073	0.000169005	0.309224
0.3074	0.000174076	0.310689
0.3075	0.000179164	0.312137
0.3076	0.000184267	0.313499
0.3077	0.000189381	0.314767
0.3078	0.000194505	0.315627
0.3079	0.000199637	0.316454
0.308	0.000204774	0.317292
0.3081	0.000209916	0.318125
0.3082	0.000215059	0.318937
0.3083	0.000220202	0.319715
0.3084	0.000225343	0.320389
0.3085	0.00023048	0.320725
0.3086	0.000235609	0.320265
0.3087	0.000240727	0.318444
0.3088	0.00024583	0.31484
0.3089	0.000250909	0.309368
0.309	0.000255959	0.302311
0.3091	0.000260971	0.294178
0.3092	0.000265934	0.285505
0.3093	0.00027084	0.276709
0.3094	0.000275678	0.268019
0.3095	0.000280437	0.259509
0.3096	0.000285108	0.251163
0.3097	0.000289681	0.242942
0.3098	0.000294145	0.234825
0.3099	0.000298493	0.226826
0.31	0.000302716	0.219015
0.3101	0.000306807	0.211367
0.3102	0.000310758	0.203928
0.3103	0.000314565	0.196611
0.3104	0.000318223	0.189578
0.3105	0.000321726	0.182804
0.3106	0.000325073	0.176248
0.3107	0.000328259	0.169881
0.3108	0.000331283	0.163688
0.3109	0.000334144	0.15767
0.311	0.00033684	0.15183
0.3111	0.000339372	0.146169
0.3112	0.00034174	0.140686
0.3113	0.000343945	0.135378
0.3114	0.000345987	0.130236
0.3115	0.000347868	0.125253
0.3116	0.000349591	0.120424
0.3117	0.000351157	0.115743
0.3118	0.000352569	0.111205
0.3119	0.000353829	0.106808
0.312	0.00035494	0.102546
0.3121	0.000355905	0.0984167
0.3122	0.000356728	0.0944159
0.3123	0.000357411	0.0905395
0.3124	0.000357958	0.0867837
0.3125	0.000358373	0.0831827
0.3126	0.000358658	0.0796771
0.3127	0.000358818	0.0762731
0.3128	0.000358856	0.0728723
0.3129	0.000358775	0.069635
0.313	0.000358579	0.0665443
0.3131	0.000358272	0.0635654
0.3132	0.000357858	0.0606748
0.3133	0.000357339	0.057863
0.3134	0.000356719	0.0551294
0.3135	0.000356002	0.0524774
0.3136	0.000355191	0.0499096
0.3137	0.00035429	0.0474267
0.3138	0.000353302	0.0450267
0.3139	0.000352229	0.0427061
0.314	0.000351076	0.0404611
0.3141	0.000349846	0.0382884
0.3142	0.000348541	0.0361853
0.3143	0.000347165	0.0341499
0.3144	0.000345721	0.0321807
0.3145	0.000344211	0.0302762
0.3146	0.000342639	0.0284349
0.3147	0.000341006	0.0266549
0.3148	0.000339317	0.0249344
0.3149	0.000337573	0.0232716
0.315	0.000335777	0.0217006
0.3151	0.000333932	0.0201724
0.3152	0.00033204	0.0186834
0.3153	0.000330103	0.0171422
0.3154	0.000328123	0.0157113
0.3155	0.000326104	0.0143752
0.3156	0.000324047	0.0131003
0.3157	0.000321954	0.0118647
0.3158	0.000319827	0.01066
0.3159	0.000317668	0.00948719
0.316	0.00031548	0.00835088
0.3161	0.000313263	0.00725522
0.3162	0.000311021	0.00620198
0.3163	0.000308754	0.00519046
0.3164	0.000306465	0.00421836
0.3165	0.000304154	0.00328298
0.3166	0.000301824	0.00238204
0.3167	0.000299476	0.001514
0.3168	0.000297112	0.000677973
0.3169	0.000294733	0.000126574
0.317	0.000292341	0.000900148
0.3171	0.000289936	0.0016434
0.3172	0.000287521	0.00235717
0.3173	0.000285095	0.00304242
0.3174	0.000282662	0.00370014
0.3175	0.000280221	0.00429769
0.3176	0.000277774	0.00487431
0.3177	0.000275323	0.00544504
0.3178	0.000272867	0.00609469
0.3179	0.000270409	0.0066597
0.318	0.000267948	0.00715501
0.3181	0.000265487	0.00761371
0.318286	0.000260912	0.00812995
0.318386	0.000258453	0.00938351
0.318486	0.000255996	0.00899828
0.318586	0.000253543	0.00957814
0.318686	0.000251093	0.0100454
0.318786	0.000248647	0.0104361
0.318886	0.000246207	0.0107727
0.318986	0.000243773	0.0110755
0.319086	0.000241346	0.0113603
0.319186	0.000238926	0.0116358
0.319286	0.000236513	0.0119042
0.319386	0.000234109	0.0121638
0.319486	0.000231714	0.0124116
0.319586	0.000229328	0.012645
0.319686	0.000226952	0.0128631
0.319786	0.000224587	0.0130662
0.319886	0.000222232	0.0132557
0.319986	0.000219888	0.0134143
0.32	0.000219558	0.0134631
0.3201	0.000217228	0.013391
0.3202	0.00021491	0.0138405
0.3203	0.000212604	0.0140189
0.3204	0.000210311	0.0141118
0.3205	0.000208031	0.0141855
0.3206	0.000205765	0.0142666
0.3207	0.000203512	0.0143602
0.3208	0.000201273	0.0144604
0.3209	0.000199049	0.0145579
0.321	0.000196838	0.0146455
0.3211	0.000194643	0.0147199
0.3212	0.000192463	0.0147812
0.3213	0.000190297	0.0148319
0.3214	0.000188147	0.0148745
0.3215	0.000186013	0.014911
0.3216	0.000183894	0.0149423
0.3217	0.000181791	0.0149683
0.3218	0.000179704	0.0149885
0.3219	0.000177633	0.0150026
0.322	0.000175578	0.0150105
0.3221	0.000173539	0.0150123
0.3222	0.000171517	0.0150084
0.3223	0.000169512	0.0149991
0.3224	0.000167523	0.014985
0.3225	0.000165551	0.0149371
0.3226	0.000163595	0.0148772
0.3227	0.000161656	0.0148416
0.3228	0.000159735	0.0149047
0.3229	0.00015783	0.0149018
0.323	0.000155941	0.0148475
0.3231	0.00015407	0.0147747
0.3232	0.000152216	0.0147046
0.3233	0.000150379	0.0146447
0.3234	0.000148558	0.0145929
0.3235	0.000146755	0.0145433
0.3236	0.000144969	0.0144907
0.3237	0.000143199	0.0144321
0.3238	0.000141446	0.0143672
0.3239	0.000139711	0.0142973
0.324	0.000137992	0.0142243
0.3241	0.00013629	0.0141494
0.3242	0.000134604	0.0140733
0.3243	0.000132936	0.013996
0.3244	0.000131284	0.0139171
0.3245	0.000129649	0.0138364
0.3246	0.00012803	0.0137536
0.3247	0.000126428	0.0136689
0.3248	0.000124842	0.0135823
0.3249	0.000123273	0.0134941
0.325	0.00012172	0.0133776
0.3251	0.000120184	0.0132464
0.3252	0.000118663	0.0131472
0.3253	0.000117159	0.0131498
0.3254	0.00011567	0.013089
0.3255	0.000114198	0.0129795
0.3256	0.000112741	0.0128541
0.3257	0.000111301	0.0127342
0.3258	0.000109875	0.012627
0.3259	0.000108466	0.0125304
0.326	0.000107072	0.0124386
0.3261	0.000105693	0.0123461
0.3262	0.000104329	0.01225
0.3263	0.000102981	0.0121498
0.3264	0.000101648	0.0120468
0.3265	0.00010033	0.0119426
0.3266	9.90261e-05	0.0118386
0.3267	9.77374e-05	0.0117354
0.3268	9.64634e-05	0.0116328
0.3269	9.52039e-05	0.0115305
0.327	9.39589e-05	0.0114281
0.3271	9.27281e-05	0.0113253
0.3272	9.15116e-05	0.0112221
0.3273	9.03092e-05	0.0111188
0.3274	8.91207e-05	0.0110153
0.3275	8.79462e-05	0.0108873
0.3276	8.67855e-05	0.0107386
0.3277	8.56384e-05	0.0106302
0.3278	8.45048e-05	0.0106244
0.3279	8.33846e-05	0.0105557
0.328	8.22777e-05	0.0104388
0.3281	8.11841e-05	0.010307
0.3282	8.01034e-05	0.0101819
0.3283	7.90357e-05	0.0100708
0.3284	7.79809e-05	0.00997156
0.3285	7.69388e-05	0.00987814
0.3286	7.59092e-05	0.00978504
0.3287	7.48921e-05	0.0096892
0.3288	7.38874e-05	0.00959015
0.3289	7.2895e-05	0.0094891
0.329	7.19146e-05	0.00938774
0.3291	7.09463e-05	0.00928736
0.3292	6.99899e-05	0.00918849
0.3293	6.90453e-05	0.00909105
0.3294	6.81123e-05	0.00899461
0.3295	6.71908e-05	0.00889872
0.3296	6.62808e-05	0.00880313
0.3297	6.53821e-05	0.00870779
0.3298	6.44947e-05	0.00861279
0.3299	6.36183e-05	0.0085183
0.33	6.27529e-05	0.00840201
0.3301	6.18984e-05	0.00826017
0.3302	6.10547e-05	0.00816257
0.3303	6.02217e-05	0.0081682
0.3304	5.93991e-05	0.00811124
0.3305	5.8587e-05	0.00800644
0.3306	5.77851e-05	0.00788702
0.3307	5.69935e-05	0.00777456
0.3308	5.62119e-05	0.00767644
0.3309	5.54404e-05	0.00759052
0.331	5.46787e-05	0.00751083
0.3311	5.39267e-05	0.0074318
0.3312	5.31844e-05	0.00735034
0.3313	5.24517e-05	0.00726597
0.3314	5.17284e-05	0.00717985
0.3315	5.10144e-05	0.00709366
0.3316	5.03096e-05	0.00700867
0.3317	4.9614e-05	0.00692542
0.3318	4.89274e-05	0.0068438
0.3319	4.82498e-05	0.00676338
0.332	4.7581e-05	0.0066837
0.3321	4.69208e-05	0.00660447
0.3322	4.62693e-05	0.00652565
0.3323	4.56264e-05	0.00644733
0.3324	4.49918e-05	0.00636963
0.3325	4.43657e-05	0.00627248
0.3326	4.37478e-05	0.00614346
0.3327	4.3138e-05	0.00606409
0.3328	4.25363e-05	0.00608783
0.3329	4.19425e-05	0.00604855
0.333	4.13566e-05	0.00596113
0.3331	4.07784e-05	0.00585897
0.3332	4.02079e-05	0.00576381
0.3333	3.9645e-05	0.00568312
0.3334	3.90895e-05	0.00561475
0.3335	3.85415e-05	0.00555268
0.3336	3.80007e-05	0.00549132
0.3337	3.74672e-05	0.00542754
0.3338	3.69408e-05	0.00536082
0.3339	3.64215e-05	0.00529235
0.334	3.59091e-05	0.00522378
0.3341	3.54036e-05	0.00515641
0.3342	3.49049e-05	0.00509076
0.3343	3.44129e-05	0.00502674
0.3344	3.39275e-05	0.00496388
0.3345	3.34486e-05	0.00490173
0.3346	3.29763e-05	0.00484
0.3347	3.25103e-05	0.00477863
0.3348	3.20506e-05	0.0047177
0.3349	3.15971e-05	0.00465736
0.335	3.11499e-05	0.0045797
0.3351	3.07087e-05	0.00446392
0.3352	3.02735e-05	0.00440263
0.3353	2.98443e-05	0.00444428
0.3354	2.94209e-05	0.00442241
0.3355	2.90032e-05	0.00435198
0.3356	2.85913e-05	0.00426658
0.3357	2.8185e-05	0.00418806
0.3358	2.77843e-05	0.00412397
0.3359	2.7389e-05	0.00407219
0.336	2.69992e-05	0.00402668
0.3361	2.66147e-05	0.00398181
0.3362	2.62354e-05	0.00393442
0.3363	2.58614e-05	0.00388398
0.3364	2.54925e-05	0.00383167
0.3365	2.51287e-05	0.00377916
0.3366	2.477e-05	0.00372773
0.3367	2.44161e-05	0.00367793
0.3368	2.40672e-05	0.00362965
0.3369	2.3723e-05	0.00358244
0.337	2.33836e-05	0.00353583
0.3371	2.3049e-05	0.00348953
0.3372	2.27189e-05	0.00344347
0.3373	2.23934e-05	0.00339775
0.3374	2.20725e-05	0.00335249
0.3375	2.1756e-05	0.00329204
0.3376	2.1444e-05	0.00318727
0.3377	2.11363e-05	0.00314147
0.3378	2.08329e-05	0.00319845
0.3379	2.05337e-05	0.00319147
0.338	2.02387e-05	0.00313552
0.3381	1.99478e-05	0.0030643
0.3382	1.96609e-05	0.00299979
0.3383	1.93781e-05	0.00294963
0.3384	1.90992e-05	0.00291171
0.3385	1.88242e-05	0.00288
0.3386	1.85531e-05	0.00284883
0.3387	1.82858e-05	0.00281502
0.3388	1.80222e-05	0.00277803
0.3389	1.77623e-05	0.00273903
0.339	1.7506e-05	0.0026997
0.3391	1.72534e-05	0.00266132
0.3392	1.70043e-05	0.00262446
0.3393	1.67587e-05	0.00258899
0.3394	1.65165e-05	0.00255447
0.3395	1.62778e-05	0.00252044
0.3396	1.60424e-05	0.0024866
0.3397	1.58104e-05	0.00245288
0.3398	1.55816e-05	0.00241937
0.3399	1.5356e-05	0.00238621
0.34	1.51337e-05	0.00233993
0.3401	1.49146e-05	0.00224286
0.3402	1.46985e-05	0.00220985
0.3403	1.44855e-05	0.00227933
0.3404	1.42755e-05	0.00228424
0.3405	1.40685e-05	0.00223967
0.3406	1.38645e-05	0.00217955
0.3407	1.36633e-05	0.00212601
0.3408	1.3465e-05	0.00208676
0.3409	1.32695e-05	0.00205972
0.341	1.30767e-05	0.00203883
0.3411	1.28868e-05	0.00201839
0.3412	1.26995e-05	0.00199519
0.3413	1.25148e-05	0.00196868
0.3414	1.23328e-05	0.00194002
0.3415	1.21534e-05	0.0019109
0.3416	1.19766e-05	0.00188263
0.3417	1.18022e-05	0.00185576
0.3418	1.16304e-05	0.00183019
0.3419	1.1461e-05	0.00180546
0.342	1.1294e-05	0.00178111
0.3421	1.11294e-05	0.00175684
0.3422	1.09672e-05	0.00173258
0.3423	1.08072e-05	0.00170843
0.3424	1.06496e-05	0.00168451
0.3425	1.04942e-05	0.00164959
0.3426	1.03411e-05	0.00155771
0.3427	1.01903e-05	0.00153441
0.3428	1.00415e-05	0.00161344
0.3429	9.89492e-06	0.00162746
0.343	9.75042e-06	0.00159161
0.3431	9.60799e-06	0.00153992
0.3432	9.46761e-06	0.00149467
0.3433	9.32924e-06	0.00146364
0.3434	9.19286e-06	0.00144479
0.3435	9.05844e-06	0.00143204
0.3436	8.92594e-06	0.00141968
0.3437	8.79536e-06	0.00140446
0.3438	8.66665e-06	0.00138582
0.3439	8.53979e-06	0.00136492
0.344	8.41475e-06	0.00134346
0.3441	8.29151e-06	0.00132275
0.3442	8.17005e-06	0.00130335
0.3443	8.05034e-06	0.00128516
0.3444	7.93235e-06	0.00126774
0.3445	7.81606e-06	0.0012506
0.3446	7.70145e-06	0.00123346
0.3447	7.58849e-06	0.00121624
0.3448	7.47716e-06	0.00119904
0.3449	7.36744e-06	0.00118199
0.345	7.25935e-06	0.00115604
0.345108	7.14392e-06	0.00106714
0.345217	7.0303e-06	0.00106884
0.345325	6.91845e-06	0.00115254
0.345434	6.80837e-06	0.00114851
0.345542	6.7e-06	0.00110571
0.345651	6.59334e-06	0.00106072
0.345759	6.48835e-06	0.0010294
0.345868	6.38501e-06	0.00101245
0.345976	6.28329e-06	0.0010035
0.346084	6.18317e-06	0.000995694
0.346193	6.08462e-06	0.000985035
0.346301	5.98762e-06	0.000970799
0.34641	5.89214e-06	0.000954341
0.346518	5.79816e-06	0.000937527
0.346627	5.70566e-06	0.000921648
0.346735	5.61461e-06	0.000907082
0.346844	5.525e-06	0.000893529
0.346952	5.43679e-06	0.000880452
0.347061	5.34998e-06	0.000867432
0.347169	5.26452e-06	0.000854308
0.347277	5.18042e-06	0.00084113
0.347386	5.09764e-06	0.000828048
0.347494	5.0162e-06	0.000815189
0.3475	5.01196e-06	0.000709551
0.34763	4.91595e-06	0.000706294
0.347761	4.82175e-06	0.00077355
0.347891	4.72934e-06	0.000835817
0.348021	4.63867e-06	0.000777724
0.348151	4.54972e-06	0.000740025
0.348282	4.46246e-06	0.000711901
0.348412	4.37685e-06	0.000702941
0.348542	4.29286e-06	0.000697555
0.348672	4.21047e-06	0.000690159
0.348803	4.12963e-06	0.000678196
0.348933	4.05033e-06	0.000663899
0.349063	3.97252e-06	0.000649672
0.349194	3.8962e-06	0.00063684
0.349324	3.82132e-06	0.000625288
0.349454	3.74786e-06	0.000614325
0.349584	3.67579e-06	0.000603387
0.349715	3.60509e-06	0.000592323
0.349845	3.53574e-06	0.000581262
0.349975	3.46773e-06	0.000570393
0.35	3.45497e-06	0.000486624
0.350156	3.37553e-06	0.000469379
0.350312	3.2979e-06	0.000573358
0.350468	3.22203e-06	0.000585754
0.350624	3.1479e-06	0.000504623
0.350781	3.07544e-06	0.000509304
0.350937	3.00464e-06	0.000469941
0.351093	2.93545e-06	0.000500429
0.351249	2.86783e-06	0.000460306
0.351405	2.80175e-06	0.00048193
0.351561	2.73718e-06	0.000435888
0.351717	2.67407e-06	0.000458881
0.351873	2.6124e-06	0.000415306
0.35203	2.55213e-06	0.000440775
0.352186	2.49323e-06	0.000396928
0.352342	2.43568e-06	0.000422728
0.352498	2.37948e-06	0.000378354
0.3525	2.37873e-06	0.000314116
0.352688	2.31293e-06	0.000314063
0.352876	2.24893e-06	0.000395554
0.353063	2.18668e-06	0.000450923
0.353251	2.12614e-06	0.000221453
0.353439	2.06726e-06	0.000568066
0.353627	2.00999e-06	0.000115669
0.353814	1.95428e-06	0.00119492
0.354002	1.9001e-06	0.00134315
0.35419	1.8474e-06	0.00350133
0.354378	1.79614e-06	0.00583254
0.354566	1.74628e-06	0.0120742
0.354753	1.69779e-06	0.0223444
0.354941	1.65064e-06	0.0437487
0.355	1.63617e-06	0.08327
0.355226	1.58181e-06	0.0379461
0.355452	1.52924e-06	0.155417
0.355677	1.47841e-06	0.500936
0.355903	1.42928e-06	1.6229
0.356129	1.38178e-06	5.26795
0.356355	1.3357e-06	17.1026
0.356491	1.30839e-06	55.5164
0.356628	1.28297e-06	25.5005
0.356728	1.26405e-06	22.6058
0.356828	1.24262e-06	20.8978
0.356928	1.22315e-06	2.90702
0.357028	1.22062e-06	4.69498
0.357128	1.25214e-06	6.11221
0.357228	1.32123e-06	4.2607
0.357328	1.41053e-06	1.52344
0.357428	1.49111e-06	0.593223
0.3575	1.5298e-06	1.53427
0.3576	1.54996e-06	1.5169
0.3577	1.53657e-06	1.01069
0.3578	1.50466e-06	0.295739
0.3579	1.46976e-06	0.240728
0.358	1.44168e-06	0.455675
0.3581	1.42309e-06	0.396519
0.3582	1.41158e-06	0.201652
0.3583	1.40288e-06	0.00676182
0.3584	1.39348e-06	0.108969
0.3585	1.38176e-06	0.131519
0.3586	1.36793e-06	0.0906148
0.3587	1.35312e-06	0.0294226
0.358826	1.33492e-06	0.018632
0.358952	1.31847e-06	0.0474639
0.359079	1.30375e-06	0.0225923
0.359205	1.28996e-06	0.00210066
0.359441	1.26437e-06	0.00986149
0.359854	1.21896e-06	0.00341559
0.36	1.20317e-06	0.0475328
0.360383	1.16179e-06	0.0608161
0.360766	1.11971e-06	0.53479
0.361149	1.07785e-06	6.07701
0.361249	1.06623e-06	70.0759
0.361349	1.05257e-06	48.3394
0.361449	1.03615e-06	15.2824
0.361549	1.01988e-06	27.3884
0.361649	1.01444e-06	26.1734
0.361749	1.03976e-06	3.55229
0.361849	1.11857e-06	7.71521
0.361949	1.26134e-06	9.57496
0.362049	1.45283e-06	6.32832
0.362149	1.65308e-06	1.8884
0.362249	1.81582e-06	1.34939
0.362349	1.91129e-06	2.6132
0.362449	1.93727e-06	2.26554
0.3625	1.929e-06	1.14522
0.3626	1.89176e-06	0.744588
0.3627	1.8464e-06	0.386448
0.3628	1.80934e-06	0.780691
0.3629	1.78573e-06	0.680823
0.363	1.77211e-06	0.347414
0.3631	1.76172e-06	0.0137856
0.3632	1.74886e-06	0.185354
0.3633	1.73097e-06	0.225777
0.3634	1.70846e-06	0.15754
0.3635	1.68342e-06	0.0537794
0.3636	1.65811e-06	0.0284738
0.363706	1.63251e-06	0.0647298
0.363813	1.6087e-06	0.0582869
0.363919	1.58624e-06	0.0268213
0.364025	1.56437e-06	0.00277873
0.364308	1.50566e-06	0.0180557
0.364592	1.44707e-06	0.00200581
0.364875	1.39104e-06	0.00383749
0.365	1.36709e-06	0.00562413
0.365286	1.31358e-06	0.00160077
0.365572	1.26184e-06	0.0104196
0.365857	1.21199e-06	0.0599543
0.366143	1.16394e-06	0.352375
0.366429	1.11768e-06	2.06588
0.366715	1.07291e-06	12.1215
0.367	1.03112e-06	71.1141
0.3671	1.01249e-06	10.1162
0.3672	9.93344e-07	36.5174
0.3673	9.87913e-07	26.7259
0.3674	1.02126e-06	6.75221
0.3675	1.11543e-06	13.1173
0.3676	1.27298e-06	9.95025
0.3677	1.46511e-06	4.15358
0.3678	1.64328e-06	0.613211
0.3679	1.7637e-06	2.95992
0.368	1.80887e-06	3.06659
0.3681	1.79118e-06	1.88686
0.3682	1.74007e-06	0.449519
0.3683	1.68478e-06	0.560692
0.3684	1.643e-06	0.918805
0.3685	1.61864e-06	0.75438
0.3686	1.6062e-06	0.352512
0.3687	1.59717e-06	0.0248082
0.3688	1.58497e-06	0.234656
0.3689	1.56694e-06	0.261575
0.369	1.54388e-06	0.170893
0.3691	1.51835e-06	0.0485525
0.3692	1.49288e-06	0.0424331
0.3693	1.46903e-06	0.0780875
0.3694	1.44712e-06	0.0669673
0.3695	1.42667e-06	0.033113
0.3696	1.40689e-06	0.00020116
0.369834	1.36045e-06	0.0196298
0.37	1.32728e-06	0.0191131
0.370219	1.28464e-06	0.0245295
0.370438	1.24393e-06	0.0459619
0.370657	1.20464e-06	0.143816
0.370876	1.16644e-06	0.437109
0.371095	1.1294e-06	1.30378
0.371314	1.09359e-06	3.89873
0.371533	1.05894e-06	11.6607
0.371752	1.02542e-06	34.8762
0.371871	1.007e-06	69.6917
0.371981	9.91707e-07	61.2653
0.372091	9.77459e-07	41.0505
0.372191	9.5915e-07	5.76421
0.372291	9.32651e-07	38.2553
0.372391	9.11119e-07	32.8342
0.372491	9.24482e-07	1.43257
0.3725	9.28706e-07	15.4623
0.3726	1.01299e-06	15.454
0.3727	1.1677e-06	12.2418
0.3728	1.36304e-06	5.15095
0.3729	1.54655e-06	0.646903
0.373	1.66982e-06	3.4781
0.3731	1.71222e-06	3.61666
0.3732	1.68622e-06	2.22733
0.3733	1.62406e-06	0.535934
0.3734	1.55848e-06	0.651745
0.3735	1.50943e-06	1.07389
0.3736	1.48118e-06	0.883399
0.3737	1.46716e-06	0.414096
0.3738	1.45731e-06	0.0274754
0.3739	1.44383e-06	0.273778
0.374	1.42353e-06	0.306199
0.3741	1.39732e-06	0.200739
0.3742	1.36816e-06	0.057787
0.3743	1.33905e-06	0.0488419
0.3744	1.31179e-06	0.0908872
0.3745	1.28681e-06	0.0781707
0.3746	1.26355e-06	0.0387215
0.3747	1.24112e-06	0.000232882
0.374908	1.19456e-06	0.0230241
0.375	1.17507e-06	0.0254744
0.375198	1.13427e-06	0.00631448
0.375397	1.0953e-06	0.0302021
0.375595	1.05825e-06	0.052298
0.375793	1.02259e-06	0.11769
0.375992	9.88128e-07	0.272775
0.37619	9.54947e-07	0.615152
0.376388	9.23098e-07	1.39247
0.376587	8.92438e-07	3.15296
0.376785	8.63045e-07	7.1401
0.376984	8.345e-07	16.1661
0.377182	8.07597e-07	34.8874
0.37738	7.80396e-07	40.897
0.3775	7.66199e-07	8.3975
0.3776	7.53246e-07	8.89206
0.3777	7.32128e-07	3.14041
0.3778	7.01656e-07	0.101571
0.3779	6.71617e-07	1.542
0.378	6.54759e-07	1.65993
0.3781	6.55504e-07	1.06877
0.3782	6.67589e-07	0.324239
0.3783	6.80197e-07	0.221099
0.3784	6.85134e-07	0.443959
0.3785	6.80035e-07	0.395001
0.3786	6.67398e-07	0.208123
0.3787	6.51688e-07	0.0156209
0.3788	6.36721e-07	0.10277
0.3789	6.24384e-07	0.130068
0.379	6.14694e-07	0.0931131
0.3791	6.06592e-07	0.0336561
0.3792	5.98848e-07	0.0147566
0.379385	5.83176e-07	0.0370247
0.37957	5.65744e-07	0.0201501
0.379849	5.40256e-07	0.0258939
0.38	5.27695e-07	0.0801158
0.380263	5.06741e-07	0.109306
0.380707	4.72469e-07	0.417868
0.381014	4.5005e-07	6.1124
0.381119	4.43093e-07	45.3711
0.381225	4.37941e-07	14.0813
0.381325	4.36153e-07	22.9757
0.381425	4.37109e-07	12.4824
0.381525	4.3542e-07	2.25729
0.381625	4.18891e-07	3.28332
0.381725	3.74362e-07	4.5377
0.381825	2.99577e-07	3.25718
0.381925	2.08815e-07	1.21559
0.382025	1.25156e-07	0.407692
0.382125	6.69337e-08	1.1537
0.382225	3.95509e-08	1.11135
0.382325	3.63416e-08	0.637693
0.382425	4.50414e-08	0.106027
0.3825	5.25809e-08	0.245299
0.3826	5.84384e-08	0.319901
0.3827	5.79021e-08	0.301584
0.3828	5.27666e-08	0.155821
0.3829	4.62255e-08	0.00607969
0.383003	4.07824e-08	0.0834954
0.383105	3.78373e-08	0.101898
0.383208	3.71277e-08	0.0676048
0.383311	3.76155e-08	0.0191837
0.383485	3.84192e-08	0.0166167
0.383659	3.75628e-08	0.0440066
0.383833	3.58025e-08	0.0341856
0.384236	3.31141e-08	0.0433003
0.384639	3.11545e-08	0.518674
0.384914	3.03824e-08	6.68249
0.385	3.03754e-08	39.2223
0.3851	2.97263e-08	13.1201
0.3852	2.6912e-08	12.3381
0.3853	2.17537e-08	12.4567
0.3854	2.94065e-08	3.398
0.3855	3.04248e-08	1.73263
0.3856	2.92286e-08	3.37124
0.3857	7.0396e-08	2.77115
0.3858	1.285e-07	1.30137
0.3859	1.87118e-07	0.0360188
0.386	2.30548e-07	0.769122
0.3861	2.51715e-07	0.874179
0.3862	2.5332e-07	0.581346
0.3863	2.43761e-07	0.177395
0.3864	2.31817e-07	0.128519
0.3865	2.23109e-07	0.254187
0.3866	2.19244e-07	0.224152
0.3867	2.18931e-07	0.115579
0.3868	2.19802e-07	0.00530513
0.386922	2.1972e-07	0.0611353
0.387043	2.17152e-07	0.0773842
0.387165	2.12684e-07	0.0306469
0.387286	2.07656e-07	0.00601188
0.3875	2.00068e-07	0.0215507
0.387714	1.94301e-07	0.00305154
0.387927	1.88594e-07	0
0.388363	1.76413e-07	0
0.38897	1.60321e-07	0
0.389337	1.49117e-07	0
0.389704	1.36018e-07	0
0.39	1.24199e-07	0
0.390296	1.11705e-07	0
0.390756	9.11067e-08	0
0.391217	6.96893e-08	0
0.392089	2.86917e-08	0
0.3925	3.24969e-08	0
0.393453	7.41437e-08	0
0.394214	1.05433e-07	0
0.394976	1.34848e-07	0
0.395	1.35739e-07	0
0.395767	1.62865e-07	0
0.396533	1.88231e-07	0
0.3973	2.11948e-07	0
0.3975	2.17846e-07	0
0.398348	2.41229e-07	0
0.399196	2.62932e-07	0
0.4	2.82066e-07	0
0.400804	2.99336e-07	0
0.401608	3.15458e-07	0
0.402412	3.30534e-07	0
0.4025	3.32092e-07	0
0.403626	3.50641e-07	0
0.404753	3.67573e-07	0
0.405	3.71062e-07	0
0.406305	3.876e-07	0
0.4075	4.0136e-07	0
0.408695	4.13105e-07	0
0.409891	4.23914e-07	0
0.41	4.24838e-07	0
0.411853	4.38594e-07	0
0.4125	4.4302e-07	0
0.414715	4.5555e-07	0
0.415	4.57045e-07	0
0.4175	4.67806e-07	0
0.42	4.75997e-07	0
0.4225	4.82175e-07	0
0.425	4.86781e-07	0
0.4275	4.90156e-07	0
0.43	4.9257e-07	0
0.4325	4.94234e-07	0
0.435	4.9531e-07	0
0.4375	4.95929e-07	0
0.44	4.9619e-07	0
0.4425	4.96173e-07	0
0.445	4.95924e-07	0
0.4475	4.95517e-07	0
0.45	4.94977e-07	0
0.4525	4.94335e-07	0
0.455	4.93612e-07	0
0.4575	4.92828e-07	0
0.46	4.91996e-07	0
0.4625	4.91127e-07	0
0.465	4.9023e-07	0
0.4675	4.8931e-07	0
0.47	4.88375e-07	0
0.4725	4.87426e-07	0
0.475	4.86468e-07	0
0.4775	4.85504e-07	0
0.48	4.84534e-07	0
0.4825	4.83561e-07	0
0.485	4.82586e-07	0
0.4875	4.8161e-07	0
0.49	4.80633e-07	0
0.4925	4.79656e-07	0
0.495	4.78679e-07	0
0.4975	4.77703e-07	0
0.4976	4.77634e-07	0
0.4977	4.77567e-07	0
0.4978	4.77503e-07	0
0.4979	4.77442e-07	0
0.498	4.77383e-07	0
0.4981	4.77328e-07	0
0.4982	4.77276e-07	0
0.4983	4.77226e-07	0
0.498421	4.7717e-07	0
0.49861	4.77091e-07	0
0.49905	4.76944e-07	0
0.499421	4.76864e-07	0
0.5	4.76819e-07	0
0.5001	4.76763e-07	0.544286
0.5002	4.76764e-07	0.460039
0.500307	4.77006e-07	0.260104
0.500409	4.77987e-07	0.0106753
0.500512	4.80867e-07	0.104914
0.500612	4.87561e-07	0.104828
0.500712	5.01192e-07	0.0623182
0.500812	5.2604e-07	0.0181791
0.500912	5.67717e-07	0.00653173
0.501012	6.33231e-07	0.00844279
0.501112	7.30849e-07	0.00516117
0.501212	8.6976e-07	0.0241191
0.501312	1.05965e-06	0.0406698
0.501412	1.31034e-06	0.0514374
0.501512	1.63148e-06	0.0568383
0.501612	2.0324e-06	0.059254
0.501712	2.52202e-06	0.0612139
0.501812	3.10871e-06	0.0643038
0.501912	3.80028e-06	0.0689268
0.502012	4.60389e-06	0.0746461
0.502112	5.52598e-06	0.0807219
0.502212	6.57227e-06	0.0865417
0.502312	7.7477e-06	0.0918144
0.502412	9.05646e-06	0.0965502
0.5025	1.03273e-05	0.100928
0.5026	1.1896e-05	0.105317
0.5027	1.36062e-05	0.107969
0.5028	1.54595e-05	0.112656
0.5029	1.74569e-05	0.117337
0.503	1.95989e-05	0.121697
0.5031	2.18856e-05	0.125755
0.5032	2.43164e-05	0.129602
0.5033	2.68905e-05	0.133323
0.5034	2.96068e-05	0.136974
0.5035	3.24637e-05	0.140576
0.5036	3.54594e-05	0.144128
0.5037	3.85918e-05	0.147615
0.5038	4.18587e-05	0.151024
0.5039	4.52575e-05	0.154347
0.504	4.87856e-05	0.157583
0.5041	5.24401e-05	0.160736
0.5042	5.62183e-05	0.163815
0.5043	6.0117e-05	0.166824
0.5044	6.41332e-05	0.169767
0.5045	6.82636e-05	0.172646
0.5046	7.25051e-05	0.175462
0.5047	7.68543e-05	0.178215
0.5048	8.1308e-05	0.180905
0.5049	8.58629e-05	0.183534
0.505	9.05157e-05	0.186104
0.5051	9.5263e-05	0.188616
0.5052	0.000100102	0.190985
0.5053	0.000105028	0.193462
0.5054	0.00011004	0.195854
0.5055	0.000115133	0.198155
0.5056	0.000120304	0.200386
0.5057	0.000125551	0.202567
0.5058	0.000130869	0.204706
0.5059	0.000136257	0.206807
0.506	0.000141711	0.208867
0.5061	0.000147228	0.210884
0.5062	0.000152806	0.212857
0.5063	0.000158441	0.214784
0.5064	0.00016413	0.216669
0.5065	0.000169872	0.218511
0.5066	0.000175662	0.220314
0.5067	0.0001815	0.222079
0.5068	0.000187381	0.223806
0.5069	0.000193304	0.225497
0.507	0.000199266	0.227152
0.5071	0.000205265	0.228772
0.5072	0.000211298	0.230357
0.5073	0.000217364	0.231908
0.5074	0.00022346	0.233427
0.5075	0.000229583	0.234913
0.5076	0.000235732	0.236367
0.5077	0.000241905	0.237664
0.5078	0.0002481	0.238832
0.5079	0.000254314	0.239894
0.508	0.000260547	0.240906
0.5081	0.000266795	0.241903
0.5082	0.000273058	0.242907
0.5083	0.000279333	0.243919
0.5084	0.000285619	0.244896
0.5085	0.000291914	0.245686
0.5086	0.000298214	0.245996
0.5087	0.000304515	0.245471
0.5088	0.000310814	0.243766
0.5089	0.000317102	0.241199
0.509	0.000323373	0.237261
0.5091	0.000329617	0.232819
0.5092	0.000335826	0.228066
0.5093	0.000341988	0.223231
0.5094	0.000348094	0.218449
0.5095	0.000354131	0.213767
0.5096	0.000360091	0.209172
0.5097	0.000365962	0.204641
0.5098	0.000371734	0.200157
0.5099	0.000377399	0.195724
0.51	0.000382947	0.191357
0.5101	0.000388371	0.187077
0.5102	0.000393663	0.182808
0.5103	0.000398818	0.178808
0.5104	0.000403829	0.17488
0.5105	0.000408692	0.171014
0.5106	0.000413402	0.167225
0.5107	0.000417957	0.163525
0.5108	0.000422353	0.159921
0.5109	0.000426589	0.156411
0.511	0.000430663	0.152992
0.5111	0.000434573	0.149658
0.5112	0.00043832	0.146406
0.5113	0.000441904	0.143232
0.5114	0.000445324	0.140133
0.5115	0.000448582	0.137109
0.5116	0.000451679	0.134158
0.5117	0.000454616	0.131277
0.5118	0.000457394	0.128467
0.5119	0.000460015	0.125723
0.512	0.000462483	0.123045
0.5121	0.000464798	0.120431
0.5122	0.000466963	0.117878
0.5123	0.000468981	0.115385
0.5124	0.000470854	0.112951
0.5125	0.000472586	0.110573
0.5126	0.000474178	0.10825
0.5127	0.000475635	0.105896
0.5128	0.000476958	0.103755
0.5129	0.00047815	0.101632
0.513	0.000479216	0.0995201
0.5131	0.000480157	0.097438
0.5132	0.000480977	0.0954021
0.5133	0.000481679	0.0934194
0.5134	0.000482266	0.0914899
0.5135	0.00048274	0.0896095
0.5136	0.000483105	0.0877735
0.5137	0.000483364	0.085978
0.5138	0.00048352	0.084221
0.5139	0.000483575	0.082502
0.514	0.000483532	0.0808207
0.5141	0.000483395	0.0791772
0.5142	0.000483166	0.0775712
0.5143	0.000482847	0.0760017
0.5144	0.000482442	0.0744677
0.5145	0.000481953	0.0729681
0.5146	0.000481382	0.0715019
0.5147	0.000480733	0.0700683
0.5148	0.000480007	0.0686664
0.5149	0.000479208	0.0672955
0.515	0.000478337	0.065955
0.5151	0.000477397	0.0646436
0.5152	0.00047639	0.0632761
0.5153	0.000475319	0.0620974
0.5154	0.000474185	0.0609135
0.5155	0.000472991	0.0597174
0.5156	0.000471739	0.0585291
0.5157	0.000470431	0.0573652
0.5158	0.000469069	0.0562336
0.5159	0.000467655	0.0551347
0.516	0.00046619	0.0540651
0.5161	0.000464678	0.0530204
0.5162	0.000463118	0.0519974
0.5163	0.000461515	0.0509946
0.5164	0.000459868	0.0500119
0.5165	0.00045818	0.0490496
0.5166	0.000456452	0.0481081
0.5167	0.000454687	0.0471875
0.5168	0.000452885	0.0462873
0.5169	0.000451048	0.045407
0.517	0.000449177	0.0445458
0.5171	0.000447275	0.0437032
0.5172	0.000445341	0.0428784
0.5173	0.000443379	0.0420713
0.5174	0.000441389	0.0412814
0.5175	0.000439372	0.0405084
0.5176	0.00043733	0.0397514
0.5177	0.000435263	0.0389255
0.5178	0.000433174	0.0382756
0.5179	0.000431063	0.0376084
0.518	0.000428931	0.0369171
0.5181	0.000426779	0.0362221
0.5182	0.00042461	0.0355402
0.5183	0.000422422	0.0348794
0.5184	0.000420219	0.0342405
0.5185	0.000417999	0.0336203
0.5186	0.000415766	0.0330148
0.5187	0.000413518	0.0324209
0.5188	0.000411258	0.0318375
0.5189	0.000408986	0.0312644
0.519	0.000406703	0.0307025
0.5191	0.00040441	0.0301523
0.5192	0.000402108	0.029614
0.5193	0.000399797	0.0290875
0.5194	0.000397478	0.0285723
0.5195	0.000395152	0.028068
0.5196	0.00039282	0.027574
0.5197	0.000390482	0.0270901
0.5198	0.000388139	0.0266161
0.5199	0.000385791	0.0261518
0.52	0.00038344	0.025697
0.5201	0.000381085	0.025251
0.5202	0.000378728	0.0247292
0.5203	0.000376369	0.0243762
0.5204	0.000374008	0.0239994
0.5205	0.000371647	0.023592
0.520662	0.000367822	0.0231086
0.520778	0.000365083	0.0219609
0.520894	0.000362346	0.0230015
0.52101	0.00035961	0.0211346
0.52111	0.000357253	0.0210814
0.52121	0.000354899	0.0208951
0.52131	0.000352547	0.0205602
0.52141	0.000350199	0.0202263
0.52151	0.000347854	0.0198823
0.52161	0.000345512	0.0195383
0.52171	0.000343176	0.0192039
0.52181	0.000340843	0.018883
0.52191	0.000338516	0.0185749
0.52201	0.000336194	0.0182767
0.52211	0.000333878	0.0179851
0.52221	0.000331567	0.0176979
0.52231	0.000329263	0.0174143
0.52241	0.000326965	0.0171348
0.5225	0.000324898	0.0168693
0.5226	0.000322613	0.0166609
0.5227	0.000320335	0.0162324
0.5228	0.000318065	0.016063
0.5229	0.000315802	0.01587
0.523	0.000313547	0.0156333
0.5231	0.0003113	0.0153748
0.5232	0.000309062	0.0151156
0.5233	0.000306832	0.0148674
0.5234	0.00030461	0.014633
0.5235	0.000302398	0.0144099
0.5236	0.000300194	0.0141939
0.5237	0.000298	0.0139816
0.5238	0.000295815	0.0137711
0.5239	0.000293639	0.0135623
0.524	0.000291473	0.0133562
0.5241	0.000289317	0.0131536
0.5242	0.000287171	0.0129552
0.5243	0.000285034	0.0127612
0.5244	0.000282908	0.0125713
0.5245	0.000280792	0.0123852
0.5246	0.000278687	0.0122025
0.5247	0.000276591	0.012023
0.5248	0.000274507	0.0118466
0.5249	0.000272433	0.0116734
0.525	0.00027037	0.0115033
0.5251	0.000268317	0.011336
0.5252	0.000266275	0.0110867
0.5253	0.000264245	0.0109998
0.5254	0.000262225	0.0108834
0.5255	0.000260216	0.010731
0.5256	0.000258219	0.0105631
0.5257	0.000256232	0.0103965
0.5258	0.000254257	0.0102396
0.5259	0.000252293	0.0100934
0.526	0.000250341	0.00995489
0.5261	0.0002484	0.00982045
0.5262	0.00024647	0.00968737
0.5263	0.000244551	0.00955458
0.5264	0.000242644	0.00942234
0.5265	0.000240749	0.00929148
0.5266	0.000238865	0.00916286
0.5267	0.000236992	0.00903694
0.5268	0.000235132	0.00891376
0.5269	0.000233282	0.00879311
0.527	0.000231444	0.00867468
0.5271	0.000229618	0.00855821
0.5272	0.000227803	0.00844358
0.5273	0.000226	0.00833077
0.5274	0.000224208	0.0082198
0.5275	0.000222428	0.0081107
0.5276	0.000220659	0.0080031
0.5277	0.000218902	0.00781253
0.5278	0.000217157	0.00778265
0.5279	0.000215423	0.00772229
0.528	0.0002137	0.00762485
0.5281	0.000211989	0.00751075
0.5282	0.000210289	0.00739694
0.5283	0.000208601	0.00729166
0.5284	0.000206925	0.00719597
0.5285	0.000205259	0.00710702
0.5286	0.000203605	0.00702111
0.5287	0.000201963	0.00693557
0.5288	0.000200331	0.00684937
0.5289	0.000198712	0.00676277
0.529	0.000197103	0.00667664
0.5291	0.000195505	0.00659184
0.5292	0.000193919	0.00650885
0.5293	0.000192344	0.00642775
0.5294	0.00019078	0.00634834
0.5295	0.000189227	0.00627032
0.5296	0.000187686	0.00619346
0.5297	0.000186155	0.00611765
0.5298	0.000184635	0.00604289
0.5299	0.000183126	0.00596922
0.53	0.000181628	0.00589668
0.5301	0.000180141	0.00582509
0.5302	0.000178665	0.00566968
0.5303	0.000177199	0.00567399
0.5304	0.000175745	0.00564733
0.5305	0.0001743	0.00558304
0.5306	0.000172867	0.00550149
0.5307	0.000171444	0.00541956
0.5308	0.000170032	0.00534552
0.5309	0.00016863	0.00528043
0.531	0.000167238	0.00522149
0.5311	0.000165857	0.005165
0.5312	0.000164486	0.00510834
0.5313	0.000163126	0.00505046
0.5314	0.000161776	0.00499165
0.5315	0.000160436	0.00493279
0.5316	0.000159106	0.00487473
0.5317	0.000157786	0.00481798
0.5318	0.000156476	0.00476261
0.5319	0.000155177	0.00470845
0.532	0.000153887	0.0046552
0.5321	0.000152607	0.00460265
0.5322	0.000151337	0.0045507
0.5323	0.000150076	0.00449935
0.5324	0.000148825	0.00444865
0.5325	0.000147584	0.00439866
0.5326	0.000146353	0.00434922
0.5327	0.000145131	0.00421569
0.5328	0.000143918	0.00424116
0.5329	0.000142715	0.00423534
0.533	0.000141522	0.00419161
0.5331	0.000140337	0.00413029
0.5332	0.000139162	0.0040682
0.5333	0.000137996	0.00401362
0.5334	0.000136839	0.00396763
0.5335	0.000135692	0.00392742
0.5336	0.000134553	0.00388934
0.5337	0.000133423	0.00385076
0.5338	0.000132303	0.00381065
0.5339	0.000131191	0.00376928
0.534	0.000130088	0.00372756
0.5341	0.000128993	0.00368633
0.5342	0.000127908	0.00364612
0.5343	0.000126831	0.003607
0.5344	0.000125762	0.00356879
0.5345	0.000124702	0.00353122
0.5346	0.000123651	0.00349408
0.5347	0.000122608	0.00345727
0.5348	0.000121573	0.0034208
0.5349	0.000120547	0.00338472
0.535	0.000119529	0.0033491
0.5351	0.000118519	0.00331372
0.5352	0.000117517	0.0031943
0.5353	0.000116523	0.00323328
0.5354	0.000115538	0.0032408
0.5355	0.00011456	0.00321025
0.5356	0.00011359	0.00316192
0.5357	0.000112628	0.00311261
0.5358	0.000111674	0.00307057
0.5359	0.000110728	0.0030369
0.536	0.000109789	0.00300881
0.5361	0.000108858	0.00298263
0.5362	0.000107934	0.00295577
0.5363	0.000107018	0.00292718
0.5364	0.00010611	0.00289716
0.5365	0.000105209	0.00286659
0.5366	0.000104315	0.00283634
0.5367	0.000103428	0.00280692
0.5368	0.000102549	0.00277841
0.5369	0.000101677	0.00275065
0.537	0.000100813	0.00272336
0.5371	9.9955e-05	0.00269634
0.5372	9.91044e-05	0.00266948
0.5373	9.82608e-05	0.00264281
0.5374	9.74242e-05	0.00261637
0.5375	9.65944e-05	0.00259024
0.5376	9.57714e-05	0.00256435
0.5377	9.49553e-05	0.00245415
0.5378	9.41458e-05	0.00250195
0.5379	9.33431e-05	0.0025183
0.538	9.2547e-05	0.00249655
0.5381	9.17575e-05	0.00245692
0.5382	9.09746e-05	0.00241616
0.5383	9.01981e-05	0.00238252
0.5384	8.94281e-05	0.00235709
0.5385	8.86645e-05	0.00233709
0.5386	8.79072e-05	0.0023189
0.5387	8.71562e-05	0.00229989
0.5388	8.64115e-05	0.00227907
0.5389	8.5673e-05	0.00225669
0.539	8.49407e-05	0.00223365
0.5391	8.42144e-05	0.00221082
0.5392	8.34942e-05	0.0021887
0.5393	8.27801e-05	0.00216739
0.5394	8.20719e-05	0.00214672
0.5395	8.13696e-05	0.00212641
0.5396	8.06732e-05	0.00210627
0.5397	7.99826e-05	0.0020862
0.5398	7.92978e-05	0.00206621
0.5399	7.86188e-05	0.00204636
0.54	7.79454e-05	0.00202673
0.5401	7.72777e-05	0.00200721
0.5402	7.66155e-05	0.00190352
0.5403	7.59589e-05	0.00195739
0.5404	7.53078e-05	0.00197979
0.5405	7.46622e-05	0.00196409
0.5406	7.4022e-05	0.00193045
0.5407	7.33872e-05	0.0018956
0.5408	7.27578e-05	0.00186777
0.5409	7.21336e-05	0.00184805
0.541	7.15147e-05	0.00183368
0.5411	7.09011e-05	0.00182104
0.5412	7.02926e-05	0.00180751
0.5413	6.96892e-05	0.00179209
0.5414	6.9091e-05	0.00177505
0.5415	6.84977e-05	0.00175727
0.5416	6.79096e-05	0.00173963
0.5417	6.73263e-05	0.00172263
0.5418	6.6748e-05	0.00170637
0.5419	6.61746e-05	0.00169068
0.542	6.56061e-05	0.00167529
0.5421	6.50424e-05	0.00166
0.5422	6.44834e-05	0.00164471
0.5423	6.39292e-05	0.00162944
0.5424	6.33797e-05	0.00161426
0.5425	6.28348e-05	0.00159922
0.5426	6.22945e-05	0.00158431
0.5427	6.17588e-05	0.00148521
0.5428	6.12276e-05	0.00154332
0.5429	6.0701e-05	0.00157001
0.543	6.01788e-05	0.00155863
0.5431	5.9661e-05	0.00152929
0.5432	5.91477e-05	0.00149868
0.5433	5.86387e-05	0.00147501
0.5434	5.81341e-05	0.00145939
0.5435	5.76337e-05	0.00144904
0.5436	5.71376e-05	0.00144038
0.5437	5.66457e-05	0.00143078
0.5438	5.6158e-05	0.00141925
0.5439	5.56745e-05	0.00140605
0.544	5.51951e-05	0.00139207
0.5441	5.47198e-05	0.00137818
0.5442	5.42485e-05	0.00136489
0.5443	5.37812e-05	0.00135228
0.5444	5.3318e-05	0.0013402
0.5445	5.28587e-05	0.00132838
0.5446	5.24033e-05	0.00131661
0.5447	5.19518e-05	0.0013048
0.5448	5.15041e-05	0.00129298
0.5449	5.10603e-05	0.00128119
0.545	5.06203e-05	0.00126951
0.5451	5.0184e-05	0.00125788
0.5452	4.97513e-05	0.00116225
0.5453	4.93224e-05	0.00122347
0.5454	4.88972e-05	0.00125327
0.5455	4.84756e-05	0.00124505
0.5456	4.80576e-05	0.00121886
0.5457	4.76432e-05	0.00119137
0.5458	4.72323e-05	0.00117077
0.5459	4.6825e-05	0.00115816
0.546	4.64211e-05	0.0011508
0.5461	4.60207e-05	0.00114507
0.5462	4.56237e-05	0.00113838
0.5463	4.52302e-05	0.00112972
0.5464	4.484e-05	0.00111937
0.5465	4.44531e-05	0.00110821
0.5466	4.40696e-05	0.0010971
0.5467	4.36893e-05	0.00108655
0.5468	4.33124e-05	0.00107667
0.5469	4.29386e-05	0.00106727
0.547	4.25681e-05	0.0010581
0.5471	4.22007e-05	0.00104896
0.5472	4.18365e-05	0.00103975
0.5473	4.14754e-05	0.00103049
0.5474	4.11175e-05	0.00102125
0.5475	4.07626e-05	0.00101208
0.5476	4.04106e-05	0.00100297
0.5477	4.00617e-05	0.000909937
0.5478	3.97158e-05	0.000973406
0.5479	3.93729e-05	0.00100553
0.548	3.90329e-05	0.000999691
0.5481	3.86959e-05	0.000975894
0.5482	3.83617e-05	0.000950768
0.5483	3.80304e-05	0.000932485
0.5484	3.7702e-05	0.000922152
0.5485	3.73764e-05	0.000917024
0.5486	3.70536e-05	0.000913509
0.5487	3.67335e-05	0.000909014
0.5488	3.64163e-05	0.000902533
0.5489	3.61017e-05	0.000894338
0.549	3.57899e-05	0.000885308
0.5491	3.54807e-05	0.00087631
0.5492	3.51742e-05	0.00086785
0.5493	3.48704e-05	0.000860029
0.5494	3.45691e-05	0.000852675
0.5495	3.42705e-05	0.000845526
0.5496	3.39744e-05	0.000838382
0.5497	3.36809e-05	0.000831152
0.5498	3.33899e-05	0.000823849
0.5499	3.31015e-05	0.000816538
0.55	3.28155e-05	0.000809285
0.5501	3.25319e-05	0.000802081
0.5502	3.22507e-05	0.000711089
0.5503	3.1972e-05	0.000776263
0.5504	3.16957e-05	0.000810148
0.5505	3.14218e-05	0.000806123
0.5506	3.11502e-05	0.00078416
0.5507	3.0881e-05	0.00076085
0.5508	3.0614e-05	0.000744349
0.5509	3.03494e-05	0.000735764
0.551	3.00871e-05	0.000732355
0.5511	2.98271e-05	0.00073054
0.5512	2.95692e-05	0.000727731
0.5513	2.93137e-05	0.000722923
0.5514	2.90603e-05	0.000716388
0.5515	2.88091e-05	0.000709003
0.5516	2.856e-05	0.000701631
0.5517	2.83132e-05	0.000694782
0.5518	2.80684e-05	0.000688554
0.5519	2.78258e-05	0.000682775
0.552	2.75853e-05	0.000677186
0.5521	2.73468e-05	0.000671586
0.5522	2.71104e-05	0.000665886
0.5523	2.68761e-05	0.000660098
0.5524	2.66437e-05	0.000654286
0.5525	2.64134e-05	0.000648518
0.5526	2.6185e-05	0.0006428
0.5527	2.59586e-05	0.000553418
0.5528	2.57341e-05	0.000619877
0.5529	2.55116e-05	0.000655107
0.553	2.5291e-05	0.000652496
0.5531	2.50723e-05	0.000631967
0.5532	2.48555e-05	0.000610077
0.5533	2.46406e-05	0.000594967
0.5534	2.44275e-05	0.000587741
0.5535	2.42163e-05	0.000585669
0.5536	2.40069e-05	0.000585176
0.5537	2.37993e-05	0.000583678
0.5538	2.35935e-05	0.000580174
0.5539	2.33895e-05	0.000574933
0.554	2.31872e-05	0.000568831
0.5541	2.29867e-05	0.000562731
0.5542	2.2788e-05	0.000557139
0.5543	2.25909e-05	0.000552155
0.5544	2.23956e-05	0.000547607
0.5545	2.2202e-05	0.000543238
0.5546	2.201e-05	0.000538845
0.5547	2.18197e-05	0.000534342
0.5548	2.1631e-05	0.000529739
0.5549	2.1444e-05	0.000525102
0.555	2.12586e-05	0.000520497
0.5551	2.10747e-05	0.000515931
0.5552	2.08924e-05	0.000427857
0.5553	2.07117e-05	0.000495298
0.5554	2.05326e-05	0.000531566
0.5555	2.0355e-05	0.000530061
0.5556	2.0179e-05	0.000510662
0.5557	2.00044e-05	0.000489893
0.5558	1.98314e-05	0.000475879
0.5559	1.96599e-05	0.000469723
0.556	1.94899e-05	0.000468701
0.5561	1.93213e-05	0.000469245
0.5562	1.91542e-05	0.000468778
0.5563	1.89886e-05	0.000466299
0.5564	1.88244e-05	0.000462077
0.5565	1.86616e-05	0.000456986
0.5566	1.85002e-05	0.000451886
0.5567	1.83403e-05	0.000447285
0.5568	1.81817e-05	0.000443281
0.5569	1.80244e-05	0.000439704
0.557	1.78686e-05	0.000436296
0.5571	1.77141e-05	0.000432856
0.5572	1.75609e-05	0.000429297
0.5573	1.74091e-05	0.00042563
0.5574	1.72586e-05	0.000421919
0.5575	1.71094e-05	0.000418232
0.557619	1.6933e-05	0.000413556
0.557739	1.67584e-05	0.000291228
0.557858	1.65856e-05	0.000447925
0.557977	1.64146e-05	0.000443447
0.558096	1.62453e-05	0.000417159
0.558216	1.60778e-05	0.000389549
0.558335	1.59121e-05	0.000375763
0.558454	1.5748e-05	0.000373577
0.558574	1.55857e-05	0.000375988
0.558693	1.5425e-05	0.000377256
0.558812	1.5266e-05	0.00037525
0.558932	1.51087e-05	0.000370686
0.559051	1.49529e-05	0.0003653
0.55917	1.47988e-05	0.000360411
0.559289	1.46463e-05	0.000356432
0.559409	1.44953e-05	0.000353103
0.559528	1.4346e-05	0.000349968
0.559647	1.41981e-05	0.000346716
0.559767	1.40518e-05	0.000343277
0.559886	1.3907e-05	0.000339733
0.56	1.37701e-05	0.000336432
0.560114	1.36344e-05	0.000337087
0.560228	1.35e-05	0.000233812
0.560342	1.3367e-05	0.000344842
0.560456	1.32353e-05	0.000359333
0.56057	1.31049e-05	0.000341724
0.560684	1.29758e-05	0.00031898
0.560798	1.2848e-05	0.00030457
0.560912	1.27214e-05	0.000300036
0.561026	1.25961e-05	0.000301115
0.56114	1.2472e-05	0.000302963
0.561254	1.23492e-05	0.000302814
0.561368	1.22275e-05	0.00030028
0.561482	1.21071e-05	0.00029636
0.561596	1.19879e-05	0.000292272
0.56171	1.18698e-05	0.00028874
0.561824	1.1753e-05	0.000285876
0.561938	1.16372e-05	0.000283418
0.562052	1.15226e-05	0.000281043
0.562166	1.14092e-05	0.000278555
0.56228	1.12969e-05	0.000275925
0.562394	1.11857e-05	0.000273221
0.5625	1.10833e-05	0.00027081
0.562606	1.09819e-05	0.000272874
0.562712	1.08813e-05	0.000177568
0.562818	1.07817e-05	0.000261865
0.562924	1.0683e-05	0.000293613
0.56303	1.05852e-05	0.000286635
0.563136	1.04883e-05	0.000266569
0.563241	1.03924e-05	0.00024942
0.563347	1.02972e-05	0.000240852
0.563453	1.0203e-05	0.000239627
0.563559	1.01096e-05	0.000241802
0.563665	1.00171e-05	0.000243824
0.563771	9.92548e-06	0.000243894
0.563877	9.83467e-06	0.000241927
0.563983	9.74469e-06	0.000238787
0.564089	9.65555e-06	0.000235475
0.564195	9.56722e-06	0.000232622
0.564354	9.43586e-06	0.000228779
0.564513	9.30631e-06	0.00018849
0.564673	9.17855e-06	0.000285513
0.564832	9.05256e-06	0.000169584
0.564991	8.92832e-06	0.000275033
0.565	8.92173e-06	0.000152159
0.565165	8.79455e-06	0.000156917
0.565331	8.66919e-06	0.000132917
0.565496	8.54562e-06	0.000375731
0.565662	8.42383e-06	4.67616e-05
0.565827	8.30379e-06	0.000399281
0.565992	8.18547e-06	6.81501e-05
0.566158	8.06885e-06	0.000522664
0.566323	7.95391e-06	0.000214788
0.566489	7.84062e-06	0.000708626
0.566654	7.72895e-06	0.000460669
0.566819	7.61889e-06	0.00100081
0.566985	7.51041e-06	0.0008421
0.56715	7.4035e-06	0.00146934
0.567316	7.29811e-06	0.00144095
0.567481	7.19425e-06	0.00221147
0.5675	7.18248e-06	0.00238148
0.567684	7.06858e-06	0.00202788
0.567869	6.95651e-06	0.00404576
0.568053	6.84623e-06	0.00672606
0.568237	6.73771e-06	0.0126818
0.568421	6.63093e-06	0.0225082
0.568606	6.52585e-06	0.041152
0.56879	6.42246e-06	0.0740133
0.568974	6.32072e-06	0.134354
0.569158	6.22062e-06	0.242649
0.569343	6.12211e-06	0.439441
0.569527	6.02519e-06	0.794649
0.569711	5.92981e-06	1.43814
0.569895	5.83598e-06	2.60157
0.57	5.78336e-06	4.70732
0.570219	5.67439e-06	0.804321
0.570439	5.56749e-06	0.377843
0.57056	5.50932e-06	0.989511
0.570682	5.45313e-06	0.372986
0.570803	5.3989e-06	0.0156614
0.570925	5.34539e-06	0.0218126
0.57124	5.20531e-06	0.00343613
0.571481	5.09833e-06	0.000649699
0.571722	4.99329e-06	0.00369887
0.571963	4.89025e-06	0.0161176
0.572204	4.78929e-06	0.0612817
0.572445	4.69045e-06	0.234953
0.5725	4.66833e-06	0.906254
0.572727	4.57767e-06	0.409015
0.572953	4.48868e-06	1.91076
0.573124	4.42313e-06	6.26353
0.573294	4.35931e-06	10.3162
0.573465	4.29586e-06	14.1616
0.57358	4.25394e-06	19.686
0.573694	4.21391e-06	5.91701
0.573809	4.17481e-06	1.95235
0.573923	4.13567e-06	0.640584
0.574095	4.07684e-06	0.223402
0.574195	4.03991e-06	0.672146
0.574295	3.9997e-06	0.243928
0.574395	3.95763e-06	0.0349285
0.574495	3.9163e-06	0.0824476
0.574595	3.8777e-06	0.117532
0.574695	3.84234e-06	0.0924898
0.574795	3.80947e-06	0.0421485
0.574895	3.77783e-06	0.00316265
0.575	3.74477e-06	0.0276748
0.575355	3.63135e-06	0.0304955
0.575554	3.56865e-06	0.146809
0.575754	3.50772e-06	0.374352
0.575954	3.44802e-06	0.871398
0.576153	3.38931e-06	2.00509
0.576353	3.33144e-06	4.62733
0.576553	3.27467e-06	10.682
0.576753	3.21849e-06	24.6555
0.576952	3.16419e-06	56.9073
0.577152	3.10879e-06	14.0937
0.577252	3.08357e-06	62.0004
0.577352	3.05648e-06	61.3008
0.577452	3.01213e-06	33.7349
0.5775	2.97869e-06	29.4028
0.5776	2.88072e-06	30.9148
0.5777	2.75388e-06	21.333
0.5778	2.63363e-06	10.3667
0.5779	2.56678e-06	6.86639
0.578	2.58465e-06	10.6035
0.5781	2.68147e-06	6.98733
0.5782	2.81623e-06	2.12188
0.5783	2.93627e-06	1.34233
0.5784	3.00413e-06	2.67593
0.5785	3.01104e-06	2.32066
0.5786	2.97288e-06	1.17737
0.5787	2.91582e-06	0.0552809
0.5788	2.86226e-06	0.601882
0.5789	2.82343e-06	0.730494
0.579	2.79962e-06	0.507203
0.5791	2.78479e-06	0.174336
0.5792	2.77174e-06	0.0859286
0.5793	2.75563e-06	0.199257
0.5794	2.73497e-06	0.182877
0.5795	2.71079e-06	0.0992395
0.5796	2.68517e-06	0.0112432
0.579719	2.6552e-06	0.0434922
0.579838	2.62717e-06	0.0597123
0.579958	2.60091e-06	0.0275216
0.58	2.59185e-06	0.000982341
0.580202	2.54882e-06	0.00390402
0.580558	2.47193e-06	0.0331972
0.580781	2.42486e-06	0.245424
0.581004	2.37901e-06	0.865307
0.581227	2.33422e-06	2.72489
0.581449	2.29032e-06	8.5137
0.581549	2.27069e-06	26.6484
0.581869	2.20968e-06	4.80052
0.581969	2.18942e-06	1.31312
0.582069	2.17148e-06	2.28644
0.582169	2.161e-06	2.08239
0.582269	2.15949e-06	1.0474
0.582369	2.16243e-06	0.108647
0.582469	2.16229e-06	0.418675
0.5825	2.16053e-06	0.530162
0.5826	2.14878e-06	0.509121
0.5827	2.12857e-06	0.302812
0.5828	2.10392e-06	0.0692311
0.5829	2.07925e-06	0.0896459
0.583	2.05729e-06	0.143279
0.5831	2.03865e-06	0.115803
0.5832	2.02239e-06	0.0533341
0.5833	2.00705e-06	0.00380284
0.583462	1.98164e-06	0.0347766
0.583623	1.95448e-06	0.0360162
0.583785	1.92678e-06	0.0181545
0.584023	1.8873e-06	0.00724082
0.584262	1.8495e-06	0.0514697
0.5845	1.81234e-06	0.194432
0.584868	1.75631e-06	0.721793
0.585	1.7366e-06	6.92417
0.585393	1.67843e-06	7.18359
0.585493	1.66035e-06	62.3495
0.585593	1.63892e-06	38.7764
0.585693	1.61508e-06	4.27715
0.585793	1.58942e-06	28.622
0.585893	1.5571e-06	15.7906
0.585993	1.50407e-06	0.691042
0.586093	1.41188e-06	6.65876
0.586193	1.2716e-06	7.27434
0.586293	1.09625e-06	4.42111
0.586393	9.18815e-07	1.01057
0.586493	7.7539e-07	1.28166
0.586593	6.86915e-07	2.02818
0.586693	6.52218e-07	1.61776
0.586793	6.53813e-07	0.727787
0.586893	6.69574e-07	0.07153
0.586993	6.82557e-07	0.495902
0.587093	6.85129e-07	0.535697
0.587193	6.77784e-07	0.340818
0.587293	6.65253e-07	0.0914656
0.587393	6.52619e-07	0.0877147
0.587493	6.43001e-07	0.154185
0.5875	6.42468e-07	0.129447
0.5876	6.36701e-07	0.127503
0.5877	6.33461e-07	0.0574903
0.5878	6.31127e-07	0.00465815
0.587945	6.26975e-07	0.0380522
0.58809	6.20957e-07	0.0402322
0.588235	6.13902e-07	0.00423974
0.588549	5.99561e-07	0.0059671
0.588863	5.86747e-07	0
0.589409	5.64118e-07	0
0.59	5.41799e-07	0
0.590591	5.21117e-07	0
0.591181	5.01658e-07	0
0.591772	4.83214e-07	0
0.592362	4.65756e-07	0
0.5925	4.61829e-07	0
0.593298	4.39542e-07	0
0.594096	4.18992e-07	0
0.594893	4.00102e-07	0
0.595	3.97709e-07	0
0.595864	3.78659e-07	0
0.596728	3.61319e-07	0
0.5975	3.47175e-07	0
0.598272	3.33711e-07	0
0.599045	3.2137e-07	0
0.599817	3.10083e-07	0
0.6	3.07571e-07	0
0.601062	2.93224e-07	0
0.602124	2.80569e-07	0
0.6025	2.76487e-07	0
0.60367	2.64122e-07	0
0.60484	2.53428e-07	0
0.605	2.52098e-07	0
0.606295	2.41392e-07	0
0.6075	2.32949e-07	0
0.608705	2.25046e-07	0
0.60991	2.18373e-07	0
0.61	2.17928e-07	0
0.611546	2.10078e-07	0
0.6125	2.06108e-07	0
0.614148	1.99526e-07	0
0.615	1.96802e-07	0
0.616775	1.91225e-07	0
0.6175	1.89458e-07	0
0.619398	1.84758e-07	0
0.62	1.83646e-07	0
0.622014	1.79705e-07	0
0.6225	1.79032e-07	0
0.62462	1.75742e-07	0
0.625	1.75352e-07	0
0.627215	1.72614e-07	0
0.6275	1.72402e-07	0
0.629799	1.70127e-07	0
0.63	1.70021e-07	0
0.632372	1.6813e-07	0
0.6325	1.68084e-07	0
0.634934	1.66508e-07	0
0.635	1.66493e-07	0
0.637487	1.65174e-07	0
0.6375	1.65172e-07	0
0.64	1.64064e-07	0
0.6425	1.63122e-07	0
0.645	1.62311e-07	0
0.6475	1.61601e-07	0
0.65	1.60972e-07	0
0.6525	1.60405e-07	0
0.655	1.59887e-07	0
0.6575	1.59409e-07	0
0.66	1.5896e-07	0
0.6625	1.58535e-07	0
0.665	1.5813e-07	0
0.6675	1.57739e-07	0
0.67	1.5736e-07	0
0.6725	1.5699e-07	0
0.675	1.56628e-07	0
0.6775	1.56272e-07	0
0.68	1.55921e-07	0
0.6825	1.55574e-07	0
0.685	1.5523e-07	0
0.6875	1.54889e-07	0
0.69	1.5455e-07	0
0.6925	1.54213e-07	0
0.695	1.53878e-07	0
0.6975	1.53545e-07	0
0.7	1.53212e-07	0
0.7025	1.52881e-07	0
0.705	1.52551e-07	0
0.7075	1.52222e-07	0
0.71	1.51893e-07	0
0.7125	1.51566e-07	0
0.715	1.5124e-07	0
0.7175	1.50914e-07	0
0.72	1.50589e-07	0
0.7225	1.50265e-07	0
0.725	1.49942e-07	0
0.7275	1.4962e-07	0
0.73	1.49298e-07	0
0.7325	1.48977e-07	0
0.735	1.48657e-07	0
0.7375	1.48337e-07	0
0.74	1.48018e-07	0
0.7425	1.477e-07	0
0.745	1.47383e-07	0
0.7475	1.47066e-07	0
0.75	1.4675e-07	0
0.7525	1.46435e-07	0
0.755	1.4612e-07	0
0.7575	1.45806e-07	0
0.76	1.45493e-07	0
0.7625	1.4518e-07	0
0.765	1.44869e-07	0
0.7675	1.44557e-07	0
0.77	1.44247e-07	0
0.7725	1.43937e-07	0
0.775	1.43628e-07	0
0.7775	1.4332e-07	0
0.78	1.43012e-07	0
0.7825	1.42705e-07	0
0.785	1.42399e-07	0
0.7875	1.42093e-07	0
0.79	1.41788e-07	0
0.7925	1.41484e-07	0
0.795	1.4118e-07	0
0.7975	1.40877e-07	0
0.8	1.40575e-07	0
0.8025	1.40273e-07	0
0.805	1.39972e-07	0
0.8075	1.39672e-07	0
0.81	1.39373e-07	0
0.8125	1.39074e-07	0
0.815	1.38775e-07	0
0.8175	1.38478e-07	0
0.82	1.38181e-07	0
0.8225	1.37884e-07	0
0.825	1.37589e-07	0
0.8275	1.37294e-07	0
0.83	1.36999e-07	0
0.8325	1.36705e-07	0
0.835	1.36412e-07	0
0.8375	1.3612e-07	0
0.84	1.35828e-07	0
0.8425	1.35537e-07	0
0.845	1.35247e-07	0
0.8475	1.34957e-07	0
0.85	1.34668e-07	0
0.8525	1.34379e-07	0
0.855	1.34091e-07	0
0.8575	1.33804e-07	0
0.86	1.33517e-07	0
0.8625	1.33231e-07	0
0.865	1.32946e-07	0
0.8675	1.32661e-07	0
0.87	1.32377e-07	0
0.8725	1.32093e-07	0
0.875	1.3181e-07	0
0.8775	1.31528e-07	0
0.88	1.31246e-07	0
0.8825	1.30965e-07	0
0.885	1.30685e-07	0
0.8875	1.30405e-07	0
0.89	1.30126e-07	0
0.8925	1.29847e-07	0
0.895	1.29569e-07	0
0.8975	1.29292e-07	0
0.9	1.29015e-07	0
0.9025	1.28739e-07	0
0.905	1.28464e-07	0
0.9075	1.28189e-07	0
0.91	1.27915e-07	0
0.9125	1.27641e-07	0
0.915	1.27368e-07	0
0.9175	1.27095e-07	0
0.92	1.26824e-07	0
0.9225	1.26552e-07	0
0.925	1.26282e-07	0
0.9275	1.26011e-07	0
0.93	1.25742e-07	0
0.9325	1.25473e-07	0
0.935	1.25205e-07	0
0.9375	1.24937e-07	0
0.94	1.2467e-07	0
0.9425	1.24403e-07	0
0.945	1.24137e-07	0
0.9475	1.23872e-07	0
0.95	1.23607e-07	0
0.9525	1.23343e-07	0
0.955	1.23079e-07	0
0.9575	1.22816e-07	0
0.96	1.22554e-07	0
0.9625	1.22292e-07	0
0.965	1.22031e-07	0
0.9675	1.2177e-07	0
0.97	1.2151e-07	0
0.9725	1.2125e-07	0
0.975	1.20991e-07	0
0.9775	1.20733e-07	0
0.98	1.20475e-07	0
0.9825	1.20218e-07	0
0.985	1.19961e-07	0
0.9875	1.19705e-07	0
0.99	1.19449e-07	0
0.9925	1.19194e-07	0
0.995	1.18939e-07	0
0.9975	1.18686e-07	0
1	1.18432e-07	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-08_fractional_Theta_adaptive_error_diff_not_on_ref_full.dat <==
0	0	0
0.0001	0	0
0.0002	0	0
0.0003	0	0
0.0004	0	0
0.0005	0	0
0.0006	0	0
0.0007	0	0
0.0008	0	0
0.0009	0	0
0.001	0	0
0.0011	0	0
0.0012	0	0
0.0013	0	0
0.0014	0	0
0.0015	0	0
0.0016	0	0
0.0017	0	0
0.0018	0	0
0.0019	0	0
0.002	0	0
0.0021	0	0
0.0022	0	0
0.0023	0	0
0.0024	0	0
0.0025	0	0
0.0026	0	0
0.0027	0	0
0.0028	0	0
0.0029	0	0
0.003	0	0
0.0031	0	0
0.0032	0	0
0.0033	0	0
0.0034	0	0
0.0035	0	0
0.0036	0	0
0.0037	0	0
0.0038	0	0
0.0039	0	0
0.004	0	0
0.0041	0	0
0.0042	0	0
0.0043	0	0
0.0044	0	0
0.0045	0	0
0.0046	0	0
0.0047	0	0
0.0048	0	0
0.0049	0	0
0.005	0	0
0.0051	0	0
0.0052	0	0
0.0053	0	0
0.0054	0	0
0.0055	0	0
0.0056	0	0
0.0057	0	0
0.0058	0	0
0.0059	0	0
0.006	0	0
0.0061	0	0
0.0062	0	0
0.0063	0	0
0.0064	0	0
0.0065	0	0
0.0066	0	0
0.0067	0	0
0.0068	0	0
0.0069	0	0
0.007	0	0
0.0071	0	0
0.0072	0	0
0.0073	0	0
0.0074	0	0
0.0075	0	0
0.0076	0	0
0.0077	0	0
0.0078	0	0
0.0079	0	0
0.008	0	0
0.0081	0	0
0.0082	0	0
0.0083	0	0
0.0084	0	0
0.0085	0	0
0.0086	0	0
0.0087	0	0
0.0088	0	0
0.0089	0	0
0.009	0	0
0.0091	0	0
0.0092	0	0
0.0093	0	0
0.0094	0	0
0.0095	0	0
0.0096	0	0
0.0097	0	0
0.0098	0	0
0.0099	0	0
0.01	0	0
0.0101	0	0
0.0102	0	0
0.0103	0	0
0.0104	0	0
0.0105	0	0
0.0106	0	0
0.0107	0	0
0.0108	0	0
0.0109	0	0
0.011	0	0
0.0111	0	0
0.0112	0	0
0.0113	0	0
0.0114	0	0
0.0115	0	0
0.0116	0	0
0.0117	0	0
0.0118	0	0
0.0119	0	0
0.012	0	0
0.0121	0	0
0.0122	0	0
0.0123	0	0
0.0124	0	0
0.0125	0	0
0.0126	0	0
0.0127	0	0
0.0128	0	0
0.0129	0	0
0.013	0	0
0.0131	0	0
0.0132	0	0
0.0133	0	0
0.0134	0	0
0.0135	0	0
0.0136	0	0
0.0137	0	0
0.0138	0	0
0.0139	0	0
0.014	0	0
0.0141	0	0
0.0142	0	0
0.0143	0	0
0.0144	0	0
0.0145	0	0
0.0146	0	0
0.0147	0	0
0.0148	0	0
0.0149	0	0
0.015	0	0
0.0151	0	0
0.0152	0	0
0.0153	0	0
0.0154	0	0
0.0155	0	0
0.0156	0	0
0.0157	0	0
0.0158	0	0
0.0159	0	0
0.016	0	0
0.0161	0	0
0.0162	0	0
0.0163	0	0
0.0164	0	0
0.0165	0	0
0.0166	0	0
0.0167	0	0
0.0168	0	0
0.0169	0	0
0.017	0	0
0.0171	0	0
0.0172	0	0
0.0173	0	0
0.0174	0	0
0.0175	0	0
0.0176	0	0
0.0177	0	0
0.0178	0	0
0.0179	0	0
0.018	0	0
0.0181	0	0
0.0182	0	0
0.0183	0	0
0.0184	0	0
0.0185	0	0
0.0186	0	0
0.0187	0	0
0.0188	0	0
0.0189	0	0
0.019	0	0
0.0191	0	0
0.0192	0	0
0.0193	0	0
0.0194	0	0
0.0195	0	0
0.0196	0	0
0.0197	0	0
0.0198	0	0
0.0199	0	0
0.02	0	0
0.0201	0	0
0.0202	0	0
0.0203	0	0
0.0204	0	0
0.0205	0	0
0.0206	0	0
0.0207	0	0
0.0208	0	0
0.0209	0	0
0.021	0	0
0.0211	0	0
0.0212	0	0
0.0213	0	0
0.0214	0	0
0.0215	0	0
0.0216	0	0
0.0217	0	0
0.0218	0	0
0.0219	0	0
0.022	0	0
0.0221	0	0
0.0222	0	0
0.0223	0	0
0.0224	0	0
0.0225	0	0
0.0226	0	0
0.0227	0	0
0.0228	0	0
0.0229	0	0
0.023	0	0
0.0231	0	0
0.0232	0	0
0.0233	0	0
0.0234	0	0
0.0235	0	0
0.0236	0	0
0.0237	0	0
0.0238	0	0
0.0239	0	0
0.024	0	0
0.0241	0	0
0.0242	0	0
0.0243	0	0
0.0244	0	0
0.0245	0	0
0.0246	0	0
0.0247	0	0
0.0248	0	0
0.0249	0	0
0.025	0	0
0.0251	0	0
0.0252	0	0
0.0253	0	0
0.0254	0	0
0.0255	0	0
0.0256	0	0
0.0257	0	0
0.0258	0	0
0.0259	0	0
0.026	0	0
0.0261	0	0
0.0262	0	0
0.0263	0	0
0.0264	0	0
0.0265	0	0
0.0266	0	0
0.0267	0	0
0.0268	0	0
0.0269	0	0
0.027	0	0
0.0271	0	0
0.0272	0	0
0.0273	0	0
0.0274	0	0
0.0275	0	0
0.0276	0	0
0.0277	0	0
0.0278	0	0
0.0279	0	0
0.028	0	0
0.0281	0	0
0.0282	0	0
0.0283	0	0
0.0284	0	0
0.0285	0	0
0.0286	0	0
0.0287	0	0
0.0288	0	0
0.0289	0	0
0.029	0	0
0.0291	0	0
0.0292	0	0
0.0293	0	0
0.0294	0	0
0.0295	0	0
0.0296	0	0
0.0297	0	0
0.0298	0	0
0.0299	0	0
0.03	0	0
0.0301	0	0
0.0302	0	0
0.0303	0	0
0.0304	0	0
0.0305	0	0
0.0306	0	0
0.0307	0	0
0.0308	0	0
0.0309	0	0
0.031	0	0
0.0311	0	0
0.0312	0	0
0.0313	0	0
0.0314	0	0
0.0315	0	0
0.0316	0	0
0.0317	0	0
0.0318	0	0
0.0319	0	0
0.032	0	0
0.0321	0	0
0.0322	0	0
0.0323	0	0
0.0324	0	0
0.0325	0	0
0.0326	0	0
0.0327	0	0
0.0328	0	0
0.0329	0	0
0.033	0	0
0.0331	0	0
0.0332	0	0
0.0333	0	0
0.0334	0	0
0.0335	0	0
0.0336	0	0
0.0337	0	0
0.0338	0	0
0.0339	0	0
0.034	0	0
0.0341	0	0
0.0342	0	0
0.0343	0	0
0.0344	0	0
0.0345	0	0
0.0346	0	0
0.0347	0	0
0.0348	0	0
0.0349	0	0
0.035	0	0
0.0351	0	0
0.0352	0	0
0.0353	0	0
0.0354	0	0
0.0355	0	0
0.0356	0	0
0.0357	0	0
0.0358	0	0
0.0359	0	0
0.036	0	0
0.0361	0	0
0.0362	0	0
0.0363	0	0
0.0364	0	0
0.0365	0	0
0.0366	0	0
0.0367	0	0
0.0368	0	0
0.0369	0	0
0.037	0	0
0.0371	0	0
0.0372	0	0
0.0373	0	0
0.0374	0	0
0.0375	0	0
0.0376	0	0
0.0377	0	0
0.0378	0	0
0.0379	0	0
0.038	0	0
0.0381	0	0
0.0382	0	0
0.0383	0	0
0.0384	0	0
0.0385	0	0
0.0386	0	0
0.0387	0	0
0.0388	0	0
0.0389	0	0
0.039	0	0
0.0391	0	0
0.0392	0	0
0.0393	0	0
0.0394	0	0
0.0395	0	0
0.0396	0	0
0.0397	0	0
0.0398	0	0
0.0399	0	0
0.04	0	0
0.0401	0	0
0.0402	0	0
0.0403	0	0
0.0404	0	0
0.0405	0	0
0.0406	0	0
0.0407	0	0
0.0408	0	0
0.0409	0	0
0.041	0	0
0.0411	0	0
0.0412	0	0
0.0413	0	0
0.0414	0	0
0.0415	0	0
0.0416	0	0
0.0417	0	0
0.0418	0	0
0.0419	0	0
0.042	0	0
0.0421	0	0
0.0422	0	0
0.0423	0	0
0.0424	0	0
0.0425	0	0
0.0426	0	0
0.0427	0	0
0.0428	0	0
0.0429	0	0
0.043	0	0
0.0431	0	0
0.0432	0	0
0.0433	0	0
0.0434	0	0
0.0435	0	0
0.0436	0	0
0.0437	0	0
0.0438	0	0
0.0439	0	0
0.044	0	0
0.0441	0	0
0.0442	0	0
0.0443	0	0
0.0444	0	0
0.0445	0	0
0.0446	0	0
0.0447	0	0
0.0448	0	0
0.0449	0	0
0.045	0	0
0.0451	0	0
0.0452	0	0
0.0453	0	0
0.0454	0	0
0.0455	0	0
0.0456	0	0
0.0457	0	0
0.0458	0	0
0.0459	0	0
0.046	0	0
0.0461	0	0
0.0462	0	0
0.0463	0	0
0.0464	0	0
0.0465	0	0
0.0466	0	0
0.0467	0	0
0.0468	0	0
0.0469	0	0
0.047	0	0
0.0471	0	0
0.0472	0	0
0.0473	0	0
0.0474	0	0
0.0475	0	0
0.0476	0	0
0.0477	0	0
0.0478	0	0
0.0479	0	0
0.048	0	0
0.0481	0	0
0.0482	0	0
0.0483	0	0
0.0484	0	0
0.0485	0	0
0.0486	0	0
0.0487	0	0
0.0488	0	0
0.0489	0	0
0.049	0	0
0.0491	0	0
0.0492	0	0
0.0493	0	0
0.0494	0	0
0.0495	0	0
0.0496	0	0
0.0497	0	0
0.0498	0	0
0.0499	0	0
0.05	0	0
0.0501	0	0
0.0502	0	0
0.0503	0	0
0.0504	0	0
0.0505	0	0
0.0506	0	0
0.0507	0	0
0.0508	0	0
0.0509	0	0
0.051	0	0
0.0511	0	0
0.0512	0	0
0.0513	0	0
0.0514	0	0
0.0515	0	0
0.0516	0	0
0.0517	0	0
0.0518	0	0
0.0519	0	0
0.052	0	0
0.0521	0	0
0.0522	0	0
0.0523	0	0
0.0524	0	0
0.0525	0	0
0.0526	0	0
0.0527	0	0
0.0528	0	0
0.0529	0	0
0.053	-1.03004e-11	0
0.0531	-2.00838e-11	0
0.0532	-2.93625e-11	0
0.0533	-4.93271e-11	0
0.0534	-6.69262e-11	0
0.0535	-8.98393e-11	0
0.0536	-1.08808e-10	0
0.0537	-1.31322e-10	0
0.0538	-1.4764e-10	0
0.0539	-1.65299e-10	0
0.054	-1.74052e-10	0
0.0541	-1.81532e-10	0
0.0542	-1.76953e-10	0
0.0543	-1.68095e-10	0
0.0544	-1.43597e-10	0
0.0545	-1.11442e-10	0
0.0546	-5.96525e-11	0
0.0547	3.53229e-12	0
0.0548	9.07393e-11	0
0.0549	3.21764e-11	0
0.055	9.89622e-11	0
0.0551123	9.87167e-11	0
0.0552246	9.84768e-11	0
0.0553369	8.99744e-11	0
0.0554492	8.18811e-11	0
0.0555616	6.56352e-11	0
0.0556739	5.08572e-11	0
0.0557862	2.91105e-11	0
0.0558985	1.05214e-11	0
0.0560108	-1.32885e-11	0
0.0561231	-3.16409e-11	0
0.0562354	-5.29198e-11	0
0.0563477	-6.58595e-11	0
0.05646	-7.89144e-11	0
0.0565724	-8.01847e-11	0
0.0566847	-7.82646e-11	0
0.056797	-6.05749e-11	0
0.0569093	-3.59184e-11	0
0.0570216	9.0109e-12	0
0.0571339	6.5128e-11	0
0.0572462	1.46512e-10	0
0.0573585	1.59729e-10	0
0.0574708	9.03574e-11	0
0.0575	2.2093e-10	0
0.0576272	2.20441e-10	0
0.0577545	2.19966e-10	0
0.0578817	2.19504e-10	0
0.0580089	2.06949e-10	0
0.0581361	1.95204e-10	0
0.0582634	1.74718e-10	0
0.0583906	1.56633e-10	0
0.0585178	1.31523e-10	0
0.058645	1.11199e-10	0
0.0587723	8.62789e-11	0
0.0588995	6.92815e-11	0
0.0590267	5.07832e-11	0
0.0591539	4.40654e-11	0
0.0592812	3.95742e-11	0
0.0594084	5.14088e-11	0
0.0595356	6.97949e-11	0
0.0596628	1.09706e-10	0
0.0597901	1.61057e-10	0
0.0599173	2.61871e-10	0
0.06	3.10814e-10	0
0.0601436	3.10429e-10	0
0.0602872	3.10049e-10	0
0.0604308	3.01441e-10	0
0.0605744	2.92181e-10	0
0.060718	2.72682e-10	0
0.0608616	2.55343e-10	0
0.0610052	2.29576e-10	0
0.0611488	2.08576e-10	0
0.0612924	1.81846e-10	0
0.061436	1.63445e-10	0
0.0615796	1.42858e-10	0
0.0617232	1.35067e-10	0
0.0618668	1.29423e-10	0
0.0620104	1.41905e-10	0
0.062154	1.6161e-10	0
0.0622976	2.05581e-10	0
0.0624412	3.25819e-10	0
0.0625	3.88219e-10	0
0.0626624	3.8739e-10	0
0.0628248	3.8657e-10	0
0.0629872	3.79031e-10	0
0.0631496	3.69356e-10	0
0.0633121	3.48191e-10	0
0.0634745	3.29594e-10	0
0.0636369	3.01723e-10	0
0.0637993	2.79632e-10	0
0.0639617	2.51592e-10	0
0.0641241	2.33734e-10	0
0.0642865	2.14296e-10	0
0.0644489	2.10568e-10	0
0.0646114	2.10604e-10	0
0.0647738	2.32931e-10	0
0.0649362	3.49261e-10	0
0.065	4.54857e-10	0
0.0651835	4.5326e-10	0
0.065367	4.51683e-10	0
0.0655505	4.45601e-10	0
0.065734	4.34824e-10	0
0.0659175	4.11273e-10	0
0.066101	3.90928e-10	0
0.0662845	3.60586e-10	0
0.0664681	3.37476e-10	0
0.0666516	3.08524e-10	0
0.0668351	2.92306e-10	0
0.0670186	2.75683e-10	0
0.0672021	2.78672e-10	0
0.0673856	2.93598e-10	0
0.0675	5.33022e-10	0
0.067707	5.30498e-10	0
0.0679141	5.28003e-10	0
0.0681211	5.22814e-10	0
0.0683281	5.02212e-10	0
0.0685351	4.76384e-10	0
0.0687422	4.47305e-10	0
0.0689492	4.17417e-10	0
0.0691562	3.89608e-10	0
0.0693633	3.67196e-10	0
0.0695703	3.53907e-10	0
0.0697773	3.53865e-10	0
0.0699843	5.42358e-10	0
0.07	5.69878e-10	0
0.0702345	5.67168e-10	0
0.070469	5.64505e-10	0
0.0707035	5.60694e-10	0
0.0709379	5.39829e-10	0
0.0711724	5.12956e-10	0
0.0714069	4.82395e-10	0
0.0716414	4.51051e-10	0
0.0718759	4.22388e-10	0
0.0721104	4.00399e-10	0
0.0723449	3.8959e-10	0
0.0725	6.20458e-10	0
0.0727637	6.17851e-10	0
0.0730274	6.15397e-10	0
0.0732911	5.98222e-10	0
0.0735549	5.73422e-10	0
0.0738186	5.43266e-10	0
0.0740823	5.10851e-10	0
0.074346	4.79972e-10	0
0.0746097	4.55092e-10	0
0.0748734	4.41307e-10	0
0.075	6.82252e-10	0
0.0752979	6.79426e-10	0
0.0755957	6.76788e-10	0
0.0758936	6.58622e-10	0
0.0761914	6.32043e-10	0
0.0764893	5.99811e-10	0
0.0767872	5.65693e-10	0
0.077085	5.34315e-10	0
0.0773829	5.11114e-10	0
0.0775	7.37457e-10	0
0.0778361	7.34528e-10	0
0.0781721	7.31816e-10	0
0.0785082	7.12129e-10	0
0.0788442	6.83298e-10	0
0.0791803	6.48709e-10	0
0.0795163	6.12969e-10	0
0.0798524	5.81731e-10	0
0.08	7.77945e-10	0
0.0803785	7.7546e-10	0
0.0807569	7.73173e-10	0
0.0811354	7.51002e-10	0
0.0815138	7.19124e-10	0
0.0818923	6.81734e-10	0
0.0822707	6.44516e-10	0
0.0825	8.00964e-10	0
0.0829252	7.98812e-10	0
0.0833505	7.87503e-10	0
0.0837757	7.62709e-10	0
0.0842009	7.28203e-10	0
0.0846262	6.894e-10	0
0.085	8.09202e-10	0
0.0853738	6.75335e-10	0
0.0857476	6.26126e-10	0
0.0861215	6.70134e-10	0
0.0864953	8.23927e-10	0
0.0868691	7.6205e-10	0
0.0872429	7.00752e-10	0
0.0875	9.4308e-10	0
0.0880369	9.37598e-10	0
0.0885738	9.24715e-10	0
0.0891107	8.95985e-10	0
0.0896476	8.56978e-10	0
0.09	9.53546e-10	0
0.0906006	9.51997e-10	0
0.0912011	9.36634e-10	0
0.0918017	9.0444e-10	0
0.0924023	8.62076e-10	0
0.0925	9.78107e-10	0
0.0931764	9.76094e-10	0
0.0938528	9.64754e-10	0
0.0945293	9.34013e-10	0
0.095	9.82204e-10	0
0.0957479	9.81308e-10	0
0.0964958	9.62717e-10	0
0.0972437	9.25382e-10	0
0.0975	9.93068e-10	0
0.0983364	9.91719e-10	0
0.0991729	9.76248e-10	0
0.099625	8.36343e-10	0
0.1	1.03551e-09	0
0.100559	3.07256e-10	-0.00138164
0.100659	-1.46616e-09	-0.00881865
0.100759	-5.9422e-09	-0.00200061
0.100859	-1.57228e-08	-0.00579579
0.100959	-3.47662e-08	-0.0118896
0.101059	-6.83157e-08	-0.0194904
0.101159	-1.22762e-07	-0.0280674
0.101259	-2.05702e-07	-0.0371258
0.101359	-3.256e-07	-0.0465363
0.101459	-4.91522e-07	-0.0560419
0.101559	-7.12874e-07	-0.0654748
0.101659	-9.99157e-07	-0.0747677
0.101759	-1.35974e-06	-0.0839107
0.101859	-1.80369e-06	-0.0929077
0.101959	-2.33972e-06	-0.101751
0.102059	-2.97569e-06	-0.110558
0.102159	-3.71891e-06	-0.118906
0.102259	-4.57595e-06	-0.127066
0.102359	-5.55259e-06	-0.135046
0.102459	-6.65383e-06	-0.142808
0.1025	-7.142e-06	-0.150329
0.1026	-8.4258e-06	-0.155703
0.1027	-9.84303e-06	-0.157637
0.1028	-1.13961e-05	-0.165909
0.1029	-1.30867e-05	-0.174094
0.103	-1.49159e-05	-0.181273
0.1031	-1.68841e-05	-0.187605
0.1032	-1.89913e-05	-0.193424
0.1033	-2.12368e-05	-0.19901
0.1034	-2.36196e-05	-0.204514
0.1035	-2.61382e-05	-0.209972
0.1036	-2.87909e-05	-0.21535
0.1037	-3.15753e-05	-0.22073
0.1038	-3.4489e-05	-0.225694
0.1039	-3.75292e-05	-0.230466
0.104	-4.0693e-05	-0.235114
0.1041	-4.39772e-05	-0.239626
0.1042	-4.73786e-05	-0.243992
0.1043	-5.08937e-05	-0.248208
0.1044	-5.4519e-05	-0.252279
0.1045	-5.82508e-05	-0.256211
0.1046	-6.20855e-05	-0.26001
0.1047	-6.60193e-05	-0.263729
0.1048	-7.00485e-05	-0.267309
0.1049	-7.41692e-05	-0.270648
0.105	-7.83776e-05	-0.27392
0.1051	-8.26701e-05	-0.277122
0.1052	-8.70428e-05	-0.280331
0.1053	-9.14919e-05	-0.283241
0.1054	-9.60137e-05	-0.286074
0.1055	-0.000100605	-0.288843
0.1056	-0.000105261	-0.29153
0.1057	-0.000109979	-0.294124
0.1058	-0.000114756	-0.296619
0.1059	-0.000119588	-0.299018
0.106	-0.000124471	-0.301327
0.1061	-0.000129402	-0.30355
0.1062	-0.000134379	-0.305693
0.1063	-0.000139398	-0.307888
0.1064	-0.000144455	-0.309797
0.1065	-0.000149549	-0.311625
0.1066	-0.000154675	-0.313451
0.1067	-0.000159831	-0.315246
0.1068	-0.000165015	-0.316982
0.1069	-0.000170223	-0.318642
0.107	-0.000175454	-0.320222
0.1071	-0.000180703	-0.321731
0.1072	-0.00018597	-0.323175
0.1073	-0.000191251	-0.324562
0.1074	-0.000196545	-0.32593
0.1075	-0.000201848	-0.327254
0.1076	-0.00020716	-0.328407
0.1077	-0.000212477	-0.329593
0.1078	-0.000217798	-0.330357
0.1079	-0.000223121	-0.331074
0.108	-0.000228444	-0.331794
0.1081	-0.000233765	-0.332507
0.1082	-0.000239082	-0.333202
0.1083	-0.000244394	-0.333868
0.1084	-0.000249698	-0.334435
0.1085	-0.000254993	-0.334659
0.1086	-0.000260275	-0.334065
0.1087	-0.000265542	-0.332069
0.1088	-0.000270787	-0.328232
0.1089	-0.000276005	-0.322582
0.109	-0.000281188	-0.315121
0.1091	-0.000286327	-0.306515
0.1092	-0.000291413	-0.297422
0.1093	-0.000296435	-0.288244
0.1094	-0.000301384	-0.279189
0.1095	-0.000306248	-0.270313
0.1096	-0.000311017	-0.261595
0.1097	-0.000315682	-0.252997
0.1098	-0.000320232	-0.244505
0.1099	-0.000324658	-0.236137
0.11	-0.000328952	-0.227929
0.1101	-0.000333107	-0.219938
0.1102	-0.000337116	-0.212276
0.1103	-0.000340973	-0.204599
0.1104	-0.000344673	-0.197215
0.1105	-0.000348212	-0.190121
0.1106	-0.000351585	-0.183269
0.1107	-0.000354792	-0.17662
0.1108	-0.000357828	-0.170157
0.1109	-0.000360694	-0.163873
0.111	-0.000363389	-0.157772
0.1111	-0.000365912	-0.151856
0.1112	-0.000368263	-0.146126
0.1113	-0.000370444	-0.140577
0.1114	-0.000372456	-0.135204
0.1115	-0.000374301	-0.130094
0.1116	-0.00037598	-0.125018
0.1117	-0.000377496	-0.120038
0.1118	-0.000378851	-0.11527
0.1119	-0.000380048	-0.110692
0.112	-0.000381091	-0.106268
0.1121	-0.000381982	-0.101976
0.1122	-0.000382724	-0.097806
0.1123	-0.000383322	-0.0937551
0.1124	-0.000383778	-0.0898256
0.1125	-0.000384097	-0.0860185
0.1126	-0.000384281	-0.0823326
0.1127	-0.000384335	-0.0789062
0.1128	-0.000384263	-0.0753324
0.1129	-0.000384067	-0.0719199
0.113	-0.000383753	-0.0686754
0.1131	-0.000383322	-0.0655622
0.1132	-0.000382781	-0.0625498
0.1133	-0.000382131	-0.059622
0.1134	-0.000381377	-0.0567746
0.1135	-0.000380522	-0.0540095
0.1136	-0.000379571	-0.0513301
0.1137	-0.000378526	-0.0487382
0.1138	-0.00037739	-0.0462329
0.1139	-0.000376168	-0.0438113
0.114	-0.000374863	-0.0414697
0.1141	-0.000373478	-0.0393265
0.1142	-0.000372016	-0.0370442
0.1143	-0.000370481	-0.0348505
0.1144	-0.000368875	-0.0327865
0.1145	-0.000367202	-0.0308229
0.1146	-0.000365464	-0.0289306
0.1147	-0.000363665	-0.0270929
0.1148	-0.000361806	-0.0253049
0.1149	-0.000359892	-0.0235684
0.115	-0.000357925	-0.0218873
0.1151	-0.000355907	-0.0202638
0.1152	-0.000353841	-0.0188304
0.1153	-0.000351729	-0.01721
0.1154	-0.000349574	-0.015692
0.1155	-0.000347377	-0.014284
0.1156	-0.000345143	-0.0129525
0.1157	-0.000342871	-0.01167
0.1158	-0.000340566	-0.0104227
0.1159	-0.000338228	-0.00920775
0.116	-0.000335859	-0.00802851
0.1161	-0.000333463	-0.00688942
0.1162	-0.00033104	-0.00579333
0.1163	-0.000328593	-0.0047406
0.1164	-0.000326122	-0.00372956
0.1165	-0.000323631	-0.00275762
0.1166	-0.00032112	-0.00182223
0.1167	-0.000318592	-0.0010357
0.1168	-0.000316047	-8.63877e-05
0.1169	-0.000313488	0.000817316
0.117	-0.000310915	0.00163139
0.1171	-0.000308331	0.00238224
0.1172	-0.000305736	0.00309694
0.1173	-0.000303132	0.00379065
0.1174	-0.000300519	0.00446748
0.1175	-0.000297901	0.00512497
0.1176	-0.000295276	0.0057592
0.1177	-0.000292648	0.00624305
0.1178	-0.000290016	0.0069258
0.1179	-0.000287381	0.00753573
0.118	-0.000284746	0.0080651
0.118157	-0.000280615	0.00857958
0.118257	-0.00027798	0.00956872
0.118357	-0.000275348	0.00955994
0.118457	-0.000272719	0.0100677
0.118557	-0.000270094	0.0105277
0.118657	-0.000267473	0.0109438
0.118757	-0.000264857	0.0113207
0.118857	-0.000262248	0.0116667
0.118957	-0.000259645	0.0119905
0.119057	-0.00025705	0.0122982
0.119157	-0.000254463	0.0125933
0.119257	-0.000251884	0.0128166
0.119357	-0.000249315	0.013072
0.119457	-0.000246756	0.013412
0.119557	-0.000244206	0.0136857
0.119657	-0.000241668	0.0139021
0.119757	-0.000239141	0.014089
0.119857	-0.000236626	0.0142661
0.119957	-0.000234123	0.0144412
0.12	-0.000233045	0.0145856
0.1201	-0.000230561	0.0143245
0.1202	-0.000228089	0.0150373
0.1203	-0.000225631	0.0151553
0.1204	-0.000223188	0.0151879
0.1205	-0.000220758	0.015239
0.1206	-0.000218343	0.0153235
0.1207	-0.000215943	0.0154302
0.1208	-0.000213558	0.0155421
0.1209	-0.000211189	0.0156451
0.121	-0.000208835	0.015732
0.1211	-0.000206497	0.0158018
0.1212	-0.000204176	0.0158575
0.1213	-0.000201871	0.0159032
0.1214	-0.000199582	0.0159422
0.1215	-0.00019731	0.0159762
0.1216	-0.000195055	0.0160053
0.1217	-0.000192817	0.0160288
0.1218	-0.000190596	0.0160444
0.1219	-0.000188393	0.0159371
0.122	-0.000186207	0.0160433
0.1221	-0.000184039	0.0160981
0.1222	-0.000181888	0.0160931
0.1223	-0.000179755	0.0160573
0.1224	-0.00017764	0.0160146
0.1225	-0.000175543	0.0159768
0.1226	-0.000173463	0.0159459
0.1227	-0.000171402	0.0158075
0.1228	-0.000169359	0.0158707
0.1229	-0.000167334	0.0158873
0.123	-0.000165327	0.0158473
0.1231	-0.000163338	0.0157775
0.1232	-0.000161368	0.0157007
0.1233	-0.000159415	0.015629
0.1234	-0.000157481	0.015565
0.1235	-0.000155564	0.0155053
0.1236	-0.000153666	0.0154451
0.1237	-0.000151786	0.0153809
0.1238	-0.000149924	0.0153111
0.1239	-0.000148081	0.0152359
0.124	-0.000146255	0.0151567
0.1241	-0.000144447	0.0150748
0.1242	-0.000142657	0.0149913
0.1243	-0.000140885	0.0149065
0.1244	-0.000139131	0.014797
0.1245	-0.000137394	0.0146354
0.1246	-0.000135676	0.0146371
0.1247	-0.000133975	0.0145914
0.1248	-0.000132291	0.0144966
0.1249	-0.000130625	0.0143797
0.125	-0.000128976	0.0142616
0.1251	-0.000127345	0.0141519
0.1252	-0.000125731	0.013946
0.1253	-0.000124134	0.0139405
0.1254	-0.000122555	0.0138962
0.1255	-0.000120992	0.0138015
0.1256	-0.000119446	0.0136806
0.1257	-0.000117917	0.0135547
0.1258	-0.000116405	0.0134353
0.1259	-0.000114909	0.0133251
0.126	-0.000113429	0.0132213
0.1261	-0.000111966	0.0131197
0.1262	-0.00011052	0.0130168
0.1263	-0.000109089	0.0129109
0.1264	-0.000107675	0.0128022
0.1265	-0.000106276	0.0126916
0.1266	-0.000104893	0.0125804
0.1267	-0.000103526	0.0124695
0.1268	-0.000102175	0.0123591
0.1269	-0.000100839	0.0122491
0.127	-9.95181e-05	0.0120848
0.1271	-9.82127e-05	0.011962
0.1272	-9.69225e-05	0.0119294
0.1273	-9.56473e-05	0.0118497
0.1274	-9.43869e-05	0.0117313
0.1275	-9.31413e-05	0.0115993
0.1276	-9.19104e-05	0.011471
0.1277	-9.06939e-05	0.0112509
0.1278	-8.94919e-05	0.0112289
0.1279	-8.83041e-05	0.0111738
0.128	-8.71305e-05	0.0110735
0.1281	-8.59708e-05	0.0109497
0.1282	-8.48251e-05	0.0108218
0.1283	-8.36931e-05	0.0107004
0.1284	-8.25747e-05	0.0105881
0.1285	-8.14698e-05	0.0104828
0.1286	-8.03784e-05	0.0103804
0.1287	-7.93001e-05	0.010278
0.1288	-7.82351e-05	0.0101738
0.1289	-7.7183e-05	0.010068
0.129	-7.61438e-05	0.00996134
0.1291	-7.51174e-05	0.00985489
0.1292	-7.41036e-05	0.00974938
0.1293	-7.31023e-05	0.00964507
0.1294	-7.21134e-05	0.00954187
0.1295	-7.11368e-05	0.00943949
0.1296	-7.01724e-05	0.00924276
0.1297	-6.922e-05	0.00920596
0.1298	-6.82795e-05	0.00916556
0.1299	-6.73507e-05	0.00907644
0.13	-6.64336e-05	0.00895998
0.1301	-6.55282e-05	0.00883907
0.1302	-6.46341e-05	0.00862743
0.1303	-6.37513e-05	0.00861028
0.1304	-6.28797e-05	0.00856429
0.1305	-6.20191e-05	0.0084772
0.1306	-6.11695e-05	0.00836882
0.1307	-6.03307e-05	0.00825691
0.1308	-5.95026e-05	0.00815114
0.1309	-5.86851e-05	0.00805386
0.131	-5.7878e-05	0.00796308
0.1311	-5.70813e-05	0.00787542
0.1312	-5.62949e-05	0.00778804
0.1313	-5.55186e-05	0.00769955
0.1314	-5.47523e-05	0.00760989
0.1315	-5.39959e-05	0.0075198
0.1316	-5.32493e-05	0.00743018
0.1317	-5.25124e-05	0.00734166
0.1318	-5.1785e-05	0.00725448
0.1319	-5.10671e-05	0.00716854
0.132	-5.03587e-05	0.00708357
0.1321	-4.96595e-05	0.00696527
0.1322	-4.89694e-05	0.00683491
0.1323	-4.82884e-05	0.00683372
0.1324	-4.76163e-05	0.00678931
0.1325	-4.69531e-05	0.00670399
0.1326	-4.62986e-05	0.00660269
0.1327	-4.56528e-05	0.00640721
0.1328	-4.50154e-05	0.0064011
0.1329	-4.43866e-05	0.00636887
0.133	-4.3766e-05	0.00629913
0.1331	-4.31537e-05	0.00621051
0.1332	-4.25495e-05	0.00611924
0.1333	-4.19533e-05	0.00603382
0.1334	-4.1365e-05	0.00595612
0.1335	-4.07847e-05	0.00588417
0.1336	-4.0212e-05	0.00581491
0.1337	-3.9647e-05	0.00574588
0.1338	-3.90896e-05	0.0056759
0.1339	-3.85396e-05	0.005605
0.134	-3.7997e-05	0.00553384
0.1341	-3.74617e-05	0.00546322
0.1342	-3.69336e-05	0.00539366
0.1343	-3.64126e-05	0.00532535
0.1344	-3.58986e-05	0.00525816
0.1345	-3.53916e-05	0.00519188
0.1346	-3.48914e-05	0.00512628
0.1347	-3.43981e-05	0.00496844
0.1348	-3.39114e-05	0.00496786
0.1349	-3.34313e-05	0.00496262
0.135	-3.29577e-05	0.00491017
0.1351	-3.24906e-05	0.00483138
0.1352	-3.20299e-05	0.00465395
0.1353	-3.15755e-05	0.00466021
0.1354	-3.11272e-05	0.0046417
0.1355	-3.0685e-05	0.0045883
0.1356	-3.02489e-05	0.00451803
0.1357	-2.98188e-05	0.00444601
0.1358	-2.93945e-05	0.00437973
0.1359	-2.89761e-05	0.00432053
0.136	-2.85634e-05	0.00426636
0.1361	-2.81563e-05	0.00421435
0.1362	-2.77548e-05	0.00416232
0.1363	-2.73589e-05	0.00410934
0.1364	-2.69684e-05	0.00405549
0.1365	-2.65833e-05	0.00400145
0.1366	-2.62035e-05	0.00394792
0.1367	-2.58289e-05	0.00389534
0.1368	-2.54595e-05	0.00384386
0.1369	-2.50952e-05	0.00379334
0.137	-2.4736e-05	0.00374356
0.1371	-2.43817e-05	0.00369433
0.1372	-2.40324e-05	0.0035947
0.1373	-2.36879e-05	0.00353342
0.1374	-2.33482e-05	0.00355897
0.1375	-2.30133e-05	0.00354084
0.1376	-2.2683e-05	0.00348696
0.1377	-2.23573e-05	0.00332746
0.1378	-2.20362e-05	0.00334474
0.1379	-2.17195e-05	0.00333712
0.138	-2.14073e-05	0.00329645
0.1381	-2.10994e-05	0.00324083
0.1382	-2.07958e-05	0.00318462
0.1383	-2.04965e-05	0.00313444
0.1384	-2.02013e-05	0.00309095
0.1385	-1.99103e-05	0.00305184
0.1386	-1.96233e-05	0.0030143
0.1387	-1.93404e-05	0.00297637
0.1388	-1.90614e-05	0.00293733
0.1389	-1.87864e-05	0.00289741
0.139	-1.85152e-05	0.00285731
0.1391	-1.82478e-05	0.00281771
0.1392	-1.79842e-05	0.00277897
0.1393	-1.77242e-05	0.00274118
0.1394	-1.7468e-05	0.00270418
0.1395	-1.72153e-05	0.00266775
0.1396	-1.69662e-05	0.00263172
0.1397	-1.67207e-05	0.00257929
0.1398	-1.64787e-05	0.00246842
0.1399	-1.624e-05	0.0025188
0.14	-1.60047e-05	0.00252836
0.1401	-1.57729e-05	0.00249418
0.1402	-1.55442e-05	0.00234922
0.1403	-1.53189e-05	0.00237529
0.1404	-1.50967e-05	0.00237619
0.1405	-1.48776e-05	0.00234545
0.1406	-1.46617e-05	0.00230131
0.1407	-1.44488e-05	0.00225753
0.1408	-1.4239e-05	0.00221999
0.1409	-1.40321e-05	0.00218885
0.141	-1.38282e-05	0.00216155
0.1411	-1.36272e-05	0.00213532
0.1412	-1.3429e-05	0.00210836
0.1413	-1.32336e-05	0.00208014
0.1414	-1.30411e-05	0.00205102
0.1415	-1.28512e-05	0.00202172
0.1416	-1.26641e-05	0.00199288
0.1417	-1.24796e-05	0.00196484
0.1418	-1.22978e-05	0.00193761
0.1419	-1.21186e-05	0.00191102
0.142	-1.19419e-05	0.00188485
0.1421	-1.17677e-05	0.00185895
0.1422	-1.15961e-05	0.00183326
0.1423	-1.14269e-05	0.00171292
0.1424	-1.12602e-05	0.00175831
0.1425	-1.10958e-05	0.00178888
0.1426	-1.09339e-05	0.00177283
0.1427	-1.07742e-05	0.00164109
0.1428	-1.06169e-05	0.00167462
0.1429	-1.04618e-05	0.00168192
0.143	-1.03089e-05	0.00165827
0.1431	-1.01582e-05	0.00162235
0.1432	-1.00097e-05	0.00158767
0.1433	-9.86334e-06	0.00155961
0.1434	-9.71906e-06	0.00153784
0.1435	-9.57685e-06	0.00151956
0.1436	-9.43669e-06	0.00150194
0.1437	-9.29853e-06	0.00148327
0.1438	-9.16237e-06	0.00146317
0.1439	-9.02816e-06	0.00144211
0.144	-8.89589e-06	0.00142086
0.1441	-8.76551e-06	0.00140006
0.1442	-8.63702e-06	0.00137999
0.1443	-8.51037e-06	0.00136065
0.1444	-8.38555e-06	0.00134183
0.1445	-8.26253e-06	0.00132331
0.1446	-8.14128e-06	0.00130495
0.1447	-8.02182e-06	0.0012867
0.1448	-7.9041e-06	0.00119681
0.1449	-7.78808e-06	0.00120715
0.145	-7.67373e-06	0.00125301
0.145105	-7.55501e-06	0.00125426
0.145211	-7.43809e-06	0.00113782
0.145316	-7.32295e-06	0.00118206
0.145422	-7.20957e-06	0.00118356
0.145527	-7.09792e-06	0.00115797
0.145633	-6.98797e-06	0.00112694
0.145738	-6.87969e-06	0.00110126
0.145843	-6.77307e-06	0.00108291
0.145949	-6.66808e-06	0.00106937
0.146054	-6.56469e-06	0.00105723
0.14616	-6.46288e-06	0.00104419
0.146265	-6.36262e-06	0.00102955
0.146371	-6.26389e-06	0.00101373
0.146476	-6.16668e-06	0.000997594
0.146582	-6.07094e-06	0.000981849
0.146687	-5.97667e-06	0.000966818
0.146792	-5.88385e-06	0.000952461
0.146898	-5.79244e-06	0.000938551
0.147003	-5.70243e-06	0.000924856
0.147109	-5.6138e-06	0.000911243
0.147214	-5.52655e-06	0.000897691
0.14732	-5.44067e-06	0.000816447
0.147425	-5.3561e-06	0.000827935
0.1475	-5.29676e-06	0.000883322
0.147626	-5.19828e-06	0.0008561
0.147753	-5.10161e-06	0.000821479
0.147879	-5.00671e-06	0.000846161
0.148005	-4.91356e-06	0.000804277
0.148132	-4.82212e-06	0.000780195
0.148258	-4.73235e-06	0.000762739
0.148384	-4.64424e-06	0.000753124
0.14851	-4.55774e-06	0.000743912
0.148637	-4.47283e-06	0.00073268
0.148763	-4.38948e-06	0.000719301
0.148889	-4.30766e-06	0.000705215
0.149016	-4.22735e-06	0.000691628
0.149142	-4.14851e-06	0.000678981
0.149268	-4.07112e-06	0.000667067
0.149395	-3.99515e-06	0.000655485
0.149521	-3.92058e-06	0.000643972
0.149647	-3.84738e-06	0.000632482
0.149774	-3.77559e-06	0.000621102
0.1499	-3.70513e-06	0.000495523
0.15	-3.65023e-06	0.000643335
0.150151	-3.56877e-06	0.000608491
0.150303	-3.4891e-06	0.000539548
0.150454	-3.4112e-06	0.000633644
0.150605	-3.33501e-06	0.000497921
0.150757	-3.26051e-06	0.000571923
0.150908	-3.18765e-06	0.000483249
0.151059	-3.11639e-06	0.000549081
0.151211	-3.04671e-06	0.000475518
0.151362	-2.97856e-06	0.00052049
0.151513	-2.91191e-06	0.000458298
0.151665	-2.84674e-06	0.000492254
0.151816	-2.783e-06	0.00044282
0.151967	-2.72066e-06	0.000468469
0.152119	-2.65971e-06	0.000427788
0.15227	-2.60014e-06	0.000445959
0.152422	-2.54193e-06	0.000314103
0.1525	-2.51226e-06	0.000489945
0.152682	-2.44478e-06	0.000421667
0.152864	-2.3791e-06	0.000360242
0.153046	-2.31516e-06	0.000505062
0.153228	-2.25291e-06	0.000166966
0.15341	-2.19232e-06	0.00070881
0.153592	-2.13334e-06	-0.000250225
0.153774	-2.07591e-06	0.00140867
0.153956	-2.02001e-06	-0.00150993
0.154139	-1.96559e-06	0.00355378
0.154321	-1.91262e-06	-0.00530489
0.154503	-1.86105e-06	0.0101272
0.154685	-1.81084e-06	-0.0168157
0.154867	-1.76206e-06	0.0301651
0.155	-1.72719e-06	-0.0520024
0.155219	-1.67145e-06	0.0352765
0.155438	-1.61749e-06	-0.0723073
0.155657	-1.56526e-06	0.218571
0.155875	-1.51475e-06	-0.657046
0.156094	-1.46583e-06	1.96372
0.156313	-1.41841e-06	-5.86625
0.156532	-1.37251e-06	17.5321
0.156693	-1.33933e-06	-52.3924
0.156854	-1.30854e-06	-13.5026
0.156954	-1.28833e-06	37.9505
0.157054	-1.26645e-06	25.7899
0.157154	-1.2513e-06	-8.4694
0.157254	-1.25884e-06	-11.3358
0.157354	-1.29969e-06	-7.08939
0.157454	-1.36593e-06	-2.17401
0.1575	-1.39778e-06	1.16031
0.1576	-1.45277e-06	1.62225
0.1577	-1.47021e-06	2.47374
0.1578	-1.44717e-06	1.78569
0.1579	-1.39813e-06	0.664518
0.158	-1.34315e-06	-0.23846
0.1581	-1.29702e-06	-0.658269
0.1582	-1.26488e-06	-0.63319
0.1583	-1.24381e-06	-0.361065
0.1584	-1.22737e-06	-0.055448
0.1585	-1.20974e-06	0.145815
0.1586	-1.18789e-06	0.204541
0.1587	-1.16172e-06	0.156268
0.1588	-1.13292e-06	0.0652129
0.1589	-1.10354e-06	-0.0137578
0.159015	-1.07094e-06	-0.0535623
0.15913	-1.0403e-06	-0.0531495
0.159245	-1.01122e-06	-0.0207014
0.15936	-9.82918e-07	0.00655725
0.159593	-9.26045e-07	0.0180336
0.159767	-8.84547e-07	5.21321e-05
0.15994	-8.44754e-07	0.00222303
0.16	-8.31574e-07	-0.010731
0.160158	-7.9785e-07	-0.00589042
0.160315	-7.65603e-07	0.00867225
0.160473	-7.34715e-07	-0.00518351
0.160631	-7.05164e-07	0.00820416
0.160789	-6.76969e-07	-0.00750067
0.160946	-6.50117e-07	0.00832785
0.161104	-6.24555e-07	-0.00814571
0.161262	-6.00222e-07	0.00949382
0.161419	-5.77059e-07	-0.00897361
0.161577	-5.55016e-07	0.010308
0.161735	-5.34042e-07	-0.0101171
0.161893	-5.14085e-07	0.0112731
0.16205	-4.95091e-07	-0.0112377
0.162208	-4.7701e-07	0.0124103
0.162366	-4.59872e-07	-0.0124822
0.1625	-4.45927e-07	0.0134852
0.162723	-4.2403e-07	-0.00755965
0.162947	-4.03567e-07	0.0180687
0.16317	-3.84424e-07	-0.0566232
0.163393	-3.66484e-07	0.1805
0.163617	-3.49663e-07	-0.569118
0.16384	-3.33867e-07	1.79755
0.164064	-3.19032e-07	-5.67566
0.164287	-3.05002e-07	17.9228
0.164387	-2.98717e-07	-56.595
0.164513	-2.91963e-07	-38.2073
0.164638	-2.85845e-07	0.901426
0.164738	-2.78427e-07	31.3183
0.164838	-2.70857e-07	12.0016
0.164938	-2.76246e-07	-4.37625
0.165	-2.94901e-07	-7.69761
0.1651	-3.57295e-07	-6.98753
0.1652	-4.5524e-07	-3.79542
0.1653	-5.64273e-07	-0.620255
0.1654	-6.53058e-07	1.34762
0.1655	-7.01355e-07	1.89812
0.1656	-7.08282e-07	1.44575
0.1657	-6.87882e-07	0.605004
0.1658	-6.58548e-07	-0.123659
0.1659	-6.34062e-07	-0.495836
0.166	-6.1998e-07	-0.511322
0.1661	-6.14906e-07	-0.312967
0.1662	-6.14095e-07	-0.0703692
0.1663	-6.12906e-07	0.0995311
0.1664	-6.08735e-07	0.157972
0.1665	-6.01272e-07	0.127651
0.1666	-5.91702e-07	0.0579383
0.1667	-5.81608e-07	-0.00633062
0.166831	-5.69483e-07	-0.0412325
0.166961	-5.59237e-07	-0.0439811
0.167092	-5.50251e-07	-0.00806722
0.167292	-5.36837e-07	0.00877084
0.1675	-5.2239e-07	0.0161074
0.167897	-4.95601e-07	-0.0256262
0.168293	-4.70621e-07	0.254449
0.16869	-4.4594e-07	-3.15533
0.16879	-4.40366e-07	39.4104
0.16889	-4.3606e-07	3.77207
0.16899	-4.33223e-07	-18.0914
0.16909	-4.29839e-07	-10.0774
0.16919	-4.19608e-07	-1.30564
0.16929	-3.91969e-07	3.28091
0.16939	-3.37933e-07	4.07212
0.16949	-2.59358e-07	2.73365
0.16959	-1.71569e-07	0.867031
0.16969	1.2099e-07	-0.521747
0.16979	1.70907e-07	-1.08991
0.16989	1.92247e-07	-0.97095
0.16999	1.92601e-07	-0.509042
0.17	1.91859e-07	-0.0357633
0.1701	1.82389e-07	-0.0193915
0.1702	1.73929e-07	0.269842
0.1703	1.70854e-07	0.316939
0.1704	1.73068e-07	0.214133
0.1705	1.78039e-07	0.0672692
0.1706	1.82957e-07	-0.0454845
0.1707	1.86066e-07	-0.0925638
0.1708	1.86993e-07	-0.0822591
0.1709	1.86354e-07	-0.0427384
0.171	1.85113e-07	-0.00230586
0.171185	1.83546e-07	0.0221834
0.171369	1.83744e-07	0.0292126
0.171554	1.84456e-07	-0.0345844
0.172119	1.84775e-07	0.047948
0.1725	1.84962e-07	-1.16311
0.1726	1.84455e-07	14.0043
0.172795	1.81744e-07	-5.57307
0.172896	1.80041e-07	-1.11687
0.172996	1.80629e-07	0.0622167
0.173096	1.87028e-07	0.957986
0.173196	2.0186e-07	1.03903
0.173296	2.23764e-07	0.636067
0.173396	2.47411e-07	0.134843
0.173496	2.66738e-07	-0.199004
0.173596	2.78199e-07	-0.297959
0.173696	2.81818e-07	-0.232644
0.173796	2.80155e-07	-0.101718
0.173896	2.76467e-07	0.0135974
0.174009	2.72923e-07	0.073524
0.174121	2.71345e-07	0.077081
0.174233	2.71413e-07	0.0360555
0.174345	2.72071e-07	-0.00213424
0.174535	2.72333e-07	-0.0208342
0.174725	2.70998e-07	-0.014469
0.174914	2.69242e-07	0.0172529
0.175	2.68604e-07	-0.0213279
0.175347	2.66508e-07	0
0.175969	2.62735e-07	0
0.176391	2.61144e-07	0
0.176814	2.61432e-07	0
0.177236	2.63622e-07	0
0.1775	2.65677e-07	0
0.17799	2.70446e-07	0
0.178481	2.76286e-07	0
0.178971	2.82746e-07	0
0.179965	2.96479e-07	0
0.18	2.9696e-07	0
0.181876	3.21067e-07	0
0.1825	3.28467e-07	0
0.184151	3.45696e-07	0
0.185	3.53746e-07	0
0.186808	3.68338e-07	0
0.1875	3.73412e-07	0
0.189737	3.87205e-07	0
0.19	3.88613e-07	0
0.1925	4.00291e-07	0
0.195	4.09199e-07	0
0.1975	4.15936e-07	0
0.2	4.20977e-07	0
0.2025	4.24692e-07	0
0.205	4.27371e-07	0
0.2075	4.2924e-07	0
0.21	4.30477e-07	0
0.2125	4.31221e-07	0
0.215	4.31578e-07	0
0.2175	4.31635e-07	0
0.22	4.31458e-07	0
0.2225	4.31097e-07	0
0.225	4.30595e-07	0
0.2275	4.29982e-07	0
0.23	4.29283e-07	0
0.2325	4.28517e-07	0
0.235	4.277e-07	0
0.2375	4.26843e-07	0
0.24	4.25956e-07	0
0.2425	4.25046e-07	0
0.245	4.24119e-07	0
0.2475	4.23178e-07	0
0.25	4.22228e-07	0
0.2525	4.21271e-07	0
0.255	4.20309e-07	0
0.2575	4.19344e-07	0
0.26	4.18377e-07	0
0.2625	4.17409e-07	0
0.265	4.16441e-07	0
0.2675	4.15474e-07	0
0.27	4.14507e-07	0
0.2725	4.13542e-07	0
0.275	4.12579e-07	0
0.2775	4.11618e-07	0
0.28	4.10658e-07	0
0.2825	4.09701e-07	0
0.285	4.08746e-07	0
0.2875	4.07794e-07	0
0.29	4.06844e-07	0
0.2925	4.05896e-07	0
0.295	4.04951e-07	0
0.2975	4.04009e-07	0
0.2976	4.03938e-07	0
0.299947	4.03102e-07	0
0.3	4.03083e-07	0
0.3001	4.03012e-07	0.276958
0.3002	4.02945e-07	-0.238106
0.3003	4.02881e-07	-0.134774
0.3004	4.0282e-07	-0.00990625
0.3005	4.02762e-07	0.0490415
0.3006	4.02686e-07	0.0533249
0.3007	4.02501e-07	0.0307979
0.300824	4.01718e-07	0.00468593
0.300948	3.99223e-07	-0.0193898
0.301048	3.94351e-07	-0.0163655
0.301148	3.84631e-07	-0.0128542
0.301248	3.6671e-07	-0.00926011
0.301348	3.35926e-07	-0.00873469
0.301448	2.86305e-07	-0.012033
0.301548	2.10707e-07	-0.0181813
0.301648	1.01062e-07	-0.0255642
0.301748	-2.28451e-07	-0.0914112
0.301848	-4.32611e-07	-0.107676
0.301948	-6.97804e-07	-0.0737866
0.302048	-1.03314e-06	-0.0603683
0.302148	-1.44745e-06	-0.067886
0.302248	-1.94917e-06	-0.0853936
0.302348	-2.54619e-06	-0.103681
0.302448	-3.24578e-06	-0.117983
0.3025	-3.65654e-06	-0.127548
0.3026	-4.52456e-06	-0.13291
0.3027	-5.50995e-06	-0.1335
0.3028	-6.61721e-06	-0.139449
0.3029	-7.8501e-06	-0.146267
0.303	-9.21165e-06	-0.153397
0.3031	-1.07042e-05	-0.160623
0.3032	-1.23296e-05	-0.167684
0.3033	-1.40887e-05	-0.174369
0.3034	-1.59822e-05	-0.180603
0.3035	-1.80099e-05	-0.186437
0.3036	-2.01713e-05	-0.191983
0.3037	-2.24655e-05	-0.197352
0.3038	-2.48909e-05	-0.202607
0.3039	-2.74458e-05	-0.20776
0.304	-3.01282e-05	-0.212792
0.3041	-3.29357e-05	-0.217671
0.3042	-3.58656e-05	-0.222378
0.3043	-3.89151e-05	-0.226907
0.3044	-4.20812e-05	-0.231267
0.3045	-4.53607e-05	-0.235472
0.3046	-4.87503e-05	-0.239536
0.3047	-5.22466e-05	-0.243469
0.3048	-5.58461e-05	-0.247276
0.3049	-5.95452e-05	-0.250958
0.305	-6.33403e-05	-0.254563
0.3051	-6.72278e-05	-0.258008
0.3052	-7.12039e-05	-0.26134
0.3053	-7.52652e-05	-0.264453
0.3054	-7.94077e-05	-0.267515
0.3055	-8.3628e-05	-0.270514
0.3056	-8.79224e-05	-0.273423
0.3057	-9.22873e-05	-0.276226
0.3058	-9.67192e-05	-0.278918
0.3059	-0.000101215	-0.281504
0.306	-0.00010577	-0.283994
0.3061	-0.000110382	-0.286395
0.3062	-0.000115047	-0.288712
0.3063	-0.000119763	-0.290948
0.3064	-0.000124525	-0.293106
0.3065	-0.000129331	-0.295185
0.3066	-0.000134178	-0.297186
0.3067	-0.000139063	-0.299113
0.3068	-0.000143982	-0.300966
0.3069	-0.000148934	-0.302749
0.307	-0.000153914	-0.304465
0.3071	-0.000158921	-0.306114
0.3072	-0.000163952	-0.3077
0.3073	-0.000169005	-0.309224
0.3074	-0.000174076	-0.310689
0.3075	-0.000179164	-0.312137
0.3076	-0.000184267	-0.313499
0.3077	-0.000189381	-0.314767
0.3078	-0.000194505	-0.315627
0.3079	-0.000199637	-0.316454
0.308	-0.000204774	-0.317292
0.3081	-0.000209916	-0.318125
0.3082	-0.000215059	-0.318937
0.3083	-0.000220202	-0.319715
0.3084	-0.000225343	-0.320389
0.3085	-0.00023048	-0.320725
0.3086	-0.000235609	-0.320265
0.3087	-0.000240727	-0.318444
0.3088	-0.00024583	-0.31484
0.3089	-0.000250909	-0.309368
0.309	-0.000255959	-0.302311
0.3091	-0.000260971	-0.294178
0.3092	-0.000265934	-0.285505
0.3093	-0.00027084	-0.276709
0.3094	-0.000275678	-0.268019
0.3095	-0.000280437	-0.259509
0.3096	-0.000285108	-0.251163
0.3097	-0.000289681	-0.242942
0.3098	-0.000294145	-0.234825
0.3099	-0.000298493	-0.226826
0.31	-0.000302716	-0.219015
0.3101	-0.000306807	-0.211367
0.3102	-0.000310758	-0.203928
0.3103	-0.000314565	-0.196611
0.3104	-0.000318223	-0.189578
0.3105	-0.000321726	-0.182804
0.3106	-0.000325073	-0.176248
0.3107	-0.000328259	-0.169881
0.3108	-0.000331283	-0.163688
0.3109	-0.000334144	-0.15767
0.311	-0.00033684	-0.15183
0.3111	-0.000339372	-0.146169
0.3112	-0.00034174	-0.140686
0.3113	-0.000343945	-0.135378
0.3114	-0.000345987	-0.130236
0.3115	-0.000347868	-0.125253
0.3116	-0.000349591	-0.120424
0.3117	-0.000351157	-0.115743
0.3118	-0.000352569	-0.111205
0.3119	-0.000353829	-0.106808
0.312	-0.00035494	-0.102546
0.3121	-0.000355905	-0.0984167
0.3122	-0.000356728	-0.0944159
0.3123	-0.000357411	-0.0905395
0.3124	-0.000357958	-0.0867837
0.3125	-0.000358373	-0.0831827
0.3126	-0.000358658	-0.0796771
0.3127	-0.000358818	-0.0762731
0.3128	-0.000358856	-0.0728723
0.3129	-0.000358775	-0.069635
0.313	-0.000358579	-0.0665443
0.3131	-0.000358272	-0.0635654
0.3132	-0.000357858	-0.0606748
0.3133	-0.000357339	-0.057863
0.3134	-0.000356719	-0.0551294
0.3135	-0.000356002	-0.0524774
0.3136	-0.000355191	-0.0499096
0.3137	-0.00035429	-0.0474267
0.3138	-0.000353302	-0.0450267
0.3139	-0.000352229	-0.0427061
0.314	-0.000351076	-0.0404611
0.3141	-0.000349846	-0.0382884
0.3142	-0.000348541	-0.0361853
0.3143	-0.000347165	-0.0341499
0.3144	-0.000345721	-0.0321807
0.3145	-0.000344211	-0.0302762
0.3146	-0.000342639	-0.0284349
0.3147	-0.000341006	-0.0266549
0.3148	-0.000339317	-0.0249344
0.3149	-0.000337573	-0.0232716
0.315	-0.000335777	-0.0217006
0.3151	-0.000333932	-0.0201724
0.3152	-0.00033204	-0.0186834
0.3153	-0.000330103	-0.0171422
0.3154	-0.000328123	-0.0157113
0.3155	-0.000326104	-0.0143752
0.3156	-0.000324047	-0.0131003
0.3157	-0.000321954	-0.0118647
0.3158	-0.000319827	-0.01066
0.3159	-0.000317668	-0.00948719
0.316	-0.00031548	-0.00835088
0.3161	-0.000313263	-0.00725522
0.3162	-0.000311021	-0.00620198
0.3163	-0.000308754	-0.00519046
0.3164	-0.000306465	-0.00421836
0.3165	-0.000304154	-0.00328298
0.3166	-0.000301824	-0.00238204
0.3167	-0.000299476	-0.001514
0.3168	-0.000297112	-0.000677973
0.3169	-0.000294733	0.000126574
0.317	-0.000292341	0.000900148
0.3171	-0.000289936	0.0016434
0.3172	-0.000287521	0.00235717
0.3173	-0.000285095	0.00304242
0.3174	-0.000282662	0.00370014
0.3175	-0.000280221	0.00429769
0.3176	-0.000277774	0.00487431
0.3177	-0.000275323	0.00544504
0.3178	-0.000272867	0.00609469
0.3179	-0.000270409	0.0066597
0.318	-0.000267948	0.00715501
0.3181	-0.000265487	0.00761371
0.318286	-0.000260912	0.00812995
0.318386	-0.000258453	0.00938351
0.318486	-0.000255996	0.00899828
0.318586	-0.000253543	0.00957814
0.318686	-0.000251093	0.0100454
0.318786	-0.000248647	0.0104361
0.318886	-0.000246207	0.0107727
0.318986	-0.000243773	0.0110755
0.319086	-0.000241346	0.0113603
0.319186	-0.000238926	0.0116358
0.319286	-0.000236513	0.0119042
0.319386	-0.000234109	0.0121638
0.319486	-0.000231714	0.0124116
0.319586	-0.000229328	0.012645
0.319686	-0.000226952	0.0128631
0.319786	-0.000224587	0.0130662
0.319886	-0.000222232	0.0132557
0.319986	-0.000219888	0.0134143
0.32	-0.000219558	0.0134631
0.3201	-0.000217228	0.013391
0.3202	-0.00021491	0.0138405
0.3203	-0.000212604	0.0140189
0.3204	-0.000210311	0.0141118
0.3205	-0.000208031	0.0141855
0.3206	-0.000205765	0.0142666
0.3207	-0.000203512	0.0143602
0.3208	-0.000201273	0.0144604
0.3209	-0.000199049	0.0145579
0.321	-0.000196838	0.0146455
0.3211	-0.000194643	0.0147199
0.3212	-0.000192463	0.0147812
0.3213	-0.000190297	0.0148319
0.3214	-0.000188147	0.0148745
0.3215	-0.000186013	0.014911
0.3216	-0.000183894	0.0149423
0.3217	-0.000181791	0.0149683
0.3218	-0.000179704	0.0149885
0.3219	-0.000177633	0.0150026
0.322	-0.000175578	0.0150105
0.3221	-0.000173539	0.0150123
0.3222	-0.000171517	0.0150084
0.3223	-0.000169512	0.0149991
0.3224	-0.000167523	0.014985
0.3225	-0.000165551	0.0149371
0.3226	-0.000163595	0.0148772
0.3227	-0.000161656	0.0148416
0.3228	-0.000159735	0.0149047
0.3229	-0.00015783	0.0149018
0.323	-0.000155941	0.0148475
0.3231	-0.00015407	0.0147747
0.3232	-0.000152216	0.0147046
0.3233	-0.000150379	0.0146447
0.3234	-0.000148558	0.0145929
0.3235	-0.000146755	0.0145433
0.3236	-0.000144969	0.0144907
0.3237	-0.000143199	0.0144321
0.3238	-0.000141446	0.0143672
0.3239	-0.000139711	0.0142973
0.324	-0.000137992	0.0142243
0.3241	-0.00013629	0.0141494
0.3242	-0.000134604	0.0140733
0.3243	-0.000132936	0.013996
0.3244	-0.000131284	0.0139171
0.3245	-0.000129649	0.0138364
0.3246	-0.00012803	0.0137536
0.3247	-0.000126428	0.0136689
0.3248	-0.000124842	0.0135823
0.3249	-0.000123273	0.0134941
0.325	-0.00012172	0.0133776
0.3251	-0.000120184	0.0132464
0.3252	-0.000118663	0.0131472
0.3253	-0.000117159	0.0131498
0.3254	-0.00011567	0.013089
0.3255	-0.000114198	0.0129795
0.3256	-0.000112741	0.0128541
0.3257	-0.000111301	0.0127342
0.3258	-0.000109875	0.012627
0.3259	-0.000108466	0.0125304
0.326	-0.000107072	0.0124386
0.3261	-0.000105693	0.0123461
0.3262	-0.000104329	0.01225
0.3263	-0.000102981	0.0121498
0.3264	-0.000101648	0.0120468
0.3265	-0.00010033	0.0119426
0.3266	-9.90261e-05	0.0118386
0.3267	-9.77374e-05	0.0117354
0.3268	-9.64634e-05	0.0116328
0.3269	-9.52039e-05	0.0115305
0.327	-9.39589e-05	0.0114281
0.3271	-9.27281e-05	0.0113253
0.3272	-9.15116e-05	0.0112221
0.3273	-9.03092e-05	0.0111188
0.3274	-8.91207e-05	0.0110153
0.3275	-8.79462e-05	0.0108873
0.3276	-8.67855e-05	0.0107386
0.3277	-8.56384e-05	0.0106302
0.3278	-8.45048e-05	0.0106244
0.3279	-8.33846e-05	0.0105557
0.328	-8.22777e-05	0.0104388
0.3281	-8.11841e-05	0.010307
0.3282	-8.01034e-05	0.0101819
0.3283	-7.90357e-05	0.0100708
0.3284	-7.79809e-05	0.00997156
0.3285	-7.69388e-05	0.00987814
0.3286	-7.59092e-05	0.00978504
0.3287	-7.48921e-05	0.0096892
0.3288	-7.38874e-05	0.00959015
0.3289	-7.2895e-05	0.0094891
0.329	-7.19146e-05	0.00938774
0.3291	-7.09463e-05	0.00928736
0.3292	-6.99899e-05	0.00918849
0.3293	-6.90453e-05	0.00909105
0.3294	-6.81123e-05	0.00899461
0.3295	-6.71908e-05	0.00889872
0.3296	-6.62808e-05	0.00880313
0.3297	-6.53821e-05	0.00870779
0.3298	-6.44947e-05	0.00861279
0.3299	-6.36183e-05	0.0085183
0.33	-6.27529e-05	0.00840201
0.3301	-6.18984e-05	0.00826017
0.3302	-6.10547e-05	0.00816257
0.3303	-6.02217e-05	0.0081682
0.3304	-5.93991e-05	0.00811124
0.3305	-5.8587e-05	0.00800644
0.3306	-5.77851e-05	0.00788702
0.3307	-5.69935e-05	0.00777456
0.3308	-5.62119e-05	0.00767644
0.3309	-5.54404e-05	0.00759052
0.331	-5.46787e-05	0.00751083
0.3311	-5.39267e-05	0.0074318
0.3312	-5.31844e-05	0.00735034
0.3313	-5.24517e-05	0.00726597
0.3314	-5.17284e-05	0.00717985
0.3315	-5.10144e-05	0.00709366
0.3316	-5.03096e-05	0.00700867
0.3317	-4.9614e-05	0.00692542
0.3318	-4.89274e-05	0.0068438
0.3319	-4.82498e-05	0.00676338
0.332	-4.7581e-05	0.0066837
0.3321	-4.69208e-05	0.00660447
0.3322	-4.62693e-05	0.00652565
0.3323	-4.56264e-05	0.00644733
0.3324	-4.49918e-05	0.00636963
0.3325	-4.43657e-05	0.00627248
0.3326	-4.37478e-05	0.00614346
0.3327	-4.3138e-05	0.00606409
0.3328	-4.25363e-05	0.00608783
0.3329	-4.19425e-05	0.00604855
0.333	-4.13566e-05	0.00596113
0.3331	-4.07784e-05	0.00585897
0.3332	-4.02079e-05	0.00576381
0.3333	-3.9645e-05	0.00568312
0.3334	-3.90895e-05	0.00561475
0.3335	-3.85415e-05	0.00555268
0.3336	-3.80007e-05	0.00549132
0.3337	-3.74672e-05	0.00542754
0.3338	-3.69408e-05	0.00536082
0.3339	-3.64215e-05	0.00529235
0.334	-3.59091e-05	0.00522378
0.3341	-3.54036e-05	0.00515641
0.3342	-3.49049e-05	0.00509076
0.3343	-3.44129e-05	0.00502674
0.3344	-3.39275e-05	0.00496388
0.3345	-3.34486e-05	0.00490173
0.3346	-3.29763e-05	0.00484
0.3347	-3.25103e-05	0.00477863
0.3348	-3.20506e-05	0.0047177
0.3349	-3.15971e-05	0.00465736
0.335	-3.11499e-05	0.0045797
0.3351	-3.07087e-05	0.00446392
0.3352	-3.02735e-05	0.00440263
0.3353	-2.98443e-05	0.00444428
0.3354	-2.94209e-05	0.00442241
0.3355	-2.90032e-05	0.00435198
0.3356	-2.85913e-05	0.00426658
0.3357	-2.8185e-05	0.00418806
0.3358	-2.77843e-05	0.00412397
0.3359	-2.7389e-05	0.00407219
0.336	-2.69992e-05	0.00402668
0.3361	-2.66147e-05	0.00398181
0.3362	-2.62354e-05	0.00393442
0.3363	-2.58614e-05	0.00388398
0.3364	-2.54925e-05	0.00383167
0.3365	-2.51287e-05	0.00377916
0.3366	-2.477e-05	0.00372773
0.3367	-2.44161e-05	0.00367793
0.3368	-2.40672e-05	0.00362965
0.3369	-2.3723e-05	0.00358244
0.337	-2.33836e-05	0.00353583
0.3371	-2.3049e-05	0.00348953
0.3372	-2.27189e-05	0.00344347
0.3373	-2.23934e-05	0.00339775
0.3374	-2.20725e-05	0.00335249
0.3375	-2.1756e-05	0.00329204
0.3376	-2.1444e-05	0.00318727
0.3377	-2.11363e-05	0.00314147
0.3378	-2.08329e-05	0.00319845
0.3379	-2.05337e-05	0.00319147
0.338	-2.02387e-05	0.00313552
0.3381	-1.99478e-05	0.0030643
0.3382	-1.96609e-05	0.00299979
0.3383	-1.93781e-05	0.00294963
0.3384	-1.90992e-05	0.00291171
0.3385	-1.88242e-05	0.00288
0.3386	-1.85531e-05	0.00284883
0.3387	-1.82858e-05	0.00281502
0.3388	-1.80222e-05	0.00277803
0.3389	-1.77623e-05	0.00273903
0.339	-1.7506e-05	0.0026997
0.3391	-1.72534e-05	0.00266132
0.3392	-1.70043e-05	0.00262446
0.3393	-1.67587e-05	0.00258899
0.3394	-1.65165e-05	0.00255447
0.3395	-1.62778e-05	0.00252044
0.3396	-1.60424e-05	0.0024866
0.3397	-1.58104e-05	0.00245288
0.3398	-1.55816e-05	0.00241937
0.3399	-1.5356e-05	0.00238621
0.34	-1.51337e-05	0.00233993
0.3401	-1.49146e-05	0.00224286
0.3402	-1.46985e-05	0.00220985
0.3403	-1.44855e-05	0.00227933
0.3404	-1.42755e-05	0.00228424
0.3405	-1.40685e-05	0.00223967
0.3406	-1.38645e-05	0.00217955
0.3407	-1.36633e-05	0.00212601
0.3408	-1.3465e-05	0.00208676
0.3409	-1.32695e-05	0.00205972
0.341	-1.30767e-05	0.00203883
0.3411	-1.28868e-05	0.00201839
0.3412	-1.26995e-05	0.00199519
0.3413	-1.25148e-05	0.00196868
0.3414	-1.23328e-05	0.00194002
0.3415	-1.21534e-05	0.0019109
0.3416	-1.19766e-05	0.00188263
0.3417	-1.18022e-05	0.00185576
0.3418	-1.16304e-05	0.00183019
0.3419	-1.1461e-05	0.00180546
0.342	-1.1294e-05	0.00178111
0.3421	-1.11294e-05	0.00175684
0.3422	-1.09672e-05	0.00173258
0.3423	-1.08072e-05	0.00170843
0.3424	-1.06496e-05	0.00168451
0.3425	-1.04942e-05	0.00164959
0.3426	-1.03411e-05	0.00155771
0.3427	-1.01903e-05	0.00153441
0.3428	-1.00415e-05	0.00161344
0.3429	-9.89492e-06	0.00162746
0.343	-9.75042e-06	0.00159161
0.3431	-9.60799e-06	0.00153992
0.3432	-9.46761e-06	0.00149467
0.3433	-9.32924e-06	0.00146364
0.3434	-9.19286e-06	0.00144479
0.3435	-9.05844e-06	0.00143204
0.3436	-8.92594e-06	0.00141968
0.3437	-8.79536e-06	0.00140446
0.3438	-8.66665e-06	0.00138582
0.3439	-8.53979e-06	0.00136492
0.344	-8.41475e-06	0.00134346
0.3441	-8.29151e-06	0.00132275
0.3442	-8.17005e-06	0.00130335
0.3443	-8.05034e-06	0.00128516
0.3444	-7.93235e-06	0.00126774
0.3445	-7.81606e-06	0.0012506
0.3446	-7.70145e-06	0.00123346
0.3447	-7.58849e-06	0.00121624
0.3448	-7.47716e-06	0.00119904
0.3449	-7.36744e-06	0.00118199
0.345	-7.25935e-06	0.00115604
0.345108	-7.14392e-06	0.00106714
0.345217	-7.0303e-06	0.00106884
0.345325	-6.91845e-06	0.00115254
0.345434	-6.80837e-06	0.00114851
0.345542	-6.7e-06	0.00110571
0.345651	-6.59334e-06	0.00106072
0.345759	-6.48835e-06	0.0010294
0.345868	-6.38501e-06	0.00101245
0.345976	-6.28329e-06	0.0010035
0.346084	-6.18317e-06	0.000995694
0.346193	-6.08462e-06	0.000985035
0.346301	-5.98762e-06	0.000970799
0.34641	-5.89214e-06	0.000954341
0.346518	-5.79816e-06	0.000937527
0.346627	-5.70566e-06	0.000921648
0.346735	-5.61461e-06	0.000907082
0.346844	-5.525e-06	0.000893529
0.346952	-5.43679e-06	0.000880452
0.347061	-5.34998e-06	0.000867432
0.347169	-5.26452e-06	0.000854308
0.347277	-5.18042e-06	0.00084113
0.347386	-5.09764e-06	0.000828048
0.347494	-5.0162e-06	0.000815189
0.3475	-5.01196e-06	0.000709551
0.34763	-4.91595e-06	0.000706294
0.347761	-4.82175e-06	0.00077355
0.347891	-4.72934e-06	0.000835817
0.348021	-4.63867e-06	0.000777724
0.348151	-4.54972e-06	0.000740025
0.348282	-4.46246e-06	0.000711901
0.348412	-4.37685e-06	0.000702941
0.348542	-4.29286e-06	0.000697555
0.348672	-4.21047e-06	0.000690159
0.348803	-4.12963e-06	0.000678196
0.348933	-4.05033e-06	0.000663899
0.349063	-3.97252e-06	0.000649672
0.349194	-3.8962e-06	0.00063684
0.349324	-3.82132e-06	0.000625288
0.349454	-3.74786e-06	0.000614325
0.349584	-3.67579e-06	0.000603387
0.349715	-3.60509e-06	0.000592323
0.349845	-3.53574e-06	0.000581262
0.349975	-3.46773e-06	0.000570393
0.35	-3.45497e-06	0.000486624
0.350156	-3.37553e-06	0.000469379
0.350312	-3.2979e-06	0.000573358
0.350468	-3.22203e-06	0.000585754
0.350624	-3.1479e-06	0.000504623
0.350781	-3.07544e-06	0.000509304
0.350937	-3.00464e-06	0.000469941
0.351093	-2.93545e-06	0.000500429
0.351249	-2.86783e-06	0.000460306
0.351405	-2.80175e-06	0.00048193
0.351561	-2.73718e-06	0.000435888
0.351717	-2.67407e-06	0.000458881
0.351873	-2.6124e-06	0.000415306
0.35203	-2.55213e-06	0.000440775
0.352186	-2.49323e-06	0.000396928
0.352342	-2.43568e-06	0.000422728
0.352498	-2.37948e-06	0.000378354
0.3525	-2.37873e-06	0.000314116
0.352688	-2.31293e-06	0.000314063
0.352876	-2.24893e-06	0.000395554
0.353063	-2.18668e-06	0.000450923
0.353251	-2.12614e-06	0.000221453
0.353439	-2.06726e-06	0.000568066
0.353627	-2.00999e-06	-0.000115669
0.353814	-1.95428e-06	0.00119492
0.354002	-1.9001e-06	-0.00134315
0.35419	-1.8474e-06	0.00350133
0.354378	-1.79614e-06	-0.00583254
0.354566	-1.74628e-06	0.0120742
0.354753	-1.69779e-06	-0.0223444
0.354941	-1.65064e-06	0.0437487
0.355	-1.63617e-06	-0.08327
0.355226	-1.58181e-06	-0.0379461
0.355452	-1.52924e-06	0.155417
0.355677	-1.47841e-06	-0.500936
0.355903	-1.42928e-06	1.6229
0.356129	-1.38178e-06	-5.26795
0.356355	-1.3357e-06	17.1026
0.356491	-1.30839e-06	-55.5164
0.356628	-1.28297e-06	-25.5005
0.356728	-1.26405e-06	22.6058
0.356828	-1.24262e-06	20.8978
0.356928	-1.22315e-06	2.90702
0.357028	-1.22062e-06	-4.69498
0.357128	-1.25214e-06	-6.11221
0.357228	-1.32123e-06	-4.2607
0.357328	-1.41053e-06	-1.52344
0.357428	-1.49111e-06	0.593223
0.3575	-1.5298e-06	1.53427
0.3576	-1.54996e-06	1.5169
0.3577	-1.53657e-06	1.01069
0.3578	-1.50466e-06	0.295739
0.3579	-1.46976e-06	-0.240728
0.358	-1.44168e-06	-0.455675
0.3581	-1.42309e-06	-0.396519
0.3582	-1.41158e-06	-0.201652
0.3583	-1.40288e-06	-0.00676182
0.3584	-1.39348e-06	0.108969
0.3585	-1.38176e-06	0.131519
0.3586	-1.36793e-06	0.0906148
0.3587	-1.35312e-06	0.0294226
0.358826	-1.33492e-06	-0.018632
0.358952	-1.31847e-06	-0.0474639
0.359079	-1.30375e-06	-0.0225923
0.359205	-1.28996e-06	-0.00210066
0.359441	-1.26437e-06	0.00986149
0.359854	-1.21896e-06	0.00341559
0.36	-1.20317e-06	-0.0475328
0.360383	-1.16179e-06	0.0608161
0.360766	-1.11971e-06	-0.53479
0.361149	-1.07785e-06	6.07701
0.361249	-1.06623e-06	-70.0759
0.361349	-1.05257e-06	-48.3394
0.361449	-1.03615e-06	-15.2824
0.361549	-1.01988e-06	27.3884
0.361649	-1.01444e-06	26.1734
0.361749	-1.03976e-06	3.55229
0.361849	-1.11857e-06	-7.71521
0.361949	-1.26134e-06	-9.57496
0.362049	-1.45283e-06	-6.32832
0.362149	-1.65308e-06	-1.8884
0.362249	-1.81582e-06	1.34939
0.362349	-1.91129e-06	2.6132
0.362449	-1.93727e-06	2.26554
0.3625	-1.929e-06	1.14522
0.3626	-1.89176e-06	0.744588
0.3627	-1.8464e-06	-0.386448
0.3628	-1.80934e-06	-0.780691
0.3629	-1.78573e-06	-0.680823
0.363	-1.77211e-06	-0.347414
0.3631	-1.76172e-06	-0.0137856
0.3632	-1.74886e-06	0.185354
0.3633	-1.73097e-06	0.225777
0.3634	-1.70846e-06	0.15754
0.3635	-1.68342e-06	0.0537794
0.3636	-1.65811e-06	-0.0284738
0.363706	-1.63251e-06	-0.0647298
0.363813	-1.6087e-06	-0.0582869
0.363919	-1.58624e-06	-0.0268213
0.364025	-1.56437e-06	0.00277873
0.364308	-1.50566e-06	0.0180557
0.364592	-1.44707e-06	-0.00200581
0.364875	-1.39104e-06	-0.00383749
0.365	-1.36709e-06	0.00562413
0.365286	-1.31358e-06	-0.00160077
0.365572	-1.26184e-06	0.0104196
0.365857	-1.21199e-06	-0.0599543
0.366143	-1.16394e-06	0.352375
0.366429	-1.11768e-06	-2.06588
0.366715	-1.07291e-06	12.1215
0.367	-1.03112e-06	-71.1141
0.3671	-1.01249e-06	10.1162
0.3672	-9.93344e-07	36.5174
0.3673	-9.87913e-07	26.7259
0.3674	-1.02126e-06	-6.75221
0.3675	-1.11543e-06	-13.1173
0.3676	-1.27298e-06	-9.95025
0.3677	-1.46511e-06	-4.15358
0.3678	-1.64328e-06	0.613211
0.3679	-1.7637e-06	2.95992
0.368	-1.80887e-06	3.06659
0.3681	-1.79118e-06	1.88686
0.3682	-1.74007e-06	0.449519
0.3683	-1.68478e-06	-0.560692
0.3684	-1.643e-06	-0.918805
0.3685	-1.61864e-06	-0.75438
0.3686	-1.6062e-06	-0.352512
0.3687	-1.59717e-06	0.0248082
0.3688	-1.58497e-06	0.234656
0.3689	-1.56694e-06	0.261575
0.369	-1.54388e-06	0.170893
0.3691	-1.51835e-06	0.0485525
0.3692	-1.49288e-06	-0.0424331
0.3693	-1.46903e-06	-0.0780875
0.3694	-1.44712e-06	-0.0669673
0.3695	-1.42667e-06	-0.033113
0.3696	-1.40689e-06	0.00020116
0.369834	-1.36045e-06	0.0196298
0.37	-1.32728e-06	0.0191131
0.370219	-1.28464e-06	-0.0245295
0.370438	-1.24393e-06	0.0459619
0.370657	-1.20464e-06	-0.143816
0.370876	-1.16644e-06	0.437109
0.371095	-1.1294e-06	-1.30378
0.371314	-1.09359e-06	3.89873
0.371533	-1.05894e-06	-11.6607
0.371752	-1.02542e-06	34.8762
0.371871	-1.007e-06	-69.6917
0.371981	-9.91707e-07	-61.2653
0.372091	-9.77459e-07	-41.0505
0.372191	-9.5915e-07	5.76421
0.372291	-9.32651e-07	38.2553
0.372391	-9.11119e-07	32.8342
0.372491	-9.24482e-07	1.43257
0.3725	-9.28706e-07	-15.4623
0.3726	-1.01299e-06	-15.454
0.3727	-1.1677e-06	-12.2418
0.3728	-1.36304e-06	-5.15095
0.3729	-1.54655e-06	0.646903
0.373	-1.66982e-06	3.4781
0.3731	-1.71222e-06	3.61666
0.3732	-1.68622e-06	2.22733
0.3733	-1.62406e-06	0.535934
0.3734	-1.55848e-06	-0.651745
0.3735	-1.50943e-06	-1.07389
0.3736	-1.48118e-06	-0.883399
0.3737	-1.46716e-06	-0.414096
0.3738	-1.45731e-06	0.0274754
0.3739	-1.44383e-06	0.273778
0.374	-1.42353e-06	0.306199
0.3741	-1.39732e-06	0.200739
0.3742	-1.36816e-06	0.057787
0.3743	-1.33905e-06	-0.0488419
0.3744	-1.31179e-06	-0.0908872
0.3745	-1.28681e-06	-0.0781707
0.3746	-1.26355e-06	-0.0387215
0.3747	-1.24112e-06	0.000232882
0.374908	-1.19456e-06	0.0230241
0.375	-1.17507e-06	0.0254744
0.375198	-1.13427e-06	0.00631448
0.375397	-1.0953e-06	-0.0302021
0.375595	-1.05825e-06	0.052298
0.375793	-1.02259e-06	-0.11769
0.375992	-9.88128e-07	0.272775
0.37619	-9.54947e-07	-0.615152
0.376388	-9.23098e-07	1.39247
0.376587	-8.92438e-07	-3.15296
0.376785	-8.63045e-07	7.1401
0.376984	-8.345e-07	-16.1661
0.377182	-8.07597e-07	34.8874
0.37738	-7.80396e-07	-40.897
0.3775	-7.66199e-07	8.3975
0.3776	-7.53246e-07	8.89206
0.3777	-7.32128e-07	3.14041
0.3778	-7.01656e-07	-0.101571
0.3779	-6.71617e-07	-1.542
0.378	-6.54759e-07	-1.65993
0.3781	-6.55504e-07	-1.06877
0.3782	-6.67589e-07	-0.324239
0.3783	-6.80197e-07	0.221099
0.3784	-6.85134e-07	0.443959
0.3785	-6.80035e-07	0.395001
0.3786	-6.67398e-07	0.208123
0.3787	-6.51688e-07	0.0156209
0.3788	-6.36721e-07	-0.10277
0.3789	-6.24384e-07	-0.130068
0.379	-6.14694e-07	-0.0931131
0.3791	-6.06592e-07	-0.0336561
0.3792	-5.98848e-07	0.0147566
0.379385	-5.83176e-07	0.0370247
0.37957	-5.65744e-07	0.0201501
0.379849	-5.40256e-07	-0.0258939
0.38	-5.27695e-07	0.0801158
0.380263	-5.06741e-07	-0.109306
0.380707	-4.72469e-07	0.417868
0.381014	-4.5005e-07	-6.1124
0.381119	-4.43093e-07	45.3711
0.381225	-4.37941e-07	14.0813
0.381325	-4.36153e-07	-22.9757
0.381425	-4.37109e-07	-12.4824
0.381525	-4.3542e-07	-2.25729
0.381625	-4.18891e-07	3.28332
0.381725	-3.74362e-07	4.5377
0.381825	-2.99577e-07	3.25718
0.381925	-2.08815e-07	1.21559
0.382025	-1.25156e-07	-0.407692
0.382125	-6.69337e-08	-1.1537
0.382225	-3.95509e-08	-1.11135
0.382325	-3.63416e-08	-0.637693
0.382425	-4.50414e-08	-0.106027
0.3825	-5.25809e-08	0.245299
0.3826	-5.84384e-08	0.319901
0.3827	-5.79021e-08	0.301584
0.3828	-5.27666e-08	0.155821
0.3829	-4.62255e-08	0.00607969
0.383003	-4.07824e-08	-0.0834954
0.383105	-3.78373e-08	-0.101898
0.383208	-3.71277e-08	-0.0676048
0.383311	-3.76155e-08	-0.0191837
0.383485	-3.84192e-08	0.0166167
0.383659	-3.75628e-08	0.0440066
0.383833	-3.58025e-08	-0.0341856
0.384236	-3.31141e-08	0.0433003
0.384639	-3.11545e-08	-0.518674
0.384914	-3.03824e-08	6.68249
0.385	-3.03754e-08	-39.2223
0.3851	-2.97263e-08	-13.1201
0.3852	-2.6912e-08	12.3381
0.3853	2.17537e-08	12.4567
0.3854	2.94065e-08	3.398
0.3855	3.04248e-08	-1.73263
0.3856	-2.92286e-08	-3.37124
0.3857	-7.0396e-08	-2.77115
0.3858	-1.285e-07	-1.30137
0.3859	-1.87118e-07	0.0360188
0.386	-2.30548e-07	0.769122
0.3861	-2.51715e-07	0.874179
0.3862	-2.5332e-07	0.581346
0.3863	-2.43761e-07	0.177395
0.3864	-2.31817e-07	-0.128519
0.3865	-2.23109e-07	-0.254187
0.3866	-2.19244e-07	-0.224152
0.3867	-2.18931e-07	-0.115579
0.3868	-2.19802e-07	-0.00530513
0.386922	-2.1972e-07	0.0611353
0.387043	-2.17152e-07	0.0773842
0.387165	-2.12684e-07	0.0306469
0.387286	-2.07656e-07	-0.00601188
0.3875	-2.00068e-07	-0.0215507
0.387714	-1.94301e-07	-0.00305154
0.387927	-1.88594e-07	0
0.388363	-1.76413e-07	0
0.38897	-1.60321e-07	0
0.389337	-1.49117e-07	0
0.389704	-1.36018e-07	0
0.39	-1.24199e-07	0
0.390296	-1.11705e-07	0
0.390756	-9.11067e-08	0
0.391217	-6.96893e-08	0
0.392089	-2.86917e-08	0
0.3925	3.24969e-08	0
0.393453	7.41437e-08	0
0.394214	1.05433e-07	0
0.394976	1.34848e-07	0
0.395	1.35739e-07	0
0.395767	1.62865e-07	0
0.396533	1.88231e-07	0
0.3973	2.11948e-07	0
0.3975	2.17846e-07	0
0.398348	2.41229e-07	0
0.399196	2.62932e-07	0
0.4	2.82066e-07	0
0.400804	2.99336e-07	0
0.401608	3.15458e-07	0
0.402412	3.30534e-07	0
0.4025	3.32092e-07	0
0.403626	3.50641e-07	0
0.404753	3.67573e-07	0
0.405	3.71062e-07	0
0.406305	3.876e-07	0
0.4075	4.0136e-07	0
0.408695	4.13105e-07	0
0.409891	4.23914e-07	0
0.41	4.24838e-07	0
0.411853	4.38594e-07	0
0.4125	4.4302e-07	0
0.414715	4.5555e-07	0
0.415	4.57045e-07	0
0.4175	4.67806e-07	0
0.42	4.75997e-07	0
0.4225	4.82175e-07	0
0.425	4.86781e-07	0
0.4275	4.90156e-07	0
0.43	4.9257e-07	0
0.4325	4.94234e-07	0
0.435	4.9531e-07	0
0.4375	4.95929e-07	0
0.44	4.9619e-07	0
0.4425	4.96173e-07	0
0.445	4.95924e-07	0
0.4475	4.95517e-07	0
0.45	4.94977e-07	0
0.4525	4.94335e-07	0
0.455	4.93612e-07	0
0.4575	4.92828e-07	0
0.46	4.91996e-07	0
0.4625	4.91127e-07	0
0.465	4.9023e-07	0
0.4675	4.8931e-07	0
0.47	4.88375e-07	0
0.4725	4.87426e-07	0
0.475	4.86468e-07	0
0.4775	4.85504e-07	0
0.48	4.84534e-07	0
0.4825	4.83561e-07	0
0.485	4.82586e-07	0
0.4875	4.8161e-07	0
0.49	4.80633e-07	0
0.4925	4.79656e-07	0
0.495	4.78679e-07	0
0.4975	4.77703e-07	0
0.4976	4.77634e-07	0
0.4977	4.77567e-07	0
0.4978	4.77503e-07	0
0.4979	4.77442e-07	0
0.498	4.77383e-07	0
0.4981	4.77328e-07	0
0.4982	4.77276e-07	0
0.4983	4.77226e-07	0
0.498421	4.7717e-07	0
0.49861	4.77091e-07	0
0.49905	4.76944e-07	0
0.499421	4.76864e-07	0
0.5	4.76819e-07	0
0.5001	4.76763e-07	0.544286
0.5002	4.76764e-07	-0.460039
0.500307	4.77006e-07	-0.260104
0.500409	4.77987e-07	0.0106753
0.500512	4.80867e-07	0.104914
0.500612	4.87561e-07	0.104828
0.500712	5.01192e-07	0.0623182
0.500812	5.2604e-07	0.0181791
0.500912	5.67717e-07	-0.00653173
0.501012	6.33231e-07	-0.00844279
0.501112	7.30849e-07	0.00516117
0.501212	8.6976e-07	0.0241191
0.501312	1.05965e-06	0.0406698
0.501412	1.31034e-06	0.0514374
0.501512	1.63148e-06	0.0568383
0.501612	2.0324e-06	0.059254
0.501712	2.52202e-06	0.0612139
0.501812	3.10871e-06	0.0643038
0.501912	3.80028e-06	0.0689268
0.502012	4.60389e-06	0.0746461
0.502112	5.52598e-06	0.0807219
0.502212	6.57227e-06	0.0865417
0.502312	7.7477e-06	0.0918144
0.502412	9.05646e-06	0.0965502
0.5025	1.03273e-05	0.100928
0.5026	1.1896e-05	0.105317
0.5027	1.36062e-05	0.107969
0.5028	1.54595e-05	0.112656
0.5029	1.74569e-05	0.117337
0.503	1.95989e-05	0.121697
0.5031	2.18856e-05	0.125755
0.5032	2.43164e-05	0.129602
0.5033	2.68905e-05	0.133323
0.5034	2.96068e-05	0.136974
0.5035	3.24637e-05	0.140576
0.5036	3.54594e-05	0.144128
0.5037	3.85918e-05	0.147615
0.5038	4.18587e-05	0.151024
0.5039	4.52575e-05	0.154347
0.504	4.87856e-05	0.157583
0.5041	5.24401e-05	0.160736
0.5042	5.62183e-05	0.163815
0.5043	6.0117e-05	0.166824
0.5044	6.41332e-05	0.169767
0.5045	6.82636e-05	0.172646
0.5046	7.25051e-05	0.175462
0.5047	7.68543e-05	0.178215
0.5048	8.1308e-05	0.180905
0.5049	8.58629e-05	0.183534
0.505	9.05157e-05	0.186104
0.5051	9.5263e-05	0.188616
0.5052	0.000100102	0.190985
0.5053	0.000105028	0.193462
0.5054	0.00011004	0.195854
0.5055	0.000115133	0.198155
0.5056	0.000120304	0.200386
0.5057	0.000125551	0.202567
0.5058	0.000130869	0.204706
0.5059	0.000136257	0.206807
0.506	0.000141711	0.208867
0.5061	0.000147228	0.210884
0.5062	0.000152806	0.212857
0.5063	0.000158441	0.214784
0.5064	0.00016413	0.216669
0.5065	0.000169872	0.218511
0.5066	0.000175662	0.220314
0.5067	0.0001815	0.222079
0.5068	0.000187381	0.223806
0.5069	0.000193304	0.225497
0.507	0.000199266	0.227152
0.5071	0.000205265	0.228772
0.5072	0.000211298	0.230357
0.5073	0.000217364	0.231908
0.5074	0.00022346	0.233427
0.5075	0.000229583	0.234913
0.5076	0.000235732	0.236367
0.5077	0.000241905	0.237664
0.5078	0.0002481	0.238832
0.5079	0.000254314	0.239894
0.508	0.000260547	0.240906
0.5081	0.000266795	0.241903
0.5082	0.000273058	0.242907
0.5083	0.000279333	0.243919
0.5084	0.000285619	0.244896
0.5085	0.000291914	0.245686
0.5086	0.000298214	0.245996
0.5087	0.000304515	0.245471
0.5088	0.000310814	0.243766
0.5089	0.000317102	0.241199
0.509	0.000323373	0.237261
0.5091	0.000329617	0.232819
0.5092	0.000335826	0.228066
0.5093	0.000341988	0.223231
0.5094	0.000348094	0.218449
0.5095	0.000354131	0.213767
0.5096	0.000360091	0.209172
0.5097	0.000365962	0.204641
0.5098	0.000371734	0.200157
0.5099	0.000377399	0.195724
0.51	0.000382947	0.191357
0.5101	0.000388371	0.187077
0.5102	0.000393663	0.182808
0.5103	0.000398818	0.178808
0.5104	0.000403829	0.17488
0.5105	0.000408692	0.171014
0.5106	0.000413402	0.167225
0.5107	0.000417957	0.163525
0.5108	0.000422353	0.159921
0.5109	0.000426589	0.156411
0.511	0.000430663	0.152992
0.5111	0.000434573	0.149658
0.5112	0.00043832	0.146406
0.5113	0.000441904	0.143232
0.5114	0.000445324	0.140133
0.5115	0.000448582	0.137109
0.5116	0.000451679	0.134158
0.5117	0.000454616	0.131277
0.5118	0.000457394	0.128467
0.5119	0.000460015	0.125723
0.512	0.000462483	0.123045
0.5121	0.000464798	0.120431
0.5122	0.000466963	0.117878
0.5123	0.000468981	0.115385
0.5124	0.000470854	0.112951
0.5125	0.000472586	0.110573
0.5126	0.000474178	0.10825
0.5127	0.000475635	0.105896
0.5128	0.000476958	0.103755
0.5129	0.00047815	0.101632
0.513	0.000479216	0.0995201
0.5131	0.000480157	0.097438
0.5132	0.000480977	0.0954021
0.5133	0.000481679	0.0934194
0.5134	0.000482266	0.0914899
0.5135	0.00048274	0.0896095
0.5136	0.000483105	0.0877735
0.5137	0.000483364	0.085978
0.5138	0.00048352	0.084221
0.5139	0.000483575	0.082502
0.514	0.000483532	0.0808207
0.5141	0.000483395	0.0791772
0.5142	0.000483166	0.0775712
0.5143	0.000482847	0.0760017
0.5144	0.000482442	0.0744677
0.5145	0.000481953	0.0729681
0.5146	0.000481382	0.0715019
0.5147	0.000480733	0.0700683
0.5148	0.000480007	0.0686664
0.5149	0.000479208	0.0672955
0.515	0.000478337	0.065955
0.5151	0.000477397	0.0646436
0.5152	0.00047639	0.0632761
0.5153	0.000475319	0.0620974
0.5154	0.000474185	0.0609135
0.5155	0.000472991	0.0597174
0.5156	0.000471739	0.0585291
0.5157	0.000470431	0.0573652
0.5158	0.000469069	0.0562336
0.5159	0.000467655	0.0551347
0.516	0.00046619	0.0540651
0.5161	0.000464678	0.0530204
0.5162	0.000463118	0.0519974
0.5163	0.000461515	0.0509946
0.5164	0.000459868	0.0500119
0.5165	0.00045818	0.0490496
0.5166	0.000456452	0.0481081
0.5167	0.000454687	0.0471875
0.5168	0.000452885	0.0462873
0.5169	0.000451048	0.045407
0.517	0.000449177	0.0445458
0.5171	0.000447275	0.0437032
0.5172	0.000445341	0.0428784
0.5173	0.000443379	0.0420713
0.5174	0.000441389	0.0412814
0.5175	0.000439372	0.0405084
0.5176	0.00043733	0.0397514
0.5177	0.000435263	0.0389255
0.5178	0.000433174	0.0382756
0.5179	0.000431063	0.0376084
0.518	0.000428931	0.0369171
0.5181	0.000426779	0.0362221
0.5182	0.00042461	0.0355402
0.5183	0.000422422	0.0348794
0.5184	0.000420219	0.0342405
0.5185	0.000417999	0.0336203
0.5186	0.000415766	0.0330148
0.5187	0.000413518	0.0324209
0.5188	0.000411258	0.0318375
0.5189	0.000408986	0.0312644
0.519	0.000406703	0.0307025
0.5191	0.00040441	0.0301523
0.5192	0.000402108	0.029614
0.5193	0.000399797	0.0290875
0.5194	0.000397478	0.0285723
0.5195	0.000395152	0.028068
0.5196	0.00039282	0.027574
0.5197	0.000390482	0.0270901
0.5198	0.000388139	0.0266161
0.5199	0.000385791	0.0261518
0.52	0.00038344	0.025697
0.5201	0.000381085	0.025251
0.5202	0.000378728	0.0247292
0.5203	0.000376369	0.0243762
0.5204	0.000374008	0.0239994
0.5205	0.000371647	0.023592
0.520662	0.000367822	0.0231086
0.520778	0.000365083	0.0219609
0.520894	0.000362346	0.0230015
0.52101	0.00035961	0.0211346
0.52111	0.000357253	0.0210814
0.52121	0.000354899	0.0208951
0.52131	0.000352547	0.0205602
0.52141	0.000350199	0.0202263
0.52151	0.000347854	0.0198823
0.52161	0.000345512	0.0195383
0.52171	0.000343176	0.0192039
0.52181	0.000340843	0.018883
0.52191	0.000338516	0.0185749
0.52201	0.000336194	0.0182767
0.52211	0.000333878	0.0179851
0.52221	0.000331567	0.0176979
0.52231	0.000329263	0.0174143
0.52241	0.000326965	0.0171348
0.5225	0.000324898	0.0168693
0.5226	0.000322613	0.0166609
0.5227	0.000320335	0.0162324
0.5228	0.000318065	0.016063
0.5229	0.000315802	0.01587
0.523	0.000313547	0.0156333
0.5231	0.0003113	0.0153748
0.5232	0.000309062	0.0151156
0.5233	0.000306832	0.0148674
0.5234	0.00030461	0.014633
0.5235	0.000302398	0.0144099
0.5236	0.000300194	0.0141939
0.5237	0.000298	0.0139816
0.5238	0.000295815	0.0137711
0.5239	0.000293639	0.0135623
0.524	0.000291473	0.0133562
0.5241	0.000289317	0.0131536
0.5242	0.000287171	0.0129552
0.5243	0.000285034	0.0127612
0.5244	0.000282908	0.0125713
0.5245	0.000280792	0.0123852
0.5246	0.000278687	0.0122025
0.5247	0.000276591	0.012023
0.5248	0.000274507	0.0118466
0.5249	0.000272433	0.0116734
0.525	0.00027037	0.0115033
0.5251	0.000268317	0.011336
0.5252	0.000266275	0.0110867
0.5253	0.000264245	0.0109998
0.5254	0.000262225	0.0108834
0.5255	0.000260216	0.010731
0.5256	0.000258219	0.0105631
0.5257	0.000256232	0.0103965
0.5258	0.000254257	0.0102396
0.5259	0.000252293	0.0100934
0.526	0.000250341	0.00995489
0.5261	0.0002484	0.00982045
0.5262	0.00024647	0.00968737
0.5263	0.000244551	0.00955458
0.5264	0.000242644	0.00942234
0.5265	0.000240749	0.00929148
0.5266	0.000238865	0.00916286
0.5267	0.000236992	0.00903694
0.5268	0.000235132	0.00891376
0.5269	0.000233282	0.00879311
0.527	0.000231444	0.00867468
0.5271	0.000229618	0.00855821
0.5272	0.000227803	0.00844358
0.5273	0.000226	0.00833077
0.5274	0.000224208	0.0082198
0.5275	0.000222428	0.0081107
0.5276	0.000220659	0.0080031
0.5277	0.000218902	0.00781253
0.5278	0.000217157	0.00778265
0.5279	0.000215423	0.00772229
0.528	0.0002137	0.00762485
0.5281	0.000211989	0.00751075
0.5282	0.000210289	0.00739694
0.5283	0.000208601	0.00729166
0.5284	0.000206925	0.00719597
0.5285	0.000205259	0.00710702
0.5286	0.000203605	0.00702111
0.5287	0.000201963	0.00693557
0.5288	0.000200331	0.00684937
0.5289	0.000198712	0.00676277
0.529	0.000197103	0.00667664
0.5291	0.000195505	0.00659184
0.5292	0.000193919	0.00650885
0.5293	0.000192344	0.00642775
0.5294	0.00019078	0.00634834
0.5295	0.000189227	0.00627032
0.5296	0.000187686	0.00619346
0.5297	0.000186155	0.00611765
0.5298	0.000184635	0.00604289
0.5299	0.000183126	0.00596922
0.53	0.000181628	0.00589668
0.5301	0.000180141	0.00582509
0.5302	0.000178665	0.00566968
0.5303	0.000177199	0.00567399
0.5304	0.000175745	0.00564733
0.5305	0.0001743	0.00558304
0.5306	0.000172867	0.00550149
0.5307	0.000171444	0.00541956
0.5308	0.000170032	0.00534552
0.5309	0.00016863	0.00528043
0.531	0.000167238	0.00522149
0.5311	0.000165857	0.005165
0.5312	0.000164486	0.00510834
0.5313	0.000163126	0.00505046
0.5314	0.000161776	0.00499165
0.5315	0.000160436	0.00493279
0.5316	0.000159106	0.00487473
0.5317	0.000157786	0.00481798
0.5318	0.000156476	0.00476261
0.5319	0.000155177	0.00470845
0.532	0.000153887	0.0046552
0.5321	0.000152607	0.00460265
0.5322	0.000151337	0.0045507
0.5323	0.000150076	0.00449935
0.5324	0.000148825	0.00444865
0.5325	0.000147584	0.00439866
0.5326	0.000146353	0.00434922
0.5327	0.000145131	0.00421569
0.5328	0.000143918	0.00424116
0.5329	0.000142715	0.00423534
0.533	0.000141522	0.00419161
0.5331	0.000140337	0.00413029
0.5332	0.000139162	0.0040682
0.5333	0.000137996	0.00401362
0.5334	0.000136839	0.00396763
0.5335	0.000135692	0.00392742
0.5336	0.000134553	0.00388934
0.5337	0.000133423	0.00385076
0.5338	0.000132303	0.00381065
0.5339	0.000131191	0.00376928
0.534	0.000130088	0.00372756
0.5341	0.000128993	0.00368633
0.5342	0.000127908	0.00364612
0.5343	0.000126831	0.003607
0.5344	0.000125762	0.00356879
0.5345	0.000124702	0.00353122
0.5346	0.000123651	0.00349408
0.5347	0.000122608	0.00345727
0.5348	0.000121573	0.0034208
0.5349	0.000120547	0.00338472
0.535	0.000119529	0.0033491
0.5351	0.000118519	0.00331372
0.5352	0.000117517	0.0031943
0.5353	0.000116523	0.00323328
0.5354	0.000115538	0.0032408
0.5355	0.00011456	0.00321025
0.5356	0.00011359	0.00316192
0.5357	0.000112628	0.00311261
0.5358	0.000111674	0.00307057
0.5359	0.000110728	0.0030369
0.536	0.000109789	0.00300881
0.5361	0.000108858	0.00298263
0.5362	0.000107934	0.00295577
0.5363	0.000107018	0.00292718
0.5364	0.00010611	0.00289716
0.5365	0.000105209	0.00286659
0.5366	0.000104315	0.00283634
0.5367	0.000103428	0.00280692
0.5368	0.000102549	0.00277841
0.5369	0.000101677	0.00275065
0.537	0.000100813	0.00272336
0.5371	9.9955e-05	0.00269634
0.5372	9.91044e-05	0.00266948
0.5373	9.82608e-05	0.00264281
0.5374	9.74242e-05	0.00261637
0.5375	9.65944e-05	0.00259024
0.5376	9.57714e-05	0.00256435
0.5377	9.49553e-05	0.00245415
0.5378	9.41458e-05	0.00250195
0.5379	9.33431e-05	0.0025183
0.538	9.2547e-05	0.00249655
0.5381	9.17575e-05	0.00245692
0.5382	9.09746e-05	0.00241616
0.5383	9.01981e-05	0.00238252
0.5384	8.94281e-05	0.00235709
0.5385	8.86645e-05	0.00233709
0.5386	8.79072e-05	0.0023189
0.5387	8.71562e-05	0.00229989
0.5388	8.64115e-05	0.00227907
0.5389	8.5673e-05	0.00225669
0.539	8.49407e-05	0.00223365
0.5391	8.42144e-05	0.00221082
0.5392	8.34942e-05	0.0021887
0.5393	8.27801e-05	0.00216739
0.5394	8.20719e-05	0.00214672
0.5395	8.13696e-05	0.00212641
0.5396	8.06732e-05	0.00210627
0.5397	7.99826e-05	0.0020862
0.5398	7.92978e-05	0.00206621
0.5399	7.86188e-05	0.00204636
0.54	7.79454e-05	0.00202673
0.5401	7.72777e-05	0.00200721
0.5402	7.66155e-05	0.00190352
0.5403	7.59589e-05	0.00195739
0.5404	7.53078e-05	0.00197979
0.5405	7.46622e-05	0.00196409
0.5406	7.4022e-05	0.00193045
0.5407	7.33872e-05	0.0018956
0.5408	7.27578e-05	0.00186777
0.5409	7.21336e-05	0.00184805
0.541	7.15147e-05	0.00183368
0.5411	7.09011e-05	0.00182104
0.5412	7.02926e-05	0.00180751
0.5413	6.96892e-05	0.00179209
0.5414	6.9091e-05	0.00177505
0.5415	6.84977e-05	0.00175727
0.5416	6.79096e-05	0.00173963
0.5417	6.73263e-05	0.00172263
0.5418	6.6748e-05	0.00170637
0.5419	6.61746e-05	0.00169068
0.542	6.56061e-05	0.00167529
0.5421	6.50424e-05	0.00166
0.5422	6.44834e-05	0.00164471
0.5423	6.39292e-05	0.00162944
0.5424	6.33797e-05	0.00161426
0.5425	6.28348e-05	0.00159922
0.5426	6.22945e-05	0.00158431
0.5427	6.17588e-05	0.00148521
0.5428	6.12276e-05	0.00154332
0.5429	6.0701e-05	0.00157001
0.543	6.01788e-05	0.00155863
0.5431	5.9661e-05	0.00152929
0.5432	5.91477e-05	0.00149868
0.5433	5.86387e-05	0.00147501
0.5434	5.81341e-05	0.00145939
0.5435	5.76337e-05	0.00144904
0.5436	5.71376e-05	0.00144038
0.5437	5.66457e-05	0.00143078
0.5438	5.6158e-05	0.00141925
0.5439	5.56745e-05	0.00140605
0.544	5.51951e-05	0.00139207
0.5441	5.47198e-05	0.00137818
0.5442	5.42485e-05	0.00136489
0.5443	5.37812e-05	0.00135228
0.5444	5.3318e-05	0.0013402
0.5445	5.28587e-05	0.00132838
0.5446	5.24033e-05	0.00131661
0.5447	5.19518e-05	0.0013048
0.5448	5.15041e-05	0.00129298
0.5449	5.10603e-05	0.00128119
0.545	5.06203e-05	0.00126951
0.5451	5.0184e-05	0.00125788
0.5452	4.97513e-05	0.00116225
0.5453	4.93224e-05	0.00122347
0.5454	4.88972e-05	0.00125327
0.5455	4.84756e-05	0.00124505
0.5456	4.80576e-05	0.00121886
0.5457	4.76432e-05	0.00119137
0.5458	4.72323e-05	0.00117077
0.5459	4.6825e-05	0.00115816
0.546	4.64211e-05	0.0011508
0.5461	4.60207e-05	0.00114507
0.5462	4.56237e-05	0.00113838
0.5463	4.52302e-05	0.00112972
0.5464	4.484e-05	0.00111937
0.5465	4.44531e-05	0.00110821
0.5466	4.40696e-05	0.0010971
0.5467	4.36893e-05	0.00108655
0.5468	4.33124e-05	0.00107667
0.5469	4.29386e-05	0.00106727
0.547	4.25681e-05	0.0010581
0.5471	4.22007e-05	0.00104896
0.5472	4.18365e-05	0.00103975
0.5473	4.14754e-05	0.00103049
0.5474	4.11175e-05	0.00102125
0.5475	4.07626e-05	0.00101208
0.5476	4.04106e-05	0.00100297
0.5477	4.00617e-05	0.000909937
0.5478	3.97158e-05	0.000973406
0.5479	3.93729e-05	0.00100553
0.548	3.90329e-05	0.000999691
0.5481	3.86959e-05	0.000975894
0.5482	3.83617e-05	0.000950768
0.5483	3.80304e-05	0.000932485
0.5484	3.7702e-05	0.000922152
0.5485	3.73764e-05	0.000917024
0.5486	3.70536e-05	0.000913509
0.5487	3.67335e-05	0.000909014
0.5488	3.64163e-05	0.000902533
0.5489	3.61017e-05	0.000894338
0.549	3.57899e-05	0.000885308
0.5491	3.54807e-05	0.00087631
0.5492	3.51742e-05	0.00086785
0.5493	3.48704e-05	0.000860029
0.5494	3.45691e-05	0.000852675
0.5495	3.42705e-05	0.000845526
0.5496	3.39744e-05	0.000838382
0.5497	3.36809e-05	0.000831152
0.5498	3.33899e-05	0.000823849
0.5499	3.31015e-05	0.000816538
0.55	3.28155e-05	0.000809285
0.5501	3.25319e-05	0.000802081
0.5502	3.22507e-05	0.000711089
0.5503	3.1972e-05	0.000776263
0.5504	3.16957e-05	0.000810148
0.5505	3.14218e-05	0.000806123
0.5506	3.11502e-05	0.00078416
0.5507	3.0881e-05	0.00076085
0.5508	3.0614e-05	0.000744349
0.5509	3.03494e-05	0.000735764
0.551	3.00871e-05	0.000732355
0.5511	2.98271e-05	0.00073054
0.5512	2.95692e-05	0.000727731
0.5513	2.93137e-05	0.000722923
0.5514	2.90603e-05	0.000716388
0.5515	2.88091e-05	0.000709003
0.5516	2.856e-05	0.000701631
0.5517	2.83132e-05	0.000694782
0.5518	2.80684e-05	0.000688554
0.5519	2.78258e-05	0.000682775
0.552	2.75853e-05	0.000677186
0.5521	2.73468e-05	0.000671586
0.5522	2.71104e-05	0.000665886
0.5523	2.68761e-05	0.000660098
0.5524	2.66437e-05	0.000654286
0.5525	2.64134e-05	0.000648518
0.5526	2.6185e-05	0.0006428
0.5527	2.59586e-05	0.000553418
0.5528	2.57341e-05	0.000619877
0.5529	2.55116e-05	0.000655107
0.553	2.5291e-05	0.000652496
0.5531	2.50723e-05	0.000631967
0.5532	2.48555e-05	0.000610077
0.5533	2.46406e-05	0.000594967
0.5534	2.44275e-05	0.000587741
0.5535	2.42163e-05	0.000585669
0.5536	2.40069e-05	0.000585176
0.5537	2.37993e-05	0.000583678
0.5538	2.35935e-05	0.000580174
0.5539	2.33895e-05	0.000574933
0.554	2.31872e-05	0.000568831
0.5541	2.29867e-05	0.000562731
0.5542	2.2788e-05	0.000557139
0.5543	2.25909e-05	0.000552155
0.5544	2.23956e-05	0.000547607
0.5545	2.2202e-05	0.000543238
0.5546	2.201e-05	0.000538845
0.5547	2.18197e-05	0.000534342
0.5548	2.1631e-05	0.000529739
0.5549	2.1444e-05	0.000525102
0.555	2.12586e-05	0.000520497
0.5551	2.10747e-05	0.000515931
0.5552	2.08924e-05	0.000427857
0.5553	2.07117e-05	0.000495298
0.5554	2.05326e-05	0.000531566
0.5555	2.0355e-05	0.000530061
0.5556	2.0179e-05	0.000510662
0.5557	2.00044e-05	0.000489893
0.5558	1.98314e-05	0.000475879
0.5559	1.96599e-05	0.000469723
0.556	1.94899e-05	0.000468701
0.5561	1.93213e-05	0.000469245
0.5562	1.91542e-05	0.000468778
0.5563	1.89886e-05	0.000466299
0.5564	1.88244e-05	0.000462077
0.5565	1.86616e-05	0.000456986
0.5566	1.85002e-05	0.000451886
0.5567	1.83403e-05	0.000447285
0.5568	1.81817e-05	0.000443281
0.5569	1.80244e-05	0.000439704
0.557	1.78686e-05	0.000436296
0.5571	1.77141e-05	0.000432856
0.5572	1.75609e-05	0.000429297
0.5573	1.74091e-05	0.00042563
0.5574	1.72586e-05	0.000421919
0.5575	1.71094e-05	0.000418232
0.557619	1.6933e-05	0.000413556
0.557739	1.67584e-05	0.000291228
0.557858	1.65856e-05	0.000447925
0.557977	1.64146e-05	0.000443447
0.558096	1.62453e-05	0.000417159
0.558216	1.60778e-05	0.000389549
0.558335	1.59121e-05	0.000375763
0.558454	1.5748e-05	0.000373577
0.558574	1.55857e-05	0.000375988
0.558693	1.5425e-05	0.000377256
0.558812	1.5266e-05	0.00037525
0.558932	1.51087e-05	0.000370686
0.559051	1.49529e-05	0.0003653
0.55917	1.47988e-05	0.000360411
0.559289	1.46463e-05	0.000356432
0.559409	1.44953e-05	0.000353103
0.559528	1.4346e-05	0.000349968
0.559647	1.41981e-05	0.000346716
0.559767	1.40518e-05	0.000343277
0.559886	1.3907e-05	0.000339733
0.56	1.37701e-05	0.000336432
0.560114	1.36344e-05	0.000337087
0.560228	1.35e-05	0.000233812
0.560342	1.3367e-05	0.000344842
0.560456	1.32353e-05	0.000359333
0.56057	1.31049e-05	0.000341724
0.560684	1.29758e-05	0.00031898
0.560798	1.2848e-05	0.00030457
0.560912	1.27214e-05	0.000300036
0.561026	1.25961e-05	0.000301115
0.56114	1.2472e-05	0.000302963
0.561254	1.23492e-05	0.000302814
0.561368	1.22275e-05	0.00030028
0.561482	1.21071e-05	0.00029636
0.561596	1.19879e-05	0.000292272
0.56171	1.18698e-05	0.00028874
0.561824	1.1753e-05	0.000285876
0.561938	1.16372e-05	0.000283418
0.562052	1.15226e-05	0.000281043
0.562166	1.14092e-05	0.000278555
0.56228	1.12969e-05	0.000275925
0.562394	1.11857e-05	0.000273221
0.5625	1.10833e-05	0.00027081
0.562606	1.09819e-05	0.000272874
0.562712	1.08813e-05	0.000177568
0.562818	1.07817e-05	0.000261865
0.562924	1.0683e-05	0.000293613
0.56303	1.05852e-05	0.000286635
0.563136	1.04883e-05	0.000266569
0.563241	1.03924e-05	0.00024942
0.563347	1.02972e-05	0.000240852
0.563453	1.0203e-05	0.000239627
0.563559	1.01096e-05	0.000241802
0.563665	1.00171e-05	0.000243824
0.563771	9.92548e-06	0.000243894
0.563877	9.83467e-06	0.000241927
0.563983	9.74469e-06	0.000238787
0.564089	9.65555e-06	0.000235475
0.564195	9.56722e-06	0.000232622
0.564354	9.43586e-06	0.000228779
0.564513	9.30631e-06	0.00018849
0.564673	9.17855e-06	0.000285513
0.564832	9.05256e-06	0.000169584
0.564991	8.92832e-06	0.000275033
0.565	8.92173e-06	0.000152159
0.565165	8.79455e-06	0.000156917
0.565331	8.66919e-06	0.000132917
0.565496	8.54562e-06	0.000375731
0.565662	8.42383e-06	4.67616e-05
0.565827	8.30379e-06	0.000399281
0.565992	8.18547e-06	-6.81501e-05
0.566158	8.06885e-06	0.000522664
0.566323	7.95391e-06	-0.000214788
0.566489	7.84062e-06	0.000708626
0.566654	7.72895e-06	-0.000460669
0.566819	7.61889e-06	0.00100081
0.566985	7.51041e-06	-0.0008421
0.56715	7.4035e-06	0.00146934
0.567316	7.29811e-06	-0.00144095
0.567481	7.19425e-06	0.00221147
0.5675	7.18248e-06	-0.00238148
0.567684	7.06858e-06	-0.00202788
0.567869	6.95651e-06	0.00404576
0.568053	6.84623e-06	-0.00672606
0.568237	6.73771e-06	0.0126818
0.568421	6.63093e-06	-0.0225082
0.568606	6.52585e-06	0.041152
0.56879	6.42246e-06	-0.0740133
0.568974	6.32072e-06	0.134354
0.569158	6.22062e-06	-0.242649
0.569343	6.12211e-06	0.439441
0.569527	6.02519e-06	-0.794649
0.569711	5.92981e-06	1.43814
0.569895	5.83598e-06	-2.60157
0.57	5.78336e-06	4.70732
0.570219	5.67439e-06	-0.804321
0.570439	5.56749e-06	-0.377843
0.57056	5.50932e-06	0.989511
0.570682	5.45313e-06	-0.372986
0.570803	5.3989e-06	0.0156614
0.570925	5.34539e-06	-0.0218126
0.57124	5.20531e-06	0.00343613
0.571481	5.09833e-06	0.000649699
0.571722	4.99329e-06	0.00369887
0.571963	4.89025e-06	-0.0161176
0.572204	4.78929e-06	0.0612817
0.572445	4.69045e-06	-0.234953
0.5725	4.66833e-06	0.906254
0.572727	4.57767e-06	0.409015
0.572953	4.48868e-06	-1.91076
0.573124	4.42313e-06	6.26353
0.573294	4.35931e-06	-10.3162
0.573465	4.29586e-06	14.1616
0.57358	4.25394e-06	-19.686
0.573694	4.21391e-06	5.91701
0.573809	4.17481e-06	1.95235
0.573923	4.13567e-06	0.640584
0.574095	4.07684e-06	-0.223402
0.574195	4.03991e-06	-0.672146
0.574295	3.9997e-06	-0.243928
0.574395	3.95763e-06	-0.0349285
0.574495	3.9163e-06	0.0824476
0.574595	3.8777e-06	0.117532
0.574695	3.84234e-06	0.0924898
0.574795	3.80947e-06	0.0421485
0.574895	3.77783e-06	-0.00316265
0.575	3.74477e-06	-0.0276748
0.575355	3.63135e-06	-0.0304955
0.575554	3.56865e-06	0.146809
0.575754	3.50772e-06	-0.374352
0.575954	3.44802e-06	0.871398
0.576153	3.38931e-06	-2.00509
0.576353	3.33144e-06	4.62733
0.576553	3.27467e-06	-10.682
0.576753	3.21849e-06	24.6555
0.576952	3.16419e-06	-56.9073
0.577152	3.10879e-06	-14.0937
0.577252	3.08357e-06	62.0004
0.577352	3.05648e-06	61.3008
0.577452	3.01213e-06	33.7349
0.5775	2.97869e-06	-29.4028
0.5776	2.88072e-06	-30.9148
0.5777	2.75388e-06	-21.333
0.5778	2.63363e-06	-10.3667
0.5779	2.56678e-06	6.86639
0.578	2.58465e-06	10.6035
0.5781	2.68147e-06	6.98733
0.5782	2.81623e-06	2.12188
0.5783	2.93627e-06	-1.34233
0.5784	3.00413e-06	-2.67593
0.5785	3.01104e-06	-2.32066
0.5786	2.97288e-06	-1.17737
0.5787	2.91582e-06	-0.0552809
0.5788	2.86226e-06	0.601882
0.5789	2.82343e-06	0.730494
0.579	2.79962e-06	0.507203
0.5791	2.78479e-06	0.174336
0.5792	2.77174e-06	-0.0859286
0.5793	2.75563e-06	-0.199257
0.5794	2.73497e-06	-0.182877
0.5795	2.71079e-06	-0.0992395
0.5796	2.68517e-06	-0.0112432
0.579719	2.6552e-06	0.0434922
0.579838	2.62717e-06	0.0597123
0.579958	2.60091e-06	0.0275216
0.58	2.59185e-06	-0.000982341
0.580202	2.54882e-06	-0.00390402
0.580558	2.47193e-06	-0.0331972
0.580781	2.42486e-06	0.245424
0.581004	2.37901e-06	-0.865307
0.581227	2.33422e-06	2.72489
0.581449	2.29032e-06	-8.5137
0.581549	2.27069e-06	26.6484
0.581869	2.20968e-06	-4.80052
0.581969	2.18942e-06	-1.31312
0.582069	2.17148e-06	2.28644
0.582169	2.161e-06	2.08239
0.582269	2.15949e-06	1.0474
0.582369	2.16243e-06	0.108647
0.582469	2.16229e-06	-0.418675
0.5825	2.16053e-06	-0.530162
0.5826	2.14878e-06	-0.509121
0.5827	2.12857e-06	-0.302812
0.5828	2.10392e-06	-0.0692311
0.5829	2.07925e-06	0.0896459
0.583	2.05729e-06	0.143279
0.5831	2.03865e-06	0.115803
0.5832	2.02239e-06	0.0533341
0.5833	2.00705e-06	-0.00380284
0.583462	1.98164e-06	-0.0347766
0.583623	1.95448e-06	-0.0360162
0.583785	1.92678e-06	0.0181545
0.584023	1.8873e-06	-0.00724082
0.584262	1.8495e-06	0.0514697
0.5845	1.81234e-06	-0.194432
0.584868	1.75631e-06	0.721793
0.585	1.7366e-06	-6.92417
0.585393	1.67843e-06	7.18359
0.585493	1.66035e-06	-62.3495
0.585593	1.63892e-06	-38.7764
0.585693	1.61508e-06	-4.27715
0.585793	1.58942e-06	28.622
0.585893	1.5571e-06	15.7906
0.585993	1.50407e-06	0.691042
0.586093	1.41188e-06	-6.65876
0.586193	1.2716e-06	-7.27434
0.586293	1.09625e-06	-4.42111
0.586393	9.18815e-07	-1.01057
0.586493	7.7539e-07	1.28166
0.586593	6.86915e-07	2.02818
0.586693	6.52218e-07	1.61776
0.586793	6.53813e-07	0.727787
0.586893	6.69574e-07	-0.07153
0.586993	6.82557e-07	-0.495902
0.587093	6.85129e-07	-0.535697
0.587193	6.77784e-07	-0.340818
0.587293	6.65253e-07	-0.0914656
0.587393	6.52619e-07	0.0877147
0.587493	6.43001e-07	0.154185
0.5875	6.42468e-07	0.129447
0.5876	6.36701e-07	0.127503
0.5877	6.33461e-07	0.0574903
0.5878	6.31127e-07	-0.00465815
0.587945	6.26975e-07	-0.0380522
0.58809	6.20957e-07	-0.0402322
0.588235	6.13902e-07	0.00423974
0.588549	5.99561e-07	0.0059671
0.588863	5.86747e-07	0
0.589409	5.64118e-07	0
0.59	5.41799e-07	0
0.590591	5.21117e-07	0
0.591181	5.01658e-07	0
0.591772	4.83214e-07	0
0.592362	4.65756e-07	0
0.5925	4.61829e-07	0
0.593298	4.39542e-07	0
0.594096	4.18992e-07	0
0.594893	4.00102e-07	0
0.595	3.97709e-07	0
0.595864	3.78659e-07	0
0.596728	3.61319e-07	0
0.5975	3.47175e-07	0
0.598272	3.33711e-07	0
0.599045	3.2137e-07	0
0.599817	3.10083e-07	0
0.6	3.07571e-07	0
0.601062	2.93224e-07	0
0.602124	2.80569e-07	0
0.6025	2.76487e-07	0
0.60367	2.64122e-07	0
0.60484	2.53428e-07	0
0.605	2.52098e-07	0
0.606295	2.41392e-07	0
0.6075	2.32949e-07	0
0.608705	2.25046e-07	0
0.60991	2.18373e-07	0
0.61	2.17928e-07	0
0.611546	2.10078e-07	0
0.6125	2.06108e-07	0
0.614148	1.99526e-07	0
0.615	1.96802e-07	0
0.616775	1.91225e-07	0
0.6175	1.89458e-07	0
0.619398	1.84758e-07	0
0.62	1.83646e-07	0
0.622014	1.79705e-07	0
0.6225	1.79032e-07	0
0.62462	1.75742e-07	0
0.625	1.75352e-07	0
0.627215	1.72614e-07	0
0.6275	1.72402e-07	0
0.629799	1.70127e-07	0
0.63	1.70021e-07	0
0.632372	1.6813e-07	0
0.6325	1.68084e-07	0
0.634934	1.66508e-07	0
0.635	1.66493e-07	0
0.637487	1.65174e-07	0
0.6375	1.65172e-07	0
0.64	1.64064e-07	0
0.6425	1.63122e-07	0
0.645	1.62311e-07	0
0.6475	1.61601e-07	0
0.65	1.60972e-07	0
0.6525	1.60405e-07	0
0.655	1.59887e-07	0
0.6575	1.59409e-07	0
0.66	1.5896e-07	0
0.6625	1.58535e-07	0
0.665	1.5813e-07	0
0.6675	1.57739e-07	0
0.67	1.5736e-07	0
0.6725	1.5699e-07	0
0.675	1.56628e-07	0
0.6775	1.56272e-07	0
0.68	1.55921e-07	0
0.6825	1.55574e-07	0
0.685	1.5523e-07	0
0.6875	1.54889e-07	0
0.69	1.5455e-07	0
0.6925	1.54213e-07	0
0.695	1.53878e-07	0
0.6975	1.53545e-07	0
0.7	1.53212e-07	0
0.7025	1.52881e-07	0
0.705	1.52551e-07	0
0.7075	1.52222e-07	0
0.71	1.51893e-07	0
0.7125	1.51566e-07	0
0.715	1.5124e-07	0
0.7175	1.50914e-07	0
0.72	1.50589e-07	0
0.7225	1.50265e-07	0
0.725	1.49942e-07	0
0.7275	1.4962e-07	0
0.73	1.49298e-07	0
0.7325	1.48977e-07	0
0.735	1.48657e-07	0
0.7375	1.48337e-07	0
0.74	1.48018e-07	0
0.7425	1.477e-07	0
0.745	1.47383e-07	0
0.7475	1.47066e-07	0
0.75	1.4675e-07	0
0.7525	1.46435e-07	0
0.755	1.4612e-07	0
0.7575	1.45806e-07	0
0.76	1.45493e-07	0
0.7625	1.4518e-07	0
0.765	1.44869e-07	0
0.7675	1.44557e-07	0
0.77	1.44247e-07	0
0.7725	1.43937e-07	0
0.775	1.43628e-07	0
0.7775	1.4332e-07	0
0.78	1.43012e-07	0
0.7825	1.42705e-07	0
0.785	1.42399e-07	0
0.7875	1.42093e-07	0
0.79	1.41788e-07	0
0.7925	1.41484e-07	0
0.795	1.4118e-07	0
0.7975	1.40877e-07	0
0.8	1.40575e-07	0
0.8025	1.40273e-07	0
0.805	1.39972e-07	0
0.8075	1.39672e-07	0
0.81	1.39373e-07	0
0.8125	1.39074e-07	0
0.815	1.38775e-07	0
0.8175	1.38478e-07	0
0.82	1.38181e-07	0
0.8225	1.37884e-07	0
0.825	1.37589e-07	0
0.8275	1.37294e-07	0
0.83	1.36999e-07	0
0.8325	1.36705e-07	0
0.835	1.36412e-07	0
0.8375	1.3612e-07	0
0.84	1.35828e-07	0
0.8425	1.35537e-07	0
0.845	1.35247e-07	0
0.8475	1.34957e-07	0
0.85	1.34668e-07	0
0.8525	1.34379e-07	0
0.855	1.34091e-07	0
0.8575	1.33804e-07	0
0.86	1.33517e-07	0
0.8625	1.33231e-07	0
0.865	1.32946e-07	0
0.8675	1.32661e-07	0
0.87	1.32377e-07	0
0.8725	1.32093e-07	0
0.875	1.3181e-07	0
0.8775	1.31528e-07	0
0.88	1.31246e-07	0
0.8825	1.30965e-07	0
0.885	1.30685e-07	0
0.8875	1.30405e-07	0
0.89	1.30126e-07	0
0.8925	1.29847e-07	0
0.895	1.29569e-07	0
0.8975	1.29292e-07	0
0.9	1.29015e-07	0
0.9025	1.28739e-07	0
0.905	1.28464e-07	0
0.9075	1.28189e-07	0
0.91	1.27915e-07	0
0.9125	1.27641e-07	0
0.915	1.27368e-07	0
0.9175	1.27095e-07	0
0.92	1.26824e-07	0
0.9225	1.26552e-07	0
0.925	1.26282e-07	0
0.9275	1.26011e-07	0
0.93	1.25742e-07	0
0.9325	1.25473e-07	0
0.935	1.25205e-07	0
0.9375	1.24937e-07	0
0.94	1.2467e-07	0
0.9425	1.24403e-07	0
0.945	1.24137e-07	0
0.9475	1.23872e-07	0
0.95	1.23607e-07	0
0.9525	1.23343e-07	0
0.955	1.23079e-07	0
0.9575	1.22816e-07	0
0.96	1.22554e-07	0
0.9625	1.22292e-07	0
0.965	1.22031e-07	0
0.9675	1.2177e-07	0
0.97	1.2151e-07	0
0.9725	1.2125e-07	0
0.975	1.20991e-07	0
0.9775	1.20733e-07	0
0.98	1.20475e-07	0
0.9825	1.20218e-07	0
0.985	1.19961e-07	0
0.9875	1.19705e-07	0
0.99	1.19449e-07	0
0.9925	1.19194e-07	0
0.995	1.18939e-07	0
0.9975	1.18686e-07	0
1	1.18432e-07	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-08_fractional_Theta_adaptive_error_diff_not_on_ref_time_steps.dat <==
0	0.0001
0.0005	0.0001
0.001	0.0001
0.0015	0.0001
0.002	0.0001
0.0025	0.0001
0.003	0.0001
0.0035	0.0001
0.004	0.0001
0.0045	0.0001
0.005	0.0001
0.0055	0.0001
0.006	0.0001
0.0065	0.0001
0.007	0.0001
0.0075	0.0001
0.008	0.0001
0.0085	0.0001
0.009	0.0001
0.0095	0.0001
0.01	0.0001
0.0105	0.0001
0.011	0.0001
0.0115	0.0001
0.012	0.0001
0.0125	0.0001
0.013	0.0001
0.0135	0.0001
0.014	0.0001
0.0145	0.0001
0.015	0.0001
0.0155	0.0001
0.016	0.0001
0.0165	0.0001
0.017	0.0001
0.0175	0.0001
0.018	0.0001
0.0185	0.0001
0.019	0.0001
0.0195	0.0001
0.02	0.0001
0.0205	0.0001
0.021	0.0001
0.0215	0.0001
0.022	0.0001
0.0225	0.0001
0.023	0.0001
0.0235	0.0001
0.024	0.0001
0.0245	0.0001
0.025	0.0001
0.0255	0.0001
0.026	0.0001
0.0265	0.0001
0.027	0.0001
0.0275	0.0001
0.028	0.0001
0.0285	0.0001
0.029	0.0001
0.0295	0.0001
0.03	0.0001
0.0305	0.0001
0.031	0.0001
0.0315	0.0001
0.032	0.0001
0.0325	0.0001
0.033	0.0001
0.0335	0.0001
0.034	0.0001
0.0345	0.0001
0.035	0.0001
0.0355	0.0001
0.036	0.0001
0.0365	0.0001
0.037	0.0001
0.0375	0.0001
0.038	0.0001
0.0385	0.0001
0.039	0.0001
0.0395	0.0001
0.04	0.0001
0.0405	0.0001
0.041	0.0001
0.0415	0.0001
0.042	0.0001
0.0425	0.0001
0.043	0.0001
0.0435	0.0001
0.044	0.0001
0.0445	0.0001
0.045	0.0001
0.0455	0.0001
0.046	0.0001
0.0465	0.0001
0.047	0.0001
0.0475	0.0001
0.048	0.0001
0.0485	0.0001
0.049	0.0001
0.0495	0.0001
0.05	0.0001
0.0505	0.0001
0.051	0.0001
0.0515	0.0001
0.052	0.0001
0.0525	0.0001
0.053	0.0001
0.0535	0.0001
0.054	0.0001
0.0545	0.0001
0.055	0.000112311
0.0555	0.000112311
0.056	0.000112311
0.0565	0.000112311
0.057	0.000112311
0.0575	0.000127226
0.058	0.000127226
0.0585	0.000127226
0.059	0.000127226
0.0595	0.000127226
0.06	0.000143599
0.0605	0.000143599
0.061	0.000143599
0.0615	0.000143599
0.062	0.000143599
0.0625	0.000162412
0.063	0.000162412
0.0635	0.000162412
0.064	0.000162412
0.0645	0.000162412
0.065	0.000183506
0.0655	0.000183506
0.066	0.000183506
0.0665	0.000183506
0.067	0.000183506
0.0675	0.000207029
0.068	0.000207029
0.0685	0.000207029
0.069	0.000207029
0.0695	0.000207029
0.07	0.000234486
0.0705	0.000234486
0.071	0.000234486
0.0715	0.000234486
0.072	0.000234486
0.0725	0.000263716
0.073	0.000263716
0.0735	0.000263716
0.074	0.000263716
0.0745	0.000263716
0.075	0.000297862
0.0755	0.000297862
0.076	0.000297862
0.0765	0.000297862
0.077	0.000297862
0.0775	0.000336055
0.078	0.000336055
0.0785	0.000336055
0.079	0.000336055
0.0795	0.000336055
0.08	0.000378456
0.0805	0.000378456
0.081	0.000378456
0.0815	0.000378456
0.082	0.000335992
0.0825	0.000425236
0.083	0.000425236
0.0835	0.000425236
0.084	0.000425236
0.0845	0.000389077
0.085	0.000373821
0.0855	0.000373821
0.086	0.000373821
0.0865	0.000373821
0.087	0.000332942
0.0875	0.000536904
0.088	0.000536904
0.0885	0.000536904
0.089	0.000536904
0.0895	0.000403116
0.09	0.000600571
0.0905	0.000600571
0.091	0.000600571
0.0915	0.000600571
0.092	0.000434546
0.0925	0.000676421
0.093	0.000676421
0.0935	0.000676421
0.094	0.000631674
0.0945	0.000479634
0.095	0.000747886
0.0955	0.000747886
0.096	0.000747886
0.0965	0.000745107
0.097	0.000416485
0.0975	0.000836447
0.098	0.000836447
0.0985	0.000761293
0.099	0.000531538
0.0995	0.000396323
0.1	0.000559177
0.1005	0.000148594
0.101	0.0001
0.1015	0.0001
0.102	0.0001
0.1025	0.0001
0.103	0.0001
0.1035	0.0001
0.104	0.0001
0.1045	0.0001
0.105	0.0001
0.1055	0.0001
0.106	0.0001
0.1065	0.0001
0.107	0.0001
0.1075	0.0001
0.108	0.0001
0.1085	0.0001
0.109	0.0001
0.1095	0.0001
0.11	0.0001
0.1105	0.0001
0.111	0.0001
0.1115	0.0001
0.112	0.0001
0.1125	0.0001
0.113	0.0001
0.1135	0.0001
0.114	0.0001
0.1145	0.0001
0.115	0.0001
0.1155	0.0001
0.116	0.0001
0.1165	0.0001
0.117	0.0001
0.1175	0.0001
0.118	0.000156741
0.1185	0.0001
0.119	0.0001
0.1195	0.0001
0.12	0.0001
0.1205	0.0001
0.121	0.0001
0.1215	0.0001
0.122	0.0001
0.1225	0.0001
0.123	0.0001
0.1235	0.0001
0.124	0.0001
0.1245	0.0001
0.125	0.0001
0.1255	0.0001
0.126	0.0001
0.1265	0.0001
0.127	0.0001
0.1275	0.0001
0.128	0.0001
0.1285	0.0001
0.129	0.0001
0.1295	0.0001
0.13	0.0001
0.1305	0.0001
0.131	0.0001
0.1315	0.0001
0.132	0.0001
0.1325	0.0001
0.133	0.0001
0.1335	0.0001
0.134	0.0001
0.1345	0.0001
0.135	0.0001
0.1355	0.0001
0.136	0.0001
0.1365	0.0001
0.137	0.0001
0.1375	0.0001
0.138	0.0001
0.1385	0.0001
0.139	0.0001
0.1395	0.0001
0.14	0.0001
0.1405	0.0001
0.141	0.0001
0.1415	0.0001
0.142	0.0001
0.1425	0.0001
0.143	0.0001
0.1435	0.0001
0.144	0.0001
0.1445	0.0001
0.145	0.000105435
0.1455	0.000105435
0.146	0.000105435
0.1465	0.000105435
0.147	0.000105435
0.1475	0.000126311
0.148	0.000126311
0.1485	0.000126311
0.149	0.000126311
0.1495	0.000126311
0.15	0.000151344
0.1505	0.000151344
0.151	0.000151344
0.1515	0.000151344
0.152	0.000151344
0.1525	0.000182056
0.153	0.000182056
0.1535	0.000182056
0.154	0.000182056
0.1545	0.000182056
0.155	0.000218848
0.1555	0.000218848
0.156	0.000218848
0.1565	0.000169555
0.157	0.0001
0.1575	0.0001
0.158	0.0001
0.1585	0.0001
0.159	0.000114916
0.1595	0.000197446
0.16	0.000157714
0.1605	0.000157714
0.161	0.000157714
0.1615	0.000157714
0.162	0.000157714
0.1625	0.000223373
0.163	0.000223373
0.1635	0.000223373
0.164	0.000223373
0.1645	0.000125697
0.165	0.0001
0.1655	0.0001
0.166	0.0001
0.1665	0.0001
0.167	0.000151463
0.1675	0.000396548
0.168	0.000396548
0.1685	0.00024182
0.169	0.0001
0.1695	0.0001
0.17	0.0001
0.1705	0.0001
0.171	0.000184638
0.1715	0.000453654
0.172	0.000419923
0.1725	0.0001
0.173	0.0001
0.1735	0.0001
0.174	0.000112256
0.1745	0.000189604
0.175	0.000347044
0.1755	0.000572856
0.176	0.000422363
0.1765	0.000422363
0.177	0.000352482
0.1775	0.000490269
0.178	0.000490269
0.1785	0.000510257
0.179	0.000965634
0.1795	0.000483448
0.18	0.00187628
0.1805	0.00154249
0.181	0.0012087
0.1815	0.000874916
0.182	0.000827596
0.1825	0.00165149
0.183	0.00140838
0.1835	0.00116527
0.184	0.000922166
0.1845	0.00124258
0.185	0.00180796
0.1855	0.00149935
0.186	0.00119073
0.1865	0.000882121
0.187	0.00112069
0.1875	0.00223674
0.188	0.00179559
0.1885	0.00135444
0.189	0.000913288
0.1895	0.000472136
0.19	0.0025
0.1905	0.0025
0.191	0.0025
0.1915	0.0025
0.192	0.0025
0.1925	0.0025
0.193	0.0025
0.1935	0.0025
0.194	0.0025
0.1945	0.0025
0.195	0.0025
0.1955	0.0025
0.196	0.0025
0.1965	0.0025
0.197	0.0025
0.1975	0.0025
0.198	0.0025
0.1985	0.0025
0.199	0.0025
0.1995	0.0025
0.2	0.0025
0.2005	0.0025
0.201	0.0025
0.2015	0.0025
0.202	0.0025
0.2025	0.0025
0.203	0.0025
0.2035	0.0025
0.204	0.0025
0.2045	0.0025
0.205	0.0025
0.2055	0.0025
0.206	0.0025
0.2065	0.0025
0.207	0.0025
0.2075	0.0025
0.208	0.0025
0.2085	0.0025
0.209	0.0025
0.2095	0.0025
0.21	0.0025
0.2105	0.0025
0.211	0.0025
0.2115	0.0025
0.212	0.0025
0.2125	0.0025
0.213	0.0025
0.2135	0.0025
0.214	0.0025
0.2145	0.0025
0.215	0.0025
0.2155	0.0025
0.216	0.0025
0.2165	0.0025
0.217	0.0025
0.2175	0.0025
0.218	0.0025
0.2185	0.0025
0.219	0.0025
0.2195	0.0025
0.22	0.0025
0.2205	0.0025
0.221	0.0025
0.2215	0.0025
0.222	0.0025
0.2225	0.0025
0.223	0.0025
0.2235	0.0025
0.224	0.0025
0.2245	0.0025
0.225	0.0025
0.2255	0.0025
0.226	0.0025
0.2265	0.0025
0.227	0.0025
0.2275	0.0025
0.228	0.0025
0.2285	0.0025
0.229	0.0025
0.2295	0.0025
0.23	0.0025
0.2305	0.0025
0.231	0.0025
0.2315	0.0025
0.232	0.0025
0.2325	0.0025
0.233	0.0025
0.2335	0.0025
0.234	0.0025
0.2345	0.0025
0.235	0.0025
0.2355	0.0025
0.236	0.0025
0.2365	0.0025
0.237	0.0025
0.2375	0.0025
0.238	0.0025
0.2385	0.0025
0.239	0.0025
0.2395	0.0025
0.24	0.0025
0.2405	0.0025
0.241	0.0025
0.2415	0.0025
0.242	0.0025
0.2425	0.0025
0.243	0.0025
0.2435	0.0025
0.244	0.0025
0.2445	0.0025
0.245	0.0025
0.2455	0.0025
0.246	0.0025
0.2465	0.0025
0.247	0.0025
0.2475	0.0025
0.248	0.0025
0.2485	0.0025
0.249	0.0025
0.2495	0.0025
0.25	0.0025
0.2505	0.0025
0.251	0.0025
0.2515	0.0025
0.252	0.0025
0.2525	0.0025
0.253	0.0025
0.2535	0.0025
0.254	0.0025
0.2545	0.0025
0.255	0.0025
0.2555	0.0025
0.256	0.0025
0.2565	0.0025
0.257	0.0025
0.2575	0.0025
0.258	0.0025
0.2585	0.0025
0.259	0.0025
0.2595	0.0025
0.26	0.0025
0.2605	0.0025
0.261	0.0025
0.2615	0.0025
0.262	0.0025
0.2625	0.0025
0.263	0.0025
0.2635	0.0025
0.264	0.0025
0.2645	0.0025
0.265	0.0025
0.2655	0.0025
0.266	0.0025
0.2665	0.0025
0.267	0.0025
0.2675	0.0025
0.268	0.0025
0.2685	0.0025
0.269	0.0025
0.2695	0.0025
0.27	0.0025
0.2705	0.0025
0.271	0.0025
0.2715	0.0025
0.272	0.0025
0.2725	0.0025
0.273	0.0025
0.2735	0.0025
0.274	0.0025
0.2745	0.0025
0.275	0.0025
0.2755	0.0025
0.276	0.0025
0.2765	0.0025
0.277	0.0025
0.2775	0.0025
0.278	0.0025
0.2785	0.0025
0.279	0.0025
0.2795	0.0025
0.28	0.0025
0.2805	0.0025
0.281	0.0025
0.2815	0.0025
0.282	0.0025
0.2825	0.0025
0.283	0.0025
0.2835	0.0025
0.284	0.0025
0.2845	0.0025
0.285	0.0025
0.2855	0.0025
0.286	0.0025
0.2865	0.0025
0.287	0.0025
0.2875	0.0025
0.288	0.0025
0.2885	0.0025
0.289	0.0025
0.2895	0.0025
0.29	0.0025
0.2905	0.0025
0.291	0.0025
0.2915	0.0025
0.292	0.0025
0.2925	0.0025
0.293	0.0025
0.2935	0.0025
0.294	0.0025
0.2945	0.0025
0.295	0.0025
0.2955	0.00202
0.296	0.00154
0.2965	0.00106
0.297	0.00058
0.2975	0.0001
0.298	0.00195584
0.2985	0.00146718
0.299	0.000978524
0.2995	0.000489866
0.3	0.0001
0.3005	0.0001
0.301	0.0001
0.3015	0.0001
0.302	0.0001
0.3025	0.0001
0.303	0.0001
0.3035	0.0001
0.304	0.0001
0.3045	0.0001
0.305	0.0001
0.3055	0.0001
0.306	0.0001
0.3065	0.0001
0.307	0.0001
0.3075	0.0001
0.308	0.0001
0.3085	0.0001
0.309	0.0001
0.3095	0.0001
0.31	0.0001
0.3105	0.0001
0.311	0.0001
0.3115	0.0001
0.312	0.0001
0.3125	0.0001
0.313	0.0001
0.3135	0.0001
0.314	0.0001
0.3145	0.0001
0.315	0.0001
0.3155	0.0001
0.316	0.0001
0.3165	0.0001
0.317	0.0001
0.3175	0.0001
0.318	0.0001
0.3185	0.0001
0.319	0.0001
0.3195	0.0001
0.32	0.0001
0.3205	0.0001
0.321	0.0001
0.3215	0.0001
0.322	0.0001
0.3225	0.0001
0.323	0.0001
0.3235	0.0001
0.324	0.0001
0.3245	0.0001
0.325	0.0001
0.3255	0.0001
0.326	0.0001
0.3265	0.0001
0.327	0.0001
0.3275	0.0001
0.328	0.0001
0.3285	0.0001
0.329	0.0001
0.3295	0.0001
0.33	0.0001
0.3305	0.0001
0.331	0.0001
0.3315	0.0001
0.332	0.0001
0.3325	0.0001
0.333	0.0001
0.3335	0.0001
0.334	0.0001
0.3345	0.0001
0.335	0.0001
0.3355	0.0001
0.336	0.0001
0.3365	0.0001
0.337	0.0001
0.3375	0.0001
0.338	0.0001
0.3385	0.0001
0.339	0.0001
0.3395	0.0001
0.34	0.0001
0.3405	0.0001
0.341	0.0001
0.3415	0.0001
0.342	0.0001
0.3425	0.0001
0.343	0.0001
0.3435	0.0001
0.344	0.0001
0.3445	0.0001
0.345	0.000108448
0.3455	0.000108448
0.346	0.000108448
0.3465	0.000108448
0.347	0.000108448
0.3475	0.000130276
0.348	0.000130276
0.3485	0.000130276
0.349	0.000130276
0.3495	0.000130276
0.35	0.000156118
0.3505	0.000156118
0.351	0.000156118
0.3515	0.000156118
0.352	0.000156118
0.3525	0.000187781
0.353	0.000187781
0.3535	0.000187781
0.354	0.000187781
0.3545	0.000187781
0.355	0.000225758
0.3555	0.000225758
0.356	0.000225758
0.3565	0.000134087
0.357	0.0001
0.3575	0.0001
0.358	0.0001
0.3585	0.0001
0.359	0.000126216
0.3595	0.000374871
0.36	0.000382876
0.3605	0.000382876
0.361	0.00020981
0.3615	0.0001
0.362	0.0001
0.3625	0.0001
0.363	0.0001
0.3635	0.0001
0.364	0.000241395
0.3645	0.000283288
0.365	0.000285786
0.3655	0.000285786
0.366	0.000285786
0.3665	0.000285786
0.367	0.000100324
0.3675	0.0001
0.368	0.0001
0.3685	0.0001
0.369	0.0001
0.3695	0.0001
0.37	0.000218979
0.3705	0.000218979
0.371	0.000218979
0.3715	0.000218979
0.372	0.000108526
0.3725	0.0001
0.373	0.0001
0.3735	0.0001
0.374	0.0001
0.3745	0.0001
0.375	0.000198353
0.3755	0.000198353
0.376	0.000198353
0.3765	0.000198353
0.377	0.000198353
0.3775	0.0001
0.378	0.0001
0.3785	0.0001
0.379	0.0001
0.3795	0.000243689
0.38	0.000262693
0.3805	0.000370912
0.381	0.000114445
0.3815	0.0001
0.382	0.0001
0.3825	0.0001
0.383	0.000102653
0.3835	0.00017428
0.384	0.0004028
0.3845	0.000319358
0.385	0.0001
0.3855	0.0001
0.386	0.0001
0.3865	0.0001
0.387	0.0001216
0.3875	0.0002136
0.388	0.000464326
0.3885	0.000553223
0.389	0.000366743
0.3895	0.00033538
0.39	0.000296119
0.3905	0.000460338
0.391	0.00067835
0.3915	0.000722564
0.392	0.000457992
0.3925	0.000952833
0.393	0.000852428
0.3935	0.000761494
0.394	0.000761494
0.3945	0.000484892
0.395	0.000766576
0.3955	0.000766576
0.396	0.000766576
0.3965	0.000766576
0.397	0.000421695
0.3975	0.000847961
0.398	0.000847961
0.3985	0.000840093
0.399	0.000814217
0.3995	0.000804077
0.4	0.000804077
0.4005	0.000804077
0.401	0.000804077
0.4015	0.000804077
0.402	0.000455003
0.4025	0.00112629
0.403	0.00112629
0.4035	0.00112629
0.404	0.000834671
0.4045	0.000444514
0.405	0.00130461
0.4055	0.00126275
0.406	0.00122089
0.4065	0.00119539
0.407	0.00119539
0.4075	0.00119539
0.408	0.00119539
0.4085	0.00119539
0.409	0.000918612
0.4095	0.000464296
0.41	0.00185251
0.4105	0.00152727
0.411	0.00120203
0.4115	0.000876791
0.412	0.00100452
0.4125	0.00221483
0.413	0.00177921
0.4135	0.00134359
0.414	0.000907963
0.4145	0.00047234
0.415	0.0025
0.4155	0.0025
0.416	0.0025
0.4165	0.0025
0.417	0.0025
0.4175	0.0025
0.418	0.0025
0.4185	0.0025
0.419	0.0025
0.4195	0.0025
0.42	0.0025
0.4205	0.0025
0.421	0.0025
0.4215	0.0025
0.422	0.0025
0.4225	0.0025
0.423	0.0025
0.4235	0.0025
0.424	0.0025
0.4245	0.0025
0.425	0.0025
0.4255	0.0025
0.426	0.0025
0.4265	0.0025
0.427	0.0025
0.4275	0.0025
0.428	0.0025
0.4285	0.0025
0.429	0.0025
0.4295	0.0025
0.43	0.0025
0.4305	0.0025
0.431	0.0025
0.4315	0.0025
0.432	0.0025
0.4325	0.0025
0.433	0.0025
0.4335	0.0025
0.434	0.0025
0.4345	0.0025
0.435	0.0025
0.4355	0.0025
0.436	0.0025
0.4365	0.0025
0.437	0.0025
0.4375	0.0025
0.438	0.0025
0.4385	0.0025
0.439	0.0025
0.4395	0.0025
0.44	0.0025
0.4405	0.0025
0.441	0.0025
0.4415	0.0025
0.442	0.0025
0.4425	0.0025
0.443	0.0025
0.4435	0.0025
0.444	0.0025
0.4445	0.0025
0.445	0.0025
0.4455	0.0025
0.446	0.0025
0.4465	0.0025
0.447	0.0025
0.4475	0.0025
0.448	0.0025
0.4485	0.0025
0.449	0.0025
0.4495	0.0025
0.45	0.0025
0.4505	0.0025
0.451	0.0025
0.4515	0.0025
0.452	0.0025
0.4525	0.0025
0.453	0.0025
0.4535	0.0025
0.454	0.0025
0.4545	0.0025
0.455	0.0025
0.4555	0.0025
0.456	0.0025
0.4565	0.0025
0.457	0.0025
0.4575	0.0025
0.458	0.0025
0.4585	0.0025
0.459	0.0025
0.4595	0.0025
0.46	0.0025
0.4605	0.0025
0.461	0.0025
0.4615	0.0025
0.462	0.0025
0.4625	0.0025
0.463	0.0025
0.4635	0.0025
0.464	0.0025
0.4645	0.0025
0.465	0.0025
0.4655	0.0025
0.466	0.0025
0.4665	0.0025
0.467	0.0025
0.4675	0.0025
0.468	0.0025
0.4685	0.0025
0.469	0.0025
0.4695	0.0025
0.47	0.0025
0.4705	0.0025
0.471	0.0025
0.4715	0.0025
0.472	0.0025
0.4725	0.0025
0.473	0.0025
0.4735	0.0025
0.474	0.0025
0.4745	0.0025
0.475	0.0025
0.4755	0.0025
0.476	0.0025
0.4765	0.0025
0.477	0.0025
0.4775	0.0025
0.478	0.0025
0.4785	0.0025
0.479	0.0025
0.4795	0.0025
0.48	0.0025
0.4805	0.0025
0.481	0.0025
0.4815	0.0025
0.482	0.0025
0.4825	0.0025
0.483	0.0025
0.4835	0.0025
0.484	0.0025
0.4845	0.0025
0.485	0.0025
0.4855	0.0025
0.486	0.0025
0.4865	0.0025
0.487	0.0025
0.4875	0.0025
0.488	0.0025
0.4885	0.0025
0.489	0.0025
0.4895	0.0025
0.49	0.0025
0.4905	0.0025
0.491	0.0025
0.4915	0.0025
0.492	0.0025
0.4925	0.0025
0.493	0.0025
0.4935	0.0025
0.494	0.0025
0.4945	0.0025
0.495	0.0025
0.4955	0.00202
0.496	0.00154
0.4965	0.00106
0.497	0.00058
0.4975	0.0001
0.498	0.0001
0.4985	0.000293733
0.499	0.000378603
0.4995	0.000513633
0.5	0.0001
0.5005	0.000100278
0.501	0.0001
0.5015	0.0001
0.502	0.0001
0.5025	0.0001
0.503	0.0001
0.5035	0.0001
0.504	0.0001
0.5045	0.0001
0.505	0.0001
0.5055	0.0001
0.506	0.0001
0.5065	0.0001
0.507	0.0001
0.5075	0.0001
0.508	0.0001
0.5085	0.0001
0.509	0.0001
0.5095	0.0001
0.51	0.0001
0.5105	0.0001
0.511	0.0001
0.5115	0.0001
0.512	0.0001
0.5125	0.0001
0.513	0.0001
0.5135	0.0001
0.514	0.0001
0.5145	0.0001
0.515	0.0001
0.5155	0.0001
0.516	0.0001
0.5165	0.0001
0.517	0.0001
0.5175	0.0001
0.518	0.0001
0.5185	0.0001
0.519	0.0001
0.5195	0.0001
0.52	0.0001
0.5205	0.000161937
0.521	0.00010135
0.5215	0.0001
0.522	0.0001
0.5225	0.0001
0.523	0.0001
0.5235	0.0001
0.524	0.0001
0.5245	0.0001
0.525	0.0001
0.5255	0.0001
0.526	0.0001
0.5265	0.0001
0.527	0.0001
0.5275	0.0001
0.528	0.0001
0.5285	0.0001
0.529	0.0001
0.5295	0.0001
0.53	0.0001
0.5305	0.0001
0.531	0.0001
0.5315	0.0001
0.532	0.0001
0.5325	0.0001
0.533	0.0001
0.5335	0.0001
0.534	0.0001
0.5345	0.0001
0.535	0.0001
0.5355	0.0001
0.536	0.0001
0.5365	0.0001
0.537	0.0001
0.5375	0.0001
0.538	0.0001
0.5385	0.0001
0.539	0.0001
0.5395	0.0001
0.54	0.0001
0.5405	0.0001
0.541	0.0001
0.5415	0.0001
0.542	0.0001
0.5425	0.0001
0.543	0.0001
0.5435	0.0001
0.544	0.0001
0.5445	0.0001
0.545	0.0001
0.5455	0.0001
0.546	0.0001
0.5465	0.0001
0.547	0.0001
0.5475	0.0001
0.548	0.0001
0.5485	0.0001
0.549	0.0001
0.5495	0.0001
0.55	0.0001
0.5505	0.0001
0.551	0.0001
0.5515	0.0001
0.552	0.0001
0.5525	0.0001
0.553	0.0001
0.5535	0.0001
0.554	0.0001
0.5545	0.0001
0.555	0.0001
0.5555	0.0001
0.556	0.0001
0.5565	0.0001
0.557	0.0001
0.5575	0.0001193
0.558	0.0001193
0.5585	0.0001193
0.559	0.0001193
0.5595	0.0001193
0.56	0.000114004
0.5605	0.000114004
0.561	0.000114004
0.5615	0.000114004
0.562	0.000114004
0.5625	0.000105926
0.563	0.000105926
0.5635	0.000105926
0.564	0.000105926
0.5645	0.000159335
0.565	0.000165406
0.5655	0.000165406
0.566	0.000165406
0.5665	0.000165406
0.567	0.000165406
0.5675	0.000184254
0.568	0.000184254
0.5685	0.000184254
0.569	0.000184254
0.5695	0.000184254
0.57	0.000219385
0.5705	0.000121557
0.571	0.000297033
0.5715	0.000241146
0.572	0.000241146
0.5725	0.000226575
0.573	0.000170614
0.5735	0.000114704
0.574	0.000139509
0.5745	0.0001
0.575	0.000354666
0.5755	0.000199707
0.576	0.000199707
0.5765	0.000199707
0.577	0.000175902
0.5775	0.0001
0.578	0.0001
0.5785	0.0001
0.579	0.0001
0.5795	0.0001
0.58	0.000201833
0.5805	0.000244592
0.581	0.000222766
0.5815	0.00021137
0.582	0.0001
0.5825	0.0001
0.583	0.0001
0.5835	0.000161593
0.584	0.00023856
0.5845	0.000367157
0.585	0.000392772
0.5855	0.0001
0.586	0.0001
0.5865	0.0001
0.587	0.0001
0.5875	0.0001
0.588	0.0001451
0.5885	0.000313808
0.589	0.000557591
0.5895	0.000590513
0.59	0.000590513
0.5905	0.000590513
0.591	0.000590513
0.5915	0.000590513
0.592	0.000415423
0.5925	0.000797788
0.593	0.000797788
0.5935	0.000797788
0.594	0.000797788
0.5945	0.000447422
0.595	0.000863768
0.5955	0.000863768
0.596	0.000849367
0.5965	0.000796516
0.597	0.000772465
0.5975	0.000772465
0.598	0.000772465
0.5985	0.000772465
0.599	0.000772465
0.5995	0.00042497
0.6	0.00106199
0.6005	0.00106199
0.601	0.00106199
0.6015	0.00077907
0.602	0.0004561
0.6025	0.00116998
0.603	0.00116998
0.6035	0.00116998
0.604	0.000885107
0.6045	0.000453498
0.605	0.00129479
0.6055	0.0012602
0.606	0.00122561
0.6065	0.00120521
0.607	0.00120521
0.6075	0.00120521
0.608	0.00120521
0.6085	0.00120521
0.609	0.000932332
0.6095	0.000469495
0.61	0.00154611
0.6105	0.00135459
0.611	0.00116307
0.6115	0.000971551
0.612	0.0012843
0.6125	0.00164828
0.613	0.00140665
0.6135	0.00116501
0.614	0.000923379
0.6145	0.00123318
0.615	0.00177546
0.6155	0.0014795
0.616	0.00118355
0.6165	0.000887589
0.617	0.00108834
0.6175	0.00189845
0.618	0.00155688
0.6185	0.00121531
0.619	0.000873746
0.6195	0.000839993
0.62	0.00201397
0.6205	0.00163463
0.621	0.0012553
0.6215	0.000875964
0.622	0.000496629
0.6225	0.00211999
0.623	0.00170961
0.6235	0.00129924
0.624	0.000888866
0.6245	0.000478492
0.625	0.00221519
0.6255	0.00177948
0.626	0.00134376
0.6265	0.000908047
0.627	0.000472333
0.6275	0.00229901
0.628	0.00184272
0.6285	0.00138644
0.629	0.000930147
0.6295	0.000473859
0.63	0.00237163
0.6305	0.00189869
0.631	0.00142576
0.6315	0.00095282
0.632	0.000479884
0.6325	0.00243379
0.633	0.00194739
0.6335	0.001461
0.634	0.000974597
0.6345	0.000488199
0.635	0.00248702
0.6355	0.00198963
0.636	0.00149224
0.6365	0.00099485
0.637	0.000497459
0.6375	0.0025
0.638	0.0025
0.6385	0.0025
0.639	0.0025
0.6395	0.0025
0.64	0.0025
0.6405	0.0025
0.641	0.0025
0.6415	0.0025
0.642	0.0025
0.6425	0.0025
0.643	0.0025
0.6435	0.0025
0.644	0.0025
0.6445	0.0025
0.645	0.0025
0.6455	0.0025
0.646	0.0025
0.6465	0.0025
0.647	0.0025
0.6475	0.0025
0.648	0.0025
0.6485	0.0025
0.649	0.0025
0.6495	0.0025
0.65	0.0025
0.6505	0.0025
0.651	0.0025
0.6515	0.0025
0.652	0.0025
0.6525	0.0025
0.653	0.0025
0.6535	0.0025
0.654	0.0025
0.6545	0.0025
0.655	0.0025
0.6555	0.0025
0.656	0.0025
0.6565	0.0025
0.657	0.0025
0.6575	0.0025
0.658	0.0025
0.6585	0.0025
0.659	0.0025
0.6595	0.0025
0.66	0.0025
0.6605	0.0025
0.661	0.0025
0.6615	0.0025
0.662	0.0025
0.6625	0.0025
0.663	0.0025
0.6635	0.0025
0.664	0.0025
0.6645	0.0025
0.665	0.0025
0.6655	0.0025
0.666	0.0025
0.6665	0.0025
0.667	0.0025
0.6675	0.0025
0.668	0.0025
0.6685	0.0025
0.669	0.0025
0.6695	0.0025
0.67	0.0025
0.6705	0.0025
0.671	0.0025
0.6715	0.0025
0.672	0.0025
0.6725	0.0025
0.673	0.0025
0.6735	0.0025
0.674	0.0025
0.6745	0.0025
0.675	0.0025
0.6755	0.0025
0.676	0.0025
0.6765	0.0025
0.677	0.0025
0.6775	0.0025
0.678	0.0025
0.6785	0.0025
0.679	0.0025
0.6795	0.0025
0.68	0.0025
0.6805	0.0025
0.681	0.0025
0.6815	0.0025
0.682	0.0025
0.6825	0.0025
0.683	0.0025
0.6835	0.0025
0.684	0.0025
0.6845	0.0025
0.685	0.0025
0.6855	0.0025
0.686	0.0025
0.6865	0.0025
0.687	0.0025
0.6875	0.0025
0.688	0.0025
0.6885	0.0025
0.689	0.0025
0.6895	0.0025
0.69	0.0025
0.6905	0.0025
0.691	0.0025
0.6915	0.0025
0.692	0.0025
0.6925	0.0025
0.693	0.0025
0.6935	0.0025
0.694	0.0025
0.6945	0.0025
0.695	0.0025
0.6955	0.0025
0.696	0.0025
0.6965	0.0025
0.697	0.0025
0.6975	0.0025
0.698	0.0025
0.6985	0.0025
0.699	0.0025
0.6995	0.0025
0.7	0.0025
0.7005	0.0025
0.701	0.0025
0.7015	0.0025
0.702	0.0025
0.7025	0.0025
0.703	0.0025
0.7035	0.0025
0.704	0.0025
0.7045	0.0025
0.705	0.0025
0.7055	0.0025
0.706	0.0025
0.7065	0.0025
0.707	0.0025
0.7075	0.0025
0.708	0.0025
0.7085	0.0025
0.709	0.0025
0.7095	0.0025
0.71	0.0025
0.7105	0.0025
0.711	0.0025
0.7115	0.0025
0.712	0.0025
0.7125	0.0025
0.713	0.0025
0.7135	0.0025
0.714	0.0025
0.7145	0.0025
0.715	0.0025
0.7155	0.0025
0.716	0.0025
0.7165	0.0025
0.717	0.0025
0.7175	0.0025
0.718	0.0025
0.7185	0.0025
0.719	0.0025
0.7195	0.0025
0.72	0.0025
0.7205	0.0025
0.721	0.0025
0.7215	0.0025
0.722	0.0025
0.7225	0.0025
0.723	0.0025
0.7235	0.0025
0.724	0.0025
0.7245	0.0025
0.725	0.0025
0.7255	0.0025
0.726	0.0025
0.7265	0.0025
0.727	0.0025
0.7275	0.0025
0.728	0.0025
0.7285	0.0025
0.729	0.0025
0.7295	0.0025
0.73	0.0025
0.7305	0.0025
0.731	0.0025
0.7315	0.0025
0.732	0.0025
0.7325	0.0025
0.733	0.0025
0.7335	0.0025
0.734	0.0025
0.7345	0.0025
0.735	0.0025
0.7355	0.0025
0.736	0.0025
0.7365	0.0025
0.737	0.0025
0.7375	0.0025
0.738	0.0025
0.7385	0.0025
0.739	0.0025
0.7395	0.0025
0.74	0.0025
0.7405	0.0025
0.741	0.0025
0.7415	0.0025
0.742	0.0025
0.7425	0.0025
0.743	0.0025
0.7435	0.0025
0.744	0.0025
0.7445	0.0025
0.745	0.0025
0.7455	0.0025
0.746	0.0025
0.7465	0.0025
0.747	0.0025
0.7475	0.0025
0.748	0.0025
0.7485	0.0025
0.749	0.0025
0.7495	0.0025
0.75	0.0025
0.7505	0.0025
0.751	0.0025
0.7515	0.0025
0.752	0.0025
0.7525	0.0025
0.753	0.0025
0.7535	0.0025
0.754	0.0025
0.7545	0.0025
0.755	0.0025
0.7555	0.0025
0.756	0.0025
0.7565	0.0025
0.757	0.0025
0.7575	0.0025
0.758	0.0025
0.7585	0.0025
0.759	0.0025
0.7595	0.0025
0.76	0.0025
0.7605	0.0025
0.761	0.0025
0.7615	0.0025
0.762	0.0025
0.7625	0.0025
0.763	0.0025
0.7635	0.0025
0.764	0.0025
0.7645	0.0025
0.765	0.0025
0.7655	0.0025
0.766	0.0025
0.7665	0.0025
0.767	0.0025
0.7675	0.0025
0.768	0.0025
0.7685	0.0025
0.769	0.0025
0.7695	0.0025
0.77	0.0025
0.7705	0.0025
0.771	0.0025
0.7715	0.0025
0.772	0.0025
0.7725	0.0025
0.773	0.0025
0.7735	0.0025
0.774	0.0025
0.7745	0.0025
0.775	0.0025
0.7755	0.0025
0.776	0.0025
0.7765	0.0025
0.777	0.0025
0.7775	0.0025
0.778	0.0025
0.7785	0.0025
0.779	0.0025
0.7795	0.0025
0.78	0.0025
0.7805	0.0025
0.781	0.0025
0.7815	0.0025
0.782	0.0025
0.7825	0.0025
0.783	0.0025
0.7835	0.0025
0.784	0.0025
0.7845	0.0025
0.785	0.0025
0.7855	0.0025
0.786	0.0025
0.7865	0.0025
0.787	0.0025
0.7875	0.0025
0.788	0.0025
0.7885	0.0025
0.789	0.0025
0.7895	0.0025
0.79	0.0025
0.7905	0.0025
0.791	0.0025
0.7915	0.0025
0.792	0.0025
0.7925	0.0025
0.793	0.0025
0.7935	0.0025
0.794	0.0025
0.7945	0.0025
0.795	0.0025
0.7955	0.0025
0.796	0.0025
0.7965	0.0025
0.797	0.0025
0.7975	0.0025
0.798	0.0025
0.7985	0.0025
0.799	0.0025
0.7995	0.0025
0.8	0.0025
0.8005	0.0025
0.801	0.0025
0.8015	0.0025
0.802	0.0025
0.8025	0.0025
0.803	0.0025
0.8035	0.0025
0.804	0.0025
0.8045	0.0025
0.805	0.0025
0.8055	0.0025
0.806	0.0025
0.8065	0.0025
0.807	0.0025
0.8075	0.0025
0.808	0.0025
0.8085	0.0025
0.809	0.0025
0.8095	0.0025
0.81	0.0025
0.8105	0.0025
0.811	0.0025
0.8115	0.0025
0.812	0.0025
0.8125	0.0025
0.813	0.0025
0.8135	0.0025
0.814	0.0025
0.8145	0.0025
0.815	0.0025
0.8155	0.0025
0.816	0.0025
0.8165	0.0025
0.817	0.0025
0.8175	0.0025
0.818	0.0025
0.8185	0.0025
0.819	0.0025
0.8195	0.0025
0.82	0.0025
0.8205	0.0025
0.821	0.0025
0.8215	0.0025
0.822	0.0025
0.8225	0.0025
0.823	0.0025
0.8235	0.0025
0.824	0.0025
0.8245	0.0025
0.825	0.0025
0.8255	0.0025
0.826	0.0025
0.8265	0.0025
0.827	0.0025
0.8275	0.0025
0.828	0.0025
0.8285	0.0025
0.829	0.0025
0.8295	0.0025
0.83	0.0025
0.8305	0.0025
0.831	0.0025
0.8315	0.0025
0.832	0.0025
0.8325	0.0025
0.833	0.0025
0.8335	0.0025
0.834	0.0025
0.8345	0.0025
0.835	0.0025
0.8355	0.0025
0.836	0.0025
0.8365	0.0025
0.837	0.0025
0.8375	0.0025
0.838	0.0025
0.8385	0.0025
0.839	0.0025
0.8395	0.0025
0.84	0.0025
0.8405	0.0025
0.841	0.0025
0.8415	0.0025
0.842	0.0025
0.8425	0.0025
0.843	0.0025
0.8435	0.0025
0.844	0.0025
0.8445	0.0025
0.845	0.0025
0.8455	0.0025
0.846	0.0025
0.8465	0.0025
0.847	0.0025
0.8475	0.0025
0.848	0.0025
0.8485	0.0025
0.849	0.0025
0.8495	0.0025
0.85	0.0025
0.8505	0.0025
0.851	0.0025
0.8515	0.0025
0.852	0.0025
0.8525	0.0025
0.853	0.0025
0.8535	0.0025
0.854	0.0025
0.8545	0.0025
0.855	0.0025
0.8555	0.0025
0.856	0.0025
0.8565	0.0025
0.857	0.0025
0.8575	0.0025
0.858	0.0025
0.8585	0.0025
0.859	0.0025
0.8595	0.0025
0.86	0.0025
0.8605	0.0025
0.861	0.0025
0.8615	0.0025
0.862	0.0025
0.8625	0.0025
0.863	0.0025
0.8635	0.0025
0.864	0.0025
0.8645	0.0025
0.865	0.0025
0.8655	0.0025
0.866	0.0025
0.8665	0.0025
0.867	0.0025
0.8675	0.0025
0.868	0.0025
0.8685	0.0025
0.869	0.0025
0.8695	0.0025
0.87	0.0025
0.8705	0.0025
0.871	0.0025
0.8715	0.0025
0.872	0.0025
0.8725	0.0025
0.873	0.0025
0.8735	0.0025
0.874	0.0025
0.8745	0.0025
0.875	0.0025
0.8755	0.0025
0.876	0.0025
0.8765	0.0025
0.877	0.0025
0.8775	0.0025
0.878	0.0025
0.8785	0.0025
0.879	0.0025
0.8795	0.0025
0.88	0.0025
0.8805	0.0025
0.881	0.0025
0.8815	0.0025
0.882	0.0025
0.8825	0.0025
0.883	0.0025
0.8835	0.0025
0.884	0.0025
0.8845	0.0025
0.885	0.0025
0.8855	0.0025
0.886	0.0025
0.8865	0.0025
0.887	0.0025
0.8875	0.0025
0.888	0.0025
0.8885	0.0025
0.889	0.0025
0.8895	0.0025
0.89	0.0025
0.8905	0.0025
0.891	0.0025
0.8915	0.0025
0.892	0.0025
0.8925	0.0025
0.893	0.0025
0.8935	0.0025
0.894	0.0025
0.8945	0.0025
0.895	0.0025
0.8955	0.0025
0.896	0.0025
0.8965	0.0025
0.897	0.0025
0.8975	0.0025
0.898	0.0025
0.8985	0.0025
0.899	0.0025
0.8995	0.0025
0.9	0.0025
0.9005	0.0025
0.901	0.0025
0.9015	0.0025
0.902	0.0025
0.9025	0.0025
0.903	0.0025
0.9035	0.0025
0.904	0.0025
0.9045	0.0025
0.905	0.0025
0.9055	0.0025
0.906	0.0025
0.9065	0.0025
0.907	0.0025
0.9075	0.0025
0.908	0.0025
0.9085	0.0025
0.909	0.0025
0.9095	0.0025
0.91	0.0025
0.9105	0.0025
0.911	0.0025
0.9115	0.0025
0.912	0.0025
0.9125	0.0025
0.913	0.0025
0.9135	0.0025
0.914	0.0025
0.9145	0.0025
0.915	0.0025
0.9155	0.0025
0.916	0.0025
0.9165	0.0025
0.917	0.0025
0.9175	0.0025
0.918	0.0025
0.9185	0.0025
0.919	0.0025
0.9195	0.0025
0.92	0.0025
0.9205	0.0025
0.921	0.0025
0.9215	0.0025
0.922	0.0025
0.9225	0.0025
0.923	0.0025
0.9235	0.0025
0.924	0.0025
0.9245	0.0025
0.925	0.0025
0.9255	0.0025
0.926	0.0025
0.9265	0.0025
0.927	0.0025
0.9275	0.0025
0.928	0.0025
0.9285	0.0025
0.929	0.0025
0.9295	0.0025
0.93	0.0025
0.9305	0.0025
0.931	0.0025
0.9315	0.0025
0.932	0.0025
0.9325	0.0025
0.933	0.0025
0.9335	0.0025
0.934	0.0025
0.9345	0.0025
0.935	0.0025
0.9355	0.0025
0.936	0.0025
0.9365	0.0025
0.937	0.0025
0.9375	0.0025
0.938	0.0025
0.9385	0.0025
0.939	0.0025
0.9395	0.0025
0.94	0.0025
0.9405	0.0025
0.941	0.0025
0.9415	0.0025
0.942	0.0025
0.9425	0.0025
0.943	0.0025
0.9435	0.0025
0.944	0.0025
0.9445	0.0025
0.945	0.0025
0.9455	0.0025
0.946	0.0025
0.9465	0.0025
0.947	0.0025
0.9475	0.0025
0.948	0.0025
0.9485	0.0025
0.949	0.0025
0.9495	0.0025
0.95	0.0025
0.9505	0.0025
0.951	0.0025
0.9515	0.0025
0.952	0.0025
0.9525	0.0025
0.953	0.0025
0.9535	0.0025
0.954	0.0025
0.9545	0.0025
0.955	0.0025
0.9555	0.0025
0.956	0.0025
0.9565	0.0025
0.957	0.0025
0.9575	0.0025
0.958	0.0025
0.9585	0.0025
0.959	0.0025
0.9595	0.0025
0.96	0.0025
0.9605	0.0025
0.961	0.0025
0.9615	0.0025
0.962	0.0025
0.9625	0.0025
0.963	0.0025
0.9635	0.0025
0.964	0.0025
0.9645	0.0025
0.965	0.0025
0.9655	0.0025
0.966	0.0025
0.9665	0.0025
0.967	0.0025
0.9675	0.0025
0.968	0.0025
0.9685	0.0025
0.969	0.0025
0.9695	0.0025
0.97	0.0025
0.9705	0.0025
0.971	0.0025
0.9715	0.0025
0.972	0.0025
0.9725	0.0025
0.973	0.0025
0.9735	0.0025
0.974	0.0025
0.9745	0.0025
0.975	0.0025
0.9755	0.0025
0.976	0.0025
0.9765	0.0025
0.977	0.0025
0.9775	0.0025
0.978	0.0025
0.9785	0.0025
0.979	0.0025
0.9795	0.0025
0.98	0.0025
0.9805	0.0025
0.981	0.0025
0.9815	0.0025
0.982	0.0025
0.9825	0.0025
0.983	0.0025
0.9835	0.0025
0.984	0.0025
0.9845	0.0025
0.985	0.0025
0.9855	0.0025
0.986	0.0025
0.9865	0.0025
0.987	0.0025
0.9875	0.0025
0.988	0.0025
0.9885	0.0025
0.989	0.0025
0.9895	0.0025
0.99	0.0025
0.9905	0.0025
0.991	0.0025
0.9915	0.0025
0.992	0.0025
0.9925	0.0025
0.993	0.0025
0.9935	0.0025
0.994	0.0025
0.9945	0.0025
0.995	0.0025
0.9955	0.0025
0.996	0.0025
0.9965	0.0025
0.997	0.0025
0.9975	0.0025
0.998	0.0025
0.9985	0.0025
0.999	0.0025
0.9995	0.0025
1	0.0025


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-08_fractional_Theta_adaptive_error_diff_not_on_ref_time_steps_full.dat <==
0	0.0001
0.0001	0.0001
0.0002	0.0001
0.0003	0.0001
0.0004	0.0001
0.0005	0.0001
0.0006	0.0001
0.0007	0.0001
0.0008	0.0001
0.0009	0.0001
0.001	0.0001
0.0011	0.0001
0.0012	0.0001
0.0013	0.0001
0.0014	0.0001
0.0015	0.0001
0.0016	0.0001
0.0017	0.0001
0.0018	0.0001
0.0019	0.0001
0.002	0.0001
0.0021	0.0001
0.0022	0.0001
0.0023	0.0001
0.0024	0.0001
0.0025	0.0001
0.0026	0.0001
0.0027	0.0001
0.0028	0.0001
0.0029	0.0001
0.003	0.0001
0.0031	0.0001
0.0032	0.0001
0.0033	0.0001
0.0034	0.0001
0.0035	0.0001
0.0036	0.0001
0.0037	0.0001
0.0038	0.0001
0.0039	0.0001
0.004	0.0001
0.0041	0.0001
0.0042	0.0001
0.0043	0.0001
0.0044	0.0001
0.0045	0.0001
0.0046	0.0001
0.0047	0.0001
0.0048	0.0001
0.0049	0.0001
0.005	0.0001
0.0051	0.0001
0.0052	0.0001
0.0053	0.0001
0.0054	0.0001
0.0055	0.0001
0.0056	0.0001
0.0057	0.0001
0.0058	0.0001
0.0059	0.0001
0.006	0.0001
0.0061	0.0001
0.0062	0.0001
0.0063	0.0001
0.0064	0.0001
0.0065	0.0001
0.0066	0.0001
0.0067	0.0001
0.0068	0.0001
0.0069	0.0001
0.007	0.0001
0.0071	0.0001
0.0072	0.0001
0.0073	0.0001
0.0074	0.0001
0.0075	0.0001
0.0076	0.0001
0.0077	0.0001
0.0078	0.0001
0.0079	0.0001
0.008	0.0001
0.0081	0.0001
0.0082	0.0001
0.0083	0.0001
0.0084	0.0001
0.0085	0.0001
0.0086	0.0001
0.0087	0.0001
0.0088	0.0001
0.0089	0.0001
0.009	0.0001
0.0091	0.0001
0.0092	0.0001
0.0093	0.0001
0.0094	0.0001
0.0095	0.0001
0.0096	0.0001
0.0097	0.0001
0.0098	0.0001
0.0099	0.0001
0.01	0.0001
0.0101	0.0001
0.0102	0.0001
0.0103	0.0001
0.0104	0.0001
0.0105	0.0001
0.0106	0.0001
0.0107	0.0001
0.0108	0.0001
0.0109	0.0001
0.011	0.0001
0.0111	0.0001
0.0112	0.0001
0.0113	0.0001
0.0114	0.0001
0.0115	0.0001
0.0116	0.0001
0.0117	0.0001
0.0118	0.0001
0.0119	0.0001
0.012	0.0001
0.0121	0.0001
0.0122	0.0001
0.0123	0.0001
0.0124	0.0001
0.0125	0.0001
0.0126	0.0001
0.0127	0.0001
0.0128	0.0001
0.0129	0.0001
0.013	0.0001
0.0131	0.0001
0.0132	0.0001
0.0133	0.0001
0.0134	0.0001
0.0135	0.0001
0.0136	0.0001
0.0137	0.0001
0.0138	0.0001
0.0139	0.0001
0.014	0.0001
0.0141	0.0001
0.0142	0.0001
0.0143	0.0001
0.0144	0.0001
0.0145	0.0001
0.0146	0.0001
0.0147	0.0001
0.0148	0.0001
0.0149	0.0001
0.015	0.0001
0.0151	0.0001
0.0152	0.0001
0.0153	0.0001
0.0154	0.0001
0.0155	0.0001
0.0156	0.0001
0.0157	0.0001
0.0158	0.0001
0.0159	0.0001
0.016	0.0001
0.0161	0.0001
0.0162	0.0001
0.0163	0.0001
0.0164	0.0001
0.0165	0.0001
0.0166	0.0001
0.0167	0.0001
0.0168	0.0001
0.0169	0.0001
0.017	0.0001
0.0171	0.0001
0.0172	0.0001
0.0173	0.0001
0.0174	0.0001
0.0175	0.0001
0.0176	0.0001
0.0177	0.0001
0.0178	0.0001
0.0179	0.0001
0.018	0.0001
0.0181	0.0001
0.0182	0.0001
0.0183	0.0001
0.0184	0.0001
0.0185	0.0001
0.0186	0.0001
0.0187	0.0001
0.0188	0.0001
0.0189	0.0001
0.019	0.0001
0.0191	0.0001
0.0192	0.0001
0.0193	0.0001
0.0194	0.0001
0.0195	0.0001
0.0196	0.0001
0.0197	0.0001
0.0198	0.0001
0.0199	0.0001
0.02	0.0001
0.0201	0.0001
0.0202	0.0001
0.0203	0.0001
0.0204	0.0001
0.0205	0.0001
0.0206	0.0001
0.0207	0.0001
0.0208	0.0001
0.0209	0.0001
0.021	0.0001
0.0211	0.0001
0.0212	0.0001
0.0213	0.0001
0.0214	0.0001
0.0215	0.0001
0.0216	0.0001
0.0217	0.0001
0.0218	0.0001
0.0219	0.0001
0.022	0.0001
0.0221	0.0001
0.0222	0.0001
0.0223	0.0001
0.0224	0.0001
0.0225	0.0001
0.0226	0.0001
0.0227	0.0001
0.0228	0.0001
0.0229	0.0001
0.023	0.0001
0.0231	0.0001
0.0232	0.0001
0.0233	0.0001
0.0234	0.0001
0.0235	0.0001
0.0236	0.0001
0.0237	0.0001
0.0238	0.0001
0.0239	0.0001
0.024	0.0001
0.0241	0.0001
0.0242	0.0001
0.0243	0.0001
0.0244	0.0001
0.0245	0.0001
0.0246	0.0001
0.0247	0.0001
0.0248	0.0001
0.0249	0.0001
0.025	0.0001
0.0251	0.0001
0.0252	0.0001
0.0253	0.0001
0.0254	0.0001
0.0255	0.0001
0.0256	0.0001
0.0257	0.0001
0.0258	0.0001
0.0259	0.0001
0.026	0.0001
0.0261	0.0001
0.0262	0.0001
0.0263	0.0001
0.0264	0.0001
0.0265	0.0001
0.0266	0.0001
0.0267	0.0001
0.0268	0.0001
0.0269	0.0001
0.027	0.0001
0.0271	0.0001
0.0272	0.0001
0.0273	0.0001
0.0274	0.0001
0.0275	0.0001
0.0276	0.0001
0.0277	0.0001
0.0278	0.0001
0.0279	0.0001
0.028	0.0001
0.0281	0.0001
0.0282	0.0001
0.0283	0.0001
0.0284	0.0001
0.0285	0.0001
0.0286	0.0001
0.0287	0.0001
0.0288	0.0001
0.0289	0.0001
0.029	0.0001
0.0291	0.0001
0.0292	0.0001
0.0293	0.0001
0.0294	0.0001
0.0295	0.0001
0.0296	0.0001
0.0297	0.0001
0.0298	0.0001
0.0299	0.0001
0.03	0.0001
0.0301	0.0001
0.0302	0.0001
0.0303	0.0001
0.0304	0.0001
0.0305	0.0001
0.0306	0.0001
0.0307	0.0001
0.0308	0.0001
0.0309	0.0001
0.031	0.0001
0.0311	0.0001
0.0312	0.0001
0.0313	0.0001
0.0314	0.0001
0.0315	0.0001
0.0316	0.0001
0.0317	0.0001
0.0318	0.0001
0.0319	0.0001
0.032	0.0001
0.0321	0.0001
0.0322	0.0001
0.0323	0.0001
0.0324	0.0001
0.0325	0.0001
0.0326	0.0001
0.0327	0.0001
0.0328	0.0001
0.0329	0.0001
0.033	0.0001
0.0331	0.0001
0.0332	0.0001
0.0333	0.0001
0.0334	0.0001
0.0335	0.0001
0.0336	0.0001
0.0337	0.0001
0.0338	0.0001
0.0339	0.0001
0.034	0.0001
0.0341	0.0001
0.0342	0.0001
0.0343	0.0001
0.0344	0.0001
0.0345	0.0001
0.0346	0.0001
0.0347	0.0001
0.0348	0.0001
0.0349	0.0001
0.035	0.0001
0.0351	0.0001
0.0352	0.0001
0.0353	0.0001
0.0354	0.0001
0.0355	0.0001
0.0356	0.0001
0.0357	0.0001
0.0358	0.0001
0.0359	0.0001
0.036	0.0001
0.0361	0.0001
0.0362	0.0001
0.0363	0.0001
0.0364	0.0001
0.0365	0.0001
0.0366	0.0001
0.0367	0.0001
0.0368	0.0001
0.0369	0.0001
0.037	0.0001
0.0371	0.0001
0.0372	0.0001
0.0373	0.0001
0.0374	0.0001
0.0375	0.0001
0.0376	0.0001
0.0377	0.0001
0.0378	0.0001
0.0379	0.0001
0.038	0.0001
0.0381	0.0001
0.0382	0.0001
0.0383	0.0001
0.0384	0.0001
0.0385	0.0001
0.0386	0.0001
0.0387	0.0001
0.0388	0.0001
0.0389	0.0001
0.039	0.0001
0.0391	0.0001
0.0392	0.0001
0.0393	0.0001
0.0394	0.0001
0.0395	0.0001
0.0396	0.0001
0.0397	0.0001
0.0398	0.0001
0.0399	0.0001
0.04	0.0001
0.0401	0.0001
0.0402	0.0001
0.0403	0.0001
0.0404	0.0001
0.0405	0.0001
0.0406	0.0001
0.0407	0.0001
0.0408	0.0001
0.0409	0.0001
0.041	0.0001
0.0411	0.0001
0.0412	0.0001
0.0413	0.0001
0.0414	0.0001
0.0415	0.0001
0.0416	0.0001
0.0417	0.0001
0.0418	0.0001
0.0419	0.0001
0.042	0.0001
0.0421	0.0001
0.0422	0.0001
0.0423	0.0001
0.0424	0.0001
0.0425	0.0001
0.0426	0.0001
0.0427	0.0001
0.0428	0.0001
0.0429	0.0001
0.043	0.0001
0.0431	0.0001
0.0432	0.0001
0.0433	0.0001
0.0434	0.0001
0.0435	0.0001
0.0436	0.0001
0.0437	0.0001
0.0438	0.0001
0.0439	0.0001
0.044	0.0001
0.0441	0.0001
0.0442	0.0001
0.0443	0.0001
0.0444	0.0001
0.0445	0.0001
0.0446	0.0001
0.0447	0.0001
0.0448	0.0001
0.0449	0.0001
0.045	0.0001
0.0451	0.0001
0.0452	0.0001
0.0453	0.0001
0.0454	0.0001
0.0455	0.0001
0.0456	0.0001
0.0457	0.0001
0.0458	0.0001
0.0459	0.0001
0.046	0.0001
0.0461	0.0001
0.0462	0.0001
0.0463	0.0001
0.0464	0.0001
0.0465	0.0001
0.0466	0.0001
0.0467	0.0001
0.0468	0.0001
0.0469	0.0001
0.047	0.0001
0.0471	0.0001
0.0472	0.0001
0.0473	0.0001
0.0474	0.0001
0.0475	0.0001
0.0476	0.0001
0.0477	0.0001
0.0478	0.0001
0.0479	0.0001
0.048	0.0001
0.0481	0.0001
0.0482	0.0001
0.0483	0.0001
0.0484	0.0001
0.0485	0.0001
0.0486	0.0001
0.0487	0.0001
0.0488	0.0001
0.0489	0.0001
0.049	0.0001
0.0491	0.0001
0.0492	0.0001
0.0493	0.0001
0.0494	0.0001
0.0495	0.0001
0.0496	0.0001
0.0497	0.0001
0.0498	0.0001
0.0499	0.0001
0.05	0.0001
0.0501	0.0001
0.0502	0.0001
0.0503	0.0001
0.0504	0.0001
0.0505	0.0001
0.0506	0.0001
0.0507	0.0001
0.0508	0.0001
0.0509	0.0001
0.051	0.0001
0.0511	0.0001
0.0512	0.0001
0.0513	0.0001
0.0514	0.0001
0.0515	0.0001
0.0516	0.0001
0.0517	0.0001
0.0518	0.0001
0.0519	0.0001
0.052	0.0001
0.0521	0.0001
0.0522	0.0001
0.0523	0.0001
0.0524	0.0001
0.0525	0.0001
0.0526	0.0001
0.0527	0.0001
0.0528	0.0001
0.0529	0.0001
0.053	0.0001
0.0531	0.0001
0.0532	0.0001
0.0533	0.0001
0.0534	0.0001
0.0535	0.0001
0.0536	0.0001
0.0537	0.0001
0.0538	0.0001
0.0539	0.0001
0.054	0.0001
0.0541	0.0001
0.0542	0.0001
0.0543	0.0001
0.0544	0.0001
0.0545	0.0001
0.0546	0.0001
0.0547	0.0001
0.0548	0.0001
0.0549	0.0001
0.055	0.000112311
0.0551123	0.000112311
0.0552246	0.000112311
0.0553369	0.000112311
0.0554492	0.000112311
0.0555616	0.000112311
0.0556739	0.000112311
0.0557862	0.000112311
0.0558985	0.000112311
0.0560108	0.000112311
0.0561231	0.000112311
0.0562354	0.000112311
0.0563477	0.000112311
0.05646	0.000112311
0.0565724	0.000112311
0.0566847	0.000112311
0.056797	0.000112311
0.0569093	0.000112311
0.0570216	0.000112311
0.0571339	0.000112311
0.0572462	0.000112311
0.0573585	0.000112311
0.0574708	2.91622e-05
0.0575	0.000127226
0.0576272	0.000127226
0.0577545	0.000127226
0.0578817	0.000127226
0.0580089	0.000127226
0.0581361	0.000127226
0.0582634	0.000127226
0.0583906	0.000127226
0.0585178	0.000127226
0.058645	0.000127226
0.0587723	0.000127226
0.0588995	0.000127226
0.0590267	0.000127226
0.0591539	0.000127226
0.0592812	0.000127226
0.0594084	0.000127226
0.0595356	0.000127226
0.0596628	0.000127226
0.0597901	0.000127226
0.0599173	8.26972e-05
0.06	0.000143599
0.0601436	0.000143599
0.0602872	0.000143599
0.0604308	0.000143599
0.0605744	0.000143599
0.060718	0.000143599
0.0608616	0.000143599
0.0610052	0.000143599
0.0611488	0.000143599
0.0612924	0.000143599
0.061436	0.000143599
0.0615796	0.000143599
0.0617232	0.000143599
0.0618668	0.000143599
0.0620104	0.000143599
0.062154	0.000143599
0.0622976	0.000143599
0.0624412	5.88219e-05
0.0625	0.000162412
0.0626624	0.000162412
0.0628248	0.000162412
0.0629872	0.000162412
0.0631496	0.000162412
0.0633121	0.000162412
0.0634745	0.000162412
0.0636369	0.000162412
0.0637993	0.000162412
0.0639617	0.000162412
0.0641241	0.000162412
0.0642865	0.000162412
0.0644489	0.000162412
0.0646114	0.000162412
0.0647738	0.000162412
0.0649362	6.38252e-05
0.065	0.000183506
0.0651835	0.000183506
0.065367	0.000183506
0.0655505	0.000183506
0.065734	0.000183506
0.0659175	0.000183506
0.066101	0.000183506
0.0662845	0.000183506
0.0664681	0.000183506
0.0666516	0.000183506
0.0668351	0.000183506
0.0670186	0.000183506
0.0672021	0.000183506
0.0673856	0.000114416
0.0675	0.000207029
0.067707	0.000207029
0.0679141	0.000207029
0.0681211	0.000207029
0.0683281	0.000207029
0.0685351	0.000207029
0.0687422	0.000207029
0.0689492	0.000207029
0.0691562	0.000207029
0.0693633	0.000207029
0.0695703	0.000207029
0.0697773	0.000207029
0.0699843	1.56559e-05
0.07	0.000234486
0.0702345	0.000234486
0.070469	0.000234486
0.0707035	0.000234486
0.0709379	0.000234486
0.0711724	0.000234486
0.0714069	0.000234486
0.0716414	0.000234486
0.0718759	0.000234486
0.0721104	0.000234486
0.0723449	0.000155144
0.0725	0.000263716
0.0727637	0.000263716
0.0730274	0.000263716
0.0732911	0.000263716
0.0735549	0.000263716
0.0738186	0.000263716
0.0740823	0.000263716
0.074346	0.000263716
0.0746097	0.000263716
0.0748734	0.000126553
0.075	0.000297862
0.0752979	0.000297862
0.0755957	0.000297862
0.0758936	0.000297862
0.0761914	0.000297862
0.0764893	0.000297862
0.0767872	0.000297862
0.077085	0.000297862
0.0773829	0.000117107
0.0775	0.000336055
0.0778361	0.000336055
0.0781721	0.000336055
0.0785082	0.000336055
0.0788442	0.000336055
0.0791803	0.000336055
0.0795163	0.000336055
0.0798524	0.000147615
0.08	0.000378456
0.0803785	0.000378456
0.0807569	0.000378456
0.0811354	0.000378456
0.0815138	0.000378456
0.0818923	0.000378456
0.0822707	0.000229263
0.0825	0.000425236
0.0829252	0.000425236
0.0833505	0.000425236
0.0837757	0.000425236
0.0842009	0.000425236
0.0846262	0.000373821
0.085	0.000373821
0.0853738	0.000373821
0.0857476	0.000373821
0.0861215	0.000373821
0.0864953	0.000373821
0.0868691	0.000373821
0.0872429	0.000257073
0.0875	0.000536904
0.0880369	0.000536904
0.0885738	0.000536904
0.0891107	0.000536904
0.0896476	0.000352386
0.09	0.000600571
0.0906006	0.000600571
0.0912011	0.000600571
0.0918017	0.000600571
0.0924023	9.77166e-05
0.0925	0.000676421
0.0931764	0.000676421
0.0938528	0.000676421
0.0945293	0.000470736
0.095	0.000747886
0.0957479	0.000747886
0.0964958	0.000747886
0.0972437	0.000256342
0.0975	0.000836447
0.0983364	0.000836447
0.0991729	0.000452092
0.099625	0.000375014
0.1	0.000559177
0.100559	0.0001
0.100659	0.0001
0.100759	0.0001
0.100859	0.0001
0.100959	0.0001
0.101059	0.0001
0.101159	0.0001
0.101259	0.0001
0.101359	0.0001
0.101459	0.0001
0.101559	0.0001
0.101659	0.0001
0.101759	0.0001
0.101859	0.0001
0.101959	0.0001
0.102059	0.0001
0.102159	0.0001
0.102259	0.0001
0.102359	0.0001
0.102459	4.08229e-05
0.1025	0.0001
0.1026	0.0001
0.1027	0.0001
0.1028	0.0001
0.1029	0.0001
0.103	0.0001
0.1031	0.0001
0.1032	0.0001
0.1033	0.0001
0.1034	0.0001
0.1035	0.0001
0.1036	0.0001
0.1037	0.0001
0.1038	0.0001
0.1039	0.0001
0.104	0.0001
0.1041	0.0001
0.1042	0.0001
0.1043	0.0001
0.1044	0.0001
0.1045	0.0001
0.1046	0.0001
0.1047	0.0001
0.1048	0.0001
0.1049	0.0001
0.105	0.0001
0.1051	0.0001
0.1052	0.0001
0.1053	0.0001
0.1054	0.0001
0.1055	0.0001
0.1056	0.0001
0.1057	0.0001
0.1058	0.0001
0.1059	0.0001
0.106	0.0001
0.1061	0.0001
0.1062	0.0001
0.1063	0.0001
0.1064	0.0001
0.1065	0.0001
0.1066	0.0001
0.1067	0.0001
0.1068	0.0001
0.1069	0.0001
0.107	0.0001
0.1071	0.0001
0.1072	0.0001
0.1073	0.0001
0.1074	0.0001
0.1075	0.0001
0.1076	0.0001
0.1077	0.0001
0.1078	0.0001
0.1079	0.0001
0.108	0.0001
0.1081	0.0001
0.1082	0.0001
0.1083	0.0001
0.1084	0.0001
0.1085	0.0001
0.1086	0.0001
0.1087	0.0001
0.1088	0.0001
0.1089	0.0001
0.109	0.0001
0.1091	0.0001
0.1092	0.0001
0.1093	0.0001
0.1094	0.0001
0.1095	0.0001
0.1096	0.0001
0.1097	0.0001
0.1098	0.0001
0.1099	0.0001
0.11	0.0001
0.1101	0.0001
0.1102	0.0001
0.1103	0.0001
0.1104	0.0001
0.1105	0.0001
0.1106	0.0001
0.1107	0.0001
0.1108	0.0001
0.1109	0.0001
0.111	0.0001
0.1111	0.0001
0.1112	0.0001
0.1113	0.0001
0.1114	0.0001
0.1115	0.0001
0.1116	0.0001
0.1117	0.0001
0.1118	0.0001
0.1119	0.0001
0.112	0.0001
0.1121	0.0001
0.1122	0.0001
0.1123	0.0001
0.1124	0.0001
0.1125	0.0001
0.1126	0.0001
0.1127	0.0001
0.1128	0.0001
0.1129	0.0001
0.113	0.0001
0.1131	0.0001
0.1132	0.0001
0.1133	0.0001
0.1134	0.0001
0.1135	0.0001
0.1136	0.0001
0.1137	0.0001
0.1138	0.0001
0.1139	0.0001
0.114	0.0001
0.1141	0.0001
0.1142	0.0001
0.1143	0.0001
0.1144	0.0001
0.1145	0.0001
0.1146	0.0001
0.1147	0.0001
0.1148	0.0001
0.1149	0.0001
0.115	0.0001
0.1151	0.0001
0.1152	0.0001
0.1153	0.0001
0.1154	0.0001
0.1155	0.0001
0.1156	0.0001
0.1157	0.0001
0.1158	0.0001
0.1159	0.0001
0.116	0.0001
0.1161	0.0001
0.1162	0.0001
0.1163	0.0001
0.1164	0.0001
0.1165	0.0001
0.1166	0.0001
0.1167	0.0001
0.1168	0.0001
0.1169	0.0001
0.117	0.0001
0.1171	0.0001
0.1172	0.0001
0.1173	0.0001
0.1174	0.0001
0.1175	0.0001
0.1176	0.0001
0.1177	0.0001
0.1178	0.0001
0.1179	0.0001
0.118	0.000156741
0.118157	0.000100014
0.118257	0.000100014
0.118357	0.0001
0.118457	0.0001
0.118557	0.0001
0.118657	0.0001
0.118757	0.0001
0.118857	0.0001
0.118957	0.0001
0.119057	0.0001
0.119157	0.0001
0.119257	0.0001
0.119357	0.0001
0.119457	0.0001
0.119557	0.0001
0.119657	0.0001
0.119757	0.0001
0.119857	0.0001
0.119957	4.32317e-05
0.12	0.0001
0.1201	0.0001
0.1202	0.0001
0.1203	0.0001
0.1204	0.0001
0.1205	0.0001
0.1206	0.0001
0.1207	0.0001
0.1208	0.0001
0.1209	0.0001
0.121	0.0001
0.1211	0.0001
0.1212	0.0001
0.1213	0.0001
0.1214	0.0001
0.1215	0.0001
0.1216	0.0001
0.1217	0.0001
0.1218	0.0001
0.1219	0.0001
0.122	0.0001
0.1221	0.0001
0.1222	0.0001
0.1223	0.0001
0.1224	0.0001
0.1225	0.0001
0.1226	0.0001
0.1227	0.0001
0.1228	0.0001
0.1229	0.0001
0.123	0.0001
0.1231	0.0001
0.1232	0.0001
0.1233	0.0001
0.1234	0.0001
0.1235	0.0001
0.1236	0.0001
0.1237	0.0001
0.1238	0.0001
0.1239	0.0001
0.124	0.0001
0.1241	0.0001
0.1242	0.0001
0.1243	0.0001
0.1244	0.0001
0.1245	0.0001
0.1246	0.0001
0.1247	0.0001
0.1248	0.0001
0.1249	0.0001
0.125	0.0001
0.1251	0.0001
0.1252	0.0001
0.1253	0.0001
0.1254	0.0001
0.1255	0.0001
0.1256	0.0001
0.1257	0.0001
0.1258	0.0001
0.1259	0.0001
0.126	0.0001
0.1261	0.0001
0.1262	0.0001
0.1263	0.0001
0.1264	0.0001
0.1265	0.0001
0.1266	0.0001
0.1267	0.0001
0.1268	0.0001
0.1269	0.0001
0.127	0.0001
0.1271	0.0001
0.1272	0.0001
0.1273	0.0001
0.1274	0.0001
0.1275	0.0001
0.1276	0.0001
0.1277	0.0001
0.1278	0.0001
0.1279	0.0001
0.128	0.0001
0.1281	0.0001
0.1282	0.0001
0.1283	0.0001
0.1284	0.0001
0.1285	0.0001
0.1286	0.0001
0.1287	0.0001
0.1288	0.0001
0.1289	0.0001
0.129	0.0001
0.1291	0.0001
0.1292	0.0001
0.1293	0.0001
0.1294	0.0001
0.1295	0.0001
0.1296	0.0001
0.1297	0.0001
0.1298	0.0001
0.1299	0.0001
0.13	0.0001
0.1301	0.0001
0.1302	0.0001
0.1303	0.0001
0.1304	0.0001
0.1305	0.0001
0.1306	0.0001
0.1307	0.0001
0.1308	0.0001
0.1309	0.0001
0.131	0.0001
0.1311	0.0001
0.1312	0.0001
0.1313	0.0001
0.1314	0.0001
0.1315	0.0001
0.1316	0.0001
0.1317	0.0001
0.1318	0.0001
0.1319	0.0001
0.132	0.0001
0.1321	0.0001
0.1322	0.0001
0.1323	0.0001
0.1324	0.0001
0.1325	0.0001
0.1326	0.0001
0.1327	0.0001
0.1328	0.0001
0.1329	0.0001
0.133	0.0001
0.1331	0.0001
0.1332	0.0001
0.1333	0.0001
0.1334	0.0001
0.1335	0.0001
0.1336	0.0001
0.1337	0.0001
0.1338	0.0001
0.1339	0.0001
0.134	0.0001
0.1341	0.0001
0.1342	0.0001
0.1343	0.0001
0.1344	0.0001
0.1345	0.0001
0.1346	0.0001
0.1347	0.0001
0.1348	0.0001
0.1349	0.0001
0.135	0.0001
0.1351	0.0001
0.1352	0.0001
0.1353	0.0001
0.1354	0.0001
0.1355	0.0001
0.1356	0.0001
0.1357	0.0001
0.1358	0.0001
0.1359	0.0001
0.136	0.0001
0.1361	0.0001
0.1362	0.0001
0.1363	0.0001
0.1364	0.0001
0.1365	0.0001
0.1366	0.0001
0.1367	0.0001
0.1368	0.0001
0.1369	0.0001
0.137	0.0001
0.1371	0.0001
0.1372	0.0001
0.1373	0.0001
0.1374	0.0001
0.1375	0.0001
0.1376	0.0001
0.1377	0.0001
0.1378	0.0001
0.1379	0.0001
0.138	0.0001
0.1381	0.0001
0.1382	0.0001
0.1383	0.0001
0.1384	0.0001
0.1385	0.0001
0.1386	0.0001
0.1387	0.0001
0.1388	0.0001
0.1389	0.0001
0.139	0.0001
0.1391	0.0001
0.1392	0.0001
0.1393	0.0001
0.1394	0.0001
0.1395	0.0001
0.1396	0.0001
0.1397	0.0001
0.1398	0.0001
0.1399	0.0001
0.14	0.0001
0.1401	0.0001
0.1402	0.0001
0.1403	0.0001
0.1404	0.0001
0.1405	0.0001
0.1406	0.0001
0.1407	0.0001
0.1408	0.0001
0.1409	0.0001
0.141	0.0001
0.1411	0.0001
0.1412	0.0001
0.1413	0.0001
0.1414	0.0001
0.1415	0.0001
0.1416	0.0001
0.1417	0.0001
0.1418	0.0001
0.1419	0.0001
0.142	0.0001
0.1421	0.0001
0.1422	0.0001
0.1423	0.0001
0.1424	0.0001
0.1425	0.0001
0.1426	0.0001
0.1427	0.0001
0.1428	0.0001
0.1429	0.0001
0.143	0.0001
0.1431	0.0001
0.1432	0.0001
0.1433	0.0001
0.1434	0.0001
0.1435	0.0001
0.1436	0.0001
0.1437	0.0001
0.1438	0.0001
0.1439	0.0001
0.144	0.0001
0.1441	0.0001
0.1442	0.0001
0.1443	0.0001
0.1444	0.0001
0.1445	0.0001
0.1446	0.0001
0.1447	0.0001
0.1448	0.0001
0.1449	0.0001
0.145	0.000105435
0.145105	0.000105435
0.145211	0.000105435
0.145316	0.000105435
0.145422	0.000105435
0.145527	0.000105435
0.145633	0.000105435
0.145738	0.000105435
0.145843	0.000105435
0.145949	0.000105435
0.146054	0.000105435
0.14616	0.000105435
0.146265	0.000105435
0.146371	0.000105435
0.146476	0.000105435
0.146582	0.000105435
0.146687	0.000105435
0.146792	0.000105435
0.146898	0.000105435
0.147003	0.000105435
0.147109	0.000105435
0.147214	0.000105435
0.14732	0.000105435
0.147425	7.49946e-05
0.1475	0.000126311
0.147626	0.000126311
0.147753	0.000126311
0.147879	0.000126311
0.148005	0.000126311
0.148132	0.000126311
0.148258	0.000126311
0.148384	0.000126311
0.14851	0.000126311
0.148637	0.000126311
0.148763	0.000126311
0.148889	0.000126311
0.149016	0.000126311
0.149142	0.000126311
0.149268	0.000126311
0.149395	0.000126311
0.149521	0.000126311
0.149647	0.000126311
0.149774	0.000126311
0.1499	0.000100096
0.15	0.000151344
0.150151	0.000151344
0.150303	0.000151344
0.150454	0.000151344
0.150605	0.000151344
0.150757	0.000151344
0.150908	0.000151344
0.151059	0.000151344
0.151211	0.000151344
0.151362	0.000151344
0.151513	0.000151344
0.151665	0.000151344
0.151816	0.000151344
0.151967	0.000151344
0.152119	0.000151344
0.15227	0.000151344
0.152422	7.8491e-05
0.1525	0.000182056
0.152682	0.000182056
0.152864	0.000182056
0.153046	0.000182056
0.153228	0.000182056
0.15341	0.000182056
0.153592	0.000182056
0.153774	0.000182056
0.153956	0.000182056
0.154139	0.000182056
0.154321	0.000182056
0.154503	0.000182056
0.154685	0.000182056
0.154867	0.000133278
0.155	0.000218848
0.155219	0.000218848
0.155438	0.000218848
0.155657	0.000218848
0.155875	0.000218848
0.156094	0.000218848
0.156313	0.000218848
0.156532	0.000161132
0.156693	0.000161132
0.156854	0.0001
0.156954	0.0001
0.157054	0.0001
0.157154	0.0001
0.157254	0.0001
0.157354	0.0001
0.157454	4.57976e-05
0.1575	0.0001
0.1576	0.0001
0.1577	0.0001
0.1578	0.0001
0.1579	0.0001
0.158	0.0001
0.1581	0.0001
0.1582	0.0001
0.1583	0.0001
0.1584	0.0001
0.1585	0.0001
0.1586	0.0001
0.1587	0.0001
0.1588	0.0001
0.1589	0.000114916
0.159015	0.000114916
0.15913	0.000114916
0.159245	0.000114916
0.15936	0.000233307
0.159593	0.000173688
0.159767	0.000173688
0.15994	5.96529e-05
0.16	0.000157714
0.160158	0.000157714
0.160315	0.000157714
0.160473	0.000157714
0.160631	0.000157714
0.160789	0.000157714
0.160946	0.000157714
0.161104	0.000157714
0.161262	0.000157714
0.161419	0.000157714
0.161577	0.000157714
0.161735	0.000157714
0.161893	0.000157714
0.16205	0.000157714
0.162208	0.000157714
0.162366	0.000134296
0.1625	0.000223373
0.162723	0.000223373
0.162947	0.000223373
0.16317	0.000223373
0.163393	0.000223373
0.163617	0.000223373
0.16384	0.000223373
0.164064	0.000223373
0.164287	0.0001
0.164387	0.000125697
0.164513	0.000125697
0.164638	0.0001
0.164738	0.0001
0.164838	0.0001
0.164938	6.1624e-05
0.165	0.0001
0.1651	0.0001
0.1652	0.0001
0.1653	0.0001
0.1654	0.0001
0.1655	0.0001
0.1656	0.0001
0.1657	0.0001
0.1658	0.0001
0.1659	0.0001
0.166	0.0001
0.1661	0.0001
0.1662	0.0001
0.1663	0.0001
0.1664	0.0001
0.1665	0.0001
0.1666	0.0001
0.1667	0.000130528
0.166831	0.000130528
0.166961	0.000130528
0.167092	0.000200695
0.167292	0.00020772
0.1675	0.000396548
0.167897	0.000396548
0.168293	0.000396548
0.16869	0.0001
0.16879	0.0001
0.16889	0.0001
0.16899	0.0001
0.16909	0.0001
0.16919	0.0001
0.16929	0.0001
0.16939	0.0001
0.16949	0.0001
0.16959	0.0001
0.16969	0.0001
0.16979	0.0001
0.16989	0.0001
0.16999	1.0356e-05
0.17	0.0001
0.1701	0.0001
0.1702	0.0001
0.1703	0.0001
0.1704	0.0001
0.1705	0.0001
0.1706	0.0001
0.1707	0.0001
0.1708	0.0001
0.1709	0.0001
0.171	0.000184638
0.171185	0.000184638
0.171369	0.000184638
0.171554	0.000564601
0.172119	0.000381486
0.1725	0.0001
0.1726	0.00019468
0.172795	0.000101706
0.172896	0.0001
0.172996	0.0001
0.173096	0.0001
0.173196	0.0001
0.173296	0.0001
0.173396	0.0001
0.173496	0.0001
0.173596	0.0001
0.173696	0.0001
0.173796	0.0001
0.173896	0.000112256
0.174009	0.000112256
0.174121	0.000112256
0.174233	0.000112256
0.174345	0.000189604
0.174535	0.000189604
0.174725	0.000189604
0.174914	8.57767e-05
0.175	0.000347044
0.175347	0.000621939
0.175969	0.000422363
0.176391	0.000422363
0.176814	0.000422363
0.177236	0.000263927
0.1775	0.000490269
0.17799	0.000490269
0.178481	0.000490269
0.178971	0.000993788
0.179965	3.54062e-05
0.18	0.00187628
0.181876	0.000623724
0.1825	0.00165149
0.184151	0.000848508
0.185	0.00180796
0.186808	0.00069204
0.1875	0.00223674
0.189737	0.000263256
0.19	0.0025
0.1925	0.0025
0.195	0.0025
0.1975	0.0025
0.2	0.0025
0.2025	0.0025
0.205	0.0025
0.2075	0.0025
0.21	0.0025
0.2125	0.0025
0.215	0.0025
0.2175	0.0025
0.22	0.0025
0.2225	0.0025
0.225	0.0025
0.2275	0.0025
0.23	0.0025
0.2325	0.0025
0.235	0.0025
0.2375	0.0025
0.24	0.0025
0.2425	0.0025
0.245	0.0025
0.2475	0.0025
0.25	0.0025
0.2525	0.0025
0.255	0.0025
0.2575	0.0025
0.26	0.0025
0.2625	0.0025
0.265	0.0025
0.2675	0.0025
0.27	0.0025
0.2725	0.0025
0.275	0.0025
0.2775	0.0025
0.28	0.0025
0.2825	0.0025
0.285	0.0025
0.2875	0.0025
0.29	0.0025
0.2925	0.0025
0.295	0.0025
0.2975	0.0001
0.2976	0.00234677
0.299947	5.32335e-05
0.3	0.0001
0.3001	0.0001
0.3002	0.0001
0.3003	0.0001
0.3004	0.0001
0.3005	0.0001
0.3006	0.0001
0.3007	0.000123834
0.300824	0.000123834
0.300948	0.0001
0.301048	0.0001
0.301148	0.0001
0.301248	0.0001
0.301348	0.0001
0.301448	0.0001
0.301548	0.0001
0.301648	0.0001
0.301748	0.0001
0.301848	0.0001
0.301948	0.0001
0.302048	0.0001
0.302148	0.0001
0.302248	0.0001
0.302348	0.0001
0.302448	5.23312e-05
0.3025	0.0001
0.3026	0.0001
0.3027	0.0001
0.3028	0.0001
0.3029	0.0001
0.303	0.0001
0.3031	0.0001
0.3032	0.0001
0.3033	0.0001
0.3034	0.0001
0.3035	0.0001
0.3036	0.0001
0.3037	0.0001
0.3038	0.0001
0.3039	0.0001
0.304	0.0001
0.3041	0.0001
0.3042	0.0001
0.3043	0.0001
0.3044	0.0001
0.3045	0.0001
0.3046	0.0001
0.3047	0.0001
0.3048	0.0001
0.3049	0.0001
0.305	0.0001
0.3051	0.0001
0.3052	0.0001
0.3053	0.0001
0.3054	0.0001
0.3055	0.0001
0.3056	0.0001
0.3057	0.0001
0.3058	0.0001
0.3059	0.0001
0.306	0.0001
0.3061	0.0001
0.3062	0.0001
0.3063	0.0001
0.3064	0.0001
0.3065	0.0001
0.3066	0.0001
0.3067	0.0001
0.3068	0.0001
0.3069	0.0001
0.307	0.0001
0.3071	0.0001
0.3072	0.0001
0.3073	0.0001
0.3074	0.0001
0.3075	0.0001
0.3076	0.0001
0.3077	0.0001
0.3078	0.0001
0.3079	0.0001
0.308	0.0001
0.3081	0.0001
0.3082	0.0001
0.3083	0.0001
0.3084	0.0001
0.3085	0.0001
0.3086	0.0001
0.3087	0.0001
0.3088	0.0001
0.3089	0.0001
0.309	0.0001
0.3091	0.0001
0.3092	0.0001
0.3093	0.0001
0.3094	0.0001
0.3095	0.0001
0.3096	0.0001
0.3097	0.0001
0.3098	0.0001
0.3099	0.0001
0.31	0.0001
0.3101	0.0001
0.3102	0.0001
0.3103	0.0001
0.3104	0.0001
0.3105	0.0001
0.3106	0.0001
0.3107	0.0001
0.3108	0.0001
0.3109	0.0001
0.311	0.0001
0.3111	0.0001
0.3112	0.0001
0.3113	0.0001
0.3114	0.0001
0.3115	0.0001
0.3116	0.0001
0.3117	0.0001
0.3118	0.0001
0.3119	0.0001
0.312	0.0001
0.3121	0.0001
0.3122	0.0001
0.3123	0.0001
0.3124	0.0001
0.3125	0.0001
0.3126	0.0001
0.3127	0.0001
0.3128	0.0001
0.3129	0.0001
0.313	0.0001
0.3131	0.0001
0.3132	0.0001
0.3133	0.0001
0.3134	0.0001
0.3135	0.0001
0.3136	0.0001
0.3137	0.0001
0.3138	0.0001
0.3139	0.0001
0.314	0.0001
0.3141	0.0001
0.3142	0.0001
0.3143	0.0001
0.3144	0.0001
0.3145	0.0001
0.3146	0.0001
0.3147	0.0001
0.3148	0.0001
0.3149	0.0001
0.315	0.0001
0.3151	0.0001
0.3152	0.0001
0.3153	0.0001
0.3154	0.0001
0.3155	0.0001
0.3156	0.0001
0.3157	0.0001
0.3158	0.0001
0.3159	0.0001
0.316	0.0001
0.3161	0.0001
0.3162	0.0001
0.3163	0.0001
0.3164	0.0001
0.3165	0.0001
0.3166	0.0001
0.3167	0.0001
0.3168	0.0001
0.3169	0.0001
0.317	0.0001
0.3171	0.0001
0.3172	0.0001
0.3173	0.0001
0.3174	0.0001
0.3175	0.0001
0.3176	0.0001
0.3177	0.0001
0.3178	0.0001
0.3179	0.0001
0.318	0.0001
0.3181	0.000185872
0.318286	0.0001
0.318386	0.0001
0.318486	0.0001
0.318586	0.0001
0.318686	0.0001
0.318786	0.0001
0.318886	0.0001
0.318986	0.0001
0.319086	0.0001
0.319186	0.0001
0.319286	0.0001
0.319386	0.0001
0.319486	0.0001
0.319586	0.0001
0.319686	0.0001
0.319786	0.0001
0.319886	0.0001
0.319986	1.41277e-05
0.32	0.0001
0.3201	0.0001
0.3202	0.0001
0.3203	0.0001
0.3204	0.0001
0.3205	0.0001
0.3206	0.0001
0.3207	0.0001
0.3208	0.0001
0.3209	0.0001
0.321	0.0001
0.3211	0.0001
0.3212	0.0001
0.3213	0.0001
0.3214	0.0001
0.3215	0.0001
0.3216	0.0001
0.3217	0.0001
0.3218	0.0001
0.3219	0.0001
0.322	0.0001
0.3221	0.0001
0.3222	0.0001
0.3223	0.0001
0.3224	0.0001
0.3225	0.0001
0.3226	0.0001
0.3227	0.0001
0.3228	0.0001
0.3229	0.0001
0.323	0.0001
0.3231	0.0001
0.3232	0.0001
0.3233	0.0001
0.3234	0.0001
0.3235	0.0001
0.3236	0.0001
0.3237	0.0001
0.3238	0.0001
0.3239	0.0001
0.324	0.0001
0.3241	0.0001
0.3242	0.0001
0.3243	0.0001
0.3244	0.0001
0.3245	0.0001
0.3246	0.0001
0.3247	0.0001
0.3248	0.0001
0.3249	0.0001
0.325	0.0001
0.3251	0.0001
0.3252	0.0001
0.3253	0.0001
0.3254	0.0001
0.3255	0.0001
0.3256	0.0001
0.3257	0.0001
0.3258	0.0001
0.3259	0.0001
0.326	0.0001
0.3261	0.0001
0.3262	0.0001
0.3263	0.0001
0.3264	0.0001
0.3265	0.0001
0.3266	0.0001
0.3267	0.0001
0.3268	0.0001
0.3269	0.0001
0.327	0.0001
0.3271	0.0001
0.3272	0.0001
0.3273	0.0001
0.3274	0.0001
0.3275	0.0001
0.3276	0.0001
0.3277	0.0001
0.3278	0.0001
0.3279	0.0001
0.328	0.0001
0.3281	0.0001
0.3282	0.0001
0.3283	0.0001
0.3284	0.0001
0.3285	0.0001
0.3286	0.0001
0.3287	0.0001
0.3288	0.0001
0.3289	0.0001
0.329	0.0001
0.3291	0.0001
0.3292	0.0001
0.3293	0.0001
0.3294	0.0001
0.3295	0.0001
0.3296	0.0001
0.3297	0.0001
0.3298	0.0001
0.3299	0.0001
0.33	0.0001
0.3301	0.0001
0.3302	0.0001
0.3303	0.0001
0.3304	0.0001
0.3305	0.0001
0.3306	0.0001
0.3307	0.0001
0.3308	0.0001
0.3309	0.0001
0.331	0.0001
0.3311	0.0001
0.3312	0.0001
0.3313	0.0001
0.3314	0.0001
0.3315	0.0001
0.3316	0.0001
0.3317	0.0001
0.3318	0.0001
0.3319	0.0001
0.332	0.0001
0.3321	0.0001
0.3322	0.0001
0.3323	0.0001
0.3324	0.0001
0.3325	0.0001
0.3326	0.0001
0.3327	0.0001
0.3328	0.0001
0.3329	0.0001
0.333	0.0001
0.3331	0.0001
0.3332	0.0001
0.3333	0.0001
0.3334	0.0001
0.3335	0.0001
0.3336	0.0001
0.3337	0.0001
0.3338	0.0001
0.3339	0.0001
0.334	0.0001
0.3341	0.0001
0.3342	0.0001
0.3343	0.0001
0.3344	0.0001
0.3345	0.0001
0.3346	0.0001
0.3347	0.0001
0.3348	0.0001
0.3349	0.0001
0.335	0.0001
0.3351	0.0001
0.3352	0.0001
0.3353	0.0001
0.3354	0.0001
0.3355	0.0001
0.3356	0.0001
0.3357	0.0001
0.3358	0.0001
0.3359	0.0001
0.336	0.0001
0.3361	0.0001
0.3362	0.0001
0.3363	0.0001
0.3364	0.0001
0.3365	0.0001
0.3366	0.0001
0.3367	0.0001
0.3368	0.0001
0.3369	0.0001
0.337	0.0001
0.3371	0.0001
0.3372	0.0001
0.3373	0.0001
0.3374	0.0001
0.3375	0.0001
0.3376	0.0001
0.3377	0.0001
0.3378	0.0001
0.3379	0.0001
0.338	0.0001
0.3381	0.0001
0.3382	0.0001
0.3383	0.0001
0.3384	0.0001
0.3385	0.0001
0.3386	0.0001
0.3387	0.0001
0.3388	0.0001
0.3389	0.0001
0.339	0.0001
0.3391	0.0001
0.3392	0.0001
0.3393	0.0001
0.3394	0.0001
0.3395	0.0001
0.3396	0.0001
0.3397	0.0001
0.3398	0.0001
0.3399	0.0001
0.34	0.0001
0.3401	0.0001
0.3402	0.0001
0.3403	0.0001
0.3404	0.0001
0.3405	0.0001
0.3406	0.0001
0.3407	0.0001
0.3408	0.0001
0.3409	0.0001
0.341	0.0001
0.3411	0.0001
0.3412	0.0001
0.3413	0.0001
0.3414	0.0001
0.3415	0.0001
0.3416	0.0001
0.3417	0.0001
0.3418	0.0001
0.3419	0.0001
0.342	0.0001
0.3421	0.0001
0.3422	0.0001
0.3423	0.0001
0.3424	0.0001
0.3425	0.0001
0.3426	0.0001
0.3427	0.0001
0.3428	0.0001
0.3429	0.0001
0.343	0.0001
0.3431	0.0001
0.3432	0.0001
0.3433	0.0001
0.3434	0.0001
0.3435	0.0001
0.3436	0.0001
0.3437	0.0001
0.3438	0.0001
0.3439	0.0001
0.344	0.0001
0.3441	0.0001
0.3442	0.0001
0.3443	0.0001
0.3444	0.0001
0.3445	0.0001
0.3446	0.0001
0.3447	0.0001
0.3448	0.0001
0.3449	0.0001
0.345	0.000108448
0.345108	0.000108448
0.345217	0.000108448
0.345325	0.000108448
0.345434	0.000108448
0.345542	0.000108448
0.345651	0.000108448
0.345759	0.000108448
0.345868	0.000108448
0.345976	0.000108448
0.346084	0.000108448
0.346193	0.000108448
0.346301	0.000108448
0.34641	0.000108448
0.346518	0.000108448
0.346627	0.000108448
0.346735	0.000108448
0.346844	0.000108448
0.346952	0.000108448
0.347061	0.000108448
0.347169	0.000108448
0.347277	0.000108448
0.347386	0.000108448
0.347494	5.70477e-06
0.3475	0.000130276
0.34763	0.000130276
0.347761	0.000130276
0.347891	0.000130276
0.348021	0.000130276
0.348151	0.000130276
0.348282	0.000130276
0.348412	0.000130276
0.348542	0.000130276
0.348672	0.000130276
0.348803	0.000130276
0.348933	0.000130276
0.349063	0.000130276
0.349194	0.000130276
0.349324	0.000130276
0.349454	0.000130276
0.349584	0.000130276
0.349715	0.000130276
0.349845	0.000130276
0.349975	2.47569e-05
0.35	0.000156118
0.350156	0.000156118
0.350312	0.000156118
0.350468	0.000156118
0.350624	0.000156118
0.350781	0.000156118
0.350937	0.000156118
0.351093	0.000156118
0.351249	0.000156118
0.351405	0.000156118
0.351561	0.000156118
0.351717	0.000156118
0.351873	0.000156118
0.35203	0.000156118
0.352186	0.000156118
0.352342	0.000156118
0.352498	2.10788e-06
0.3525	0.000187781
0.352688	0.000187781
0.352876	0.000187781
0.353063	0.000187781
0.353251	0.000187781
0.353439	0.000187781
0.353627	0.000187781
0.353814	0.000187781
0.354002	0.000187781
0.35419	0.000187781
0.354378	0.000187781
0.354566	0.000187781
0.354753	0.000187781
0.354941	5.88416e-05
0.355	0.000225758
0.355226	0.000225758
0.355452	0.000225758
0.355677	0.000225758
0.355903	0.000225758
0.356129	0.000225758
0.356355	0.000136484
0.356491	0.000136484
0.356628	0.0001
0.356728	0.0001
0.356828	0.0001
0.356928	0.0001
0.357028	0.0001
0.357128	0.0001
0.357228	0.0001
0.357328	0.0001
0.357428	7.24831e-05
0.3575	0.0001
0.3576	0.0001
0.3577	0.0001
0.3578	0.0001
0.3579	0.0001
0.358	0.0001
0.3581	0.0001
0.3582	0.0001
0.3583	0.0001
0.3584	0.0001
0.3585	0.0001
0.3586	0.0001
0.3587	0.000126216
0.358826	0.000126216
0.358952	0.000126216
0.359079	0.000126216
0.359205	0.00023604
0.359441	0.000413077
0.359854	0.000146019
0.36	0.000382876
0.360383	0.000382876
0.360766	0.000382876
0.361149	0.0001
0.361249	0.0001
0.361349	0.0001
0.361449	0.0001
0.361549	0.0001
0.361649	0.0001
0.361749	0.0001
0.361849	0.0001
0.361949	0.0001
0.362049	0.0001
0.362149	0.0001
0.362249	0.0001
0.362349	0.0001
0.362449	5.1371e-05
0.3625	0.0001
0.3626	0.0001
0.3627	0.0001
0.3628	0.0001
0.3629	0.0001
0.363	0.0001
0.3631	0.0001
0.3632	0.0001
0.3633	0.0001
0.3634	0.0001
0.3635	0.0001
0.3636	0.000106289
0.363706	0.000106289
0.363813	0.000106289
0.363919	0.000106289
0.364025	0.000283288
0.364308	0.000283288
0.364592	0.000283288
0.364875	0.00012498
0.365	0.000285786
0.365286	0.000285786
0.365572	0.000285786
0.365857	0.000285786
0.366143	0.000285786
0.366429	0.000285786
0.366715	0.000285786
0.367	0.0001
0.3671	0.0001
0.3672	0.0001
0.3673	0.0001
0.3674	9.95013e-05
0.3675	0.0001
0.3676	0.0001
0.3677	0.0001
0.3678	0.0001
0.3679	0.0001
0.368	0.0001
0.3681	0.0001
0.3682	0.0001
0.3683	0.0001
0.3684	0.0001
0.3685	0.0001
0.3686	0.0001
0.3687	0.0001
0.3688	0.0001
0.3689	0.0001
0.369	0.0001
0.3691	0.0001
0.3692	0.0001
0.3693	0.0001
0.3694	0.0001
0.3695	0.0001
0.3696	0.000234316
0.369834	0.000165684
0.37	0.000218979
0.370219	0.000218979
0.370438	0.000218979
0.370657	0.000218979
0.370876	0.000218979
0.371095	0.000218979
0.371314	0.000218979
0.371533	0.000218979
0.371752	0.000118828
0.371871	0.000110304
0.371981	0.000110304
0.372091	0.0001
0.372191	0.0001
0.372291	0.0001
0.372391	0.0001
0.372491	8.73035e-06
0.3725	0.0001
0.3726	0.0001
0.3727	0.0001
0.3728	0.0001
0.3729	0.0001
0.373	0.0001
0.3731	0.0001
0.3732	0.0001
0.3733	0.0001
0.3734	0.0001
0.3735	0.0001
0.3736	0.0001
0.3737	0.0001
0.3738	0.0001
0.3739	0.0001
0.374	0.0001
0.3741	0.0001
0.3742	0.0001
0.3743	0.0001
0.3744	0.0001
0.3745	0.0001
0.3746	0.0001
0.3747	0.000208081
0.374908	9.1919e-05
0.375	0.000198353
0.375198	0.000198353
0.375397	0.000198353
0.375595	0.000198353
0.375793	0.000198353
0.375992	0.000198353
0.37619	0.000198353
0.376388	0.000198353
0.376587	0.000198353
0.376785	0.000198353
0.376984	0.000198353
0.377182	0.000198353
0.37738	0.000119759
0.3775	0.0001
0.3776	0.0001
0.3777	0.0001
0.3778	0.0001
0.3779	0.0001
0.378	0.0001
0.3781	0.0001
0.3782	0.0001
0.3783	0.0001
0.3784	0.0001
0.3785	0.0001
0.3786	0.0001
0.3787	0.0001
0.3788	0.0001
0.3789	0.0001
0.379	0.0001
0.3791	0.0001
0.3792	0.000185002
0.379385	0.000185002
0.37957	0.000279413
0.379849	0.000150584
0.38	0.000262693
0.380263	0.000444597
0.380707	0.000306547
0.381014	0.000105364
0.381119	0.000105364
0.381225	0.0001
0.381325	0.0001
0.381425	0.0001
0.381525	0.0001
0.381625	0.0001
0.381725	0.0001
0.381825	0.0001
0.381925	0.0001
0.382025	0.0001
0.382125	0.0001
0.382225	0.0001
0.382325	0.0001
0.382425	7.54357e-05
0.3825	0.0001
0.3826	0.0001
0.3827	0.0001
0.3828	0.0001
0.3829	0.000102653
0.383003	0.000102653
0.383105	0.000102653
0.383208	0.000102653
0.383311	0.00017428
0.383485	0.00017428
0.383659	0.00017428
0.383833	0.0004028
0.384236	0.0004028
0.384639	0.000275365
0.384914	8.55801e-05
0.385	0.0001
0.3851	0.0001
0.3852	0.0001
0.3853	0.0001
0.3854	0.0001
0.3855	0.0001
0.3856	0.0001
0.3857	0.0001
0.3858	0.0001
0.3859	0.0001
0.386	0.0001
0.3861	0.0001
0.3862	0.0001
0.3863	0.0001
0.3864	0.0001
0.3865	0.0001
0.3866	0.0001
0.3867	0.0001
0.3868	0.0001216
0.386922	0.0001216
0.387043	0.0001216
0.387165	0.0001216
0.387286	0.0002136
0.3875	0.0002136
0.387714	0.0002136
0.387927	0.000435569
0.388363	0.000607627
0.38897	0.000366743
0.389337	0.000366743
0.389704	0.000296119
0.39	0.000296119
0.390296	0.000460338
0.390756	0.000460338
0.391217	0.00087242
0.392089	0.000410784
0.3925	0.000952833
0.393453	0.000761494
0.394214	0.000761494
0.394976	2.41785e-05
0.395	0.000766576
0.395767	0.000766576
0.396533	0.000766576
0.3973	0.000200271
0.3975	0.000847961
0.398348	0.000847961
0.399196	0.000804077
0.4	0.000804077
0.400804	0.000804077
0.401608	0.000804077
0.402412	8.7768e-05
0.4025	0.00112629
0.403626	0.00112629
0.404753	0.000247428
0.405	0.00130461
0.406305	0.00119539
0.4075	0.00119539
0.408695	0.00119539
0.409891	0.000109219
0.41	0.00185251
0.411853	0.000647494
0.4125	0.00221483
0.414715	0.000285167
0.415	0.0025
0.4175	0.0025
0.42	0.0025
0.4225	0.0025
0.425	0.0025
0.4275	0.0025
0.43	0.0025
0.4325	0.0025
0.435	0.0025
0.4375	0.0025
0.44	0.0025
0.4425	0.0025
0.445	0.0025
0.4475	0.0025
0.45	0.0025
0.4525	0.0025
0.455	0.0025
0.4575	0.0025
0.46	0.0025
0.4625	0.0025
0.465	0.0025
0.4675	0.0025
0.47	0.0025
0.4725	0.0025
0.475	0.0025
0.4775	0.0025
0.48	0.0025
0.4825	0.0025
0.485	0.0025
0.4875	0.0025
0.49	0.0025
0.4925	0.0025
0.495	0.0025
0.4975	0.0001
0.4976	0.0001
0.4977	0.0001
0.4978	0.0001
0.4979	0.0001
0.498	0.0001
0.4981	0.0001
0.4982	0.0001
0.4983	0.000121284
0.498421	0.000188715
0.49861	0.000440485
0.49905	0.000370592
0.499421	0.000578923
0.5	0.0001
0.5001	0.0001
0.5002	0.000106757
0.500307	0.000102447
0.500409	0.000102447
0.500512	0.0001
0.500612	0.0001
0.500712	0.0001
0.500812	0.0001
0.500912	0.0001
0.501012	0.0001
0.501112	0.0001
0.501212	0.0001
0.501312	0.0001
0.501412	0.0001
0.501512	0.0001
0.501612	0.0001
0.501712	0.0001
0.501812	0.0001
0.501912	0.0001
0.502012	0.0001
0.502112	0.0001
0.502212	0.0001
0.502312	0.0001
0.502412	8.83492e-05
0.5025	0.0001
0.5026	0.0001
0.5027	0.0001
0.5028	0.0001
0.5029	0.0001
0.503	0.0001
0.5031	0.0001
0.5032	0.0001
0.5033	0.0001
0.5034	0.0001
0.5035	0.0001
0.5036	0.0001
0.5037	0.0001
0.5038	0.0001
0.5039	0.0001
0.504	0.0001
0.5041	0.0001
0.5042	0.0001
0.5043	0.0001
0.5044	0.0001
0.5045	0.0001
0.5046	0.0001
0.5047	0.0001
0.5048	0.0001
0.5049	0.0001
0.505	0.0001
0.5051	0.0001
0.5052	0.0001
0.5053	0.0001
0.5054	0.0001
0.5055	0.0001
0.5056	0.0001
0.5057	0.0001
0.5058	0.0001
0.5059	0.0001
0.506	0.0001
0.5061	0.0001
0.5062	0.0001
0.5063	0.0001
0.5064	0.0001
0.5065	0.0001
0.5066	0.0001
0.5067	0.0001
0.5068	0.0001
0.5069	0.0001
0.507	0.0001
0.5071	0.0001
0.5072	0.0001
0.5073	0.0001
0.5074	0.0001
0.5075	0.0001
0.5076	0.0001
0.5077	0.0001
0.5078	0.0001
0.5079	0.0001
0.508	0.0001
0.5081	0.0001
0.5082	0.0001
0.5083	0.0001
0.5084	0.0001
0.5085	0.0001
0.5086	0.0001
0.5087	0.0001
0.5088	0.0001
0.5089	0.0001
0.509	0.0001
0.5091	0.0001
0.5092	0.0001
0.5093	0.0001
0.5094	0.0001
0.5095	0.0001
0.5096	0.0001
0.5097	0.0001
0.5098	0.0001
0.5099	0.0001
0.51	0.0001
0.5101	0.0001
0.5102	0.0001
0.5103	0.0001
0.5104	0.0001
0.5105	0.0001
0.5106	0.0001
0.5107	0.0001
0.5108	0.0001
0.5109	0.0001
0.511	0.0001
0.5111	0.0001
0.5112	0.0001
0.5113	0.0001
0.5114	0.0001
0.5115	0.0001
0.5116	0.0001
0.5117	0.0001
0.5118	0.0001
0.5119	0.0001
0.512	0.0001
0.5121	0.0001
0.5122	0.0001
0.5123	0.0001
0.5124	0.0001
0.5125	0.0001
0.5126	0.0001
0.5127	0.0001
0.5128	0.0001
0.5129	0.0001
0.513	0.0001
0.5131	0.0001
0.5132	0.0001
0.5133	0.0001
0.5134	0.0001
0.5135	0.0001
0.5136	0.0001
0.5137	0.0001
0.5138	0.0001
0.5139	0.0001
0.514	0.0001
0.5141	0.0001
0.5142	0.0001
0.5143	0.0001
0.5144	0.0001
0.5145	0.0001
0.5146	0.0001
0.5147	0.0001
0.5148	0.0001
0.5149	0.0001
0.515	0.0001
0.5151	0.0001
0.5152	0.0001
0.5153	0.0001
0.5154	0.0001
0.5155	0.0001
0.5156	0.0001
0.5157	0.0001
0.5158	0.0001
0.5159	0.0001
0.516	0.0001
0.5161	0.0001
0.5162	0.0001
0.5163	0.0001
0.5164	0.0001
0.5165	0.0001
0.5166	0.0001
0.5167	0.0001
0.5168	0.0001
0.5169	0.0001
0.517	0.0001
0.5171	0.0001
0.5172	0.0001
0.5173	0.0001
0.5174	0.0001
0.5175	0.0001
0.5176	0.0001
0.5177	0.0001
0.5178	0.0001
0.5179	0.0001
0.518	0.0001
0.5181	0.0001
0.5182	0.0001
0.5183	0.0001
0.5184	0.0001
0.5185	0.0001
0.5186	0.0001
0.5187	0.0001
0.5188	0.0001
0.5189	0.0001
0.519	0.0001
0.5191	0.0001
0.5192	0.0001
0.5193	0.0001
0.5194	0.0001
0.5195	0.0001
0.5196	0.0001
0.5197	0.0001
0.5198	0.0001
0.5199	0.0001
0.52	0.0001
0.5201	0.0001
0.5202	0.0001
0.5203	0.0001
0.5204	0.0001
0.5205	0.000161937
0.520662	0.000115957
0.520778	0.000115957
0.520894	0.000115957
0.52101	0.0001
0.52111	0.0001
0.52121	0.0001
0.52131	0.0001
0.52141	0.0001
0.52151	0.0001
0.52161	0.0001
0.52171	0.0001
0.52181	0.0001
0.52191	0.0001
0.52201	0.0001
0.52211	0.0001
0.52221	0.0001
0.52231	0.0001
0.52241	9.01916e-05
0.5225	0.0001
0.5226	0.0001
0.5227	0.0001
0.5228	0.0001
0.5229	0.0001
0.523	0.0001
0.5231	0.0001
0.5232	0.0001
0.5233	0.0001
0.5234	0.0001
0.5235	0.0001
0.5236	0.0001
0.5237	0.0001
0.5238	0.0001
0.5239	0.0001
0.524	0.0001
0.5241	0.0001
0.5242	0.0001
0.5243	0.0001
0.5244	0.0001
0.5245	0.0001
0.5246	0.0001
0.5247	0.0001
0.5248	0.0001
0.5249	0.0001
0.525	0.0001
0.5251	0.0001
0.5252	0.0001
0.5253	0.0001
0.5254	0.0001
0.5255	0.0001
0.5256	0.0001
0.5257	0.0001
0.5258	0.0001
0.5259	0.0001
0.526	0.0001
0.5261	0.0001
0.5262	0.0001
0.5263	0.0001
0.5264	0.0001
0.5265	0.0001
0.5266	0.0001
0.5267	0.0001
0.5268	0.0001
0.5269	0.0001
0.527	0.0001
0.5271	0.0001
0.5272	0.0001
0.5273	0.0001
0.5274	0.0001
0.5275	0.0001
0.5276	0.0001
0.5277	0.0001
0.5278	0.0001
0.5279	0.0001
0.528	0.0001
0.5281	0.0001
0.5282	0.0001
0.5283	0.0001
0.5284	0.0001
0.5285	0.0001
0.5286	0.0001
0.5287	0.0001
0.5288	0.0001
0.5289	0.0001
0.529	0.0001
0.5291	0.0001
0.5292	0.0001
0.5293	0.0001
0.5294	0.0001
0.5295	0.0001
0.5296	0.0001
0.5297	0.0001
0.5298	0.0001
0.5299	0.0001
0.53	0.0001
0.5301	0.0001
0.5302	0.0001
0.5303	0.0001
0.5304	0.0001
0.5305	0.0001
0.5306	0.0001
0.5307	0.0001
0.5308	0.0001
0.5309	0.0001
0.531	0.0001
0.5311	0.0001
0.5312	0.0001
0.5313	0.0001
0.5314	0.0001
0.5315	0.0001
0.5316	0.0001
0.5317	0.0001
0.5318	0.0001
0.5319	0.0001
0.532	0.0001
0.5321	0.0001
0.5322	0.0001
0.5323	0.0001
0.5324	0.0001
0.5325	0.0001
0.5326	0.0001
0.5327	0.0001
0.5328	0.0001
0.5329	0.0001
0.533	0.0001
0.5331	0.0001
0.5332	0.0001
0.5333	0.0001
0.5334	0.0001
0.5335	0.0001
0.5336	0.0001
0.5337	0.0001
0.5338	0.0001
0.5339	0.0001
0.534	0.0001
0.5341	0.0001
0.5342	0.0001
0.5343	0.0001
0.5344	0.0001
0.5345	0.0001
0.5346	0.0001
0.5347	0.0001
0.5348	0.0001
0.5349	0.0001
0.535	0.0001
0.5351	0.0001
0.5352	0.0001
0.5353	0.0001
0.5354	0.0001
0.5355	0.0001
0.5356	0.0001
0.5357	0.0001
0.5358	0.0001
0.5359	0.0001
0.536	0.0001
0.5361	0.0001
0.5362	0.0001
0.5363	0.0001
0.5364	0.0001
0.5365	0.0001
0.5366	0.0001
0.5367	0.0001
0.5368	0.0001
0.5369	0.0001
0.537	0.0001
0.5371	0.0001
0.5372	0.0001
0.5373	0.0001
0.5374	0.0001
0.5375	0.0001
0.5376	0.0001
0.5377	0.0001
0.5378	0.0001
0.5379	0.0001
0.538	0.0001
0.5381	0.0001
0.5382	0.0001
0.5383	0.0001
0.5384	0.0001
0.5385	0.0001
0.5386	0.0001
0.5387	0.0001
0.5388	0.0001
0.5389	0.0001
0.539	0.0001
0.5391	0.0001
0.5392	0.0001
0.5393	0.0001
0.5394	0.0001
0.5395	0.0001
0.5396	0.0001
0.5397	0.0001
0.5398	0.0001
0.5399	0.0001
0.54	0.0001
0.5401	0.0001
0.5402	0.0001
0.5403	0.0001
0.5404	0.0001
0.5405	0.0001
0.5406	0.0001
0.5407	0.0001
0.5408	0.0001
0.5409	0.0001
0.541	0.0001
0.5411	0.0001
0.5412	0.0001
0.5413	0.0001
0.5414	0.0001
0.5415	0.0001
0.5416	0.0001
0.5417	0.0001
0.5418	0.0001
0.5419	0.0001
0.542	0.0001
0.5421	0.0001
0.5422	0.0001
0.5423	0.0001
0.5424	0.0001
0.5425	0.0001
0.5426	0.0001
0.5427	0.0001
0.5428	0.0001
0.5429	0.0001
0.543	0.0001
0.5431	0.0001
0.5432	0.0001
0.5433	0.0001
0.5434	0.0001
0.5435	0.0001
0.5436	0.0001
0.5437	0.0001
0.5438	0.0001
0.5439	0.0001
0.544	0.0001
0.5441	0.0001
0.5442	0.0001
0.5443	0.0001
0.5444	0.0001
0.5445	0.0001
0.5446	0.0001
0.5447	0.0001
0.5448	0.0001
0.5449	0.0001
0.545	0.0001
0.5451	0.0001
0.5452	0.0001
0.5453	0.0001
0.5454	0.0001
0.5455	0.0001
0.5456	0.0001
0.5457	0.0001
0.5458	0.0001
0.5459	0.0001
0.546	0.0001
0.5461	0.0001
0.5462	0.0001
0.5463	0.0001
0.5464	0.0001
0.5465	0.0001
0.5466	0.0001
0.5467	0.0001
0.5468	0.0001
0.5469	0.0001
0.547	0.0001
0.5471	0.0001
0.5472	0.0001
0.5473	0.0001
0.5474	0.0001
0.5475	0.0001
0.5476	0.0001
0.5477	0.0001
0.5478	0.0001
0.5479	0.0001
0.548	0.0001
0.5481	0.0001
0.5482	0.0001
0.5483	0.0001
0.5484	0.0001
0.5485	0.0001
0.5486	0.0001
0.5487	0.0001
0.5488	0.0001
0.5489	0.0001
0.549	0.0001
0.5491	0.0001
0.5492	0.0001
0.5493	0.0001
0.5494	0.0001
0.5495	0.0001
0.5496	0.0001
0.5497	0.0001
0.5498	0.0001
0.5499	0.0001
0.55	0.0001
0.5501	0.0001
0.5502	0.0001
0.5503	0.0001
0.5504	0.0001
0.5505	0.0001
0.5506	0.0001
0.5507	0.0001
0.5508	0.0001
0.5509	0.0001
0.551	0.0001
0.5511	0.0001
0.5512	0.0001
0.5513	0.0001
0.5514	0.0001
0.5515	0.0001
0.5516	0.0001
0.5517	0.0001
0.5518	0.0001
0.5519	0.0001
0.552	0.0001
0.5521	0.0001
0.5522	0.0001
0.5523	0.0001
0.5524	0.0001
0.5525	0.0001
0.5526	0.0001
0.5527	0.0001
0.5528	0.0001
0.5529	0.0001
0.553	0.0001
0.5531	0.0001
0.5532	0.0001
0.5533	0.0001
0.5534	0.0001
0.5535	0.0001
0.5536	0.0001
0.5537	0.0001
0.5538	0.0001
0.5539	0.0001
0.554	0.0001
0.5541	0.0001
0.5542	0.0001
0.5543	0.0001
0.5544	0.0001
0.5545	0.0001
0.5546	0.0001
0.5547	0.0001
0.5548	0.0001
0.5549	0.0001
0.555	0.0001
0.5551	0.0001
0.5552	0.0001
0.5553	0.0001
0.5554	0.0001
0.5555	0.0001
0.5556	0.0001
0.5557	0.0001
0.5558	0.0001
0.5559	0.0001
0.556	0.0001
0.5561	0.0001
0.5562	0.0001
0.5563	0.0001
0.5564	0.0001
0.5565	0.0001
0.5566	0.0001
0.5567	0.0001
0.5568	0.0001
0.5569	0.0001
0.557	0.0001
0.5571	0.0001
0.5572	0.0001
0.5573	0.0001
0.5574	0.0001
0.5575	0.0001193
0.557619	0.0001193
0.557739	0.0001193
0.557858	0.0001193
0.557977	0.0001193
0.558096	0.0001193
0.558216	0.0001193
0.558335	0.0001193
0.558454	0.0001193
0.558574	0.0001193
0.558693	0.0001193
0.558812	0.0001193
0.558932	0.0001193
0.559051	0.0001193
0.55917	0.0001193
0.559289	0.0001193
0.559409	0.0001193
0.559528	0.0001193
0.559647	0.0001193
0.559767	0.0001193
0.559886	0.000114004
0.56	0.000114004
0.560114	0.000114004
0.560228	0.000114004
0.560342	0.000114004
0.560456	0.000114004
0.56057	0.000114004
0.560684	0.000114004
0.560798	0.000114004
0.560912	0.000114004
0.561026	0.000114004
0.56114	0.000114004
0.561254	0.000114004
0.561368	0.000114004
0.561482	0.000114004
0.561596	0.000114004
0.56171	0.000114004
0.561824	0.000114004
0.561938	0.000114004
0.562052	0.000114004
0.562166	0.000114004
0.56228	0.000114004
0.562394	0.000105926
0.5625	0.000105926
0.562606	0.000105926
0.562712	0.000105926
0.562818	0.000105926
0.562924	0.000105926
0.56303	0.000105926
0.563136	0.000105926
0.563241	0.000105926
0.563347	0.000105926
0.563453	0.000105926
0.563559	0.000105926
0.563665	0.000105926
0.563771	0.000105926
0.563877	0.000105926
0.563983	0.000105926
0.564089	0.000105926
0.564195	0.000159335
0.564354	0.000159335
0.564513	0.000159335
0.564673	0.000159335
0.564832	0.000159335
0.564991	8.51281e-06
0.565	0.000165406
0.565165	0.000165406
0.565331	0.000165406
0.565496	0.000165406
0.565662	0.000165406
0.565827	0.000165406
0.565992	0.000165406
0.566158	0.000165406
0.566323	0.000165406
0.566489	0.000165406
0.566654	0.000165406
0.566819	0.000165406
0.566985	0.000165406
0.56715	0.000165406
0.567316	0.000165406
0.567481	1.89107e-05
0.5675	0.000184254
0.567684	0.000184254
0.567869	0.000184254
0.568053	0.000184254
0.568237	0.000184254
0.568421	0.000184254
0.568606	0.000184254
0.56879	0.000184254
0.568974	0.000184254
0.569158	0.000184254
0.569343	0.000184254
0.569527	0.000184254
0.569711	0.000184254
0.569895	0.000104694
0.57	0.000219385
0.570219	0.000219385
0.570439	0.000121557
0.57056	0.000121557
0.570682	0.000121557
0.570803	0.000121557
0.570925	0.000314532
0.57124	0.000241146
0.571481	0.000241146
0.571722	0.000241146
0.571963	0.000241146
0.572204	0.000241146
0.572445	5.47363e-05
0.5725	0.000226575
0.572727	0.000226575
0.572953	0.000170614
0.573124	0.000170614
0.573294	0.000170614
0.573465	0.000114704
0.57358	0.000114704
0.573694	0.000114704
0.573809	0.000114395
0.573923	0.000171369
0.574095	0.0001
0.574195	0.0001
0.574295	0.0001
0.574395	0.0001
0.574495	0.0001
0.574595	0.0001
0.574695	0.0001
0.574795	0.0001
0.574895	0.000105133
0.575	0.000354666
0.575355	0.000199707
0.575554	0.000199707
0.575754	0.000199707
0.575954	0.000199707
0.576153	0.000199707
0.576353	0.000199707
0.576553	0.000199707
0.576753	0.000199707
0.576952	0.000199707
0.577152	0.0001
0.577252	0.0001
0.577352	0.0001
0.577452	4.79732e-05
0.5775	0.0001
0.5776	0.0001
0.5777	0.0001
0.5778	0.0001
0.5779	0.0001
0.578	0.0001
0.5781	0.0001
0.5782	0.0001
0.5783	0.0001
0.5784	0.0001
0.5785	0.0001
0.5786	0.0001
0.5787	0.0001
0.5788	0.0001
0.5789	0.0001
0.579	0.0001
0.5791	0.0001
0.5792	0.0001
0.5793	0.0001
0.5794	0.0001
0.5795	0.0001
0.5796	0.00011921
0.579719	0.00011921
0.579838	0.00011921
0.579958	4.23691e-05
0.58	0.000201833
0.580202	0.000356382
0.580558	0.000222766
0.580781	0.000222766
0.581004	0.000222766
0.581227	0.000222766
0.581449	0.0001
0.581549	0.00031958
0.581869	0.0001
0.581969	0.0001
0.582069	0.0001
0.582169	0.0001
0.582269	0.0001
0.582369	0.0001
0.582469	3.11398e-05
0.5825	0.0001
0.5826	0.0001
0.5827	0.0001
0.5828	0.0001
0.5829	0.0001
0.583	0.0001
0.5831	0.0001
0.5832	0.0001
0.5833	0.000161593
0.583462	0.000161593
0.583623	0.000161593
0.583785	0.00023856
0.584023	0.00023856
0.584262	0.00023856
0.5845	0.000367404
0.584868	0.000132138
0.585	0.000392772
0.585393	0.0001
0.585493	0.0001
0.585593	0.0001
0.585693	0.0001
0.585793	0.0001
0.585893	0.0001
0.585993	0.0001
0.586093	0.0001
0.586193	0.0001
0.586293	0.0001
0.586393	0.0001
0.586493	0.0001
0.586593	0.0001
0.586693	0.0001
0.586793	0.0001
0.586893	0.0001
0.586993	0.0001
0.587093	0.0001
0.587193	0.0001
0.587293	0.0001
0.587393	0.0001
0.587493	7.22817e-06
0.5875	0.0001
0.5876	0.0001
0.5877	0.0001
0.5878	0.0001451
0.587945	0.0001451
0.58809	0.0001451
0.588235	0.000313808
0.588549	0.000313808
0.588863	0.00054657
0.589409	0.000590513
0.59	0.000590513
0.590591	0.000590513
0.591181	0.000590513
0.591772	0.000590513
0.592362	0.000137947
0.5925	0.000797788
0.593298	0.000797788
0.594096	0.000797788
0.594893	0.000106635
0.595	0.000863768
0.595864	0.000863768
0.596728	0.000772465
0.5975	0.000772465
0.598272	0.000772465
0.599045	0.000772465
0.599817	0.000182605
0.6	0.00106199
0.601062	0.00106199
0.602124	0.000376012
0.6025	0.00116998
0.60367	0.00116998
0.60484	0.000160034
0.605	0.00129479
0.606295	0.00120521
0.6075	0.00120521
0.608705	0.00120521
0.60991	8.95792e-05
0.61	0.00154611
0.611546	0.000953889
0.6125	0.00164828
0.614148	0.00085172
0.615	0.00177546
0.616775	0.000724541
0.6175	0.00189845
0.619398	0.000601553
0.62	0.00201397
0.622014	0.000486033
0.6225	0.00211999
0.62462	0.000380014
0.625	0.00221519
0.627215	0.000284811
0.6275	0.00229901
0.629799	0.000200989
0.63	0.00237163
0.632372	0.000128374
0.6325	0.00243379
0.634934	6.6209e-05
0.635	0.00248702
0.637487	1.29757e-05
0.6375	0.0025
0.64	0.0025
0.6425	0.0025
0.645	0.0025
0.6475	0.0025
0.65	0.0025
0.6525	0.0025
0.655	0.0025
0.6575	0.0025
0.66	0.0025
0.6625	0.0025
0.665	0.0025
0.6675	0.0025
0.67	0.0025
0.6725	0.0025
0.675	0.0025
0.6775	0.0025
0.68	0.0025
0.6825	0.0025
0.685	0.0025
0.6875	0.0025
0.69	0.0025
0.6925	0.0025
0.695	0.0025
0.6975	0.0025
0.7	0.0025
0.7025	0.0025
0.705	0.0025
0.7075	0.0025
0.71	0.0025
0.7125	0.0025
0.715	0.0025
0.7175	0.0025
0.72	0.0025
0.7225	0.0025
0.725	0.0025
0.7275	0.0025
0.73	0.0025
0.7325	0.0025
0.735	0.0025
0.7375	0.0025
0.74	0.0025
0.7425	0.0025
0.745	0.0025
0.7475	0.0025
0.75	0.0025
0.7525	0.0025
0.755	0.0025
0.7575	0.0025
0.76	0.0025
0.7625	0.0025
0.765	0.0025
0.7675	0.0025
0.77	0.0025
0.7725	0.0025
0.775	0.0025
0.7775	0.0025
0.78	0.0025
0.7825	0.0025
0.785	0.0025
0.7875	0.0025
0.79	0.0025
0.7925	0.0025
0.795	0.0025
0.7975	0.0025
0.8	0.0025
0.8025	0.0025
0.805	0.0025
0.8075	0.0025
0.81	0.0025
0.8125	0.0025
0.815	0.0025
0.8175	0.0025
0.82	0.0025
0.8225	0.0025
0.825	0.0025
0.8275	0.0025
0.83	0.0025
0.8325	0.0025
0.835	0.0025
0.8375	0.0025
0.84	0.0025
0.8425	0.0025
0.845	0.0025
0.8475	0.0025
0.85	0.0025
0.8525	0.0025
0.855	0.0025
0.8575	0.0025
0.86	0.0025
0.8625	0.0025
0.865	0.0025
0.8675	0.0025
0.87	0.0025
0.8725	0.0025
0.875	0.0025
0.8775	0.0025
0.88	0.0025
0.8825	0.0025
0.885	0.0025
0.8875	0.0025
0.89	0.0025
0.8925	0.0025
0.895	0.0025
0.8975	0.0025
0.9	0.0025
0.9025	0.0025
0.905	0.0025
0.9075	0.0025
0.91	0.0025
0.9125	0.0025
0.915	0.0025
0.9175	0.0025
0.92	0.0025
0.9225	0.0025
0.925	0.0025
0.9275	0.0025
0.93	0.0025
0.9325	0.0025
0.935	0.0025
0.9375	0.0025
0.94	0.0025
0.9425	0.0025
0.945	0.0025
0.9475	0.0025
0.95	0.0025
0.9525	0.0025
0.955	0.0025
0.9575	0.0025
0.96	0.0025
0.9625	0.0025
0.965	0.0025
0.9675	0.0025
0.97	0.0025
0.9725	0.0025
0.975	0.0025
0.9775	0.0025
0.98	0.0025
0.9825	0.0025
0.985	0.0025
0.9875	0.0025
0.99	0.0025
0.9925	0.0025
0.995	0.0025
0.9975	0.0025


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-09_fractional_Theta_adaptive_error_diff_not_on_ref.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	8.41271e-13	0
0.08	1.25914e-11	0
0.0825	2.20414e-11	0
0.085	7.32264e-11	0
0.0875	8.07827e-11	0
0.09	8.92933e-11	0
0.0925	9.31671e-11	0
0.095	9.82171e-11	0
0.0975	1.04861e-10	0
0.1	1.10648e-10	0
0.1025	-4.47014e-06	-0.13328
0.105	-6.79262e-05	-0.265396
0.1075	-0.000188484	-0.323845
0.11	-0.000316246	-0.227024
0.1125	-0.000373433	-0.0861571
0.115	-0.000349547	-0.022416
0.1175	-0.000291574	0.00458095
0.12	-0.00022839	0.0140317
0.1225	-0.000172177	0.0155663
0.125	-0.000126575	0.013907
0.1275	-9.14429e-05	0.0113331
0.13	-6.52412e-05	0.0087618
0.1325	-4.61203e-05	0.00654947
0.135	-3.23785e-05	0.00479038
0.1375	-2.26118e-05	0.00345139
0.14	-1.57271e-05	0.00246117
0.1425	-1.09043e-05	0.00174266
0.145	-7.54181e-06	0.00122658
0.1475	-5.20612e-06	0.000860685
0.15	-3.58831e-06	0.000603248
0.1525	-2.47026e-06	0.000423131
0.155	-1.69893e-06	0.000297645
0.1575	-1.16756e-06	0.000210501
0.16	-8.01886e-07	0
0.1625	-5.47541e-07	0
0.165	-3.57591e-07	0
0.1675	-2.10161e-07	0
0.17	-9.50391e-08	0
0.1725	-5.11284e-09	0
0.175	6.51371e-08	0
0.1775	1.1993e-07	0
0.18	1.62659e-07	0
0.1825	1.95949e-07	0
0.185	2.21855e-07	0
0.1875	2.41985e-07	0
0.19	2.57595e-07	0
0.1925	2.69668e-07	0
0.195	2.7897e-07	0
0.1975	2.86093e-07	0
0.2	2.91512e-07	0
0.2025	2.95608e-07	0
0.205	2.98669e-07	0
0.2075	3.00922e-07	0
0.21	3.02552e-07	0
0.2125	3.03686e-07	0
0.215	3.04437e-07	0
0.2175	3.04889e-07	0
0.22	3.05108e-07	0
0.2225	3.05145e-07	0
0.225	3.0504e-07	0
0.2275	3.04824e-07	0
0.23	3.04522e-07	0
0.2325	3.04154e-07	0
0.235	3.03733e-07	0
0.2375	3.03271e-07	0
0.24	3.02778e-07	0
0.2425	3.02261e-07	0
0.245	3.01726e-07	0
0.2475	3.01176e-07	0
0.25	3.00615e-07	0
0.2525	3.00046e-07	0
0.255	2.9947e-07	0
0.2575	2.9889e-07	0
0.26	2.98307e-07	0
0.2625	2.97721e-07	0
0.265	2.97134e-07	0
0.2675	2.96546e-07	0
0.27	2.95957e-07	0
0.2725	2.95368e-07	0
0.275	2.9478e-07	0
0.2775	2.94192e-07	0
0.28	2.93604e-07	0
0.2825	2.93017e-07	0
0.285	2.92431e-07	0
0.2875	2.91845e-07	0
0.29	2.91261e-07	0
0.2925	2.90678e-07	0
0.295	2.90095e-07	0
0.2975	2.89514e-07	0
0.3	2.88934e-07	0
0.3025	-5.61843e-06	-0.141217
0.305	-7.18143e-05	-0.261827
0.3075	-0.000190182	-0.314967
0.31	-0.000313252	-0.219778
0.3125	-0.000367238	-0.0830661
0.315	-0.000342752	-0.0212739
0.3175	-0.000285494	0.00477936
0.32	-0.00022344	0.013858
0.3225	-0.000168358	0.01529
0.325	-0.000123724	0.013649
0.3275	-8.93633e-05	0.011088
0.33	-6.37477e-05	0.0085459
0.3325	-4.50601e-05	0.00637237
0.335	-3.16324e-05	0.00464628
0.3375	-2.20901e-05	0.00333362
0.34	-1.53643e-05	0.00236284
0.3425	-1.06529e-05	0.00165843
0.345	-7.3682e-06	0.00115417
0.3475	-5.08652e-06	0.000796701
0.35	-3.50608e-06	0.000545127
0.3525	-2.4138e-06	0.00036902
0.355	-1.66023e-06	0.000246217
0.3575	-1.14105e-06	0.000160821
0.36	-7.83748e-07	0
0.3625	-5.34656e-07	0
0.365	-3.47925e-07	0
0.3675	-2.02869e-07	0
0.37	-8.95906e-08	0
0.3725	-1.09836e-09	0
0.375	6.80572e-08	0
0.3775	1.21982e-07	0
0.38	1.64035e-07	0
0.3825	1.96799e-07	0
0.385	2.22298e-07	0
0.3875	2.42111e-07	0
0.39	2.57477e-07	0
0.3925	2.69364e-07	0
0.395	2.78523e-07	0
0.3975	2.85544e-07	0
0.4	2.9088e-07	0
0.4025	2.94905e-07	0
0.405	2.9791e-07	0
0.4075	3.00122e-07	0
0.41	3.01714e-07	0
0.4125	3.0283e-07	0
0.415	3.03562e-07	0
0.4175	3.04004e-07	0
0.42	3.04211e-07	0
0.4225	3.0424e-07	0
0.425	3.04129e-07	0
0.4275	3.03909e-07	0
0.43	3.03604e-07	0
0.4325	3.03232e-07	0
0.435	3.0281e-07	0
0.4375	3.02347e-07	0
0.44	3.01854e-07	0
0.4425	3.01337e-07	0
0.445	3.00802e-07	0
0.4475	3.00252e-07	0
0.45	2.99692e-07	0
0.4525	2.99124e-07	0
0.455	2.9855e-07	0
0.4575	2.97971e-07	0
0.46	2.97389e-07	0
0.4625	2.96805e-07	0
0.465	2.96219e-07	0
0.4675	2.95632e-07	0
0.47	2.95045e-07	0
0.4725	2.94458e-07	0
0.475	2.93871e-07	0
0.4775	2.93284e-07	0
0.48	2.92698e-07	0
0.4825	2.92113e-07	0
0.485	2.91528e-07	0
0.4875	2.90944e-07	0
0.49	2.90361e-07	0
0.4925	2.8978e-07	0
0.495	2.89199e-07	0
0.4975	2.88619e-07	0
0.5	2.88041e-07	0
0.5025	4.5951e-06	0.0833914
0.505	6.95626e-05	0.173644
0.5075	0.000201221	0.22772
0.51	0.000353592	0.18705
0.5125	0.000445358	0.107919
0.515	0.000454441	0.0642727
0.5175	0.000419052	0.0394052
0.52	0.000366489	0.0249476
0.5225	0.000310928	0.0163589
0.525	0.000258945	0.011121
0.5275	0.000213134	0.00782577
0.53	0.000174092	0.0056796
0.5325	0.000141486	0.00423038
0.535	0.000114601	0.00321689
0.5375	9.2615e-05	0.00248527
0.54	7.47332e-05	0.00194271
0.5425	6.02418e-05	0.00153152
0.545	4.85265e-05	0.00121464
0.5475	3.9071e-05	0.00096737
0.55	3.14479e-05	0.000772664
0.5525	2.53066e-05	0.000618354
0.555	2.03616e-05	0.000495502
0.5575	1.63813e-05	0.000397384
0.56	1.31781e-05	0.000318845
0.5625	1.06009e-05	0.000255886
0.565	8.52737e-06	0.000205362
0.5675	6.85933e-06	0.000164791
0.57	5.51751e-06	0.000132194
0.5725	4.43814e-06	0.000105996
0.575	3.56992e-06	8.49332e-05
0.5775	2.87154e-06	6.80024e-05
0.58	2.30979e-06	5.43889e-05
0.5825	1.85794e-06	4.34459e-05
0.585	1.49446e-06	3.48948e-05
0.5875	1.20209e-06	0
0.59	9.68328e-07	0
0.5925	7.84301e-07	0
0.595	6.402e-07	0
0.5975	5.27441e-07	0
0.6	4.39204e-07	0
0.6025	3.70166e-07	0
0.605	3.16111e-07	0
0.6075	2.73786e-07	0
0.61	2.40636e-07	0
0.6125	2.1466e-07	0
0.615	1.94306e-07	0
0.6175	1.78331e-07	0
0.62	1.65789e-07	0
0.6225	1.55929e-07	0
0.625	1.48178e-07	0
0.6275	1.4206e-07	0
0.63	1.37224e-07	0
0.6325	1.33395e-07	0
0.635	1.30349e-07	0
0.6375	1.27917e-07	0
0.64	1.25964e-07	0
0.6425	1.24386e-07	0
0.645	1.23101e-07	0
0.6475	1.22045e-07	0
0.65	1.21168e-07	0
0.6525	1.20431e-07	0
0.655	1.19803e-07	0
0.6575	1.1926e-07	0
0.66	1.18789e-07	0
0.6625	1.18366e-07	0
0.665	1.17986e-07	0
0.6675	1.17637e-07	0
0.67	1.17316e-07	0
0.6725	1.17012e-07	0
0.675	1.16727e-07	0
0.6775	1.16451e-07	0
0.68	1.16188e-07	0
0.6825	1.15931e-07	0
0.685	1.15682e-07	0
0.6875	1.15436e-07	0
0.69	1.15197e-07	0
0.6925	1.14958e-07	0
0.695	1.14725e-07	0
0.6975	1.1449e-07	0
0.7	1.14262e-07	0
0.7025	1.1403e-07	0
0.705	1.13805e-07	0
0.7075	1.13576e-07	0
0.71	1.13353e-07	0
0.7125	1.13126e-07	0
0.715	1.12905e-07	0
0.7175	1.12679e-07	0
0.72	1.12459e-07	0
0.7225	1.12235e-07	0
0.725	1.12017e-07	0
0.7275	1.11794e-07	0
0.73	1.11576e-07	0
0.7325	1.11355e-07	0
0.735	1.11138e-07	0
0.7375	1.10918e-07	0
0.74	1.10702e-07	0
0.7425	1.10483e-07	0
0.745	1.10269e-07	0
0.7475	1.1005e-07	0
0.75	1.09837e-07	0
0.7525	1.09619e-07	0
0.755	1.09407e-07	0
0.7575	1.0919e-07	0
0.76	1.08979e-07	0
0.7625	1.08763e-07	0
0.765	1.08554e-07	0
0.7675	1.08338e-07	0
0.77	1.0813e-07	0
0.7725	1.07915e-07	0
0.775	1.07708e-07	0
0.7775	1.07494e-07	0
0.78	1.07287e-07	0
0.7825	1.07075e-07	0
0.785	1.06869e-07	0
0.7875	1.06657e-07	0
0.79	1.06453e-07	0
0.7925	1.06242e-07	0
0.795	1.06038e-07	0
0.7975	1.05828e-07	0
0.8	1.05625e-07	0
0.8025	1.05416e-07	0
0.805	1.05214e-07	0
0.8075	1.05006e-07	0
0.81	1.04805e-07	0
0.8125	1.04598e-07	0
0.815	1.04397e-07	0
0.8175	1.04191e-07	0
0.82	1.03992e-07	0
0.8225	1.03786e-07	0
0.825	1.03587e-07	0
0.8275	1.03383e-07	0
0.83	1.03185e-07	0
0.8325	1.02981e-07	0
0.835	1.02785e-07	0
0.8375	1.02582e-07	0
0.84	1.02386e-07	0
0.8425	1.02184e-07	0
0.845	1.01989e-07	0
0.8475	1.01787e-07	0
0.85	1.01593e-07	0
0.8525	1.01392e-07	0
0.855	1.01199e-07	0
0.8575	1.00999e-07	0
0.86	1.00807e-07	0
0.8625	1.00608e-07	0
0.865	1.00416e-07	0
0.8675	1.00218e-07	0
0.87	1.00027e-07	0
0.8725	9.98298e-08	0
0.875	9.96397e-08	0
0.8775	9.94432e-08	0
0.88	9.92538e-08	0
0.8825	9.90581e-08	0
0.885	9.88695e-08	0
0.8875	9.86746e-08	0
0.89	9.84797e-08	0
0.8925	9.82847e-08	0
0.895	9.80895e-08	0
0.8975	9.78942e-08	0
0.9	9.7699e-08	0
0.9025	9.75039e-08	0
0.905	9.73089e-08	0
0.9075	9.71142e-08	0
0.91	9.69198e-08	0
0.9125	9.67257e-08	0
0.915	9.65318e-08	0
0.9175	9.63383e-08	0
0.92	9.61451e-08	0
0.9225	9.59523e-08	0
0.925	9.57599e-08	0
0.9275	9.55678e-08	0
0.93	9.5376e-08	0
0.9325	9.51847e-08	0
0.935	9.49937e-08	0
0.9375	9.48031e-08	0
0.94	9.46128e-08	0
0.9425	9.44229e-08	0
0.945	9.42335e-08	0
0.9475	9.40443e-08	0
0.95	9.38556e-08	0
0.9525	9.36672e-08	0
0.955	9.34793e-08	0
0.9575	9.32917e-08	0
0.96	9.31044e-08	0
0.9625	9.29176e-08	0
0.965	9.27311e-08	0
0.9675	9.2545e-08	0
0.97	9.23592e-08	0
0.9725	9.21739e-08	0
0.975	9.19889e-08	0
0.9775	9.18042e-08	0
0.98	9.162e-08	0
0.9825	9.14361e-08	0
0.985	9.12526e-08	0
0.9875	9.10694e-08	0
0.99	9.08867e-08	0
0.9925	9.07042e-08	0
0.995	9.05222e-08	0
0.9975	9.03405e-08	0
1	9.01592e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-09_fractional_Theta_adaptive_error_diff_not_on_ref_abs.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	8.41271e-13	0
0.08	1.25914e-11	0
0.0825	2.20414e-11	0
0.085	7.32264e-11	0
0.0875	8.07827e-11	0
0.09	8.92933e-11	0
0.0925	9.31671e-11	0
0.095	9.82171e-11	0
0.0975	1.04861e-10	0
0.1	1.10648e-10	0
0.1025	4.47014e-06	0.13328
0.105	6.79262e-05	0.265396
0.1075	0.000188484	0.323845
0.11	0.000316246	0.227024
0.1125	0.000373433	0.0861571
0.115	0.000349547	0.022416
0.1175	0.000291574	0.00458095
0.12	0.00022839	0.0140317
0.1225	0.000172177	0.0155663
0.125	0.000126575	0.013907
0.1275	9.14429e-05	0.0113331
0.13	6.52412e-05	0.0087618
0.1325	4.61203e-05	0.00654947
0.135	3.23785e-05	0.00479038
0.1375	2.26118e-05	0.00345139
0.14	1.57271e-05	0.00246117
0.1425	1.09043e-05	0.00174266
0.145	7.54181e-06	0.00122658
0.1475	5.20612e-06	0.000860685
0.15	3.58831e-06	0.000603248
0.1525	2.47026e-06	0.000423131
0.155	1.69893e-06	0.000297645
0.1575	1.16756e-06	0.000210501
0.16	8.01886e-07	0
0.1625	5.47541e-07	0
0.165	3.57591e-07	0
0.1675	2.10161e-07	0
0.17	9.50391e-08	0
0.1725	5.11284e-09	0
0.175	6.51371e-08	0
0.1775	1.1993e-07	0
0.18	1.62659e-07	0
0.1825	1.95949e-07	0
0.185	2.21855e-07	0
0.1875	2.41985e-07	0
0.19	2.57595e-07	0
0.1925	2.69668e-07	0
0.195	2.7897e-07	0
0.1975	2.86093e-07	0
0.2	2.91512e-07	0
0.2025	2.95608e-07	0
0.205	2.98669e-07	0
0.2075	3.00922e-07	0
0.21	3.02552e-07	0
0.2125	3.03686e-07	0
0.215	3.04437e-07	0
0.2175	3.04889e-07	0
0.22	3.05108e-07	0
0.2225	3.05145e-07	0
0.225	3.0504e-07	0
0.2275	3.04824e-07	0
0.23	3.04522e-07	0
0.2325	3.04154e-07	0
0.235	3.03733e-07	0
0.2375	3.03271e-07	0
0.24	3.02778e-07	0
0.2425	3.02261e-07	0
0.245	3.01726e-07	0
0.2475	3.01176e-07	0
0.25	3.00615e-07	0
0.2525	3.00046e-07	0
0.255	2.9947e-07	0
0.2575	2.9889e-07	0
0.26	2.98307e-07	0
0.2625	2.97721e-07	0
0.265	2.97134e-07	0
0.2675	2.96546e-07	0
0.27	2.95957e-07	0
0.2725	2.95368e-07	0
0.275	2.9478e-07	0
0.2775	2.94192e-07	0
0.28	2.93604e-07	0
0.2825	2.93017e-07	0
0.285	2.92431e-07	0
0.2875	2.91845e-07	0
0.29	2.91261e-07	0
0.2925	2.90678e-07	0
0.295	2.90095e-07	0
0.2975	2.89514e-07	0
0.3	2.88934e-07	0
0.3025	5.61843e-06	0.141217
0.305	7.18143e-05	0.261827
0.3075	0.000190182	0.314967
0.31	0.000313252	0.219778
0.3125	0.000367238	0.0830661
0.315	0.000342752	0.0212739
0.3175	0.000285494	0.00477936
0.32	0.00022344	0.013858
0.3225	0.000168358	0.01529
0.325	0.000123724	0.013649
0.3275	8.93633e-05	0.011088
0.33	6.37477e-05	0.0085459
0.3325	4.50601e-05	0.00637237
0.335	3.16324e-05	0.00464628
0.3375	2.20901e-05	0.00333362
0.34	1.53643e-05	0.00236284
0.3425	1.06529e-05	0.00165843
0.345	7.3682e-06	0.00115417
0.3475	5.08652e-06	0.000796701
0.35	3.50608e-06	0.000545127
0.3525	2.4138e-06	0.00036902
0.355	1.66023e-06	0.000246217
0.3575	1.14105e-06	0.000160821
0.36	7.83748e-07	0
0.3625	5.34656e-07	0
0.365	3.47925e-07	0
0.3675	2.02869e-07	0
0.37	8.95906e-08	0
0.3725	1.09836e-09	0
0.375	6.80572e-08	0
0.3775	1.21982e-07	0
0.38	1.64035e-07	0
0.3825	1.96799e-07	0
0.385	2.22298e-07	0
0.3875	2.42111e-07	0
0.39	2.57477e-07	0
0.3925	2.69364e-07	0
0.395	2.78523e-07	0
0.3975	2.85544e-07	0
0.4	2.9088e-07	0
0.4025	2.94905e-07	0
0.405	2.9791e-07	0
0.4075	3.00122e-07	0
0.41	3.01714e-07	0
0.4125	3.0283e-07	0
0.415	3.03562e-07	0
0.4175	3.04004e-07	0
0.42	3.04211e-07	0
0.4225	3.0424e-07	0
0.425	3.04129e-07	0
0.4275	3.03909e-07	0
0.43	3.03604e-07	0
0.4325	3.03232e-07	0
0.435	3.0281e-07	0
0.4375	3.02347e-07	0
0.44	3.01854e-07	0
0.4425	3.01337e-07	0
0.445	3.00802e-07	0
0.4475	3.00252e-07	0
0.45	2.99692e-07	0
0.4525	2.99124e-07	0
0.455	2.9855e-07	0
0.4575	2.97971e-07	0
0.46	2.97389e-07	0
0.4625	2.96805e-07	0
0.465	2.96219e-07	0
0.4675	2.95632e-07	0
0.47	2.95045e-07	0
0.4725	2.94458e-07	0
0.475	2.93871e-07	0
0.4775	2.93284e-07	0
0.48	2.92698e-07	0
0.4825	2.92113e-07	0
0.485	2.91528e-07	0
0.4875	2.90944e-07	0
0.49	2.90361e-07	0
0.4925	2.8978e-07	0
0.495	2.89199e-07	0
0.4975	2.88619e-07	0
0.5	2.88041e-07	0
0.5025	4.5951e-06	0.0833914
0.505	6.95626e-05	0.173644
0.5075	0.000201221	0.22772
0.51	0.000353592	0.18705
0.5125	0.000445358	0.107919
0.515	0.000454441	0.0642727
0.5175	0.000419052	0.0394052
0.52	0.000366489	0.0249476
0.5225	0.000310928	0.0163589
0.525	0.000258945	0.011121
0.5275	0.000213134	0.00782577
0.53	0.000174092	0.0056796
0.5325	0.000141486	0.00423038
0.535	0.000114601	0.00321689
0.5375	9.2615e-05	0.00248527
0.54	7.47332e-05	0.00194271
0.5425	6.02418e-05	0.00153152
0.545	4.85265e-05	0.00121464
0.5475	3.9071e-05	0.00096737
0.55	3.14479e-05	0.000772664
0.5525	2.53066e-05	0.000618354
0.555	2.03616e-05	0.000495502
0.5575	1.63813e-05	0.000397384
0.56	1.31781e-05	0.000318845
0.5625	1.06009e-05	0.000255886
0.565	8.52737e-06	0.000205362
0.5675	6.85933e-06	0.000164791
0.57	5.51751e-06	0.000132194
0.5725	4.43814e-06	0.000105996
0.575	3.56992e-06	8.49332e-05
0.5775	2.87154e-06	6.80024e-05
0.58	2.30979e-06	5.43889e-05
0.5825	1.85794e-06	4.34459e-05
0.585	1.49446e-06	3.48948e-05
0.5875	1.20209e-06	0
0.59	9.68328e-07	0
0.5925	7.84301e-07	0
0.595	6.402e-07	0
0.5975	5.27441e-07	0
0.6	4.39204e-07	0
0.6025	3.70166e-07	0
0.605	3.16111e-07	0
0.6075	2.73786e-07	0
0.61	2.40636e-07	0
0.6125	2.1466e-07	0
0.615	1.94306e-07	0
0.6175	1.78331e-07	0
0.62	1.65789e-07	0
0.6225	1.55929e-07	0
0.625	1.48178e-07	0
0.6275	1.4206e-07	0
0.63	1.37224e-07	0
0.6325	1.33395e-07	0
0.635	1.30349e-07	0
0.6375	1.27917e-07	0
0.64	1.25964e-07	0
0.6425	1.24386e-07	0
0.645	1.23101e-07	0
0.6475	1.22045e-07	0
0.65	1.21168e-07	0
0.6525	1.20431e-07	0
0.655	1.19803e-07	0
0.6575	1.1926e-07	0
0.66	1.18789e-07	0
0.6625	1.18366e-07	0
0.665	1.17986e-07	0
0.6675	1.17637e-07	0
0.67	1.17316e-07	0
0.6725	1.17012e-07	0
0.675	1.16727e-07	0
0.6775	1.16451e-07	0
0.68	1.16188e-07	0
0.6825	1.15931e-07	0
0.685	1.15682e-07	0
0.6875	1.15436e-07	0
0.69	1.15197e-07	0
0.6925	1.14958e-07	0
0.695	1.14725e-07	0
0.6975	1.1449e-07	0
0.7	1.14262e-07	0
0.7025	1.1403e-07	0
0.705	1.13805e-07	0
0.7075	1.13576e-07	0
0.71	1.13353e-07	0
0.7125	1.13126e-07	0
0.715	1.12905e-07	0
0.7175	1.12679e-07	0
0.72	1.12459e-07	0
0.7225	1.12235e-07	0
0.725	1.12017e-07	0
0.7275	1.11794e-07	0
0.73	1.11576e-07	0
0.7325	1.11355e-07	0
0.735	1.11138e-07	0
0.7375	1.10918e-07	0
0.74	1.10702e-07	0
0.7425	1.10483e-07	0
0.745	1.10269e-07	0
0.7475	1.1005e-07	0
0.75	1.09837e-07	0
0.7525	1.09619e-07	0
0.755	1.09407e-07	0
0.7575	1.0919e-07	0
0.76	1.08979e-07	0
0.7625	1.08763e-07	0
0.765	1.08554e-07	0
0.7675	1.08338e-07	0
0.77	1.0813e-07	0
0.7725	1.07915e-07	0
0.775	1.07708e-07	0
0.7775	1.07494e-07	0
0.78	1.07287e-07	0
0.7825	1.07075e-07	0
0.785	1.06869e-07	0
0.7875	1.06657e-07	0
0.79	1.06453e-07	0
0.7925	1.06242e-07	0
0.795	1.06038e-07	0
0.7975	1.05828e-07	0
0.8	1.05625e-07	0
0.8025	1.05416e-07	0
0.805	1.05214e-07	0
0.8075	1.05006e-07	0
0.81	1.04805e-07	0
0.8125	1.04598e-07	0
0.815	1.04397e-07	0
0.8175	1.04191e-07	0
0.82	1.03992e-07	0
0.8225	1.03786e-07	0
0.825	1.03587e-07	0
0.8275	1.03383e-07	0
0.83	1.03185e-07	0
0.8325	1.02981e-07	0
0.835	1.02785e-07	0
0.8375	1.02582e-07	0
0.84	1.02386e-07	0
0.8425	1.02184e-07	0
0.845	1.01989e-07	0
0.8475	1.01787e-07	0
0.85	1.01593e-07	0
0.8525	1.01392e-07	0
0.855	1.01199e-07	0
0.8575	1.00999e-07	0
0.86	1.00807e-07	0
0.8625	1.00608e-07	0
0.865	1.00416e-07	0
0.8675	1.00218e-07	0
0.87	1.00027e-07	0
0.8725	9.98298e-08	0
0.875	9.96397e-08	0
0.8775	9.94432e-08	0
0.88	9.92538e-08	0
0.8825	9.90581e-08	0
0.885	9.88695e-08	0
0.8875	9.86746e-08	0
0.89	9.84797e-08	0
0.8925	9.82847e-08	0
0.895	9.80895e-08	0
0.8975	9.78942e-08	0
0.9	9.7699e-08	0
0.9025	9.75039e-08	0
0.905	9.73089e-08	0
0.9075	9.71142e-08	0
0.91	9.69198e-08	0
0.9125	9.67257e-08	0
0.915	9.65318e-08	0
0.9175	9.63383e-08	0
0.92	9.61451e-08	0
0.9225	9.59523e-08	0
0.925	9.57599e-08	0
0.9275	9.55678e-08	0
0.93	9.5376e-08	0
0.9325	9.51847e-08	0
0.935	9.49937e-08	0
0.9375	9.48031e-08	0
0.94	9.46128e-08	0
0.9425	9.44229e-08	0
0.945	9.42335e-08	0
0.9475	9.40443e-08	0
0.95	9.38556e-08	0
0.9525	9.36672e-08	0
0.955	9.34793e-08	0
0.9575	9.32917e-08	0
0.96	9.31044e-08	0
0.9625	9.29176e-08	0
0.965	9.27311e-08	0
0.9675	9.2545e-08	0
0.97	9.23592e-08	0
0.9725	9.21739e-08	0
0.975	9.19889e-08	0
0.9775	9.18042e-08	0
0.98	9.162e-08	0
0.9825	9.14361e-08	0
0.985	9.12526e-08	0
0.9875	9.10694e-08	0
0.99	9.08867e-08	0
0.9925	9.07042e-08	0
0.995	9.05222e-08	0
0.9975	9.03405e-08	0
1	9.01592e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-09_fractional_Theta_adaptive_error_diff_not_on_ref_abs_full.dat <==
0	0	0
0.0001	0	0
0.0002	0	0
0.0003	0	0
0.0004	0	0
0.0005	0	0
0.0006	0	0
0.0007	0	0
0.0008	0	0
0.0009	0	0
0.001	0	0
0.0011	0	0
0.0012	0	0
0.0013	0	0
0.0014	0	0
0.0015	0	0
0.0016	0	0
0.0017	0	0
0.0018	0	0
0.0019	0	0
0.002	0	0
0.0021	0	0
0.0022	0	0
0.0023	0	0
0.0024	0	0
0.0025	0	0
0.0026	0	0
0.0027	0	0
0.0028	0	0
0.0029	0	0
0.003	0	0
0.0031	0	0
0.0032	0	0
0.0033	0	0
0.0034	0	0
0.0035	0	0
0.0036	0	0
0.0037	0	0
0.0038	0	0
0.0039	0	0
0.004	0	0
0.0041	0	0
0.0042	0	0
0.0043	0	0
0.0044	0	0
0.0045	0	0
0.0046	0	0
0.0047	0	0
0.0048	0	0
0.0049	0	0
0.005	0	0
0.0051	0	0
0.0052	0	0
0.0053	0	0
0.0054	0	0
0.0055	0	0
0.0056	0	0
0.0057	0	0
0.0058	0	0
0.0059	0	0
0.006	0	0
0.0061	0	0
0.0062	0	0
0.0063	0	0
0.0064	0	0
0.0065	0	0
0.0066	0	0
0.0067	0	0
0.0068	0	0
0.0069	0	0
0.007	0	0
0.0071	0	0
0.0072	0	0
0.0073	0	0
0.0074	0	0
0.0075	0	0
0.0076	0	0
0.0077	0	0
0.0078	0	0
0.0079	0	0
0.008	0	0
0.0081	0	0
0.0082	0	0
0.0083	0	0
0.0084	0	0
0.0085	0	0
0.0086	0	0
0.0087	0	0
0.0088	0	0
0.0089	0	0
0.009	0	0
0.0091	0	0
0.0092	0	0
0.0093	0	0
0.0094	0	0
0.0095	0	0
0.0096	0	0
0.0097	0	0
0.0098	0	0
0.0099	0	0
0.01	0	0
0.0101	0	0
0.0102	0	0
0.0103	0	0
0.0104	0	0
0.0105	0	0
0.0106	0	0
0.0107	0	0
0.0108	0	0
0.0109	0	0
0.011	0	0
0.0111	0	0
0.0112	0	0
0.0113	0	0
0.0114	0	0
0.0115	0	0
0.0116	0	0
0.0117	0	0
0.0118	0	0
0.0119	0	0
0.012	0	0
0.0121	0	0
0.0122	0	0
0.0123	0	0
0.0124	0	0
0.0125	0	0
0.0126	0	0
0.0127	0	0
0.0128	0	0
0.0129	0	0
0.013	0	0
0.0131	0	0
0.0132	0	0
0.0133	0	0
0.0134	0	0
0.0135	0	0
0.0136	0	0
0.0137	0	0
0.0138	0	0
0.0139	0	0
0.014	0	0
0.0141	0	0
0.0142	0	0
0.0143	0	0
0.0144	0	0
0.0145	0	0
0.0146	0	0
0.0147	0	0
0.0148	0	0
0.0149	0	0
0.015	0	0
0.0151	0	0
0.0152	0	0
0.0153	0	0
0.0154	0	0
0.0155	0	0
0.0156	0	0
0.0157	0	0
0.0158	0	0
0.0159	0	0
0.016	0	0
0.0161	0	0
0.0162	0	0
0.0163	0	0
0.0164	0	0
0.0165	0	0
0.0166	0	0
0.0167	0	0
0.0168	0	0
0.0169	0	0
0.017	0	0
0.0171	0	0
0.0172	0	0
0.0173	0	0
0.0174	0	0
0.0175	0	0
0.0176	0	0
0.0177	0	0
0.0178	0	0
0.0179	0	0
0.018	0	0
0.0181	0	0
0.0182	0	0
0.0183	0	0
0.0184	0	0
0.0185	0	0
0.0186	0	0
0.0187	0	0
0.0188	0	0
0.0189	0	0
0.019	0	0
0.0191	0	0
0.0192	0	0
0.0193	0	0
0.0194	0	0
0.0195	0	0
0.0196	0	0
0.0197	0	0
0.0198	0	0
0.0199	0	0
0.02	0	0
0.0201	0	0
0.0202	0	0
0.0203	0	0
0.0204	0	0
0.0205	0	0
0.0206	0	0
0.0207	0	0
0.0208	0	0
0.0209	0	0
0.021	0	0
0.0211	0	0
0.0212	0	0
0.0213	0	0
0.0214	0	0
0.0215	0	0
0.0216	0	0
0.0217	0	0
0.0218	0	0
0.0219	0	0
0.022	0	0
0.0221	0	0
0.0222	0	0
0.0223	0	0
0.0224	0	0
0.0225	0	0
0.0226	0	0
0.0227	0	0
0.0228	0	0
0.0229	0	0
0.023	0	0
0.0231	0	0
0.0232	0	0
0.0233	0	0
0.0234	0	0
0.0235	0	0
0.0236	0	0
0.0237	0	0
0.0238	0	0
0.0239	0	0
0.024	0	0
0.0241	0	0
0.0242	0	0
0.0243	0	0
0.0244	0	0
0.0245	0	0
0.0246	0	0
0.0247	0	0
0.0248	0	0
0.0249	0	0
0.025	0	0
0.0251	0	0
0.0252	0	0
0.0253	0	0
0.0254	0	0
0.0255	0	0
0.0256	0	0
0.0257	0	0
0.0258	0	0
0.0259	0	0
0.026	0	0
0.0261	0	0
0.0262	0	0
0.0263	0	0
0.0264	0	0
0.0265	0	0
0.0266	0	0
0.0267	0	0
0.0268	0	0
0.0269	0	0
0.027	0	0
0.0271	0	0
0.0272	0	0
0.0273	0	0
0.0274	0	0
0.0275	0	0
0.0276	0	0
0.0277	0	0
0.0278	0	0
0.0279	0	0
0.028	0	0
0.0281	0	0
0.0282	0	0
0.0283	0	0
0.0284	0	0
0.0285	0	0
0.0286	0	0
0.0287	0	0
0.0288	0	0
0.0289	0	0
0.029	0	0
0.0291	0	0
0.0292	0	0
0.0293	0	0
0.0294	0	0
0.0295	0	0
0.0296	0	0
0.0297	0	0
0.0298	0	0
0.0299	0	0
0.03	0	0
0.0301	0	0
0.0302	0	0
0.0303	0	0
0.0304	0	0
0.0305	0	0
0.0306	0	0
0.0307	0	0
0.0308	0	0
0.0309	0	0
0.031	0	0
0.0311	0	0
0.0312	0	0
0.0313	0	0
0.0314	0	0
0.0315	0	0
0.0316	0	0
0.0317	0	0
0.0318	0	0
0.0319	0	0
0.032	0	0
0.0321	0	0
0.0322	0	0
0.0323	0	0
0.0324	0	0
0.0325	0	0
0.0326	0	0
0.0327	0	0
0.0328	0	0
0.0329	0	0
0.033	0	0
0.0331	0	0
0.0332	0	0
0.0333	0	0
0.0334	0	0
0.0335	0	0
0.0336	0	0
0.0337	0	0
0.0338	0	0
0.0339	0	0
0.034	0	0
0.0341	0	0
0.0342	0	0
0.0343	0	0
0.0344	0	0
0.0345	0	0
0.0346	0	0
0.0347	0	0
0.0348	0	0
0.0349	0	0
0.035	0	0
0.0351	0	0
0.0352	0	0
0.0353	0	0
0.0354	0	0
0.0355	0	0
0.0356	0	0
0.0357	0	0
0.0358	0	0
0.0359	0	0
0.036	0	0
0.0361	0	0
0.0362	0	0
0.0363	0	0
0.0364	0	0
0.0365	0	0
0.0366	0	0
0.0367	0	0
0.0368	0	0
0.0369	0	0
0.037	0	0
0.0371	0	0
0.0372	0	0
0.0373	0	0
0.0374	0	0
0.0375	0	0
0.0376	0	0
0.0377	0	0
0.0378	0	0
0.0379	0	0
0.038	0	0
0.0381	0	0
0.0382	0	0
0.0383	0	0
0.0384	0	0
0.0385	0	0
0.0386	0	0
0.0387	0	0
0.0388	0	0
0.0389	0	0
0.039	0	0
0.0391	0	0
0.0392	0	0
0.0393	0	0
0.0394	0	0
0.0395	0	0
0.0396	0	0
0.0397	0	0
0.0398	0	0
0.0399	0	0
0.04	0	0
0.0401	0	0
0.0402	0	0
0.0403	0	0
0.0404	0	0
0.0405	0	0
0.0406	0	0
0.0407	0	0
0.0408	0	0
0.0409	0	0
0.041	0	0
0.0411	0	0
0.0412	0	0
0.0413	0	0
0.0414	0	0
0.0415	0	0
0.0416	0	0
0.0417	0	0
0.0418	0	0
0.0419	0	0
0.042	0	0
0.0421	0	0
0.0422	0	0
0.0423	0	0
0.0424	0	0
0.0425	0	0
0.0426	0	0
0.0427	0	0
0.0428	0	0
0.0429	0	0
0.043	0	0
0.0431	0	0
0.0432	0	0
0.0433	0	0
0.0434	0	0
0.0435	0	0
0.0436	0	0
0.0437	0	0
0.0438	0	0
0.0439	0	0
0.044	0	0
0.0441	0	0
0.0442	0	0
0.0443	0	0
0.0444	0	0
0.0445	0	0
0.0446	0	0
0.0447	0	0
0.0448	0	0
0.0449	0	0
0.045	0	0
0.0451	0	0
0.0452	0	0
0.0453	0	0
0.0454	0	0
0.0455	0	0
0.0456	0	0
0.0457	0	0
0.0458	0	0
0.0459	0	0
0.046	0	0
0.0461	0	0
0.0462	0	0
0.0463	0	0
0.0464	0	0
0.0465	0	0
0.0466	0	0
0.0467	0	0
0.0468	0	0
0.0469	0	0
0.047	0	0
0.0471	0	0
0.0472	0	0
0.0473	0	0
0.0474	0	0
0.0475	0	0
0.0476	0	0
0.0477	0	0
0.0478	0	0
0.0479	0	0
0.048	0	0
0.0481	0	0
0.0482	0	0
0.0483	0	0
0.0484	0	0
0.0485	0	0
0.0486	0	0
0.0487	0	0
0.0488	0	0
0.0489	0	0
0.049	0	0
0.0491	0	0
0.0492	0	0
0.0493	0	0
0.0494	0	0
0.0495	0	0
0.0496	0	0
0.0497	0	0
0.0498	0	0
0.0499	0	0
0.05	0	0
0.0501	0	0
0.0502	0	0
0.0503	0	0
0.0504	0	0
0.0505	0	0
0.0506	0	0
0.0507	0	0
0.0508	0	0
0.0509	0	0
0.051	0	0
0.0511	0	0
0.0512	0	0
0.0513	0	0
0.0514	0	0
0.0515	0	0
0.0516	0	0
0.0517	0	0
0.0518	0	0
0.0519	0	0
0.052	0	0
0.0521	0	0
0.0522	0	0
0.0523	0	0
0.0524	0	0
0.0525	0	0
0.0526	0	0
0.0527	0	0
0.0528	0	0
0.0529	0	0
0.053	0	0
0.0531	0	0
0.0532	0	0
0.0533	0	0
0.0534	0	0
0.0535	0	0
0.0536	0	0
0.0537	0	0
0.0538	0	0
0.0539	0	0
0.054	0	0
0.0541	0	0
0.0542	0	0
0.0543	0	0
0.0544	0	0
0.0545	0	0
0.0546	0	0
0.0547	0	0
0.0548	0	0
0.0549	0	0
0.055	0	0
0.0551	0	0
0.0552	0	0
0.0553	0	0
0.0554	0	0
0.0555	0	0
0.0556	0	0
0.0557	0	0
0.0558	0	0
0.0559	0	0
0.056	0	0
0.0561	0	0
0.0562	0	0
0.0563	0	0
0.0564	0	0
0.0565	0	0
0.0566	0	0
0.0567	0	0
0.0568	0	0
0.0569	0	0
0.057	0	0
0.0571	0	0
0.0572	0	0
0.0573	0	0
0.0574	0	0
0.0575	0	0
0.0576	0	0
0.0577	0	0
0.0578	0	0
0.0579	0	0
0.058	0	0
0.0581	0	0
0.0582	0	0
0.0583	0	0
0.0584	0	0
0.0585	0	0
0.0586	0	0
0.0587	0	0
0.0588	0	0
0.0589	0	0
0.059	0	0
0.0591	0	0
0.0592	0	0
0.0593	0	0
0.0594	0	0
0.0595	0	0
0.0596	0	0
0.0597	0	0
0.0598	0	0
0.0599	0	0
0.06	0	0
0.0601	0	0
0.0602	0	0
0.0603	0	0
0.0604	0	0
0.0605	0	0
0.0606	0	0
0.0607	0	0
0.0608	0	0
0.0609	0	0
0.061	0	0
0.0611	0	0
0.0612	0	0
0.0613	0	0
0.0614	0	0
0.0615	0	0
0.0616	0	0
0.0617	0	0
0.0618	0	0
0.0619	0	0
0.062	0	0
0.0621	0	0
0.0622	0	0
0.0623	0	0
0.0624	0	0
0.0625	0	0
0.0626	0	0
0.0627	0	0
0.0628	0	0
0.0629	0	0
0.063	0	0
0.0631	0	0
0.0632	0	0
0.0633	0	0
0.0634	0	0
0.0635	0	0
0.0636	0	0
0.0637	0	0
0.0638	0	0
0.0639	0	0
0.064	0	0
0.0641	0	0
0.0642	0	0
0.0643	0	0
0.0644	0	0
0.0645	0	0
0.0646	0	0
0.0647	0	0
0.0648	0	0
0.0649	0	0
0.065	0	0
0.0651	0	0
0.0652	0	0
0.0653	0	0
0.0654	0	0
0.0655	0	0
0.0656	0	0
0.0657	0	0
0.0658	0	0
0.0659	0	0
0.066	0	0
0.0661	0	0
0.0662	0	0
0.0663	0	0
0.0664	0	0
0.0665	0	0
0.0666	0	0
0.0667	0	0
0.0668	0	0
0.0669	0	0
0.067	0	0
0.0671	0	0
0.0672	0	0
0.0673	0	0
0.0674	0	0
0.0675	0	0
0.0676	0	0
0.0677	0	0
0.0678	0	0
0.0679	0	0
0.068	0	0
0.0681	0	0
0.0682	0	0
0.0683	0	0
0.0684	0	0
0.0685	0	0
0.0686	0	0
0.0687	0	0
0.0688	0	0
0.0689	0	0
0.069	0	0
0.0691	0	0
0.0692	0	0
0.0693	0	0
0.0694	0	0
0.0695	0	0
0.0696	0	0
0.0697	0	0
0.0698	0	0
0.0699	0	0
0.07	0	0
0.0701	0	0
0.0702	0	0
0.0703	0	0
0.0704	0	0
0.0705	0	0
0.0706	0	0
0.0707	0	0
0.0708	0	0
0.0709	0	0
0.071	0	0
0.0711	0	0
0.0712	0	0
0.0713	0	0
0.0714	0	0
0.0715	0	0
0.0716	0	0
0.0717	0	0
0.0718	0	0
0.0719	0	0
0.072	0	0
0.0721	0	0
0.0722	0	0
0.0723	0	0
0.0724	0	0
0.0725	0	0
0.0726	0	0
0.0727	0	0
0.0728	0	0
0.0729	0	0
0.073	0	0
0.0731	0	0
0.0732	0	0
0.0733	0	0
0.0734	0	0
0.0735	0	0
0.0736	0	0
0.0737	0	0
0.0738	0	0
0.0739	0	0
0.074	0	0
0.0741	0	0
0.0742	0	0
0.0743	0	0
0.0744	0	0
0.0745	0	0
0.0746	0	0
0.0747	0	0
0.0748	0	0
0.0749	0	0
0.075	0	0
0.0751	0	0
0.0752	0	0
0.0753	0	0
0.0754	0	0
0.0755	0	0
0.0756	0	0
0.0757	0	0
0.0758	0	0
0.0759	0	0
0.076	0	0
0.0761	0	0
0.0762	0	0
0.0763	0	0
0.0764	0	0
0.0765	0	0
0.0766	1.04738e-12	0
0.0767	2.04203e-12	0
0.0768	2.98533e-12	0
0.0769	4.97336e-12	0
0.077	6.7269e-12	0
0.0771	8.30858e-12	0
0.0772	1.07198e-11	0
0.0773	1.2587e-11	0
0.0774	1.47026e-11	0
0.0775	8.41271e-13	0
0.0776063	7.8193e-13	0
0.0777126	7.23865e-13	0
0.077819	6.66966e-13	0
0.0779253	5.27411e-13	0
0.0780316	1.65057e-12	0
0.0781379	3.49148e-12	0
0.0782442	5.14411e-12	0
0.0783505	7.38765e-12	0
0.0784569	9.27014e-12	0
0.0785632	1.15681e-11	0
0.0786695	1.32809e-11	0
0.0787758	1.51875e-11	0
0.0788821	1.62352e-11	0
0.0789884	1.72115e-11	0
0.0790948	1.70073e-11	0
0.0792011	1.64242e-11	0
0.0793074	1.42935e-11	0
0.0794137	1.14363e-11	0
0.07952	6.62032e-12	0
0.0796264	6.92224e-13	0
0.0797327	7.64977e-12	0
0.079839	5.59952e-12	0
0.0799453	8.09353e-13	0
0.08	1.25914e-11	0
0.08012	1.25436e-11	0
0.08024	1.24973e-11	0
0.0803599	1.24523e-11	0
0.0804799	1.12399e-11	0
0.0805999	1.01018e-11	0
0.0807199	8.15925e-12	0
0.0808399	6.42947e-12	0
0.0809598	4.04499e-12	0
0.0810798	2.07911e-12	0
0.0811998	3.33622e-13	0
0.0813198	2.05669e-12	0
0.0814398	3.95817e-12	0
0.0815597	4.84141e-12	0
0.0816797	5.58303e-12	0
0.0817997	4.91795e-12	0
0.0819197	3.73984e-12	0
0.0820397	7.10765e-13	0
0.0821596	3.25295e-12	0
0.0822796	9.56274e-12	0
0.0823996	1.81028e-11	0
0.0825	2.20414e-11	0
0.0826004	6.64119e-12	0
0.0827008	3.44519e-12	0
0.0828012	1.18145e-11	0
0.0829016	2.69419e-11	0
0.083002	1.31234e-11	0
0.0831024	1.16877e-11	0
0.0832028	2.426e-11	0
0.0833032	2.88088e-11	0
0.0834036	1.83906e-11	0
0.083504	2.28938e-11	0
0.0836044	4.16071e-11	0
0.0837048	2.9085e-11	0
0.0838052	2.65157e-11	0
0.0839056	3.91442e-11	0
0.084006	4.14832e-11	0
0.0841064	3.29911e-11	0
0.0842068	4.07178e-11	0
0.0843072	5.38228e-11	0
0.0844076	4.07022e-11	0
0.084508	4.48516e-11	0
0.0846084	6.48429e-11	0
0.0847088	4.85244e-11	0
0.0848092	5.05533e-11	0
0.0849096	7.28707e-11	0
0.085	7.32264e-11	0
0.0851518	7.32204e-11	0
0.0853036	7.32164e-11	0
0.0854555	7.22273e-11	0
0.0856073	7.12936e-11	0
0.0857591	6.93329e-11	0
0.0859109	6.75955e-11	0
0.0860627	6.50166e-11	0
0.0862146	6.29257e-11	0
0.0863664	6.02683e-11	0
0.0865182	5.84591e-11	0
0.08667	5.64426e-11	0
0.0868218	5.57248e-11	0
0.0869737	5.52379e-11	0
0.0871255	5.65858e-11	0
0.0872773	5.86765e-11	0
0.0874291	6.9777e-11	0
0.0875	8.07827e-11	0
0.0876706	8.06863e-11	0
0.0878412	8.05922e-11	0
0.0880118	7.99858e-11	0
0.0881825	7.90304e-11	0
0.0883531	7.69402e-11	0
0.0885237	7.51046e-11	0
0.0886943	7.23546e-11	0
0.0888649	7.01742e-11	0
0.0890355	6.74073e-11	0
0.0892061	6.56401e-11	0
0.0893768	6.37153e-11	0
0.0895474	6.33278e-11	0
0.089718	6.33046e-11	0
0.0898886	6.56936e-11	0
0.09	8.92933e-11	0
0.0901911	8.91222e-11	0
0.0903822	8.89536e-11	0
0.0905733	8.84608e-11	0
0.0907644	8.7357e-11	0
0.0909555	8.5028e-11	0
0.0911466	8.30167e-11	0
0.0913377	8.00511e-11	0
0.0915288	7.77872e-11	0
0.0917199	7.49672e-11	0
0.091911	7.33675e-11	0
0.0921021	7.17269e-11	0
0.0922932	7.19503e-11	0
0.0924843	8.99062e-11	0
0.0925	9.31671e-11	0
0.0927143	9.29646e-11	0
0.0929286	9.27656e-11	0
0.0931429	9.25061e-11	0
0.0933573	9.14964e-11	0
0.0935716	8.91301e-11	0
0.0937859	8.70929e-11	0
0.0940002	8.40009e-11	0
0.0942145	8.16688e-11	0
0.0944288	7.87331e-11	0
0.0946431	7.71472e-11	0
0.0948575	7.55461e-11	0
0.095	9.82171e-11	0
0.0952384	9.80562e-11	0
0.0954768	9.79042e-11	0
0.0957152	9.65241e-11	0
0.0959536	9.44899e-11	0
0.096192	9.19531e-11	0
0.0964304	8.91199e-11	0
0.0966687	8.62424e-11	0
0.0969071	8.36174e-11	0
0.0971455	8.15834e-11	0
0.0973839	8.05189e-11	0
0.0975	1.04861e-10	0
0.0977653	1.04694e-10	0
0.0980307	1.0454e-10	0
0.098296	1.03132e-10	0
0.0985613	1.01025e-10	0
0.0988267	9.83882e-11	0
0.099092	9.54534e-11	0
0.0993573	9.25045e-11	0
0.0996227	8.98744e-11	0
0.099888	8.79434e-11	0
0.1	1.10648e-10	0
0.100294	1.10501e-10	7.6306e-05
0.100588	1.0247e-10	0.00423168
0.100688	1.35876e-11	0.0165196
0.100788	3.33572e-10	0.00750696
0.100888	1.54694e-09	0.00834274
0.100988	5.00802e-09	0.0065347
0.101088	1.30027e-08	0.00678673
0.101188	2.91201e-08	0.0100616
0.101288	5.83458e-08	0.0163103
0.101388	1.06854e-07	0.0247957
0.101488	1.82018e-07	0.0343829
0.101588	2.92187e-07	0.0443439
0.101688	4.46275e-07	0.0542223
0.101788	6.53626e-07	0.0636877
0.101888	9.23779e-07	0.0728506
0.101988	1.26611e-06	0.0818827
0.102088	1.68976e-06	0.090762
0.102188	2.20344e-06	0.0995678
0.102288	2.81528e-06	0.108326
0.102388	3.53274e-06	0.116886
0.102488	4.36257e-06	0.125197
0.1025	4.47014e-06	0.13328
0.1026	5.43284e-06	0.135129
0.1027	6.5196e-06	0.14082
0.1028	7.73473e-06	0.148876
0.1029	9.08179e-06	0.156744
0.103	1.05635e-05	0.164105
0.1031	1.2182e-05	0.17093
0.1032	1.39386e-05	0.177409
0.1033	1.58341e-05	0.183713
0.1034	1.78686e-05	0.189846
0.1035	2.00419e-05	0.195798
0.1036	2.23531e-05	0.201622
0.1037	2.4801e-05	0.207307
0.1038	2.73837e-05	0.21273
0.1039	3.00995e-05	0.217978
0.104	3.29458e-05	0.2231
0.1041	3.59202e-05	0.227978
0.1042	3.90197e-05	0.232694
0.1043	4.22414e-05	0.237297
0.1044	4.55819e-05	0.241746
0.1045	4.9038e-05	0.246008
0.1046	5.26061e-05	0.250145
0.1047	5.62827e-05	0.254207
0.1048	6.0064e-05	0.258041
0.1049	6.39465e-05	0.261762
0.105	6.79262e-05	0.265396
0.1051	7.19995e-05	0.268893
0.1052	7.61625e-05	0.272277
0.1053	8.04115e-05	0.275496
0.1054	8.47426e-05	0.278625
0.1055	8.91521e-05	0.281685
0.1056	9.36363e-05	0.284632
0.1057	9.81915e-05	0.287429
0.1058	0.000102814	0.290143
0.1059	0.0001075	0.292819
0.106	0.000112247	0.295329
0.1061	0.00011705	0.297752
0.1062	0.000121907	0.30012
0.1063	0.000126814	0.302425
0.1064	0.000131767	0.304583
0.1065	0.000136764	0.306676
0.1066	0.000141802	0.308737
0.1067	0.000146877	0.310695
0.1068	0.000151986	0.312549
0.1069	0.000157127	0.31435
0.107	0.000162297	0.316138
0.1071	0.000167493	0.31779
0.1072	0.000172712	0.319376
0.1073	0.000177952	0.320921
0.1074	0.00018321	0.322452
0.1075	0.000188484	0.323845
0.1076	0.000193771	0.325195
0.1077	0.00019907	0.326511
0.1078	0.000204378	0.327438
0.1079	0.000209692	0.328284
0.108	0.000215012	0.329119
0.1081	0.000220334	0.329973
0.1082	0.000225657	0.330734
0.1083	0.000230979	0.331425
0.1084	0.000236298	0.332292
0.1085	0.000241611	0.332524
0.1086	0.000246916	0.332001
0.1087	0.000252209	0.330106
0.1088	0.000257485	0.326391
0.1089	0.000262736	0.320759
0.109	0.000267955	0.313415
0.1091	0.000273135	0.30497
0.1092	0.000278264	0.295996
0.1093	0.000283332	0.286915
0.1094	0.00028833	0.277878
0.1095	0.000293246	0.269043
0.1096	0.00029807	0.260401
0.1097	0.000302791	0.251921
0.1098	0.0003074	0.243473
0.1099	0.000311888	0.235162
0.11	0.000316246	0.227024
0.1101	0.000320467	0.219116
0.1102	0.000324543	0.211395
0.1103	0.00032847	0.203866
0.1104	0.000332241	0.19659
0.1105	0.000335852	0.189555
0.1106	0.000339301	0.182775
0.1107	0.000342583	0.176133
0.1108	0.000345697	0.169677
0.1109	0.000348642	0.163431
0.111	0.000351417	0.157414
0.1111	0.000354021	0.151553
0.1112	0.000356455	0.145844
0.1113	0.00035872	0.140329
0.1114	0.000360816	0.135012
0.1115	0.000362746	0.129872
0.1116	0.000364512	0.12483
0.1117	0.000366115	0.119958
0.1118	0.000367557	0.115251
0.1119	0.000368843	0.110744
0.112	0.000369975	0.106294
0.1121	0.000370955	0.101989
0.1122	0.000371788	0.0978358
0.1123	0.000372476	0.0938448
0.1124	0.000373023	0.0899575
0.1125	0.000373433	0.0861571
0.1126	0.000373709	0.082489
0.1127	0.000373855	0.0789915
0.1128	0.000373875	0.075528
0.1129	0.000373771	0.072187
0.113	0.000373549	0.0689668
0.1131	0.000373211	0.0658787
0.1132	0.000372762	0.0628692
0.1133	0.000372205	0.0599131
0.1134	0.000371544	0.0570666
0.1135	0.000370781	0.0543249
0.1136	0.000369922	0.0517217
0.1137	0.000368969	0.049122
0.1138	0.000367926	0.0466108
0.1139	0.000366796	0.0441986
0.114	0.000365583	0.0418886
0.1141	0.000364289	0.0396631
0.1142	0.000362919	0.0374486
0.1143	0.000361475	0.0353213
0.1144	0.00035996	0.0332795
0.1145	0.000358377	0.0313423
0.1146	0.000356729	0.0294325
0.1147	0.00035502	0.0275589
0.1148	0.000353251	0.0257644
0.1149	0.000351426	0.0240428
0.115	0.000349547	0.022416
0.1151	0.000347618	0.020788
0.1152	0.000345639	0.0192476
0.1153	0.000343615	0.017714
0.1154	0.000341546	0.0162515
0.1155	0.000339437	0.0148552
0.1156	0.000337288	0.0135207
0.1157	0.000335102	0.0122582
0.1158	0.000332881	0.0109632
0.1159	0.000330628	0.00972823
0.116	0.000328343	0.00855524
0.1161	0.00032603	0.00744942
0.1162	0.00032369	0.00638888
0.1163	0.000321325	0.00530923
0.1164	0.000318937	0.00428412
0.1165	0.000316526	0.00331238
0.1166	0.000314096	0.00240283
0.1167	0.000311648	0.00152242
0.1168	0.000309183	0.000623898
0.1169	0.000306702	0.000224705
0.117	0.000304207	0.00102522
0.1171	0.0003017	0.00176836
0.1172	0.000299182	0.00248829
0.1173	0.000296655	0.0032305
0.1174	0.000294118	0.00392746
0.1175	0.000291574	0.00458095
0.1176	0.000289024	0.00519135
0.1177	0.00028647	0.00575175
0.1178	0.000283911	0.00636614
0.1179	0.000281349	0.00693893
0.118	0.000278785	0.00746846
0.1181	0.000276221	0.00796605
0.1182	0.000273657	0.00839793
0.1183	0.000271093	0.00888436
0.1184	0.000268532	0.00935067
0.1185	0.000265973	0.00977727
0.1186	0.000263418	0.0101727
0.1187	0.000260867	0.0105104
0.1188	0.000258321	0.0108848
0.1189	0.00025578	0.0112573
0.119	0.000253246	0.011594
0.1191	0.000250719	0.0119013
0.1192	0.0002482	0.0121641
0.1193	0.000245689	0.0124333
0.1194	0.000243187	0.0127287
0.1195	0.000240694	0.0129919
0.1196	0.000238212	0.0132255
0.1197	0.000235739	0.0134301
0.1198	0.000233278	0.0136035
0.1199	0.000230828	0.013831
0.12	0.00022839	0.0140317
0.1201	0.000225964	0.0142039
0.1202	0.00022355	0.0143127
0.1203	0.00022115	0.0144916
0.1204	0.000218763	0.0146461
0.1205	0.00021639	0.0147735
0.1206	0.00021403	0.0148834
0.1207	0.000211685	0.0149531
0.1208	0.000209355	0.0150532
0.1209	0.000207039	0.0151725
0.121	0.000204739	0.015264
0.1211	0.000202454	0.0153321
0.1212	0.000200184	0.015376
0.1213	0.000197931	0.0153939
0.1214	0.000195693	0.0154768
0.1215	0.000193471	0.0155362
0.1216	0.000191266	0.0155704
0.1217	0.000189077	0.0155894
0.1218	0.000186905	0.0155654
0.1219	0.00018475	0.0155908
0.122	0.000182612	0.0156266
0.1221	0.00018049	0.0156374
0.1222	0.000178386	0.0156292
0.1223	0.000176299	0.0156025
0.1224	0.00017423	0.015557
0.1225	0.000172177	0.0155663
0.1226	0.000170142	0.0155582
0.1227	0.000168125	0.0154917
0.1228	0.000166125	0.0154853
0.1229	0.000164143	0.0154598
0.123	0.000162178	0.0154155
0.1231	0.000160231	0.015362
0.1232	0.000158302	0.0152882
0.1233	0.00015639	0.0152152
0.1234	0.000154496	0.0151957
0.1235	0.00015262	0.0151544
0.1236	0.000150761	0.0150915
0.1237	0.00014892	0.0150176
0.1238	0.000147096	0.0149051
0.1239	0.000145291	0.0148452
0.124	0.000143502	0.0148005
0.1241	0.000141732	0.0147343
0.1242	0.000139978	0.0146521
0.1243	0.000138242	0.0145635
0.1244	0.000136524	0.0144253
0.1245	0.000134823	0.0143783
0.1246	0.000133139	0.014317
0.1247	0.000131472	0.0142328
0.1248	0.000129822	0.0141359
0.1249	0.00012819	0.014027
0.125	0.000126575	0.013907
0.1251	0.000124976	0.0138394
0.1252	0.000123394	0.0137257
0.1253	0.000121829	0.0136588
0.1254	0.000120281	0.0135718
0.1255	0.000118749	0.0134681
0.1256	0.000117234	0.0133584
0.1257	0.000115735	0.0132432
0.1258	0.000114253	0.0130998
0.1259	0.000112786	0.013039
0.126	0.000111336	0.0129597
0.1261	0.000109902	0.0128584
0.1262	0.000108484	0.0127459
0.1263	0.000107081	0.0126182
0.1264	0.000105694	0.0124807
0.1265	0.000104323	0.0124118
0.1266	0.000102967	0.0123255
0.1267	0.000101627	0.0122202
0.1268	0.000100302	0.012106
0.1269	9.89917e-05	0.0119752
0.127	9.76967e-05	0.0118417
0.1271	9.64166e-05	0.0117712
0.1272	9.51513e-05	0.0116827
0.1273	9.39006e-05	0.0115758
0.1274	9.26645e-05	0.0114606
0.1275	9.14429e-05	0.0113331
0.1276	9.02356e-05	0.0112102
0.1277	8.90425e-05	0.0110977
0.1278	8.78634e-05	0.0110279
0.1279	8.66984e-05	0.0109358
0.128	8.55471e-05	0.0108256
0.1281	8.44096e-05	0.0107091
0.1282	8.32856e-05	0.0105944
0.1283	8.21752e-05	0.0104366
0.1284	8.10781e-05	0.0103694
0.1285	7.99942e-05	0.0102927
0.1286	7.89234e-05	0.0101939
0.1287	7.78656e-05	0.0100827
0.1288	7.68207e-05	0.00996927
0.1289	7.57886e-05	0.00981438
0.129	7.4769e-05	0.00974116
0.1291	7.3762e-05	0.00966692
0.1292	7.27673e-05	0.00957199
0.1293	7.17849e-05	0.00946491
0.1294	7.08146e-05	0.00935521
0.1295	6.98564e-05	0.00921055
0.1296	6.891e-05	0.00912757
0.1297	6.79754e-05	0.00905899
0.1298	6.70525e-05	0.00897029
0.1299	6.61411e-05	0.00886793
0.13	6.52412e-05	0.0087618
0.1301	6.43525e-05	0.00863942
0.1302	6.34751e-05	0.00851869
0.1303	6.26087e-05	0.00846506
0.1304	6.17533e-05	0.00839121
0.1305	6.09087e-05	0.00829708
0.1306	6.00748e-05	0.0081944
0.1307	5.92515e-05	0.00809224
0.1308	5.84388e-05	0.00795505
0.1309	5.76364e-05	0.00788517
0.131	5.68443e-05	0.00782574
0.1311	5.60623e-05	0.00774539
0.1312	5.52904e-05	0.00765126
0.1313	5.45284e-05	0.00755347
0.1314	5.37762e-05	0.00743038
0.1315	5.30338e-05	0.00734072
0.1316	5.2301e-05	0.00728857
0.1317	5.15776e-05	0.00721743
0.1318	5.08637e-05	0.00713046
0.1319	5.0159e-05	0.00703783
0.132	4.94636e-05	0.00693379
0.1321	4.87772e-05	0.0068197
0.1322	4.80998e-05	0.00677686
0.1323	4.74312e-05	0.00671658
0.1324	4.67714e-05	0.00663724
0.1325	4.61203e-05	0.00654947
0.1326	4.54777e-05	0.00646185
0.1327	4.48436e-05	0.0063269
0.1328	4.42179e-05	0.00629246
0.1329	4.36005e-05	0.00624215
0.133	4.29912e-05	0.00617015
0.1331	4.23899e-05	0.00608736
0.1332	4.17967e-05	0.0060034
0.1333	4.12114e-05	0.00589026
0.1334	4.06338e-05	0.005825
0.1335	4.00639e-05	0.00578595
0.1336	3.95017e-05	0.00572687
0.1337	3.89469e-05	0.00565265
0.1338	3.83996e-05	0.00557355
0.1339	3.78596e-05	0.00548208
0.134	3.73268e-05	0.00538467
0.1341	3.68012e-05	0.00535581
0.1342	3.62827e-05	0.0053091
0.1343	3.57711e-05	0.00524336
0.1344	3.52664e-05	0.00516929
0.1345	3.47686e-05	0.00509539
0.1346	3.42775e-05	0.00498313
0.1347	3.3793e-05	0.00494753
0.1348	3.33151e-05	0.00491291
0.1349	3.28436e-05	0.00485778
0.135	3.23785e-05	0.00479038
0.1351	3.19198e-05	0.00472028
0.1352	3.14673e-05	0.00460386
0.1353	3.1021e-05	0.00458406
0.1354	3.05807e-05	0.00454965
0.1355	3.01465e-05	0.00449504
0.1356	2.97182e-05	0.00443045
0.1357	2.92957e-05	0.00436476
0.1358	2.8879e-05	0.00427566
0.1359	2.84681e-05	0.0042163
0.136	2.80627e-05	0.00419688
0.1361	2.7663e-05	0.00415756
0.1362	2.72687e-05	0.00410146
0.1363	2.68798e-05	0.00403921
0.1364	2.64963e-05	0.00397646
0.1365	2.61181e-05	0.00387195
0.1366	2.57451e-05	0.00386411
0.1367	2.53772e-05	0.00383951
0.1368	2.50144e-05	0.00379292
0.1369	2.46566e-05	0.00373546
0.137	2.43038e-05	0.00367682
0.1371	2.39559e-05	0.00359509
0.1372	2.36128e-05	0.003547
0.1373	2.32744e-05	0.00353258
0.1374	2.29408e-05	0.00349964
0.1375	2.26118e-05	0.00345139
0.1376	2.22873e-05	0.00339768
0.1377	2.19674e-05	0.00329714
0.1378	2.16519e-05	0.00328988
0.1379	2.13409e-05	0.00326882
0.138	2.10341e-05	0.00322874
0.1381	2.07317e-05	0.00317934
0.1382	2.04334e-05	0.00312899
0.1383	2.01394e-05	0.00306008
0.1384	1.98494e-05	0.00300575
0.1385	1.95636e-05	0.00300274
0.1386	1.92817e-05	0.00297989
0.1387	1.90037e-05	0.0029388
0.1388	1.87297e-05	0.00289045
0.1389	1.84595e-05	0.00284298
0.139	1.81931e-05	0.00275628
0.1391	1.79305e-05	0.00274703
0.1392	1.76716e-05	0.00273999
0.1393	1.74162e-05	0.00271106
0.1394	1.71645e-05	0.00266873
0.1395	1.69164e-05	0.00262319
0.1396	1.66717e-05	0.00256834
0.1397	1.64305e-05	0.00250579
0.1398	1.61927e-05	0.00250809
0.1399	1.59583e-05	0.00249371
0.14	1.57271e-05	0.00246117
0.1401	1.54993e-05	0.00242033
0.1402	1.52747e-05	0.00233282
0.1403	1.50532e-05	0.0023353
0.1404	1.48349e-05	0.00232462
0.1405	1.46197e-05	0.0022959
0.1406	1.44075e-05	0.0022585
0.1407	1.41984e-05	0.00222029
0.1408	1.39922e-05	0.00216753
0.1409	1.3789e-05	0.00211672
0.141	1.35886e-05	0.00212667
0.1411	1.33911e-05	0.0021168
0.1412	1.31964e-05	0.00208745
0.1413	1.30045e-05	0.0020499
0.1414	1.28153e-05	0.00201278
0.1415	1.26288e-05	0.00194476
0.1416	1.2445e-05	0.00192994
0.1417	1.22638e-05	0.00193658
0.1418	1.20851e-05	0.00192193
0.1419	1.19091e-05	0.00189169
0.142	1.17355e-05	0.0018564
0.1421	1.15644e-05	0.00182251
0.1422	1.13958e-05	0.00174812
0.1423	1.12296e-05	0.00176321
0.1424	1.10658e-05	0.00176313
0.1425	1.09043e-05	0.00174266
0.1426	1.07451e-05	0.00171182
0.1427	1.05882e-05	0.0016342
0.1428	1.04336e-05	0.00164393
0.1429	1.02812e-05	0.00164105
0.143	1.0131e-05	0.00162098
0.1431	9.98288e-06	0.0015927
0.1432	9.83694e-06	0.0015637
0.1433	9.6931e-06	0.00152348
0.1434	9.55133e-06	0.00147475
0.1435	9.4116e-06	0.00149457
0.1436	9.27388e-06	0.00149459
0.1437	9.13813e-06	0.00147414
0.1438	9.00433e-06	0.00144471
0.1439	8.87248e-06	0.00141532
0.144	8.74253e-06	0.00136193
0.1441	8.61445e-06	0.00134165
0.1442	8.48822e-06	0.00135879
0.1443	8.3638e-06	0.00135511
0.1444	8.24118e-06	0.00133405
0.1445	8.12033e-06	0.00130642
0.1446	8.00123e-06	0.0012799
0.1447	7.88386e-06	0.00122066
0.1448	7.76818e-06	0.00122579
0.1449	7.65417e-06	0.00123587
0.145	7.54181e-06	0.00122658
0.1451	7.43109e-06	0.00120486
0.1452	7.32197e-06	0.00113552
0.1453	7.21443e-06	0.00115063
0.1454	7.10844e-06	0.00115316
0.1455	7.00398e-06	0.00113906
0.1456	6.90104e-06	0.00111725
0.1457	6.79959e-06	0.00109494
0.1458	6.69963e-06	0.00106431
0.1459	6.60111e-06	0.00101662
0.146	6.50403e-06	0.00104392
0.1461	6.40834e-06	0.00105141
0.1462	6.31405e-06	0.00103756
0.1463	6.22112e-06	0.00101406
0.1464	6.12955e-06	0.000990273
0.1465	6.03932e-06	0.000948208
0.1466	5.9504e-06	0.000922668
0.1467	5.86277e-06	0.00094772
0.1468	5.77641e-06	0.000952378
0.1469	5.69131e-06	0.000938186
0.147	5.60744e-06	0.000916162
0.1471	5.5248e-06	0.000894579
0.1472	5.44338e-06	0.000848126
0.1473	5.36313e-06	0.000843828
0.1474	5.28405e-06	0.000861452
0.1475	5.20612e-06	0.000860685
0.1476	5.12934e-06	0.000845896
0.1477	5.05369e-06	0.000782693
0.1478	4.97913e-06	0.000801571
0.1479	4.90565e-06	0.000807902
0.148	4.83325e-06	0.000798069
0.1481	4.7619e-06	0.000780925
0.1482	4.69159e-06	0.000763491
0.1483	4.62233e-06	0.000740125
0.1484	4.55407e-06	0.00069265
0.1485	4.48681e-06	0.000725464
0.1486	4.42053e-06	0.000738478
0.1487	4.35522e-06	0.000729446
0.1488	4.29085e-06	0.000710218
0.1489	4.22744e-06	0.000690447
0.149	4.16496e-06	0.000657125
0.1491	4.1034e-06	0.000626631
0.1492	4.04274e-06	0.000657607
0.1493	3.98295e-06	0.000668547
0.1494	3.92405e-06	0.00065943
0.1495	3.866e-06	0.000641451
0.1496	3.80881e-06	0.000623364
0.1497	3.75246e-06	0.00058673
0.1498	3.69694e-06	0.000574391
0.1499	3.64223e-06	0.000597617
0.15	3.58831e-06	0.000603248
0.1501	3.53521e-06	0.000593546
0.1502	3.48288e-06	0.000534901
0.1503	3.43132e-06	0.000556383
0.1504	3.3805e-06	0.000565331
0.1505	3.33044e-06	0.000558493
0.1506	3.2811e-06	0.000544674
0.1507	3.23249e-06	0.000530733
0.1508	3.18461e-06	0.000512851
0.1509	3.13743e-06	0.000465042
0.151	3.09094e-06	0.000501899
0.1511	3.04513e-06	0.000518975
0.1512	2.99999e-06	0.000513432
0.1513	2.95551e-06	0.000497249
0.1514	2.91169e-06	0.000480309
0.1515	2.86853e-06	0.000453744
0.1516	2.82599e-06	0.000418669
0.1517	2.78409e-06	0.000454063
0.1518	2.74279e-06	0.000469728
0.1519	2.7021e-06	0.000464346
0.152	2.66201e-06	0.000449257
0.1521	2.62251e-06	0.000433611
0.1522	2.5836e-06	0.000404543
0.1523	2.54526e-06	0.000385318
0.1524	2.50748e-06	0.000412694
0.1525	2.47026e-06	0.000423131
0.1526	2.4336e-06	0.000417197
0.1527	2.39748e-06	0.000361891
0.1528	2.36188e-06	0.000385109
0.1529	2.32681e-06	0.000395819
0.153	2.29225e-06	0.000391058
0.1531	2.2582e-06	0.000379591
0.1532	2.22465e-06	0.000368139
0.1533	2.19161e-06	0.000354408
0.1534	2.15906e-06	0.000305921
0.1535	2.12699e-06	0.000345729
0.1536	2.09538e-06	0.000365782
0.1537	2.06424e-06	0.000362751
0.1538	2.03355e-06	0.000348719
0.1539	2.00332e-06	0.000333755
0.154	1.97356e-06	0.00031244
0.1541	1.94422e-06	0.000273186
0.1542	1.91532e-06	0.000311877
0.1543	1.88685e-06	0.000331104
0.1544	1.85878e-06	0.00032847
0.1545	1.83113e-06	0.000315432
0.1546	1.8039e-06	0.000301469
0.1547	1.77707e-06	0.000278273
0.1548	1.75064e-06	0.000253127
0.1549	1.7246e-06	0.000283582
0.155	1.69893e-06	0.000297645
0.1551	1.67367e-06	0.000294506
0.1552	1.64877e-06	0.000241652
0.1553	1.62424e-06	0.000265993
0.1554	1.60007e-06	0.000277855
0.1555	1.57625e-06	0.000274515
0.1556	1.55278e-06	0.000264698
0.1557	1.52966e-06	0.000255014
0.1558	1.5069e-06	0.000244444
0.1559	1.48448e-06	0.000195083
0.156	1.46238e-06	0.000237045
0.1561	1.4406e-06	0.000259283
0.1562	1.41915e-06	0.000258057
0.1563	1.39801e-06	0.000245533
0.1564	1.37718e-06	0.000231936
0.1565	1.35668e-06	0.000214735
0.1566	1.33648e-06	0.000171703
0.1567	1.31657e-06	0.000212864
0.1568	1.29696e-06	0.000234792
0.1569	1.27763e-06	0.000234187
0.157	1.25859e-06	0.000222599
0.1571	1.23983e-06	0.000209781
0.1572	1.22136e-06	0.000191192
0.1573	1.20316e-06	0.000160931
0.1574	1.18523e-06	0.000193681
0.1575	1.16756e-06	0.000210501
0.1576	1.15017e-06	0.000209434
0.1577	1.13303e-06	0.000158402
0.1578	1.11614e-06	0.000183445
0.1579	1.0995e-06	0.000196035
0.158	1.08311e-06	0.000193651
0.1581	1.06695e-06	0.000184983
0.1582	1.05103e-06	0.000176547
0.1583	1.03537e-06	0.000168406
0.1584	1.01994e-06	0.000118081
0.1585	1.00473e-06	0.000161618
0.1586	9.89748e-07	0.000185467
0.1587	9.74982e-07	0.000185541
0.1588	9.60431e-07	0.00017407
0.1589	9.46095e-07	0.00016141
0.159	9.31993e-07	0.00014747
0.1591	9.18096e-07	0.000101038
0.1592	9.04402e-07	0.000144065
0.1593	8.90908e-07	0.000168061
0.1594	8.77611e-07	0.000168962
0.1595	8.64507e-07	0
0.1596	8.51598e-07	0
0.1597	8.38895e-07	0
0.1598	8.26377e-07	0
0.1599	8.14042e-07	0
0.16	8.01886e-07	0
0.160102	7.89706e-07	0
0.160204	7.77706e-07	0
0.160306	7.65883e-07	0
0.160407	7.54234e-07	0
0.160509	7.42755e-07	0
0.160611	7.31443e-07	0
0.160713	7.20296e-07	0
0.160815	7.0933e-07	0
0.160917	6.98517e-07	0
0.161019	6.87853e-07	0
0.161121	6.77334e-07	0
0.161222	6.66954e-07	0
0.161324	6.56711e-07	0
0.161426	6.46607e-07	0
0.161528	6.36651e-07	0
0.16163	6.26819e-07	0
0.161732	6.17107e-07	0
0.161834	6.07514e-07	0
0.161936	5.98034e-07	0
0.162037	5.88666e-07	0
0.162139	5.79416e-07	0
0.162241	5.70284e-07	0
0.162343	5.61256e-07	0
0.162445	5.52328e-07	0
0.1625	5.47541e-07	0
0.16264	5.35526e-07	0
0.16278	5.2369e-07	0
0.16292	5.12027e-07	0
0.16306	5.00533e-07	0
0.1632	4.89205e-07	0
0.16334	4.78073e-07	0
0.16348	4.67099e-07	0
0.16362	4.56278e-07	0
0.16376	4.45606e-07	0
0.1639	4.35082e-07	0
0.16404	4.24738e-07	0
0.16418	4.14534e-07	0
0.16432	4.04469e-07	0
0.164461	3.94538e-07	0
0.164601	3.84741e-07	0
0.164741	3.75104e-07	0
0.164881	3.65595e-07	0
0.165	3.57591e-07	0
0.165119	3.49701e-07	0
0.165239	3.41901e-07	0
0.165358	3.34187e-07	0
0.165477	3.2656e-07	0
0.165597	3.19017e-07	0
0.165716	3.11563e-07	0
0.165835	3.04218e-07	0
0.166015	2.93343e-07	0
0.166194	2.82648e-07	0
0.166373	2.72129e-07	0
0.166552	2.61823e-07	0
0.166731	2.51694e-07	0
0.16691	2.41731e-07	0
0.167089	2.31931e-07	0
0.167269	2.22328e-07	0
0.167448	2.12883e-07	0
0.1675	2.10161e-07	0
0.167697	2.00046e-07	0
0.167894	1.90111e-07	0
0.168091	1.80353e-07	0
0.168288	1.70791e-07	0
0.168484	1.61428e-07	0
0.168681	1.52231e-07	0
0.168878	1.43196e-07	0
0.169075	1.34367e-07	0
0.169272	1.25699e-07	0
0.169469	1.17184e-07	0
0.169666	1.08832e-07	0
0.169863	1.00654e-07	0
0.17	9.50391e-08	0
0.170225	8.60357e-08	0
0.170449	7.72116e-08	0
0.170674	6.85622e-08	0
0.170899	6.01357e-08	0
0.171124	5.18831e-08	0
0.171348	4.37929e-08	0
0.171573	3.59058e-08	0
0.171798	2.81883e-08	0
0.172023	2.06216e-08	0
0.172247	1.32319e-08	0
0.172472	6.00368e-09	0
0.1725	5.11284e-09	0
0.172759	2.99857e-09	0
0.173017	1.08958e-08	0
0.173276	1.85993e-08	0
0.173535	2.6084e-08	0
0.173793	3.34041e-08	0
0.174052	4.05258e-08	0
0.174311	4.74622e-08	0
0.174569	5.42479e-08	0
0.174828	6.0841e-08	0
0.175	6.51371e-08	0
0.175297	7.23487e-08	0
0.175593	7.93833e-08	0
0.17589	8.61981e-08	0
0.176186	9.28184e-08	0
0.176483	9.92597e-08	0
0.176779	1.05488e-07	0
0.177076	1.11569e-07	0
0.177373	1.17451e-07	0
0.1775	1.1993e-07	0
0.177844	1.26445e-07	0
0.178189	1.32783e-07	0
0.178533	1.38866e-07	0
0.178878	1.44783e-07	0
0.179222	1.50463e-07	0
0.179566	1.55986e-07	0
0.179911	1.61305e-07	0
0.18	1.62659e-07	0
0.180403	1.68589e-07	0
0.180807	1.74317e-07	0
0.18121	1.79801e-07	0
0.181614	1.85074e-07	0
0.182017	1.90146e-07	0
0.182421	1.95015e-07	0
0.1825	1.95949e-07	0
0.182979	2.01405e-07	0
0.183457	2.06623e-07	0
0.183936	2.11616e-07	0
0.184414	2.16339e-07	0
0.184893	2.20868e-07	0
0.185	2.21855e-07	0
0.185578	2.2696e-07	0
0.186156	2.31781e-07	0
0.186734	2.36333e-07	0
0.187313	2.40642e-07	0
0.1875	2.41985e-07	0
0.18822	2.46898e-07	0
0.18894	2.51462e-07	0
0.18966	2.55704e-07	0
0.19	2.57595e-07	0
0.19095	2.62536e-07	0
0.1919	2.67034e-07	0
0.1925	2.69668e-07	0
0.193946	2.75344e-07	0
0.195	2.7897e-07	0
0.196876	2.84471e-07	0
0.1975	2.86093e-07	0
0.198978	2.89471e-07	0
0.2	2.91512e-07	0
0.201022	2.93306e-07	0
0.202043	2.94934e-07	0
0.2025	2.95608e-07	0
0.203474	2.96888e-07	0
0.204449	2.98052e-07	0
0.205	2.98669e-07	0
0.205896	2.99542e-07	0
0.206792	3.00332e-07	0
0.2075	3.00922e-07	0
0.208208	3.0144e-07	0
0.208915	3.01912e-07	0
0.209623	3.02339e-07	0
0.21	3.02552e-07	0
0.21081	3.02957e-07	0
0.21162	3.03319e-07	0
0.21243	3.03656e-07	0
0.2125	3.03686e-07	0
0.213285	3.03951e-07	0
0.21407	3.04183e-07	0
0.214855	3.04396e-07	0
0.215	3.04437e-07	0
0.215769	3.04599e-07	0
0.216539	3.04735e-07	0
0.217308	3.04858e-07	0
0.2175	3.04889e-07	0
0.218258	3.04973e-07	0
0.219015	3.05037e-07	0
0.219773	3.05091e-07	0
0.22	3.05108e-07	0
0.220749	3.05133e-07	0
0.221498	3.05142e-07	0
0.222247	3.05144e-07	0
0.2225	3.05145e-07	0
0.223243	3.05124e-07	0
0.223986	3.05092e-07	0
0.224728	3.05053e-07	0
0.225	3.0504e-07	0
0.225738	3.04984e-07	0
0.226476	3.0492e-07	0
0.227214	3.04851e-07	0
0.2275	3.04824e-07	0
0.228235	3.04742e-07	0
0.228969	3.04653e-07	0
0.229704	3.04559e-07	0
0.23	3.04522e-07	0
0.230732	3.04419e-07	0
0.231464	3.04311e-07	0
0.232197	3.04199e-07	0
0.2325	3.04154e-07	0
0.23323	3.04034e-07	0
0.233961	3.03911e-07	0
0.234691	3.03785e-07	0
0.235	3.03733e-07	0
0.235729	3.03601e-07	0
0.236458	3.03466e-07	0
0.237188	3.03329e-07	0
0.2375	3.03271e-07	0
0.238228	3.0313e-07	0
0.238957	3.02986e-07	0
0.239685	3.02841e-07	0
0.24	3.02778e-07	0
0.240728	3.0263e-07	0
0.241456	3.02479e-07	0
0.242184	3.02327e-07	0
0.2425	3.02261e-07	0
0.243228	3.02107e-07	0
0.243955	3.01951e-07	0
0.244683	3.01794e-07	0
0.245	3.01726e-07	0
0.245728	3.01567e-07	0
0.246455	3.01406e-07	0
0.247183	3.01246e-07	0
0.2475	3.01176e-07	0
0.248228	3.01013e-07	0
0.248956	3.0085e-07	0
0.249684	3.00686e-07	0
0.25	3.00615e-07	0
0.250728	3.0045e-07	0
0.251456	3.00284e-07	0
0.252185	3.00117e-07	0
0.2525	3.00046e-07	0
0.253229	2.99878e-07	0
0.253957	2.99711e-07	0
0.254686	2.99543e-07	0
0.255	2.9947e-07	0
0.255729	2.99301e-07	0
0.256458	2.99132e-07	0
0.257187	2.98963e-07	0
0.2575	2.9889e-07	0
0.25823	2.9872e-07	0
0.258959	2.9855e-07	0
0.259689	2.9838e-07	0
0.26	2.98307e-07	0
0.26073	2.98136e-07	0
0.26146	2.97965e-07	0
0.26219	2.97794e-07	0
0.2625	2.97721e-07	0
0.263231	2.9755e-07	0
0.263961	2.97378e-07	0
0.264692	2.97206e-07	0
0.265	2.97134e-07	0
0.265731	2.96962e-07	0
0.266463	2.9679e-07	0
0.267194	2.96618e-07	0
0.2675	2.96546e-07	0
0.268232	2.96374e-07	0
0.268964	2.96201e-07	0
0.269696	2.96029e-07	0
0.27	2.95957e-07	0
0.270733	2.95785e-07	0
0.271465	2.95612e-07	0
0.272198	2.9544e-07	0
0.2725	2.95368e-07	0
0.273233	2.95196e-07	0
0.273967	2.95023e-07	0
0.2747	2.9485e-07	0
0.275	2.9478e-07	0
0.275734	2.94607e-07	0
0.276468	2.94434e-07	0
0.277202	2.94262e-07	0
0.2775	2.94192e-07	0
0.278235	2.94019e-07	0
0.278969	2.93846e-07	0
0.279704	2.93673e-07	0
0.28	2.93604e-07	0
0.280735	2.93431e-07	0
0.281471	2.93258e-07	0
0.282206	2.93086e-07	0
0.2825	2.93017e-07	0
0.283236	2.92844e-07	0
0.283972	2.92672e-07	0
0.284708	2.92499e-07	0
0.285	2.92431e-07	0
0.285737	2.92258e-07	0
0.286474	2.92085e-07	0
0.287211	2.91913e-07	0
0.2875	2.91845e-07	0
0.288238	2.91673e-07	0
0.288975	2.915e-07	0
0.289713	2.91328e-07	0
0.29	2.91261e-07	0
0.290738	2.91089e-07	0
0.291477	2.90916e-07	0
0.292215	2.90744e-07	0
0.2925	2.90678e-07	0
0.293239	2.90505e-07	0
0.293978	2.90333e-07	0
0.294717	2.90161e-07	0
0.295	2.90095e-07	0
0.29574	2.89923e-07	0
0.29648	2.89751e-07	0
0.297219	2.89579e-07	0
0.2975	2.89514e-07	0
0.29824	2.89342e-07	0
0.298981	2.8917e-07	0
0.299721	2.88998e-07	0
0.3	2.88934e-07	0
0.3001	2.88901e-07	0.348986
0.300418	2.88811e-07	0.301437
0.300518	2.88728e-07	1.19065
0.300618	2.88376e-07	0.262795
0.300718	2.87108e-07	0.297788
0.300818	2.83527e-07	0.139223
0.300918	2.75366e-07	0.0143298
0.301018	2.59399e-07	0.0434181
0.301118	2.31273e-07	0.0471846
0.301218	1.8525e-07	0.0220104
0.301318	1.14226e-07	0.00961406
0.301418	1.00343e-08	0.0340395
0.301518	1.36329e-07	0.0469376
0.301618	3.3356e-07	0.156798
0.301718	5.90865e-07	0.112232
0.301818	9.17212e-07	0.0657062
0.301918	1.32136e-06	0.0543078
0.302018	1.81174e-06	0.0681956
0.302118	2.39634e-06	0.0917289
0.302218	3.08254e-06	0.113556
0.302318	3.87702e-06	0.128635
0.302418	4.7856e-06	0.13701
0.3025	5.61843e-06	0.141217
0.3026	6.74676e-06	0.145459
0.3027	8.00127e-06	0.145905
0.3028	9.38487e-06	0.152166
0.3029	1.08998e-05	0.159981
0.303	1.25476e-05	0.167973
0.3031	1.43294e-05	0.175424
0.3032	1.62455e-05	0.182046
0.3033	1.82958e-05	0.1879
0.3034	2.04797e-05	0.193268
0.3035	2.27961e-05	0.198365
0.3036	2.52435e-05	0.203379
0.3037	2.78201e-05	0.208419
0.3038	3.05238e-05	0.213446
0.3039	3.33521e-05	0.218372
0.304	3.63023e-05	0.223126
0.3041	3.93718e-05	0.227681
0.3042	4.25573e-05	0.23206
0.3043	4.58556e-05	0.236186
0.3044	4.92635e-05	0.240184
0.3045	5.27775e-05	0.244078
0.3046	5.63941e-05	0.247865
0.3047	6.01097e-05	0.251538
0.3048	6.39207e-05	0.255088
0.3049	6.78235e-05	0.258539
0.305	7.18143e-05	0.261827
0.3051	7.58896e-05	0.264988
0.3052	8.00456e-05	0.268086
0.3053	8.42788e-05	0.271028
0.3054	8.85854e-05	0.273883
0.3055	9.2962e-05	0.276651
0.3056	9.7405e-05	0.279328
0.3057	0.000101911	0.281908
0.3058	0.000106476	0.284393
0.3059	0.000111098	0.286814
0.306	0.000115772	0.289116
0.3061	0.000120496	0.291306
0.3062	0.000125266	0.293436
0.3063	0.00013008	0.295504
0.3064	0.000134933	0.297502
0.3065	0.000139824	0.299424
0.3066	0.00014475	0.301277
0.3067	0.000149706	0.303086
0.3068	0.000154692	0.304748
0.3069	0.000159704	0.306364
0.307	0.000164739	0.307938
0.3071	0.000169795	0.309461
0.3072	0.00017487	0.310925
0.3073	0.000179961	0.312327
0.3074	0.000185066	0.313694
0.3075	0.000190182	0.314967
0.3076	0.000195308	0.316176
0.3077	0.000200441	0.317341
0.3078	0.00020558	0.318159
0.3079	0.000210722	0.318901
0.308	0.000215866	0.319626
0.3081	0.000221009	0.320339
0.3082	0.00022615	0.321039
0.3083	0.000231288	0.321716
0.3084	0.00023642	0.322328
0.3085	0.000241544	0.322579
0.3086	0.000246657	0.322006
0.3087	0.000251757	0.320094
0.3088	0.000256836	0.316412
0.3089	0.000261891	0.310869
0.309	0.000266912	0.303741
0.3091	0.000271893	0.295541
0.3092	0.000276823	0.286833
0.3093	0.000281693	0.277924
0.3094	0.000286492	0.269143
0.3095	0.00029121	0.260567
0.3096	0.000295838	0.252167
0.3097	0.000300365	0.243895
0.3098	0.000304782	0.235726
0.3099	0.000309081	0.227695
0.31	0.000313252	0.219778
0.3101	0.00031729	0.212035
0.3102	0.000321187	0.204558
0.3103	0.000324938	0.197258
0.3104	0.000328537	0.190199
0.3105	0.000331981	0.18337
0.3106	0.000335267	0.17675
0.3107	0.000338391	0.170324
0.3108	0.000341352	0.164084
0.3109	0.000344148	0.158055
0.311	0.000346779	0.15218
0.3111	0.000349245	0.146455
0.3112	0.000351545	0.140928
0.3113	0.000353681	0.13559
0.3114	0.000355654	0.130424
0.3115	0.000357466	0.125416
0.3116	0.000359118	0.120564
0.3117	0.000360612	0.115891
0.3118	0.000361952	0.111282
0.3119	0.000363139	0.106834
0.312	0.000364177	0.102544
0.3121	0.000365069	0.0983988
0.3122	0.000365817	0.0943836
0.3123	0.000366426	0.09049
0.3124	0.000366898	0.086737
0.3125	0.000367238	0.0830661
0.3126	0.000367448	0.0794945
0.3127	0.000367532	0.0760829
0.3128	0.000367494	0.0727305
0.3129	0.000367337	0.0694981
0.313	0.000367065	0.0663803
0.3131	0.000366681	0.0633647
0.3132	0.00036619	0.0604423
0.3133	0.000365595	0.0576086
0.3134	0.000364899	0.054889
0.3135	0.000364105	0.0522272
0.3136	0.000363218	0.049619
0.3137	0.000362241	0.0471147
0.3138	0.000361176	0.0447075
0.3139	0.000360028	0.0423838
0.314	0.000358799	0.040134
0.3141	0.000357493	0.0379578
0.3142	0.000356113	0.0358845
0.3143	0.000354661	0.0337967
0.3144	0.000353142	0.0317947
0.3145	0.000351557	0.0298802
0.3146	0.00034991	0.0280398
0.3147	0.000348203	0.0262623
0.3148	0.00034644	0.0245409
0.3149	0.000344622	0.0228958
0.315	0.000342752	0.0212739
0.3151	0.000340834	0.0196902
0.3152	0.000338869	0.0182083
0.3153	0.000336859	0.0167301
0.3154	0.000334808	0.0153179
0.3155	0.000332717	0.0139677
0.3156	0.000330588	0.0126686
0.3157	0.000328424	0.0114131
0.3158	0.000326227	0.0101982
0.3159	0.000323998	0.00905036
0.316	0.00032174	0.007916
0.3161	0.000319455	0.00679038
0.3162	0.000317143	0.00572598
0.3163	0.000314808	0.00471712
0.3164	0.000312451	0.00375159
0.3165	0.000310073	0.00282069
0.3166	0.000307676	0.00192456
0.3167	0.000305262	0.00109633
0.3168	0.000302832	0.000216091
0.3169	0.000300388	0.000613461
0.317	0.00029793	0.00138946
0.3171	0.000295461	0.00212412
0.3172	0.000292982	0.00282805
0.3173	0.000290493	0.00350717
0.3174	0.000287997	0.0041412
0.3175	0.000285494	0.00477936
0.3176	0.000282985	0.00540935
0.3177	0.000280472	0.00596648
0.3178	0.000277955	0.00654655
0.3179	0.000275437	0.00708682
0.318	0.000272916	0.00759068
0.3181	0.000270396	0.00806847
0.3182	0.000267876	0.0087928
0.3183	0.000265357	0.00847488
0.3184	0.00026284	0.00946562
0.3185	0.000260326	0.00989259
0.3186	0.000257816	0.0102494
0.3187	0.000255311	0.0105768
0.3188	0.000252811	0.0108956
0.3189	0.000250317	0.0112134
0.319	0.000247829	0.0115281
0.3191	0.000245348	0.0118305
0.3192	0.000242876	0.0120784
0.3193	0.000240412	0.0123929
0.3194	0.000237956	0.0126701
0.3195	0.00023551	0.0129085
0.3196	0.000233075	0.0131219
0.3197	0.000230649	0.0133216
0.3198	0.000228235	0.0135135
0.3199	0.000225832	0.0136773
0.32	0.00022344	0.013858
0.3201	0.000221061	0.0140465
0.3202	0.000218695	0.0141759
0.3203	0.000216341	0.014341
0.3204	0.000214001	0.0144792
0.3205	0.000211674	0.0145938
0.3206	0.000209361	0.0146949
0.3207	0.000207063	0.014789
0.3208	0.000204779	0.0148782
0.3209	0.000202509	0.0149357
0.321	0.000200255	0.015011
0.3211	0.000198015	0.0151118
0.3212	0.000195791	0.015183
0.3213	0.000193583	0.0152294
0.3214	0.000191391	0.0152623
0.3215	0.000189214	0.0152897
0.3216	0.000187054	0.0153121
0.3217	0.00018491	0.0152901
0.3218	0.000182782	0.0153501
0.3219	0.000180671	0.0153855
0.322	0.000178577	0.0153925
0.3221	0.000176499	0.0153824
0.3222	0.000174438	0.0153655
0.3223	0.000172395	0.0153469
0.3224	0.000170368	0.0153077
0.3225	0.000168358	0.01529
0.3226	0.000166366	0.0152891
0.3227	0.00016439	0.0152363
0.3228	0.000162432	0.015226
0.3229	0.000160492	0.0151953
0.323	0.000158568	0.0151472
0.3231	0.000156662	0.0150916
0.3232	0.000154773	0.0150348
0.3233	0.000152902	0.0149787
0.3234	0.000151048	0.0148968
0.3235	0.000149211	0.0148372
0.3236	0.000147392	0.014809
0.3237	0.00014559	0.0147564
0.3238	0.000143805	0.0146838
0.3239	0.000142038	0.0146024
0.324	0.000140288	0.0145201
0.3241	0.000138555	0.0144381
0.3242	0.000136839	0.0143139
0.3243	0.000135141	0.0142775
0.3244	0.000133459	0.0142208
0.3245	0.000131794	0.0141394
0.3246	0.000130147	0.0140447
0.3247	0.000128516	0.0139467
0.3248	0.000126902	0.0138508
0.3249	0.000125305	0.0137385
0.325	0.000123724	0.013649
0.3251	0.00012216	0.0135814
0.3252	0.000120613	0.0134649
0.3253	0.000119082	0.0133936
0.3254	0.000117567	0.013305
0.3255	0.000116069	0.013202
0.3256	0.000114587	0.0130943
0.3257	0.000113121	0.012988
0.3258	0.000111671	0.0128851
0.3259	0.000110236	0.0127594
0.326	0.000108818	0.0126573
0.3261	0.000107415	0.0125898
0.3262	0.000106028	0.0125002
0.3263	0.000104656	0.0123928
0.3264	0.0001033	0.0122787
0.3265	0.000101959	0.0121657
0.3266	0.000100633	0.0120558
0.3267	9.93219e-05	0.0119036
0.3268	9.8026e-05	0.0118427
0.3269	9.67449e-05	0.0117633
0.327	9.54785e-05	0.0116608
0.3271	9.42267e-05	0.0115466
0.3272	9.29894e-05	0.0114308
0.3273	9.17665e-05	0.0113185
0.3274	9.05578e-05	0.0111923
0.3275	8.93633e-05	0.011088
0.3276	8.81828e-05	0.0110078
0.3277	8.70161e-05	0.0108822
0.3278	8.58633e-05	0.0108024
0.3279	8.47242e-05	0.0107059
0.328	8.35985e-05	0.010596
0.3281	8.24864e-05	0.0104825
0.3282	8.13875e-05	0.0103718
0.3283	8.03018e-05	0.0102656
0.3284	7.92292e-05	0.0101382
0.3285	7.81695e-05	0.0100343
0.3286	7.71227e-05	0.0099668
0.3287	7.60886e-05	0.00987821
0.3288	7.50671e-05	0.00977254
0.3289	7.4058e-05	0.00966099
0.329	7.30613e-05	0.00955136
0.3291	7.20768e-05	0.00944631
0.3292	7.11045e-05	0.00929773
0.3293	7.01441e-05	0.00924276
0.3294	6.91957e-05	0.00917011
0.3295	6.8259e-05	0.00907485
0.3296	6.73339e-05	0.00896843
0.3297	6.64203e-05	0.00886087
0.3298	6.55182e-05	0.00875751
0.3299	6.46273e-05	0.00864161
0.33	6.37477e-05	0.0085459
0.3301	6.28791e-05	0.00847723
0.3302	6.20214e-05	0.00836255
0.3303	6.11746e-05	0.00829401
0.3304	6.03385e-05	0.0082095
0.3305	5.9513e-05	0.00811208
0.3306	5.86979e-05	0.00801157
0.3307	5.78933e-05	0.00791411
0.3308	5.70989e-05	0.00782156
0.3309	5.63147e-05	0.00770844
0.331	5.55405e-05	0.00761813
0.3311	5.47762e-05	0.00756529
0.3312	5.40218e-05	0.00749172
0.3313	5.32771e-05	0.0074013
0.3314	5.2542e-05	0.0073052
0.3315	5.18164e-05	0.00721123
0.3316	5.11002e-05	0.00712249
0.3317	5.03933e-05	0.00698959
0.3318	4.96956e-05	0.00695047
0.3319	4.9007e-05	0.00689462
0.332	4.83273e-05	0.0068163
0.3321	4.76565e-05	0.00672681
0.3322	4.69945e-05	0.00663625
0.3323	4.63411e-05	0.00654999
0.3324	4.56964e-05	0.00645214
0.3325	4.50601e-05	0.00637237
0.3326	4.44322e-05	0.00632118
0.3327	4.38125e-05	0.00622476
0.3328	4.32011e-05	0.0061741
0.3329	4.25977e-05	0.00610734
0.333	4.20023e-05	0.00602766
0.3331	4.14148e-05	0.00594494
0.3332	4.08351e-05	0.00586537
0.3333	4.02631e-05	0.00579078
0.3334	3.96987e-05	0.00569608
0.3335	3.91419e-05	0.00562315
0.3336	3.85925e-05	0.00558849
0.3337	3.80504e-05	0.00553315
0.3338	3.75156e-05	0.00546088
0.3339	3.69879e-05	0.00538286
0.334	3.64673e-05	0.00530692
0.3341	3.59538e-05	0.00523619
0.3342	3.54471e-05	0.00512207
0.3343	3.49473e-05	0.00509954
0.3344	3.44542e-05	0.00506191
0.3345	3.39677e-05	0.00500185
0.3346	3.34878e-05	0.00493043
0.3347	3.30144e-05	0.00485773
0.3348	3.25475e-05	0.00478921
0.3349	3.20868e-05	0.00470986
0.335	3.16324e-05	0.00464628
0.3351	3.11842e-05	0.00461284
0.3352	3.07421e-05	0.00453447
0.3353	3.0306e-05	0.0045014
0.3354	2.98759e-05	0.00445202
0.3355	2.94516e-05	0.00438961
0.3356	2.90331e-05	0.00432407
0.3357	2.86204e-05	0.00426162
0.3358	2.82132e-05	0.00420409
0.3359	2.78117e-05	0.00412676
0.336	2.74157e-05	0.00407005
0.3361	2.70251e-05	0.0040523
0.3362	2.66399e-05	0.00401381
0.3363	2.626e-05	0.00395821
0.3364	2.58853e-05	0.00389669
0.3365	2.55157e-05	0.00383712
0.3366	2.51513e-05	0.00378263
0.3367	2.47919e-05	0.00368546
0.3368	2.44375e-05	0.00367758
0.3369	2.4088e-05	0.00365616
0.337	2.37433e-05	0.00361228
0.3371	2.34033e-05	0.00355675
0.3372	2.30681e-05	0.0034997
0.3373	2.27375e-05	0.00344662
0.3374	2.24116e-05	0.00338341
0.3375	2.20901e-05	0.00333362
0.3376	2.17732e-05	0.00331569
0.3377	2.14606e-05	0.00325266
0.3378	2.11524e-05	0.0032345
0.3379	2.08485e-05	0.0031999
0.338	2.05489e-05	0.00315213
0.3381	2.02534e-05	0.00310113
0.3382	1.9962e-05	0.00305309
0.3383	1.96747e-05	0.00300986
0.3384	1.93915e-05	0.00294709
0.3385	1.91122e-05	0.00290375
0.3386	1.88368e-05	0.00290004
0.3387	1.85653e-05	0.0028755
0.3388	1.82976e-05	0.00283366
0.3389	1.80336e-05	0.00278571
0.339	1.77734e-05	0.00273954
0.3391	1.75168e-05	0.00269833
0.3392	1.72638e-05	0.00261509
0.3393	1.70144e-05	0.00261885
0.3394	1.67685e-05	0.00261062
0.3395	1.65261e-05	0.00257988
0.3396	1.62871e-05	0.00253721
0.3397	1.60514e-05	0.00249274
0.3398	1.58191e-05	0.00245205
0.3399	1.55901e-05	0.00240191
0.34	1.53643e-05	0.00236284
0.3401	1.51417e-05	0.00235695
0.3402	1.49223e-05	0.00230651
0.3403	1.4706e-05	0.00230037
0.3404	1.44927e-05	0.00227746
0.3405	1.42825e-05	0.0022412
0.3406	1.40752e-05	0.00220157
0.3407	1.38709e-05	0.00216483
0.3408	1.36694e-05	0.0021328
0.3409	1.34709e-05	0.00208154
0.341	1.32752e-05	0.00204853
0.3411	1.30822e-05	0.00205581
0.3412	1.2892e-05	0.0020422
0.3413	1.27046e-05	0.00201108
0.3414	1.25197e-05	0.00197366
0.3415	1.23375e-05	0.00193786
0.3416	1.2158e-05	0.00190691
0.3417	1.1981e-05	0.00183462
0.3418	1.18065e-05	0.00184703
0.3419	1.16345e-05	0.00184901
0.342	1.14649e-05	0.00182845
0.3421	1.12978e-05	0.00179569
0.3422	1.11331e-05	0.00176087
0.3423	1.09707e-05	0.00172965
0.3424	1.08107e-05	0.00168966
0.3425	1.06529e-05	0.00165843
0.3426	1.04974e-05	0.00166204
0.3427	1.03442e-05	0.00162104
0.3428	1.01931e-05	0.00162392
0.3429	1.00442e-05	0.00160988
0.343	9.89748e-06	0.00158237
0.3431	9.75283e-06	0.0015514
0.3432	9.61025e-06	0.00152321
0.3433	9.46974e-06	0.00149965
0.3434	9.33125e-06	0.00145716
0.3435	9.19475e-06	0.00143176
0.3436	9.06021e-06	0.00144732
0.3437	8.92761e-06	0.00144194
0.3438	8.79692e-06	0.00141888
0.3439	8.6681e-06	0.00138937
0.344	8.54114e-06	0.00136134
0.3441	8.41603e-06	0.00133806
0.3442	8.29272e-06	0.00127413
0.3443	8.17119e-06	0.00129264
0.3444	8.05141e-06	0.0013023
0.3445	7.93336e-06	0.00128941
0.3446	7.81701e-06	0.00126407
0.3447	7.70234e-06	0.00123643
0.3448	7.58933e-06	0.00121222
0.3449	7.47796e-06	0.00117995
0.345	7.3682e-06	0.00115417
0.3451	7.26004e-06	0.00116477
0.3452	7.15345e-06	0.00113094
0.3453	7.04839e-06	0.00114055
0.3454	6.94486e-06	0.00113306
0.3455	6.84282e-06	0.00111199
0.3456	6.74226e-06	0.00108737
0.3457	6.64315e-06	0.00106547
0.3458	6.54549e-06	0.00104813
0.3459	6.44926e-06	0.00101219
0.346	6.35442e-06	0.000992196
0.3461	6.26095e-06	0.00101388
0.3462	6.16884e-06	0.00101458
0.3463	6.07806e-06	0.000997459
0.3464	5.98861e-06	0.000973731
0.3465	5.90044e-06	0.000951388
0.3466	5.81358e-06	0.000933697
0.3467	5.72799e-06	0.000876085
0.3468	5.64363e-06	0.000898673
0.3469	5.5605e-06	0.000913993
0.347	5.47858e-06	0.000906791
0.3471	5.39784e-06	0.000886899
0.3472	5.31828e-06	0.000864497
0.3473	5.23989e-06	0.000845374
0.3474	5.16264e-06	0.000818922
0.3475	5.08652e-06	0.000796701
0.3476	5.01151e-06	0.000812397
0.3477	4.9376e-06	0.000783931
0.3478	4.86477e-06	0.000798454
0.3479	4.79299e-06	0.000795708
0.348	4.72226e-06	0.000779282
0.3481	4.65256e-06	0.000759245
0.3482	4.58388e-06	0.000741881
0.3483	4.5162e-06	0.00072904
0.3484	4.44953e-06	0.000697944
0.3485	4.38383e-06	0.000681673
0.3486	4.31908e-06	0.000707801
0.3487	4.25528e-06	0.000712939
0.3488	4.19241e-06	0.000700117
0.3489	4.13045e-06	0.000680564
0.349	4.0694e-06	0.000662301
0.3491	4.00926e-06	0.000648629
0.3492	3.95e-06	0.000595771
0.3493	3.89161e-06	0.000620893
0.3494	3.83407e-06	0.000640358
0.3495	3.77737e-06	0.000637333
0.3496	3.72149e-06	0.000621403
0.3497	3.66643e-06	0.000602765
0.3498	3.61219e-06	0.000587277
0.3499	3.55874e-06	0.000565196
0.35	3.50608e-06	0.000545127
0.3501	3.4542e-06	0.000564585
0.3502	3.40308e-06	0.000540024
0.3503	3.3527e-06	0.000558059
0.3504	3.30307e-06	0.000558701
0.3505	3.25415e-06	0.000545596
0.3506	3.20596e-06	0.000528834
0.3507	3.15847e-06	0.000514708
0.3508	3.11168e-06	0.000505076
0.3509	3.06559e-06	0.000477545
0.351	3.02018e-06	0.000463738
0.3511	2.97543e-06	0.000493066
0.3512	2.93133e-06	0.000501407
0.3513	2.88788e-06	0.000491673
0.3514	2.84507e-06	0.000475096
0.3515	2.80288e-06	0.000459733
0.3516	2.76133e-06	0.000448912
0.3517	2.7204e-06	0.000399652
0.3518	2.68006e-06	0.00042617
0.3519	2.64031e-06	0.000448652
0.352	2.60115e-06	0.000448692
0.3521	2.56256e-06	0.000435625
0.3522	2.52453e-06	0.000419666
0.3523	2.48707e-06	0.000406743
0.3524	2.45016e-06	0.000387973
0.3525	2.4138e-06	0.00036902
0.3526	2.37799e-06	0.000391155
0.3527	2.3427e-06	0.000369524
0.3528	2.30793e-06	0.000390093
0.3529	2.27366e-06	0.000393134
0.353	2.2399e-06	0.00038236
0.3531	2.20664e-06	0.000367894
0.3532	2.17386e-06	0.000356047
0.3533	2.14157e-06	0.000348681
0.3534	2.10977e-06	0.000323788
0.3535	2.07844e-06	0.000311527
0.3536	2.04756e-06	0.000343151
0.3537	2.01714e-06	0.000353803
0.3538	1.98717e-06	0.000346273
0.3539	1.95763e-06	0.000331802
0.354	1.92853e-06	0.000318476
0.3541	1.89987e-06	0.000309655
0.3542	1.87164e-06	0.000263158
0.3543	1.84382e-06	0.000290242
0.3544	1.81641e-06	0.000314927
0.3545	1.7894e-06	0.000317226
0.3546	1.76279e-06	0.000306228
0.3547	1.73657e-06	0.000292164
0.3548	1.71074e-06	0.00028103
0.3549	1.6853e-06	0.000264805
0.355	1.66023e-06	0.000246217
0.3551	1.63554e-06	0.000270311
0.3552	1.61122e-06	0.000250853
0.3553	1.58725e-06	0.000273217
0.3554	1.56364e-06	0.00027794
0.3555	1.54037e-06	0.000268797
0.3556	1.51744e-06	0.000255938
0.3557	1.49485e-06	0.000245687
0.3558	1.4726e-06	0.000239909
0.3559	1.45069e-06	0.000216983
0.356	1.42911e-06	0.00020561
0.3561	1.40783e-06	0.000238878
0.3562	1.38687e-06	0.000251197
0.3563	1.36622e-06	0.000245238
0.3564	1.34587e-06	0.000232247
0.3565	1.32582e-06	0.000220344
0.3566	1.30609e-06	0.000212915
0.3567	1.28664e-06	0.000168576
0.3568	1.26748e-06	0.000195642
0.3569	1.24861e-06	0.000221943
0.357	1.23001e-06	0.000225924
0.3571	1.21168e-06	0.000216425
0.3572	1.19362e-06	0.000203697
0.3573	1.17583e-06	0.0001938
0.3574	1.15831e-06	0.000179566
0.3575	1.14105e-06	0.000160821
0.3576	1.12406e-06	0.000186338
0.3577	1.10731e-06	0.000168526
0.3578	1.09081e-06	0.000192169
0.3579	1.07456e-06	0.000198066
0.358	1.05854e-06	0.000190053
0.3581	1.04275e-06	0.000178305
0.3582	1.0272e-06	0.000169161
0.3583	1.01189e-06	0.000164489
0.3584	9.96809e-07	0.000143056
0.3585	9.81953e-07	0.000132101
0.3586	9.67314e-07	0.00016655
0.3587	9.5289e-07	0.00018008
0.3588	9.38676e-07	0.000175243
0.3589	9.24671e-07	0.00016329
0.359	9.1087e-07	0.00015237
0.3591	8.97291e-07	0.000145903
0.3592	8.83915e-07	0.000103299
0.3593	8.70735e-07	0.000129923
0.3594	8.57747e-07	0
0.3595	8.4495e-07	0
0.3596	8.32339e-07	0
0.3597	8.19912e-07	0
0.3598	8.07671e-07	0
0.3599	7.95621e-07	0
0.36	7.83748e-07	0
0.360103	7.71722e-07	0
0.360206	7.59876e-07	0
0.360309	7.48206e-07	0
0.360412	7.36709e-07	0
0.360515	7.2538e-07	0
0.360618	7.14215e-07	0
0.360721	7.0321e-07	0
0.360823	6.92375e-07	0
0.360926	6.81699e-07	0
0.361029	6.7117e-07	0
0.361132	6.60782e-07	0
0.361235	6.50531e-07	0
0.361338	6.40413e-07	0
0.361441	6.30425e-07	0
0.361544	6.20568e-07	0
0.361647	6.10852e-07	0
0.36175	6.01255e-07	0
0.361853	5.91773e-07	0
0.361956	5.82404e-07	0
0.362059	5.73144e-07	0
0.362162	5.63991e-07	0
0.362264	5.54943e-07	0
0.362367	5.46011e-07	0
0.36247	5.37181e-07	0
0.3625	5.34656e-07	0
0.362642	5.22686e-07	0
0.362784	5.10895e-07	0
0.362926	4.99279e-07	0
0.363068	4.87833e-07	0
0.36321	4.76552e-07	0
0.363352	4.65456e-07	0
0.363494	4.54531e-07	0
0.363636	4.43759e-07	0
0.363779	4.3314e-07	0
0.363921	4.22668e-07	0
0.364063	4.12352e-07	0
0.364205	4.02202e-07	0
0.364347	3.92192e-07	0
0.364489	3.82319e-07	0
0.364631	3.7258e-07	0
0.364773	3.62973e-07	0
0.364915	3.53519e-07	0
0.365	3.47925e-07	0
0.365172	3.3679e-07	0
0.365343	3.25837e-07	0
0.365515	3.1506e-07	0
0.365686	3.04456e-07	0
0.365858	2.94046e-07	0
0.36603	2.83821e-07	0
0.366201	2.7376e-07	0
0.366373	2.63859e-07	0
0.366544	2.5412e-07	0
0.366716	2.44573e-07	0
0.366887	2.35178e-07	0
0.367059	2.25931e-07	0
0.367231	2.1683e-07	0
0.367402	2.07893e-07	0
0.3675	2.02869e-07	0
0.367697	1.92901e-07	0
0.367894	1.83113e-07	0
0.368092	1.73501e-07	0
0.368289	1.64069e-07	0
0.368486	1.54848e-07	0
0.368683	1.45793e-07	0
0.36888	1.36899e-07	0
0.369077	1.28178e-07	0
0.369275	1.19648e-07	0
0.369472	1.1127e-07	0
0.369669	1.03041e-07	0
0.369866	9.49714e-08	0
0.37	8.95906e-08	0
0.370225	8.07195e-08	0
0.37045	7.20277e-08	0
0.370675	6.35109e-08	0
0.3709	5.51986e-08	0
0.371125	4.70744e-08	0
0.37135	3.9113e-08	0
0.371575	3.13227e-08	0
0.3718	2.37301e-08	0
0.372025	1.62888e-08	0
0.37225	8.99516e-09	0
0.372475	1.87681e-09	0
0.3725	1.09836e-09	0
0.372758	6.8987e-09	0
0.373017	1.46598e-08	0
0.373275	2.22432e-08	0
0.373534	2.95967e-08	0
0.373792	3.6785e-08	0
0.37405	4.38071e-08	0
0.374309	5.06162e-08	0
0.374567	5.72738e-08	0
0.374826	6.37783e-08	0
0.375	6.80572e-08	0
0.375295	7.51267e-08	0
0.375591	8.2019e-08	0
0.375886	8.87103e-08	0
0.376182	9.51938e-08	0
0.376477	1.01517e-07	0
0.376772	1.07627e-07	0
0.377068	1.13574e-07	0
0.377363	1.19365e-07	0
0.3775	1.21982e-07	0
0.377842	1.28341e-07	0
0.378183	1.34523e-07	0
0.378525	1.40473e-07	0
0.378866	1.46241e-07	0
0.379208	1.51809e-07	0
0.379549	1.57189e-07	0
0.379891	1.62408e-07	0
0.38	1.64035e-07	0
0.380398	1.69788e-07	0
0.380795	1.75358e-07	0
0.381193	1.80673e-07	0
0.381591	1.85815e-07	0
0.381988	1.90726e-07	0
0.382386	1.95479e-07	0
0.3825	1.96799e-07	0
0.382967	2.02044e-07	0
0.383435	2.07076e-07	0
0.383902	2.11874e-07	0
0.384369	2.16438e-07	0
0.384837	2.20823e-07	0
0.385	2.22298e-07	0
0.385557	2.27136e-07	0
0.386113	2.31722e-07	0
0.38667	2.3607e-07	0
0.387226	2.40175e-07	0
0.3875	2.42111e-07	0
0.388177	2.46657e-07	0
0.388854	2.50902e-07	0
0.38953	2.54864e-07	0
0.39	2.57477e-07	0
0.390852	2.61869e-07	0
0.391704	2.65892e-07	0
0.3925	2.69364e-07	0
0.393296	2.72543e-07	0
0.39461	2.77234e-07	0
0.395	2.78523e-07	0
0.397312	2.8508e-07	0
0.3975	2.85544e-07	0
0.39961	2.90123e-07	0
0.4	2.9088e-07	0
0.401383	2.93233e-07	0
0.4025	2.94905e-07	0
0.403617	2.96336e-07	0
0.404735	2.97623e-07	0
0.405	2.9791e-07	0
0.406011	2.98869e-07	0
0.407022	2.99728e-07	0
0.4075	3.00122e-07	0
0.408445	3.00772e-07	0
0.40939	3.01351e-07	0
0.41	3.01714e-07	0
0.41061	3.02011e-07	0
0.41122	3.0229e-07	0
0.41183	3.02551e-07	0
0.41244	3.02807e-07	0
0.4125	3.0283e-07	0
0.413363	3.03112e-07	0
0.414226	3.03355e-07	0
0.415	3.03562e-07	0
0.415774	3.03727e-07	0
0.416547	3.03865e-07	0
0.417321	3.0398e-07	0
0.4175	3.04004e-07	0
0.418328	3.0409e-07	0
0.419157	3.04154e-07	0
0.419985	3.0421e-07	0
0.42	3.04211e-07	0
0.420817	3.04234e-07	0
0.421634	3.0424e-07	0
0.422451	3.0424e-07	0
0.4225	3.0424e-07	0
0.423308	3.04215e-07	0
0.424117	3.04176e-07	0
0.424925	3.04133e-07	0
0.425	3.04129e-07	0
0.425802	3.04067e-07	0
0.426605	3.03994e-07	0
0.427407	3.03917e-07	0
0.4275	3.03909e-07	0
0.428298	3.03818e-07	0
0.429096	3.03719e-07	0
0.429894	3.03617e-07	0
0.43	3.03604e-07	0
0.430795	3.0349e-07	0
0.431589	3.03371e-07	0
0.432384	3.0325e-07	0
0.4325	3.03232e-07	0
0.433292	3.03102e-07	0
0.434085	3.02967e-07	0
0.434877	3.02831e-07	0
0.435	3.0281e-07	0
0.435791	3.02666e-07	0
0.436581	3.02519e-07	0
0.437372	3.02371e-07	0
0.4375	3.02347e-07	0
0.43829	3.02194e-07	0
0.439079	3.02037e-07	0
0.439869	3.0188e-07	0
0.44	3.01854e-07	0
0.440789	3.01693e-07	0
0.441578	3.01529e-07	0
0.442367	3.01365e-07	0
0.4425	3.01337e-07	0
0.443289	3.0117e-07	0
0.444077	3.01e-07	0
0.444866	3.00831e-07	0
0.445	3.00802e-07	0
0.445788	3.00629e-07	0
0.446577	3.00456e-07	0
0.447365	3.00282e-07	0
0.4475	3.00252e-07	0
0.448288	3.00076e-07	0
0.449077	2.999e-07	0
0.449865	2.99722e-07	0
0.45	2.99692e-07	0
0.450789	2.99513e-07	0
0.451577	2.99334e-07	0
0.452366	2.99154e-07	0
0.4525	2.99124e-07	0
0.453289	2.98943e-07	0
0.454078	2.98762e-07	0
0.454867	2.9858e-07	0
0.455	2.9855e-07	0
0.45579	2.98367e-07	0
0.456579	2.98184e-07	0
0.457369	2.98001e-07	0
0.4575	2.97971e-07	0
0.45829	2.97787e-07	0
0.45908	2.97603e-07	0
0.45987	2.97419e-07	0
0.46	2.97389e-07	0
0.460791	2.97204e-07	0
0.461581	2.97019e-07	0
0.462372	2.96835e-07	0
0.4625	2.96805e-07	0
0.463291	2.96619e-07	0
0.464083	2.96434e-07	0
0.464874	2.96248e-07	0
0.465	2.96219e-07	0
0.465792	2.96033e-07	0
0.466584	2.95847e-07	0
0.467376	2.95661e-07	0
0.4675	2.95632e-07	0
0.468293	2.95446e-07	0
0.469085	2.9526e-07	0
0.469878	2.95074e-07	0
0.47	2.95045e-07	0
0.470793	2.94859e-07	0
0.471587	2.94672e-07	0
0.47238	2.94486e-07	0
0.4725	2.94458e-07	0
0.473294	2.94271e-07	0
0.474088	2.94085e-07	0
0.474882	2.93898e-07	0
0.475	2.93871e-07	0
0.475795	2.93684e-07	0
0.47659	2.93498e-07	0
0.477384	2.93311e-07	0
0.4775	2.93284e-07	0
0.478296	2.93097e-07	0
0.479091	2.92911e-07	0
0.479887	2.92724e-07	0
0.48	2.92698e-07	0
0.480796	2.92511e-07	0
0.481593	2.92325e-07	0
0.482389	2.92138e-07	0
0.4825	2.92113e-07	0
0.483297	2.91926e-07	0
0.484094	2.9174e-07	0
0.484891	2.91553e-07	0
0.485	2.91528e-07	0
0.485798	2.91341e-07	0
0.486596	2.91155e-07	0
0.487394	2.90969e-07	0
0.4875	2.90944e-07	0
0.488299	2.90758e-07	0
0.489097	2.90572e-07	0
0.489896	2.90386e-07	0
0.49	2.90361e-07	0
0.490799	2.90175e-07	0
0.491599	2.89989e-07	0
0.492398	2.89803e-07	0
0.4925	2.8978e-07	0
0.4933	2.89594e-07	0
0.494101	2.89408e-07	0
0.494901	2.89222e-07	0
0.495	2.89199e-07	0
0.495801	2.89013e-07	0
0.496602	2.88827e-07	0
0.497403	2.88642e-07	0
0.4975	2.88619e-07	0
0.498302	2.88433e-07	0
0.499104	2.88248e-07	0
0.499906	2.88062e-07	0
0.5	2.88041e-07	0
0.500364	2.87936e-07	0.348823
0.500464	2.87913e-07	4.29964
0.500564	2.8788e-07	1.72812
0.500664	2.87777e-07	1.54776
0.500764	2.87428e-07	0.590865
0.500864	2.86523e-07	0.0939423
0.500964	2.85002e-07	0.371371
0.501064	2.84097e-07	0.348128
0.501164	2.87501e-07	0.185653
0.501264	3.01448e-07	0.0159825
0.501364	3.33679e-07	0.0906149
0.501464	3.9229e-07	0.121754
0.501564	4.85227e-07	0.100621
0.501664	6.20393e-07	0.0609278
0.501764	8.0604e-07	0.0290298
0.501864	1.05097e-06	0.0167406
0.501964	1.36448e-06	0.0228417
0.502064	1.75601e-06	0.0391719
0.502164	2.23486e-06	0.0569281
0.502264	2.8098e-06	0.0704814
0.502364	3.48888e-06	0.0782871
0.502464	4.27937e-06	0.0817536
0.5025	4.5951e-06	0.0833914
0.5026	5.54746e-06	0.0856434
0.5027	6.62527e-06	0.0847477
0.5028	7.83323e-06	0.0893311
0.5029	9.17535e-06	0.0951907
0.503	1.06549e-05	0.101085
0.5031	1.22747e-05	0.106471
0.5032	1.40365e-05	0.111194
0.5033	1.59419e-05	0.11537
0.5034	1.79916e-05	0.119231
0.5035	2.0186e-05	0.122965
0.5036	2.25248e-05	0.126772
0.5037	2.50076e-05	0.130619
0.5038	2.76333e-05	0.134457
0.5039	3.04007e-05	0.138233
0.504	3.3308e-05	0.141903
0.5041	3.63534e-05	0.145452
0.5042	3.95347e-05	0.148886
0.5043	4.28497e-05	0.152198
0.5044	4.62956e-05	0.155476
0.5045	4.98698e-05	0.158682
0.5046	5.35696e-05	0.161812
0.5047	5.73918e-05	0.164871
0.5048	6.13335e-05	0.167862
0.5049	6.53915e-05	0.170787
0.505	6.95626e-05	0.173644
0.5051	7.38436e-05	0.176422
0.5052	7.82312e-05	0.179147
0.5053	8.27221e-05	0.181836
0.5054	8.7313e-05	0.184451
0.5055	9.20007e-05	0.186998
0.5056	9.67817e-05	0.189485
0.5057	0.000101653	0.191918
0.5058	0.000106611	0.1943
0.5059	0.000111653	0.196631
0.506	0.000116775	0.198886
0.5061	0.000121974	0.201139
0.5062	0.000127248	0.203335
0.5063	0.000132592	0.205469
0.5064	0.000138005	0.207551
0.5065	0.000143483	0.209586
0.5066	0.000149022	0.211579
0.5067	0.000154621	0.213532
0.5068	0.000160277	0.215419
0.5069	0.000165986	0.21731
0.507	0.000171746	0.219155
0.5071	0.000177555	0.220948
0.5072	0.000183409	0.222696
0.5073	0.000189306	0.224405
0.5074	0.000195244	0.226079
0.5075	0.000201221	0.22772
0.5076	0.000207233	0.229312
0.5077	0.000213279	0.230842
0.5078	0.000219356	0.232102
0.5079	0.000225463	0.233274
0.508	0.000231597	0.234419
0.5081	0.000237755	0.235561
0.5082	0.000243937	0.236708
0.5083	0.00025014	0.237857
0.5084	0.000256361	0.238962
0.5085	0.000262599	0.239847
0.5086	0.000268851	0.240295
0.5087	0.000275111	0.239897
0.5088	0.000281375	0.238381
0.5089	0.000287637	0.235701
0.509	0.000293887	0.232035
0.5091	0.000300118	0.2277
0.5092	0.00030632	0.22303
0.5093	0.000312481	0.218255
0.5094	0.000318592	0.213584
0.5095	0.000324641	0.209012
0.5096	0.000330617	0.204517
0.5097	0.00033651	0.200076
0.5098	0.00034231	0.195679
0.5099	0.000348007	0.191331
0.51	0.000353592	0.18705
0.5101	0.000359058	0.18284
0.5102	0.000364398	0.178737
0.5103	0.000369603	0.174765
0.5104	0.00037467	0.170884
0.5105	0.000379593	0.167091
0.5106	0.000384367	0.163388
0.5107	0.000388989	0.159775
0.5108	0.000393457	0.156251
0.5109	0.000397768	0.152814
0.511	0.00040192	0.149437
0.5111	0.000405912	0.146189
0.5112	0.000409744	0.143015
0.5113	0.000413416	0.139907
0.5114	0.000416928	0.136868
0.5115	0.00042028	0.133901
0.5116	0.000423473	0.131009
0.5117	0.000426509	0.128188
0.5118	0.000429389	0.125413
0.5119	0.000432115	0.122746
0.512	0.000434689	0.12014
0.5121	0.000437113	0.117584
0.5122	0.000439389	0.11508
0.5123	0.00044152	0.112634
0.5124	0.000443509	0.110247
0.5125	0.000445358	0.107919
0.5126	0.000447069	0.105633
0.5127	0.000448646	0.10341
0.5128	0.000450091	0.101265
0.5129	0.000451408	0.0991561
0.513	0.000452599	0.0970847
0.5131	0.000453667	0.0950568
0.5132	0.000454615	0.0930761
0.5133	0.000455446	0.0911435
0.5134	0.000456163	0.0892578
0.5135	0.00045677	0.0873905
0.5136	0.000457268	0.0856118
0.5137	0.00045766	0.0838671
0.5138	0.000457951	0.0821491
0.5139	0.000458142	0.080463
0.514	0.000458236	0.0788138
0.5141	0.000458236	0.0772038
0.5142	0.000458144	0.0756327
0.5143	0.000457965	0.0740748
0.5144	0.000457699	0.0725929
0.5145	0.00045735	0.0711424
0.5146	0.00045692	0.0697116
0.5147	0.000456411	0.0683053
0.5148	0.000455827	0.0669287
0.5149	0.00045517	0.0655845
0.515	0.000454441	0.0642727
0.5151	0.000453644	0.0629782
0.5152	0.00045278	0.0617212
0.5153	0.000451851	0.0605189
0.5154	0.000450861	0.0593302
0.5155	0.000449811	0.0581565
0.5156	0.000448702	0.0570042
0.5157	0.000447538	0.0558779
0.5158	0.00044632	0.0547791
0.5159	0.00044505	0.053707
0.516	0.000443729	0.0526341
0.5161	0.00044236	0.0516301
0.5162	0.000440945	0.0506422
0.5163	0.000439485	0.049663
0.5164	0.000437982	0.0486981
0.5165	0.000436437	0.0477531
0.5166	0.000434853	0.0468305
0.5167	0.000433231	0.0459308
0.5168	0.000431572	0.0450289
0.5169	0.000429877	0.0441862
0.517	0.000428149	0.043361
0.5171	0.000426389	0.042541
0.5172	0.000424598	0.0417311
0.5173	0.000422777	0.0409369
0.5174	0.000420928	0.0401614
0.5175	0.000419052	0.0394052
0.5176	0.00041715	0.0386539
0.5177	0.000415224	0.0379263
0.5178	0.000413274	0.037242
0.5179	0.000411303	0.0365594
0.518	0.00040931	0.03588
0.5181	0.000407297	0.0352106
0.5182	0.000405265	0.034556
0.5183	0.000403216	0.0339181
0.5184	0.000401149	0.0332962
0.5185	0.000399066	0.0326635
0.5186	0.000396969	0.0320889
0.5187	0.000394857	0.0315212
0.5188	0.000392732	0.0309525
0.5189	0.000390595	0.0303887
0.519	0.000388446	0.0298355
0.5191	0.000386286	0.0292959
0.5192	0.000384117	0.0287702
0.5193	0.000381938	0.0282344
0.5194	0.000379751	0.0277483
0.5195	0.000377556	0.0272724
0.5196	0.000375354	0.0267939
0.5197	0.000373145	0.0263176
0.5198	0.000370932	0.0258494
0.5199	0.000368713	0.0253924
0.52	0.000366489	0.0249476
0.5201	0.000364262	0.024501
0.5202	0.000362031	0.02407
0.5203	0.000359798	0.0236765
0.5204	0.000357563	0.0232781
0.5205	0.000355326	0.0228766
0.5206	0.000353088	0.0224787
0.5207	0.000350849	0.0220895
0.5208	0.00034861	0.0217109
0.5209	0.000346372	0.0213425
0.521	0.000344134	0.0209579
0.5211	0.000341898	0.0206252
0.5212	0.000339663	0.0202943
0.5213	0.00033743	0.0199572
0.5214	0.0003352	0.0196199
0.5215	0.000332973	0.019288
0.5216	0.000330748	0.0189647
0.5217	0.000328528	0.0186506
0.5218	0.000326311	0.018322
0.5219	0.000324098	0.0180371
0.522	0.00032189	0.0177591
0.5221	0.000319687	0.0174741
0.5222	0.000317489	0.0171869
0.5223	0.000315296	0.0169034
0.5224	0.000313109	0.0166271
0.5225	0.000310928	0.0163589
0.5226	0.000308753	0.0160855
0.5227	0.000306585	0.0158227
0.5228	0.000304423	0.0155944
0.5229	0.000302269	0.0153578
0.523	0.000300121	0.0151143
0.5231	0.000297981	0.014871
0.5232	0.000295849	0.0146328
0.5233	0.000293724	0.0144019
0.5234	0.000291607	0.0141781
0.5235	0.000289498	0.0139351
0.5236	0.000287398	0.0137401
0.5237	0.000285306	0.0135445
0.5238	0.000283223	0.0133399
0.5239	0.000281148	0.0131319
0.524	0.000279083	0.0129266
0.5241	0.000277026	0.0127271
0.5242	0.000274979	0.012534
0.5243	0.000272941	0.0123243
0.5244	0.000270912	0.0121544
0.5245	0.000268893	0.0119899
0.5246	0.000266884	0.011816
0.5247	0.000264885	0.0116374
0.5248	0.000262895	0.0114601
0.5249	0.000260915	0.0112877
0.525	0.000258945	0.011121
0.5251	0.000256986	0.0109476
0.5252	0.000255037	0.0107812
0.5253	0.000253097	0.0106481
0.5254	0.000251169	0.0105048
0.5255	0.00024925	0.0103526
0.5256	0.000247342	0.0101985
0.5257	0.000245445	0.0100477
0.5258	0.000243558	0.0099022
0.5259	0.000241682	0.00976193
0.526	0.000239817	0.00960094
0.5261	0.000237962	0.0094856
0.5262	0.000236118	0.0093685
0.5263	0.000234284	0.00924067
0.5264	0.000232462	0.0091079
0.5265	0.00023065	0.00897611
0.5266	0.00022885	0.00884852
0.5267	0.00022706	0.00872584
0.5268	0.000225281	0.0085856
0.5269	0.000223512	0.00848238
0.527	0.000221755	0.00838414
0.5271	0.000220009	0.00827512
0.5272	0.000218274	0.00816002
0.5273	0.000216549	0.0080448
0.5274	0.000214836	0.00793304
0.5275	0.000213134	0.00782577
0.5276	0.000211442	0.007711
0.5277	0.000209761	0.00760099
0.5278	0.000208092	0.00752378
0.5279	0.000206433	0.00743534
0.528	0.000204785	0.00733684
0.5281	0.000203149	0.00723529
0.5282	0.000201523	0.00713584
0.5283	0.000199907	0.00704066
0.5284	0.000198303	0.00694967
0.5285	0.00019671	0.00683722
0.5286	0.000195127	0.00676875
0.5287	0.000193555	0.00669809
0.5288	0.000191994	0.00661579
0.5289	0.000190444	0.00652758
0.529	0.000188904	0.00643938
0.5291	0.000187376	0.00635449
0.5292	0.000185857	0.00627364
0.5293	0.00018435	0.00617485
0.5294	0.000182853	0.00611098
0.5295	0.000181366	0.00605227
0.5296	0.000179891	0.00598205
0.5297	0.000178425	0.00590488
0.5298	0.00017697	0.00582675
0.5299	0.000175526	0.0057513
0.53	0.000174092	0.0056796
0.5301	0.000172668	0.00560029
0.5302	0.000171254	0.00552369
0.5303	0.000169851	0.00548001
0.5304	0.000168458	0.00542461
0.5305	0.000167075	0.00535848
0.5306	0.000165703	0.00528862
0.5307	0.00016434	0.00522017
0.5308	0.000162987	0.00515536
0.5309	0.000161645	0.00509414
0.531	0.000160312	0.00501115
0.5311	0.00015899	0.00497089
0.5312	0.000157677	0.00492842
0.5313	0.000156374	0.0048738
0.5314	0.000155081	0.0048127
0.5315	0.000153797	0.00475105
0.5316	0.000152523	0.00469216
0.5317	0.000151259	0.00463681
0.5318	0.000150005	0.00456353
0.5319	0.000148759	0.00452333
0.532	0.000147524	0.00448889
0.5321	0.000146298	0.00444254
0.5322	0.000145081	0.00438868
0.5323	0.000143873	0.00433334
0.5324	0.000142675	0.0042802
0.5325	0.000141486	0.00423038
0.5326	0.000140306	0.00417302
0.5327	0.000139135	0.00411681
0.5328	0.000137974	0.00409392
0.5329	0.000136821	0.00405902
0.533	0.000135677	0.00401299
0.5331	0.000134542	0.00396277
0.5332	0.000133416	0.00391357
0.5333	0.000132299	0.00386763
0.5334	0.000131191	0.00382494
0.5335	0.000130091	0.0037604
0.5336	0.000129	0.00373759
0.5337	0.000127917	0.00371277
0.5338	0.000126843	0.00367552
0.5339	0.000125778	0.00363143
0.534	0.000124721	0.00358644
0.5341	0.000123672	0.00354388
0.5342	0.000122631	0.00350456
0.5343	0.000121599	0.00344751
0.5344	0.000120575	0.00342196
0.5345	0.000119559	0.00340289
0.5346	0.000118552	0.00337171
0.5347	0.000117552	0.00333266
0.5348	0.00011656	0.00329178
0.5349	0.000115577	0.0032528
0.535	0.000114601	0.00321689
0.5351	0.000113633	0.00317357
0.5352	0.000112673	0.00313019
0.5353	0.00011172	0.00312063
0.5354	0.000110775	0.0030989
0.5355	0.000109838	0.00306575
0.5356	0.000108908	0.00302814
0.5357	0.000107986	0.00299128
0.5358	0.000107072	0.00295746
0.5359	0.000106164	0.0029267
0.536	0.000105265	0.00287416
0.5361	0.000104372	0.00286245
0.5362	0.000103487	0.00284907
0.5363	0.000102609	0.00282312
0.5364	0.000101738	0.00279009
0.5365	0.000100874	0.00275592
0.5366	0.000100017	0.00272398
0.5367	9.91673e-05	0.0026951
0.5368	9.83244e-05	0.00264881
0.5369	9.74885e-05	0.00263248
0.537	9.66594e-05	0.00262354
0.5371	9.58371e-05	0.00260238
0.5372	9.50216e-05	0.00257309
0.5373	9.42128e-05	0.00254172
0.5374	9.34106e-05	0.00251204
0.5375	9.2615e-05	0.00248527
0.5376	9.1826e-05	0.00245156
0.5377	9.10435e-05	0.00241622
0.5378	9.02674e-05	0.00241542
0.5379	8.94978e-05	0.00240248
0.538	8.87345e-05	0.00237796
0.5381	8.79776e-05	0.00234877
0.5382	8.72269e-05	0.00232015
0.5383	8.64824e-05	0.00229441
0.5384	8.57441e-05	0.00227159
0.5385	8.50119e-05	0.00222712
0.5386	8.42858e-05	0.00222273
0.5387	8.35657e-05	0.00221704
0.5388	8.28516e-05	0.0021987
0.5389	8.21435e-05	0.00217312
0.539	8.14412e-05	0.00214624
0.5391	8.07449e-05	0.00212146
0.5392	8.00543e-05	0.00209962
0.5393	7.93694e-05	0.00206072
0.5394	7.86903e-05	0.00205045
0.5395	7.80168e-05	0.00204841
0.5396	7.7349e-05	0.0020341
0.5397	7.66868e-05	0.00201147
0.5398	7.60301e-05	0.00198658
0.5399	7.53789e-05	0.00196324
0.54	7.47332e-05	0.00194271
0.5401	7.40928e-05	0.00191553
0.5402	7.34579e-05	0.00188568
0.5403	7.28282e-05	0.00189096
0.5404	7.22039e-05	0.00188408
0.5405	7.15848e-05	0.00186548
0.5406	7.09708e-05	0.00184209
0.5407	7.03621e-05	0.00181913
0.5408	6.97585e-05	0.00179896
0.5409	6.91599e-05	0.00178164
0.541	6.85664e-05	0.00174284
0.5411	6.79779e-05	0.0017434
0.5412	6.73943e-05	0.00174308
0.5413	6.68157e-05	0.00173006
0.5414	6.6242e-05	0.00170969
0.5415	6.56731e-05	0.0016879
0.5416	6.5109e-05	0.00166812
0.5417	6.45496e-05	0.0016512
0.5418	6.3995e-05	0.0016176
0.5419	6.3445e-05	0.00161133
0.542	6.28997e-05	0.00161418
0.5421	6.23591e-05	0.00160474
0.5422	6.1823e-05	0.00158684
0.5423	6.12914e-05	0.00156652
0.5424	6.07644e-05	0.00154765
0.5425	6.02418e-05	0.00153152
0.5426	5.97236e-05	0.00150916
0.5427	5.92098e-05	0.00148293
0.5428	5.87004e-05	0.0014925
0.5429	5.81953e-05	0.00148997
0.543	5.76945e-05	0.00147564
0.5431	5.7198e-05	0.00145639
0.5432	5.67056e-05	0.00143749
0.5433	5.62175e-05	0.00142129
0.5434	5.57335e-05	0.00140789
0.5435	5.52536e-05	0.00137322
0.5436	5.47777e-05	0.00137717
0.5437	5.4306e-05	0.00138073
0.5438	5.38382e-05	0.00137158
0.5439	5.33745e-05	0.00135497
0.544	5.29146e-05	0.00133686
0.5441	5.24587e-05	0.00132067
0.5442	5.20067e-05	0.0013073
0.5443	5.15585e-05	0.00127769
0.5444	5.11142e-05	0.00127401
0.5445	5.06736e-05	0.00128046
0.5446	5.02368e-05	0.00127464
0.5447	4.98037e-05	0.0012602
0.5448	4.93743e-05	0.00124321
0.5449	4.89486e-05	0.00122758
0.545	4.85265e-05	0.00121464
0.5451	4.8108e-05	0.00119585
0.5452	4.76931e-05	0.00117209
0.5453	4.72817e-05	0.00118486
0.5454	4.68739e-05	0.00118557
0.5455	4.64695e-05	0.00117438
0.5456	4.60686e-05	0.00115818
0.5457	4.56711e-05	0.00114223
0.5458	4.5277e-05	0.00112894
0.5459	4.48863e-05	0.00111841
0.546	4.44989e-05	0.00108686
0.5461	4.41149e-05	0.0010932
0.5462	4.37341e-05	0.00109964
0.5463	4.33566e-05	0.00109337
0.5464	4.29823e-05	0.00107957
0.5465	4.26113e-05	0.00106418
0.5466	4.22434e-05	0.00105065
0.5467	4.18786e-05	0.0010399
0.5468	4.1517e-05	0.00101338
0.5469	4.11585e-05	0.0010114
0.547	4.0803e-05	0.00102056
0.5471	4.04506e-05	0.00101749
0.5472	4.01013e-05	0.00100566
0.5473	3.97549e-05	0.000991159
0.5474	3.94115e-05	0.000977937
0.5475	3.9071e-05	0.00096737
0.5476	3.87335e-05	0.000951412
0.5477	3.83988e-05	0.000929283
0.5478	3.80671e-05	0.000944438
0.5479	3.77381e-05	0.000947606
0.548	3.7412e-05	0.000938813
0.5481	3.70887e-05	0.000924909
0.5482	3.67682e-05	0.000911193
0.5483	3.64505e-05	0.000900087
0.5484	3.61354e-05	0.00089172
0.5485	3.58231e-05	0.000862559
0.5486	3.55134e-05	0.000870605
0.5487	3.52065e-05	0.000879235
0.5488	3.49021e-05	0.000875169
0.5489	3.46004e-05	0.000863494
0.549	3.43013e-05	0.000850165
0.5491	3.40047e-05	0.000838648
0.5492	3.37107e-05	0.000829884
0.5493	3.34192e-05	0.000805789
0.5494	3.31302e-05	0.000804946
0.5495	3.28437e-05	0.000816198
0.5496	3.25597e-05	0.000815242
0.5497	3.22781e-05	0.000805419
0.5498	3.1999e-05	0.00079282
0.5499	3.17222e-05	0.00078143
0.55	3.14479e-05	0.000772664
0.5501	3.11759e-05	0.000758911
0.5502	3.09062e-05	0.000737928
0.5503	3.06388e-05	0.000754925
0.5504	3.03738e-05	0.00076
0.5505	3.01111e-05	0.000753052
0.5506	2.98506e-05	0.000740912
0.5507	2.95923e-05	0.0007289
0.5508	2.93363e-05	0.000719462
0.5509	2.90825e-05	0.000712747
0.551	2.88308e-05	0.000685481
0.5511	2.85814e-05	0.000694733
0.5512	2.83341e-05	0.000705065
0.5513	2.80889e-05	0.000702717
0.5514	2.78458e-05	0.000692695
0.5515	2.76049e-05	0.000680956
0.5516	2.7366e-05	0.000670985
0.5517	2.71291e-05	0.000663744
0.5518	2.68944e-05	0.000641632
0.5519	2.66616e-05	0.000641452
0.552	2.64308e-05	0.000654357
0.5521	2.62021e-05	0.000655092
0.5522	2.59753e-05	0.000646844
0.5523	2.57504e-05	0.000635717
0.5524	2.55276e-05	0.000625736
0.5525	2.53066e-05	0.000618354
0.5526	2.50875e-05	0.000606415
0.5527	2.48703e-05	0.000586147
0.5528	2.4655e-05	0.000604581
0.5529	2.44416e-05	0.00061117
0.553	2.423e-05	0.000605678
0.5531	2.40202e-05	0.000594919
0.5532	2.38123e-05	0.00058423
0.5533	2.36061e-05	0.000576082
0.5534	2.34017e-05	0.000570645
0.5535	2.31991e-05	0.000544911
0.5536	2.29982e-05	0.00055499
0.5537	2.27991e-05	0.000566667
0.5538	2.26017e-05	0.000565685
0.5539	2.2406e-05	0.000556966
0.554	2.22119e-05	0.000546468
0.5541	2.20196e-05	0.0005377
0.5542	2.18289e-05	0.000531642
0.5543	2.16399e-05	0.000511191
0.5544	2.14525e-05	0.000511314
0.5545	2.12667e-05	0.000525551
0.5546	2.10825e-05	0.000527658
0.5547	2.08999e-05	0.000520669
0.5548	2.07189e-05	0.000510697
0.5549	2.05395e-05	0.00050181
0.555	2.03616e-05	0.000495502
0.5551	2.01852e-05	0.000485066
0.5552	2.00104e-05	0.000465201
0.5553	1.98371e-05	0.000484784
0.5554	1.96653e-05	0.000492598
0.5555	1.94949e-05	0.000488269
0.5556	1.93261e-05	0.000478599
0.5557	1.91587e-05	0.000468943
0.5558	1.89927e-05	0.000461801
0.5559	1.88282e-05	0.000457361
0.556	1.86651e-05	0.000432916
0.5561	1.85034e-05	0.000443484
0.5562	1.83431e-05	0.000456252
0.5563	1.81842e-05	0.000456385
0.5564	1.80267e-05	0.000448711
0.5565	1.78705e-05	0.000439192
0.5566	1.77157e-05	0.000431363
0.5567	1.75622e-05	0.000426229
0.5568	1.74101e-05	0.000407253
0.5569	1.72592e-05	0.000407293
0.557	1.71097e-05	0.000422644
0.5571	1.69615e-05	0.000425913
0.5572	1.68145e-05	0.000419956
0.5573	1.66688e-05	0.000410899
0.5574	1.65244e-05	0.000402862
0.5575	1.63813e-05	0.000397384
0.5576	1.62393e-05	0.000388278
0.5577	1.60986e-05	0.000368483
0.5578	1.59591e-05	0.000388999
0.5579	1.58208e-05	0.000397833
0.558	1.56837e-05	0.000394459
0.5581	1.55479e-05	0.000385662
0.5582	1.54131e-05	0.000376819
0.5583	1.52796e-05	0.000370461
0.5584	1.51472e-05	0.000366802
0.5585	1.50159e-05	0.000343347
0.5586	1.48858e-05	0.000354361
0.5587	1.47568e-05	0.000367973
0.5588	1.46289e-05	0.000368973
0.5589	1.45022e-05	0.000362123
0.559	1.43765e-05	0.000353383
0.5591	1.42519e-05	0.000346303
0.5592	1.41284e-05	0.000341904
0.5593	1.4006e-05	0.000324035
0.5594	1.38846e-05	0.000324143
0.5595	1.37643e-05	0.000340339
0.5596	1.3645e-05	0.000344492
0.5597	1.35267e-05	0.000339338
0.5598	1.34095e-05	0.000331009
0.5599	1.32933e-05	0.000323655
0.56	1.31781e-05	0.000318845
0.5601	1.30639e-05	0.000310754
0.5602	1.29507e-05	0.000291113
0.5603	1.28384e-05	0.000312338
0.5604	1.27272e-05	0.000321954
0.5605	1.26169e-05	0.000319327
0.5606	1.25075e-05	0.000311224
0.5607	1.23991e-05	0.000303034
0.5608	1.22917e-05	0.000297307
0.5609	1.21851e-05	0.000294271
0.561	1.20795e-05	0.000271711
0.5611	1.19748e-05	0.00028288
0.5612	1.1871e-05	0.000297202
0.5613	1.17681e-05	0.000298939
0.5614	1.16662e-05	0.000292767
0.5615	1.1565e-05	0.000284649
0.5616	1.14648e-05	0.000278157
0.5617	1.13654e-05	0.000274333
0.5618	1.12669e-05	0.000257553
0.5619	1.11693e-05	0.000257315
0.562	1.10724e-05	0.000274265
0.5621	1.09765e-05	0.000279223
0.5622	1.08813e-05	0.000274758
0.5623	1.0787e-05	0.000267013
0.5624	1.06935e-05	0.000260186
0.5625	1.06009e-05	0.000255886
0.5626	1.0509e-05	0.000248755
0.5627	1.04179e-05	0.000228947
0.5628	1.03276e-05	0.000250786
0.5629	1.0238e-05	0.000261094
0.563	1.01493e-05	0.000259103
0.5631	1.00613e-05	0.000251563
0.5632	9.97411e-06	0.000243885
0.5633	9.88766e-06	0.000238646
0.5634	9.80195e-06	0.000236096
0.5635	9.71698e-06	0.000214251
0.5636	9.63274e-06	0.000225545
0.5637	9.54924e-06	0.000240429
0.5638	9.46646e-06	0.000242756
0.5639	9.38441e-06	0.000237128
0.564	9.30306e-06	0.00022951
0.5641	9.22243e-06	0.000223488
0.5642	9.14249e-06	0.000220124
0.5643	9.06322e-06	0.000204211
0.5644	8.98465e-06	0.000203708
0.5645	8.90677e-06	0.000221252
0.5646	8.82956e-06	0.000226847
0.5647	8.75302e-06	0.00022293
0.5648	8.67715e-06	0.000215654
0.5649	8.60193e-06	0.000209251
0.565	8.52737e-06	0.000205362
0.5651	8.45344e-06	0.000199008
0.5652	8.38015e-06	0.000179068
0.5653	8.3075e-06	0.000201382
0.5654	8.23548e-06	0.000212239
0.5655	8.16409e-06	0.000210757
0.5656	8.09332e-06	0.00020367
0.5657	8.02317e-06	0.000196405
0.5658	7.95362e-06	0.000191558
0.5659	7.88467e-06	0.000189399
0.566	7.81631e-06	0.000168223
0.5661	7.74854e-06	0.000179432
0.5662	7.68137e-06	0.000194803
0.5663	7.61478e-06	0.000197646
0.5664	7.54877e-06	0.000192474
0.5665	7.48333e-06	0.000185257
0.5666	7.41847e-06	0.000179604
0.5667	7.35415e-06	0.000176598
0.5668	7.29039e-06	0.000161572
0.5669	7.22718e-06	0.000160488
0.567	7.16453e-06	0.000178582
0.5671	7.10241e-06	0.000184778
0.5672	7.04084e-06	0.000181346
0.5673	6.97981e-06	0.00017445
0.5674	6.91931e-06	0.00016837
0.5675	6.85933e-06	0.000164791
0.5676	6.79985e-06	0.00015921
0.5677	6.74089e-06	0.000138886
0.5678	6.68245e-06	0.000161618
0.5679	6.62452e-06	0.000172979
0.568	6.56709e-06	0.000171943
0.5681	6.51016e-06	0.000165231
0.5682	6.45372e-06	0.000158289
0.5683	6.39778e-06	0.000153744
0.5684	6.34231e-06	0.000151886
0.5685	6.28732e-06	0.000131305
0.5686	6.23281e-06	0.00014233
0.5687	6.17877e-06	0.000158115
0.5688	6.1252e-06	0.000161403
0.5689	6.0721e-06	0.000156614
0.569	6.01946e-06	0.00014972
0.5691	5.96729e-06	0.000144358
0.5692	5.91555e-06	0.000141633
0.5693	5.86426e-06	0.000127439
0.5694	5.81341e-06	0.000125655
0.5695	5.76301e-06	0.000144235
0.5696	5.71304e-06	0.000150971
0.5697	5.66352e-06	0.000147956
0.5698	5.61442e-06	0.000141368
0.5699	5.56575e-06	0.000135538
0.57	5.51751e-06	0.000132194
0.5701	5.46966e-06	0.000127337
0.5702	5.42223e-06	0.000106527
0.5703	5.37522e-06	0.000129612
0.5704	5.32862e-06	0.000141415
0.5705	5.28242e-06	0.000140761
0.5706	5.23663e-06	0.000134359
0.5707	5.19123e-06	0.000127673
0.5708	5.14623e-06	0.000123363
0.5709	5.10161e-06	0.000121739
0.571	5.05737e-06	0.000101661
0.5711	5.01352e-06	0.000112493
0.5712	4.97005e-06	0.000128616
0.5713	4.92696e-06	0.000132271
0.5714	4.88425e-06	0.000127796
0.5715	4.84191e-06	0.000121165
0.5716	4.79994e-06	0.000116035
0.5717	4.75833e-06	0.000113533
0.5718	4.71706e-06	0.000100051
0.5719	4.67616e-06	9.76248e-05
0.572	4.63562e-06	0.000116606
0.5721	4.59543e-06	0.000123794
0.5722	4.55559e-06	0.000121123
0.5723	4.5161e-06	0.000114786
0.5724	4.47695e-06	0.000109154
0.5725	4.43814e-06	0.000105996
0.5726	4.39965e-06	0.000101755
0.5727	4.3615e-06	8.0504e-05
0.5728	4.32368e-06	0.000103867
0.5729	4.2862e-06	0.000116032
0.573	4.24904e-06	0.000115696
0.5731	4.2122e-06	0.000109546
0.5732	4.17569e-06	0.000103068
0.5733	4.13949e-06	9.89446e-05
0.5734	4.1036e-06	9.75074e-05
0.5735	4.06801e-06	7.77983e-05
0.5736	4.03274e-06	8.85505e-05
0.5737	3.99777e-06	0.000104919
0.5738	3.96311e-06	0.000108847
0.5739	3.92876e-06	0.000104617
0.574	3.8947e-06	9.81994e-05
0.5741	3.86094e-06	9.3262e-05
0.5742	3.82747e-06	9.0944e-05
0.5743	3.79427e-06	7.7956e-05
0.5744	3.76137e-06	7.51795e-05
0.5745	3.72876e-06	9.44377e-05
0.5746	3.69643e-06	0.000101942
0.5747	3.66438e-06	9.95301e-05
0.5748	3.63262e-06	9.33943e-05
0.5749	3.60113e-06	8.79319e-05
0.575	3.56992e-06	8.49332e-05
0.5751	3.53896e-06	8.11156e-05
0.5752	3.50827e-06	5.96437e-05
0.5753	3.47785e-06	8.32081e-05
0.5754	3.44769e-06	9.56324e-05
0.5755	3.4178e-06	9.55316e-05
0.5756	3.38817e-06	8.9581e-05
0.5757	3.3588e-06	8.32745e-05
0.5758	3.32969e-06	7.93077e-05
0.5759	3.30082e-06	7.80254e-05
0.576	3.27219e-06	5.87422e-05
0.5761	3.24382e-06	6.91895e-05
0.5762	3.21569e-06	8.58047e-05
0.5763	3.18781e-06	9.00107e-05
0.5764	3.16017e-06	8.60033e-05
0.5765	3.13278e-06	7.9758e-05
0.5766	3.10563e-06	7.49648e-05
0.5767	3.0787e-06	7.27825e-05
0.5768	3.052e-06	6.04422e-05
0.5769	3.02554e-06	5.68975e-05
0.577	2.9993e-06	7.64806e-05
0.5771	2.9733e-06	8.43609e-05
0.5772	2.94752e-06	8.2215e-05
0.5773	2.92197e-06	7.62465e-05
0.5774	2.89665e-06	7.0898e-05
0.5775	2.87154e-06	6.80024e-05
0.5776	2.84663e-06	6.473e-05
0.5777	2.82195e-06	4.27103e-05
0.5778	2.79748e-06	6.64825e-05
0.5779	2.77322e-06	7.91988e-05
0.578	2.74918e-06	7.93391e-05
0.5781	2.72535e-06	7.3564e-05
0.5782	2.70172e-06	6.73866e-05
0.5783	2.67831e-06	6.35291e-05
0.5784	2.65508e-06	6.23572e-05
0.5785	2.63206e-06	4.34473e-05
0.5786	2.60923e-06	5.3584e-05
0.5787	2.58661e-06	7.04102e-05
0.5788	2.56418e-06	7.48578e-05
0.5789	2.54195e-06	7.1041e-05
0.579	2.51992e-06	6.49374e-05
0.5791	2.49808e-06	6.02567e-05
0.5792	2.47642e-06	5.81798e-05
0.5793	2.45494e-06	4.64272e-05
0.5794	2.43365e-06	4.21388e-05
0.5795	2.41255e-06	6.20038e-05
0.5796	2.39163e-06	7.02166e-05
0.5797	2.3709e-06	6.83005e-05
0.5798	2.35035e-06	6.2469e-05
0.5799	2.32998e-06	5.72081e-05
0.58	2.30979e-06	5.43889e-05
0.5801	2.28975e-06	5.16077e-05
0.5802	2.26989e-06	2.9053e-05
0.5803	2.25021e-06	5.30021e-05
0.5804	2.2307e-06	6.59743e-05
0.5805	2.21136e-06	6.63215e-05
0.5806	2.19219e-06	6.06917e-05
0.5807	2.17319e-06	5.46162e-05
0.5808	2.15436e-06	5.08429e-05
0.5809	2.13568e-06	4.97556e-05
0.581	2.11715e-06	3.12756e-05
0.5811	2.09879e-06	4.0913e-05
0.5812	2.08059e-06	5.79628e-05
0.5813	2.06255e-06	6.2668e-05
0.5814	2.04468e-06	5.90334e-05
0.5815	2.02695e-06	5.30448e-05
0.5816	2.00939e-06	4.84435e-05
0.5817	1.99197e-06	4.64378e-05
0.5818	1.97469e-06	3.54175e-05
0.5819	1.95756e-06	3.00249e-05
0.582	1.94059e-06	5.0223e-05
0.5821	1.92376e-06	5.88309e-05
0.5822	1.90709e-06	5.71596e-05
0.5823	1.89056e-06	5.14436e-05
0.5824	1.87418e-06	4.62307e-05
0.5825	1.85794e-06	4.34459e-05
0.582613	1.83969e-06	4.11944e-05
0.582727	1.82162e-06	1.37018e-05
0.58284	1.80374e-06	5.20491e-05
0.582953	1.78603e-06	5.83541e-05
0.583066	1.76851e-06	5.27853e-05
0.58318	1.75115e-06	4.5205e-05
0.583293	1.73397e-06	4.05559e-05
0.583406	1.71695e-06	3.95253e-05
0.583519	1.70009e-06	2.01306e-05
0.583633	1.6834e-06	3.57285e-05
0.583746	1.66687e-06	5.28071e-05
0.583859	1.65051e-06	5.15253e-05
0.583973	1.63432e-06	4.48582e-05
0.584086	1.61828e-06	3.93135e-05
0.584199	1.6024e-06	3.70524e-05
0.584312	1.58666e-06	2.71717e-05
0.584426	1.57108e-06	2.01426e-05
0.584539	1.55566e-06	4.76245e-05
0.584652	1.54039e-06	5.03344e-05
0.584765	1.52528e-06	4.44947e-05
0.584879	1.51031e-06	3.81192e-05
0.584992	1.4955e-06	3.47317e-05
0.585	1.49446e-06	3.48948e-05
0.585126	1.4781e-06	3.37651e-05
0.585253	1.46193e-06	1.0046e-06
0.585379	1.44593e-06	5.62871e-05
0.585505	1.43012e-06	4.58679e-05
0.585631	1.41448e-06	4.04131e-05
0.585758	1.39902e-06	3.30795e-05
0.585884	1.38372e-06	3.14866e-05
0.58601	1.36857e-06	1.83283e-05
0.586137	1.3536e-06	2.16249e-05
0.586263	1.33879e-06	4.9168e-05
0.586389	1.32415e-06	0
0.586516	1.30967e-06	0
0.586642	1.29536e-06	0
0.586768	1.28118e-06	0
0.586894	1.26716e-06	0
0.587021	1.25329e-06	0
0.587147	1.23958e-06	0
0.587273	1.22603e-06	0
0.5874	1.21263e-06	0
0.5875	1.20209e-06	0
0.5876	1.19162e-06	0
0.587701	1.18125e-06	0
0.587801	1.17098e-06	0
0.587902	1.16079e-06	0
0.588002	1.15071e-06	0
0.588102	1.14071e-06	0
0.588203	1.13081e-06	0
0.588303	1.12101e-06	0
0.588403	1.11128e-06	0
0.588504	1.10164e-06	0
0.588604	1.09208e-06	0
0.588705	1.08262e-06	0
0.588805	1.07325e-06	0
0.588905	1.06398e-06	0
0.589006	1.05479e-06	0
0.589106	1.04569e-06	0
0.589207	1.03667e-06	0
0.589307	1.02773e-06	0
0.589407	1.01887e-06	0
0.589508	1.0101e-06	0
0.589608	1.00142e-06	0
0.589708	9.92819e-07	0
0.589809	9.84307e-07	0
0.589909	9.75879e-07	0
0.59	9.68328e-07	0
0.590149	9.5602e-07	0
0.590299	9.43893e-07	0
0.590448	9.31947e-07	0
0.590597	9.20179e-07	0
0.590747	9.08585e-07	0
0.590896	8.97152e-07	0
0.591045	8.8587e-07	0
0.591195	8.74756e-07	0
0.591344	8.6381e-07	0
0.591493	8.53027e-07	0
0.591643	8.42407e-07	0
0.591792	8.3192e-07	0
0.591942	8.21584e-07	0
0.592091	8.11405e-07	0
0.59224	8.01379e-07	0
0.59239	7.91504e-07	0
0.5925	7.84301e-07	0
0.592667	7.73549e-07	0
0.592833	7.62977e-07	0
0.593	7.52584e-07	0
0.593166	7.42367e-07	0
0.593333	7.32323e-07	0
0.593499	7.22412e-07	0
0.593666	7.12669e-07	0
0.593833	7.03091e-07	0
0.593999	6.93676e-07	0
0.594166	6.84421e-07	0
0.594332	6.75287e-07	0
0.594499	6.66308e-07	0
0.594665	6.57482e-07	0
0.594832	6.48807e-07	0
0.594998	6.40279e-07	0
0.595	6.402e-07	0
0.595188	6.30733e-07	0
0.595375	6.21448e-07	0
0.595563	6.12342e-07	0
0.59575	6.03411e-07	0
0.595938	5.94629e-07	0
0.596125	5.85998e-07	0
0.596313	5.77534e-07	0
0.5965	5.69234e-07	0
0.596688	5.6109e-07	0
0.596875	5.53067e-07	0
0.597063	5.45199e-07	0
0.59725	5.37485e-07	0
0.597438	5.2992e-07	0
0.5975	5.27441e-07	0
0.59771	5.19138e-07	0
0.597921	5.11016e-07	0
0.598131	5.03071e-07	0
0.598341	4.953e-07	0
0.598552	4.87653e-07	0
0.598762	4.80175e-07	0
0.598972	4.72861e-07	0
0.599183	4.65705e-07	0
0.599393	4.58664e-07	0
0.599603	4.51778e-07	0
0.599814	4.45045e-07	0
0.6	4.39204e-07	0
0.600186	4.33444e-07	0
0.600373	4.27785e-07	0
0.600559	4.22238e-07	0
0.600746	4.16801e-07	0
0.600932	4.11472e-07	0
0.601118	4.06208e-07	0
0.601305	4.01048e-07	0
0.601491	3.9599e-07	0
0.601677	3.91033e-07	0
0.601864	3.86156e-07	0
0.60205	3.81357e-07	0
0.602237	3.76653e-07	0
0.602423	3.72045e-07	0
0.6025	3.70166e-07	0
0.602764	3.63801e-07	0
0.603027	3.57616e-07	0
0.603291	3.51608e-07	0
0.603555	3.45723e-07	0
0.603818	3.39996e-07	0
0.604082	3.34434e-07	0
0.604345	3.28995e-07	0
0.604609	3.23692e-07	0
0.604873	3.18542e-07	0
0.605	3.16111e-07	0
0.605294	3.10562e-07	0
0.605588	3.05194e-07	0
0.605881	2.99991e-07	0
0.606175	2.94903e-07	0
0.606469	2.89982e-07	0
0.606763	2.85204e-07	0
0.607056	2.80539e-07	0
0.60735	2.76029e-07	0
0.6075	2.73786e-07	0
0.607826	2.68961e-07	0
0.608153	2.64315e-07	0
0.608479	2.59812e-07	0
0.608806	2.55437e-07	0
0.609132	2.51228e-07	0
0.609459	2.47118e-07	0
0.609785	2.43155e-07	0
0.61	2.40636e-07	0
0.610361	2.36458e-07	0
0.610722	2.32457e-07	0
0.611084	2.28577e-07	0
0.611445	2.24839e-07	0
0.611806	2.21237e-07	0
0.612167	2.17743e-07	0
0.6125	2.1466e-07	0
0.612833	2.11633e-07	0
0.613166	2.08731e-07	0
0.613499	2.05917e-07	0
0.613832	2.03182e-07	0
0.614164	2.00563e-07	0
0.614497	1.97989e-07	0
0.61483	1.95522e-07	0
0.615	1.94306e-07	0
0.615437	1.912e-07	0
0.615875	1.88265e-07	0
0.616312	1.85414e-07	0
0.61675	1.82717e-07	0
0.617187	1.80101e-07	0
0.6175	1.78331e-07	0
0.617976	1.75681e-07	0
0.618452	1.73184e-07	0
0.618928	1.70778e-07	0
0.619404	1.68492e-07	0
0.61988	1.66312e-07	0
0.62	1.65789e-07	0
0.620518	1.63526e-07	0
0.621035	1.614e-07	0
0.621553	1.59376e-07	0
0.62207	1.57437e-07	0
0.6225	1.55929e-07	0
0.62293	1.54439e-07	0
0.623359	1.53052e-07	0
0.623789	1.51679e-07	0
0.624218	1.50403e-07	0
0.624648	1.49139e-07	0
0.625	1.48178e-07	0
0.625593	1.46573e-07	0
0.626186	1.45071e-07	0
0.62678	1.43668e-07	0
0.627373	1.42325e-07	0
0.6275	1.4206e-07	0
0.628131	1.40713e-07	0
0.628762	1.39454e-07	0
0.629393	1.38281e-07	0
0.63	1.37224e-07	0
0.630607	1.36192e-07	0
0.631214	1.3523e-07	0
0.631822	1.34337e-07	0
0.632429	1.33485e-07	0
0.6325	1.33395e-07	0
0.633195	1.32464e-07	0
0.633889	1.31595e-07	0
0.634584	1.30787e-07	0
0.635	1.30349e-07	0
0.63572	1.2958e-07	0
0.63644	1.28862e-07	0
0.63716	1.28195e-07	0
0.6375	1.27917e-07	0
0.638244	1.2728e-07	0
0.638988	1.26686e-07	0
0.639731	1.26134e-07	0
0.64	1.25964e-07	0
0.640764	1.25437e-07	0
0.641528	1.24945e-07	0
0.642293	1.24488e-07	0
0.6425	1.24386e-07	0
0.643281	1.23949e-07	0
0.644063	1.2354e-07	0
0.644844	1.2316e-07	0
0.645	1.23101e-07	0
0.645796	1.22737e-07	0
0.646591	1.22395e-07	0
0.647387	1.22078e-07	0
0.6475	1.22045e-07	0
0.648308	1.2174e-07	0
0.649115	1.21452e-07	0
0.649923	1.21185e-07	0
0.65	1.21168e-07	0
0.650817	1.20909e-07	0
0.651635	1.20665e-07	0
0.652452	1.20439e-07	0
0.6525	1.20431e-07	0
0.653326	1.20209e-07	0
0.654151	1.19999e-07	0
0.654977	1.19805e-07	0
0.655	1.19803e-07	0
0.655833	1.19611e-07	0
0.656666	1.19428e-07	0
0.657499	1.1926e-07	0
0.6575	1.1926e-07	0
0.657842	1.19171e-07	0
0.658681	1.19008e-07	0
0.65952	1.18855e-07	0
0.66	1.18789e-07	0
0.660843	1.1864e-07	0
0.661686	1.18496e-07	0
0.6625	1.18366e-07	0
0.663314	1.18234e-07	0
0.664129	1.18106e-07	0
0.664943	1.17989e-07	0
0.665	1.17986e-07	0
0.665849	1.17863e-07	0
0.666698	1.17744e-07	0
0.6675	1.17637e-07	0
0.668302	1.17526e-07	0
0.669103	1.17417e-07	0
0.669905	1.17318e-07	0
0.67	1.17316e-07	0
0.670854	1.17209e-07	0
0.671708	1.17105e-07	0
0.6725	1.17012e-07	0
0.673292	1.16913e-07	0
0.674084	1.16817e-07	0
0.674875	1.16729e-07	0
0.675	1.16727e-07	0
0.675858	1.1663e-07	0
0.676716	1.16535e-07	0
0.6775	1.16451e-07	0
0.678284	1.1636e-07	0
0.679069	1.16271e-07	0
0.679853	1.16191e-07	0
0.68	1.16188e-07	0
0.680861	1.16098e-07	0
0.681722	1.16009e-07	0
0.6825	1.15931e-07	0
0.683278	1.15844e-07	0
0.684056	1.1576e-07	0
0.684835	1.15685e-07	0
0.685	1.15682e-07	0
0.685863	1.15596e-07	0
0.686727	1.15511e-07	0
0.6875	1.15436e-07	0
0.688273	1.15352e-07	0
0.689046	1.15271e-07	0
0.689819	1.152e-07	0
0.69	1.15197e-07	0
0.690866	1.15113e-07	0
0.691731	1.1503e-07	0
0.6925	1.14958e-07	0
0.693269	1.14876e-07	0
0.694037	1.14797e-07	0
0.694806	1.14728e-07	0
0.695	1.14725e-07	0
0.695868	1.14643e-07	0
0.696736	1.14561e-07	0
0.6975	1.1449e-07	0
0.698264	1.1441e-07	0
0.699029	1.14333e-07	0
0.699793	1.14265e-07	0
0.7	1.14262e-07	0
0.70087	1.14181e-07	0
0.701739	1.141e-07	0
0.7025	1.1403e-07	0
0.703261	1.13951e-07	0
0.704021	1.13875e-07	0
0.704782	1.13809e-07	0
0.705	1.13805e-07	0
0.705872	1.13725e-07	0
0.706743	1.13645e-07	0
0.7075	1.13576e-07	0
0.708257	1.13498e-07	0
0.709014	1.13422e-07	0
0.70977	1.13357e-07	0
0.71	1.13353e-07	0
0.710873	1.13273e-07	0
0.711747	1.13194e-07	0
0.7125	1.13126e-07	0
0.713253	1.13048e-07	0
0.714006	1.12973e-07	0
0.714759	1.1291e-07	0
0.715	1.12905e-07	0
0.715875	1.12825e-07	0
0.716751	1.12746e-07	0
0.7175	1.12679e-07	0
0.718249	1.12601e-07	0
0.718999	1.12528e-07	0
0.719748	1.12465e-07	0
0.72	1.12459e-07	0
0.720877	1.1238e-07	0
0.721754	1.12302e-07	0
0.7225	1.12235e-07	0
0.723246	1.12158e-07	0
0.723992	1.12085e-07	0
0.724737	1.12023e-07	0
0.725	1.12017e-07	0
0.725879	1.11938e-07	0
0.726758	1.11859e-07	0
0.7275	1.11794e-07	0
0.728242	1.11717e-07	0
0.728984	1.11644e-07	0
0.729727	1.11584e-07	0
0.73	1.11576e-07	0
0.730881	1.11498e-07	0
0.731761	1.1142e-07	0
0.7325	1.11355e-07	0
0.733239	1.11278e-07	0
0.733977	1.11206e-07	0
0.734716	1.11146e-07	0
0.735	1.11138e-07	0
0.735883	1.1106e-07	0
0.736765	1.10982e-07	0
0.7375	1.10918e-07	0
0.738235	1.10841e-07	0
0.73897	1.1077e-07	0
0.739705	1.10711e-07	0
0.74	1.10702e-07	0
0.740884	1.10624e-07	0
0.741769	1.10547e-07	0
0.7425	1.10483e-07	0
0.743231	1.10407e-07	0
0.743963	1.10336e-07	0
0.744694	1.10279e-07	0
0.745	1.10269e-07	0
0.745886	1.10191e-07	0
0.746772	1.10113e-07	0
0.7475	1.1005e-07	0
0.748228	1.09974e-07	0
0.748956	1.09904e-07	0
0.749683	1.09848e-07	0
0.75	1.09837e-07	0
0.750888	1.09759e-07	0
0.751776	1.09682e-07	0
0.7525	1.09619e-07	0
0.753224	1.09543e-07	0
0.753948	1.09474e-07	0
0.754672	1.09419e-07	0
0.755	1.09407e-07	0
0.75589	1.0933e-07	0
0.756779	1.09252e-07	0
0.7575	1.0919e-07	0
0.758221	1.09115e-07	0
0.758941	1.09047e-07	0
0.759662	1.08992e-07	0
0.76	1.08979e-07	0
0.760892	1.08902e-07	0
0.761783	1.08825e-07	0
0.7625	1.08763e-07	0
0.763217	1.08688e-07	0
0.763934	1.08621e-07	0
0.764651	1.08567e-07	0
0.765	1.08554e-07	0
0.765893	1.08476e-07	0
0.766787	1.08399e-07	0
0.7675	1.08338e-07	0
0.768213	1.08264e-07	0
0.768927	1.08197e-07	0
0.76964	1.08144e-07	0
0.77	1.0813e-07	0
0.770895	1.08053e-07	0
0.77179	1.07976e-07	0
0.7725	1.07915e-07	0
0.77321	1.07841e-07	0
0.773919	1.07775e-07	0
0.774629	1.07723e-07	0
0.775	1.07708e-07	0
0.775897	1.07631e-07	0
0.776794	1.07554e-07	0
0.7775	1.07494e-07	0
0.778206	1.0742e-07	0
0.778912	1.07355e-07	0
0.779618	1.07304e-07	0
0.78	1.07287e-07	0
0.780899	1.07211e-07	0
0.781798	1.07134e-07	0
0.7825	1.07075e-07	0
0.783202	1.07001e-07	0
0.783905	1.06936e-07	0
0.784607	1.06887e-07	0
0.785	1.06869e-07	0
0.785901	1.06793e-07	0
0.786801	1.06716e-07	0
0.7875	1.06657e-07	0
0.788199	1.06584e-07	0
0.788897	1.0652e-07	0
0.789596	1.06472e-07	0
0.79	1.06453e-07	0
0.790903	1.06376e-07	0
0.791805	1.063e-07	0
0.7925	1.06242e-07	0
0.793195	1.06169e-07	0
0.79389	1.06105e-07	0
0.794585	1.06058e-07	0
0.795	1.06038e-07	0
0.795904	1.05962e-07	0
0.796809	1.05886e-07	0
0.7975	1.05828e-07	0
0.798191	1.05755e-07	0
0.798883	1.05693e-07	0
0.799574	1.05647e-07	0
0.8	1.05625e-07	0
0.800906	1.05549e-07	0
0.801812	1.05473e-07	0
0.8025	1.05416e-07	0
0.803188	1.05344e-07	0
0.803875	1.05282e-07	0
0.804563	1.05237e-07	0
0.805	1.05214e-07	0
0.805908	1.05138e-07	0
0.806816	1.05063e-07	0
0.8075	1.05006e-07	0
0.808184	1.04934e-07	0
0.808868	1.04873e-07	0
0.809552	1.04829e-07	0
0.81	1.04805e-07	0
0.81091	1.04729e-07	0
0.81182	1.04654e-07	0
0.8125	1.04598e-07	0
0.81318	1.04526e-07	0
0.81386	1.04466e-07	0
0.814541	1.04423e-07	0
0.815	1.04397e-07	0
0.815912	1.04322e-07	0
0.816823	1.04247e-07	0
0.8175	1.04191e-07	0
0.818177	1.04119e-07	0
0.818853	1.0406e-07	0
0.81953	1.04018e-07	0
0.82	1.03992e-07	0
0.820914	1.03916e-07	0
0.821827	1.03841e-07	0
0.8225	1.03786e-07	0
0.823173	1.03715e-07	0
0.823846	1.03656e-07	0
0.824518	1.03616e-07	0
0.825	1.03587e-07	0
0.825915	1.03512e-07	0
0.826831	1.03437e-07	0
0.8275	1.03383e-07	0
0.828169	1.03312e-07	0
0.828838	1.03254e-07	0
0.829507	1.03215e-07	0
0.83	1.03185e-07	0
0.830917	1.0311e-07	0
0.831835	1.03035e-07	0
0.8325	1.02981e-07	0
0.833165	1.02911e-07	0
0.833831	1.02854e-07	0
0.834496	1.02816e-07	0
0.835	1.02785e-07	0
0.835919	1.0271e-07	0
0.836838	1.02635e-07	0
0.8375	1.02582e-07	0
0.838162	1.02511e-07	0
0.838823	1.02456e-07	0
0.839485	1.02418e-07	0
0.84	1.02386e-07	0
0.840921	1.02311e-07	0
0.841842	1.02237e-07	0
0.8425	1.02184e-07	0
0.843158	1.02114e-07	0
0.843816	1.02059e-07	0
0.844474	1.02023e-07	0
0.845	1.01989e-07	0
0.845923	1.01914e-07	0
0.846846	1.0184e-07	0
0.8475	1.01787e-07	0
0.848154	1.01717e-07	0
0.848808	1.01664e-07	0
0.849462	1.01629e-07	0
0.85	1.01593e-07	0
0.850925	1.01519e-07	0
0.85185	1.01444e-07	0
0.8525	1.01392e-07	0
0.85315	1.01323e-07	0
0.853801	1.0127e-07	0
0.854451	1.01237e-07	0
0.855	1.01199e-07	0
0.855927	1.01125e-07	0
0.856853	1.01051e-07	0
0.8575	1.00999e-07	0
0.858147	1.0093e-07	0
0.858793	1.00878e-07	0
0.85944	1.00846e-07	0
0.86	1.00807e-07	0
0.860929	1.00733e-07	0
0.861857	1.00659e-07	0
0.8625	1.00608e-07	0
0.863143	1.00539e-07	0
0.863786	1.00488e-07	0
0.864429	1.00457e-07	0
0.865	1.00416e-07	0
0.86593	1.00342e-07	0
0.866861	1.00269e-07	0
0.8675	1.00218e-07	0
0.868139	1.0015e-07	0
0.868778	1.001e-07	0
0.869417	1.0007e-07	0
0.87	1.00027e-07	0
0.870932	9.99534e-08	0
0.871865	9.98798e-08	0
0.8725	9.98298e-08	0
0.873135	9.97617e-08	0
0.873771	9.97127e-08	0
0.874406	9.96838e-08	0
0.875	9.96397e-08	0
0.875934	9.95661e-08	0
0.876868	9.94926e-08	0
0.8775	9.94432e-08	0
0.878132	9.93754e-08	0
0.878763	9.93274e-08	0
0.879395	9.92997e-08	0
0.88	9.92538e-08	0
0.880936	9.91804e-08	0
0.881872	9.91071e-08	0
0.8825	9.90581e-08	0
0.883128	9.89907e-08	0
0.883755	9.89436e-08	0
0.884383	9.89172e-08	0
0.885	9.88695e-08	0
0.885938	9.87962e-08	0
0.886876	9.87231e-08	0
0.8875	9.86746e-08	0
0.888439	9.86014e-08	0
0.889379	9.85282e-08	0
0.89	9.84797e-08	0
0.890941	9.84064e-08	0
0.891881	9.8333e-08	0
0.8925	9.82847e-08	0
0.893441	9.82112e-08	0
0.894383	9.81376e-08	0
0.895	9.80895e-08	0
0.895942	9.80159e-08	0
0.896885	9.79422e-08	0
0.8975	9.78942e-08	0
0.898443	9.78205e-08	0
0.899386	9.77469e-08	0
0.9	9.7699e-08	0
0.900944	9.76253e-08	0
0.901888	9.75516e-08	0
0.9025	9.75039e-08	0
0.903445	9.74301e-08	0
0.90439	9.73565e-08	0
0.905	9.73089e-08	0
0.905946	9.72352e-08	0
0.906892	9.71616e-08	0
0.9075	9.71142e-08	0
0.908447	9.70406e-08	0
0.909394	9.69669e-08	0
0.91	9.69198e-08	0
0.910948	9.68462e-08	0
0.911896	9.67725e-08	0
0.9125	9.67257e-08	0
0.913449	9.66521e-08	0
0.914398	9.65785e-08	0
0.915	9.65318e-08	0
0.91595	9.64583e-08	0
0.916899	9.63847e-08	0
0.9175	9.63383e-08	0
0.918451	9.62648e-08	0
0.919401	9.61913e-08	0
0.92	9.61451e-08	0
0.920952	9.60717e-08	0
0.921903	9.59983e-08	0
0.9225	9.59523e-08	0
0.923453	9.58789e-08	0
0.924405	9.58056e-08	0
0.925	9.57599e-08	0
0.925954	9.56865e-08	0
0.926907	9.56133e-08	0
0.9275	9.55678e-08	0
0.928454	9.54945e-08	0
0.929409	9.54213e-08	0
0.93	9.5376e-08	0
0.930955	9.53028e-08	0
0.931911	9.52297e-08	0
0.9325	9.51847e-08	0
0.933456	9.51115e-08	0
0.934413	9.50385e-08	0
0.935	9.49937e-08	0
0.935957	9.49206e-08	0
0.936915	9.48476e-08	0
0.9375	9.48031e-08	0
0.938458	9.47301e-08	0
0.939417	9.46571e-08	0
0.94	9.46128e-08	0
0.940959	9.45399e-08	0
0.941919	9.4467e-08	0
0.9425	9.44229e-08	0
0.94346	9.43501e-08	0
0.94442	9.42773e-08	0
0.945	9.42335e-08	0
0.945961	9.41607e-08	0
0.946922	9.4088e-08	0
0.9475	9.40443e-08	0
0.948462	9.39716e-08	0
0.949424	9.3899e-08	0
0.95	9.38556e-08	0
0.950963	9.3783e-08	0
0.951926	9.37104e-08	0
0.9525	9.36672e-08	0
0.953464	9.35947e-08	0
0.954428	9.35222e-08	0
0.955	9.34793e-08	0
0.955965	9.34068e-08	0
0.95693	9.33344e-08	0
0.9575	9.32917e-08	0
0.958466	9.32192e-08	0
0.959432	9.31469e-08	0
0.96	9.31044e-08	0
0.960967	9.30321e-08	0
0.961934	9.29598e-08	0
0.9625	9.29176e-08	0
0.963468	9.28453e-08	0
0.964436	9.27731e-08	0
0.965	9.27311e-08	0
0.965969	9.26589e-08	0
0.966938	9.25868e-08	0
0.9675	9.2545e-08	0
0.96847	9.24729e-08	0
0.96944	9.24008e-08	0
0.97	9.23592e-08	0
0.970971	9.22872e-08	0
0.971942	9.22152e-08	0
0.9725	9.21739e-08	0
0.973472	9.21019e-08	0
0.974444	9.203e-08	0
0.975	9.19889e-08	0
0.975973	9.1917e-08	0
0.976946	9.18451e-08	0
0.9775	9.18042e-08	0
0.978474	9.17324e-08	0
0.979447	9.16607e-08	0
0.98	9.162e-08	0
0.980975	9.15482e-08	0
0.981949	9.14765e-08	0
0.9825	9.14361e-08	0
0.983476	9.13644e-08	0
0.984451	9.12928e-08	0
0.985	9.12526e-08	0
0.985977	9.1181e-08	0
0.986953	9.11094e-08	0
0.9875	9.10694e-08	0
0.988478	9.09979e-08	0
0.989455	9.09264e-08	0
0.99	9.08867e-08	0
0.990979	9.08152e-08	0
0.991957	9.07438e-08	0
0.9925	9.07042e-08	0
0.99348	9.06329e-08	0
0.994459	9.05615e-08	0
0.995	9.05222e-08	0
0.995981	9.04509e-08	0
0.996961	9.03796e-08	0
0.9975	9.03405e-08	0
0.998482	9.02693e-08	0
0.999463	9.01981e-08	0
1	9.01592e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-09_fractional_Theta_adaptive_error_diff_not_on_ref_full.dat <==
0	0	0
0.0001	0	0
0.0002	0	0
0.0003	0	0
0.0004	0	0
0.0005	0	0
0.0006	0	0
0.0007	0	0
0.0008	0	0
0.0009	0	0
0.001	0	0
0.0011	0	0
0.0012	0	0
0.0013	0	0
0.0014	0	0
0.0015	0	0
0.0016	0	0
0.0017	0	0
0.0018	0	0
0.0019	0	0
0.002	0	0
0.0021	0	0
0.0022	0	0
0.0023	0	0
0.0024	0	0
0.0025	0	0
0.0026	0	0
0.0027	0	0
0.0028	0	0
0.0029	0	0
0.003	0	0
0.0031	0	0
0.0032	0	0
0.0033	0	0
0.0034	0	0
0.0035	0	0
0.0036	0	0
0.0037	0	0
0.0038	0	0
0.0039	0	0
0.004	0	0
0.0041	0	0
0.0042	0	0
0.0043	0	0
0.0044	0	0
0.0045	0	0
0.0046	0	0
0.0047	0	0
0.0048	0	0
0.0049	0	0
0.005	0	0
0.0051	0	0
0.0052	0	0
0.0053	0	0
0.0054	0	0
0.0055	0	0
0.0056	0	0
0.0057	0	0
0.0058	0	0
0.0059	0	0
0.006	0	0
0.0061	0	0
0.0062	0	0
0.0063	0	0
0.0064	0	0
0.0065	0	0
0.0066	0	0
0.0067	0	0
0.0068	0	0
0.0069	0	0
0.007	0	0
0.0071	0	0
0.0072	0	0
0.0073	0	0
0.0074	0	0
0.0075	0	0
0.0076	0	0
0.0077	0	0
0.0078	0	0
0.0079	0	0
0.008	0	0
0.0081	0	0
0.0082	0	0
0.0083	0	0
0.0084	0	0
0.0085	0	0
0.0086	0	0
0.0087	0	0
0.0088	0	0
0.0089	0	0
0.009	0	0
0.0091	0	0
0.0092	0	0
0.0093	0	0
0.0094	0	0
0.0095	0	0
0.0096	0	0
0.0097	0	0
0.0098	0	0
0.0099	0	0
0.01	0	0
0.0101	0	0
0.0102	0	0
0.0103	0	0
0.0104	0	0
0.0105	0	0
0.0106	0	0
0.0107	0	0
0.0108	0	0
0.0109	0	0
0.011	0	0
0.0111	0	0
0.0112	0	0
0.0113	0	0
0.0114	0	0
0.0115	0	0
0.0116	0	0
0.0117	0	0
0.0118	0	0
0.0119	0	0
0.012	0	0
0.0121	0	0
0.0122	0	0
0.0123	0	0
0.0124	0	0
0.0125	0	0
0.0126	0	0
0.0127	0	0
0.0128	0	0
0.0129	0	0
0.013	0	0
0.0131	0	0
0.0132	0	0
0.0133	0	0
0.0134	0	0
0.0135	0	0
0.0136	0	0
0.0137	0	0
0.0138	0	0
0.0139	0	0
0.014	0	0
0.0141	0	0
0.0142	0	0
0.0143	0	0
0.0144	0	0
0.0145	0	0
0.0146	0	0
0.0147	0	0
0.0148	0	0
0.0149	0	0
0.015	0	0
0.0151	0	0
0.0152	0	0
0.0153	0	0
0.0154	0	0
0.0155	0	0
0.0156	0	0
0.0157	0	0
0.0158	0	0
0.0159	0	0
0.016	0	0
0.0161	0	0
0.0162	0	0
0.0163	0	0
0.0164	0	0
0.0165	0	0
0.0166	0	0
0.0167	0	0
0.0168	0	0
0.0169	0	0
0.017	0	0
0.0171	0	0
0.0172	0	0
0.0173	0	0
0.0174	0	0
0.0175	0	0
0.0176	0	0
0.0177	0	0
0.0178	0	0
0.0179	0	0
0.018	0	0
0.0181	0	0
0.0182	0	0
0.0183	0	0
0.0184	0	0
0.0185	0	0
0.0186	0	0
0.0187	0	0
0.0188	0	0
0.0189	0	0
0.019	0	0
0.0191	0	0
0.0192	0	0
0.0193	0	0
0.0194	0	0
0.0195	0	0
0.0196	0	0
0.0197	0	0
0.0198	0	0
0.0199	0	0
0.02	0	0
0.0201	0	0
0.0202	0	0
0.0203	0	0
0.0204	0	0
0.0205	0	0
0.0206	0	0
0.0207	0	0
0.0208	0	0
0.0209	0	0
0.021	0	0
0.0211	0	0
0.0212	0	0
0.0213	0	0
0.0214	0	0
0.0215	0	0
0.0216	0	0
0.0217	0	0
0.0218	0	0
0.0219	0	0
0.022	0	0
0.0221	0	0
0.0222	0	0
0.0223	0	0
0.0224	0	0
0.0225	0	0
0.0226	0	0
0.0227	0	0
0.0228	0	0
0.0229	0	0
0.023	0	0
0.0231	0	0
0.0232	0	0
0.0233	0	0
0.0234	0	0
0.0235	0	0
0.0236	0	0
0.0237	0	0
0.0238	0	0
0.0239	0	0
0.024	0	0
0.0241	0	0
0.0242	0	0
0.0243	0	0
0.0244	0	0
0.0245	0	0
0.0246	0	0
0.0247	0	0
0.0248	0	0
0.0249	0	0
0.025	0	0
0.0251	0	0
0.0252	0	0
0.0253	0	0
0.0254	0	0
0.0255	0	0
0.0256	0	0
0.0257	0	0
0.0258	0	0
0.0259	0	0
0.026	0	0
0.0261	0	0
0.0262	0	0
0.0263	0	0
0.0264	0	0
0.0265	0	0
0.0266	0	0
0.0267	0	0
0.0268	0	0
0.0269	0	0
0.027	0	0
0.0271	0	0
0.0272	0	0
0.0273	0	0
0.0274	0	0
0.0275	0	0
0.0276	0	0
0.0277	0	0
0.0278	0	0
0.0279	0	0
0.028	0	0
0.0281	0	0
0.0282	0	0
0.0283	0	0
0.0284	0	0
0.0285	0	0
0.0286	0	0
0.0287	0	0
0.0288	0	0
0.0289	0	0
0.029	0	0
0.0291	0	0
0.0292	0	0
0.0293	0	0
0.0294	0	0
0.0295	0	0
0.0296	0	0
0.0297	0	0
0.0298	0	0
0.0299	0	0
0.03	0	0
0.0301	0	0
0.0302	0	0
0.0303	0	0
0.0304	0	0
0.0305	0	0
0.0306	0	0
0.0307	0	0
0.0308	0	0
0.0309	0	0
0.031	0	0
0.0311	0	0
0.0312	0	0
0.0313	0	0
0.0314	0	0
0.0315	0	0
0.0316	0	0
0.0317	0	0
0.0318	0	0
0.0319	0	0
0.032	0	0
0.0321	0	0
0.0322	0	0
0.0323	0	0
0.0324	0	0
0.0325	0	0
0.0326	0	0
0.0327	0	0
0.0328	0	0
0.0329	0	0
0.033	0	0
0.0331	0	0
0.0332	0	0
0.0333	0	0
0.0334	0	0
0.0335	0	0
0.0336	0	0
0.0337	0	0
0.0338	0	0
0.0339	0	0
0.034	0	0
0.0341	0	0
0.0342	0	0
0.0343	0	0
0.0344	0	0
0.0345	0	0
0.0346	0	0
0.0347	0	0
0.0348	0	0
0.0349	0	0
0.035	0	0
0.0351	0	0
0.0352	0	0
0.0353	0	0
0.0354	0	0
0.0355	0	0
0.0356	0	0
0.0357	0	0
0.0358	0	0
0.0359	0	0
0.036	0	0
0.0361	0	0
0.0362	0	0
0.0363	0	0
0.0364	0	0
0.0365	0	0
0.0366	0	0
0.0367	0	0
0.0368	0	0
0.0369	0	0
0.037	0	0
0.0371	0	0
0.0372	0	0
0.0373	0	0
0.0374	0	0
0.0375	0	0
0.0376	0	0
0.0377	0	0
0.0378	0	0
0.0379	0	0
0.038	0	0
0.0381	0	0
0.0382	0	0
0.0383	0	0
0.0384	0	0
0.0385	0	0
0.0386	0	0
0.0387	0	0
0.0388	0	0
0.0389	0	0
0.039	0	0
0.0391	0	0
0.0392	0	0
0.0393	0	0
0.0394	0	0
0.0395	0	0
0.0396	0	0
0.0397	0	0
0.0398	0	0
0.0399	0	0
0.04	0	0
0.0401	0	0
0.0402	0	0
0.0403	0	0
0.0404	0	0
0.0405	0	0
0.0406	0	0
0.0407	0	0
0.0408	0	0
0.0409	0	0
0.041	0	0
0.0411	0	0
0.0412	0	0
0.0413	0	0
0.0414	0	0
0.0415	0	0
0.0416	0	0
0.0417	0	0
0.0418	0	0
0.0419	0	0
0.042	0	0
0.0421	0	0
0.0422	0	0
0.0423	0	0
0.0424	0	0
0.0425	0	0
0.0426	0	0
0.0427	0	0
0.0428	0	0
0.0429	0	0
0.043	0	0
0.0431	0	0
0.0432	0	0
0.0433	0	0
0.0434	0	0
0.0435	0	0
0.0436	0	0
0.0437	0	0
0.0438	0	0
0.0439	0	0
0.044	0	0
0.0441	0	0
0.0442	0	0
0.0443	0	0
0.0444	0	0
0.0445	0	0
0.0446	0	0
0.0447	0	0
0.0448	0	0
0.0449	0	0
0.045	0	0
0.0451	0	0
0.0452	0	0
0.0453	0	0
0.0454	0	0
0.0455	0	0
0.0456	0	0
0.0457	0	0
0.0458	0	0
0.0459	0	0
0.046	0	0
0.0461	0	0
0.0462	0	0
0.0463	0	0
0.0464	0	0
0.0465	0	0
0.0466	0	0
0.0467	0	0
0.0468	0	0
0.0469	0	0
0.047	0	0
0.0471	0	0
0.0472	0	0
0.0473	0	0
0.0474	0	0
0.0475	0	0
0.0476	0	0
0.0477	0	0
0.0478	0	0
0.0479	0	0
0.048	0	0
0.0481	0	0
0.0482	0	0
0.0483	0	0
0.0484	0	0
0.0485	0	0
0.0486	0	0
0.0487	0	0
0.0488	0	0
0.0489	0	0
0.049	0	0
0.0491	0	0
0.0492	0	0
0.0493	0	0
0.0494	0	0
0.0495	0	0
0.0496	0	0
0.0497	0	0
0.0498	0	0
0.0499	0	0
0.05	0	0
0.0501	0	0
0.0502	0	0
0.0503	0	0
0.0504	0	0
0.0505	0	0
0.0506	0	0
0.0507	0	0
0.0508	0	0
0.0509	0	0
0.051	0	0
0.0511	0	0
0.0512	0	0
0.0513	0	0
0.0514	0	0
0.0515	0	0
0.0516	0	0
0.0517	0	0
0.0518	0	0
0.0519	0	0
0.052	0	0
0.0521	0	0
0.0522	0	0
0.0523	0	0
0.0524	0	0
0.0525	0	0
0.0526	0	0
0.0527	0	0
0.0528	0	0
0.0529	0	0
0.053	0	0
0.0531	0	0
0.0532	0	0
0.0533	0	0
0.0534	0	0
0.0535	0	0
0.0536	0	0
0.0537	0	0
0.0538	0	0
0.0539	0	0
0.054	0	0
0.0541	0	0
0.0542	0	0
0.0543	0	0
0.0544	0	0
0.0545	0	0
0.0546	0	0
0.0547	0	0
0.0548	0	0
0.0549	0	0
0.055	0	0
0.0551	0	0
0.0552	0	0
0.0553	0	0
0.0554	0	0
0.0555	0	0
0.0556	0	0
0.0557	0	0
0.0558	0	0
0.0559	0	0
0.056	0	0
0.0561	0	0
0.0562	0	0
0.0563	0	0
0.0564	0	0
0.0565	0	0
0.0566	0	0
0.0567	0	0
0.0568	0	0
0.0569	0	0
0.057	0	0
0.0571	0	0
0.0572	0	0
0.0573	0	0
0.0574	0	0
0.0575	0	0
0.0576	0	0
0.0577	0	0
0.0578	0	0
0.0579	0	0
0.058	0	0
0.0581	0	0
0.0582	0	0
0.0583	0	0
0.0584	0	0
0.0585	0	0
0.0586	0	0
0.0587	0	0
0.0588	0	0
0.0589	0	0
0.059	0	0
0.0591	0	0
0.0592	0	0
0.0593	0	0
0.0594	0	0
0.0595	0	0
0.0596	0	0
0.0597	0	0
0.0598	0	0
0.0599	0	0
0.06	0	0
0.0601	0	0
0.0602	0	0
0.0603	0	0
0.0604	0	0
0.0605	0	0
0.0606	0	0
0.0607	0	0
0.0608	0	0
0.0609	0	0
0.061	0	0
0.0611	0	0
0.0612	0	0
0.0613	0	0
0.0614	0	0
0.0615	0	0
0.0616	0	0
0.0617	0	0
0.0618	0	0
0.0619	0	0
0.062	0	0
0.0621	0	0
0.0622	0	0
0.0623	0	0
0.0624	0	0
0.0625	0	0
0.0626	0	0
0.0627	0	0
0.0628	0	0
0.0629	0	0
0.063	0	0
0.0631	0	0
0.0632	0	0
0.0633	0	0
0.0634	0	0
0.0635	0	0
0.0636	0	0
0.0637	0	0
0.0638	0	0
0.0639	0	0
0.064	0	0
0.0641	0	0
0.0642	0	0
0.0643	0	0
0.0644	0	0
0.0645	0	0
0.0646	0	0
0.0647	0	0
0.0648	0	0
0.0649	0	0
0.065	0	0
0.0651	0	0
0.0652	0	0
0.0653	0	0
0.0654	0	0
0.0655	0	0
0.0656	0	0
0.0657	0	0
0.0658	0	0
0.0659	0	0
0.066	0	0
0.0661	0	0
0.0662	0	0
0.0663	0	0
0.0664	0	0
0.0665	0	0
0.0666	0	0
0.0667	0	0
0.0668	0	0
0.0669	0	0
0.067	0	0
0.0671	0	0
0.0672	0	0
0.0673	0	0
0.0674	0	0
0.0675	0	0
0.0676	0	0
0.0677	0	0
0.0678	0	0
0.0679	0	0
0.068	0	0
0.0681	0	0
0.0682	0	0
0.0683	0	0
0.0684	0	0
0.0685	0	0
0.0686	0	0
0.0687	0	0
0.0688	0	0
0.0689	0	0
0.069	0	0
0.0691	0	0
0.0692	0	0
0.0693	0	0
0.0694	0	0
0.0695	0	0
0.0696	0	0
0.0697	0	0
0.0698	0	0
0.0699	0	0
0.07	0	0
0.0701	0	0
0.0702	0	0
0.0703	0	0
0.0704	0	0
0.0705	0	0
0.0706	0	0
0.0707	0	0
0.0708	0	0
0.0709	0	0
0.071	0	0
0.0711	0	0
0.0712	0	0
0.0713	0	0
0.0714	0	0
0.0715	0	0
0.0716	0	0
0.0717	0	0
0.0718	0	0
0.0719	0	0
0.072	0	0
0.0721	0	0
0.0722	0	0
0.0723	0	0
0.0724	0	0
0.0725	0	0
0.0726	0	0
0.0727	0	0
0.0728	0	0
0.0729	0	0
0.073	0	0
0.0731	0	0
0.0732	0	0
0.0733	0	0
0.0734	0	0
0.0735	0	0
0.0736	0	0
0.0737	0	0
0.0738	0	0
0.0739	0	0
0.074	0	0
0.0741	0	0
0.0742	0	0
0.0743	0	0
0.0744	0	0
0.0745	0	0
0.0746	0	0
0.0747	0	0
0.0748	0	0
0.0749	0	0
0.075	0	0
0.0751	0	0
0.0752	0	0
0.0753	0	0
0.0754	0	0
0.0755	0	0
0.0756	0	0
0.0757	0	0
0.0758	0	0
0.0759	0	0
0.076	0	0
0.0761	0	0
0.0762	0	0
0.0763	0	0
0.0764	0	0
0.0765	0	0
0.0766	-1.04738e-12	0
0.0767	-2.04203e-12	0
0.0768	-2.98533e-12	0
0.0769	-4.97336e-12	0
0.077	-6.7269e-12	0
0.0771	-8.30858e-12	0
0.0772	-1.07198e-11	0
0.0773	-1.2587e-11	0
0.0774	-1.47026e-11	0
0.0775	8.41271e-13	0
0.0776063	7.8193e-13	0
0.0777126	7.23865e-13	0
0.077819	6.66966e-13	0
0.0779253	-5.27411e-13	0
0.0780316	-1.65057e-12	0
0.0781379	-3.49148e-12	0
0.0782442	-5.14411e-12	0
0.0783505	-7.38765e-12	0
0.0784569	-9.27014e-12	0
0.0785632	-1.15681e-11	0
0.0786695	-1.32809e-11	0
0.0787758	-1.51875e-11	0
0.0788821	-1.62352e-11	0
0.0789884	-1.72115e-11	0
0.0790948	-1.70073e-11	0
0.0792011	-1.64242e-11	0
0.0793074	-1.42935e-11	0
0.0794137	-1.14363e-11	0
0.07952	-6.62032e-12	0
0.0796264	-6.92224e-13	0
0.0797327	7.64977e-12	0
0.079839	5.59952e-12	0
0.0799453	-8.09353e-13	0
0.08	1.25914e-11	0
0.08012	1.25436e-11	0
0.08024	1.24973e-11	0
0.0803599	1.24523e-11	0
0.0804799	1.12399e-11	0
0.0805999	1.01018e-11	0
0.0807199	8.15925e-12	0
0.0808399	6.42947e-12	0
0.0809598	4.04499e-12	0
0.0810798	2.07911e-12	0
0.0811998	-3.33622e-13	0
0.0813198	-2.05669e-12	0
0.0814398	-3.95817e-12	0
0.0815597	-4.84141e-12	0
0.0816797	-5.58303e-12	0
0.0817997	-4.91795e-12	0
0.0819197	-3.73984e-12	0
0.0820397	-7.10765e-13	0
0.0821596	3.25295e-12	0
0.0822796	9.56274e-12	0
0.0823996	1.81028e-11	0
0.0825	2.20414e-11	0
0.0826004	6.64119e-12	0
0.0827008	3.44519e-12	0
0.0828012	1.18145e-11	0
0.0829016	2.69419e-11	0
0.083002	1.31234e-11	0
0.0831024	1.16877e-11	0
0.0832028	2.426e-11	0
0.0833032	2.88088e-11	0
0.0834036	1.83906e-11	0
0.083504	2.28938e-11	0
0.0836044	4.16071e-11	0
0.0837048	2.9085e-11	0
0.0838052	2.65157e-11	0
0.0839056	3.91442e-11	0
0.084006	4.14832e-11	0
0.0841064	3.29911e-11	0
0.0842068	4.07178e-11	0
0.0843072	5.38228e-11	0
0.0844076	4.07022e-11	0
0.084508	4.48516e-11	0
0.0846084	6.48429e-11	0
0.0847088	4.85244e-11	0
0.0848092	5.05533e-11	0
0.0849096	7.28707e-11	0
0.085	7.32264e-11	0
0.0851518	7.32204e-11	0
0.0853036	7.32164e-11	0
0.0854555	7.22273e-11	0
0.0856073	7.12936e-11	0
0.0857591	6.93329e-11	0
0.0859109	6.75955e-11	0
0.0860627	6.50166e-11	0
0.0862146	6.29257e-11	0
0.0863664	6.02683e-11	0
0.0865182	5.84591e-11	0
0.08667	5.64426e-11	0
0.0868218	5.57248e-11	0
0.0869737	5.52379e-11	0
0.0871255	5.65858e-11	0
0.0872773	5.86765e-11	0
0.0874291	6.9777e-11	0
0.0875	8.07827e-11	0
0.0876706	8.06863e-11	0
0.0878412	8.05922e-11	0
0.0880118	7.99858e-11	0
0.0881825	7.90304e-11	0
0.0883531	7.69402e-11	0
0.0885237	7.51046e-11	0
0.0886943	7.23546e-11	0
0.0888649	7.01742e-11	0
0.0890355	6.74073e-11	0
0.0892061	6.56401e-11	0
0.0893768	6.37153e-11	0
0.0895474	6.33278e-11	0
0.089718	6.33046e-11	0
0.0898886	6.56936e-11	0
0.09	8.92933e-11	0
0.0901911	8.91222e-11	0
0.0903822	8.89536e-11	0
0.0905733	8.84608e-11	0
0.0907644	8.7357e-11	0
0.0909555	8.5028e-11	0
0.0911466	8.30167e-11	0
0.0913377	8.00511e-11	0
0.0915288	7.77872e-11	0
0.0917199	7.49672e-11	0
0.091911	7.33675e-11	0
0.0921021	7.17269e-11	0
0.0922932	7.19503e-11	0
0.0924843	8.99062e-11	0
0.0925	9.31671e-11	0
0.0927143	9.29646e-11	0
0.0929286	9.27656e-11	0
0.0931429	9.25061e-11	0
0.0933573	9.14964e-11	0
0.0935716	8.91301e-11	0
0.0937859	8.70929e-11	0
0.0940002	8.40009e-11	0
0.0942145	8.16688e-11	0
0.0944288	7.87331e-11	0
0.0946431	7.71472e-11	0
0.0948575	7.55461e-11	0
0.095	9.82171e-11	0
0.0952384	9.80562e-11	0
0.0954768	9.79042e-11	0
0.0957152	9.65241e-11	0
0.0959536	9.44899e-11	0
0.096192	9.19531e-11	0
0.0964304	8.91199e-11	0
0.0966687	8.62424e-11	0
0.0969071	8.36174e-11	0
0.0971455	8.15834e-11	0
0.0973839	8.05189e-11	0
0.0975	1.04861e-10	0
0.0977653	1.04694e-10	0
0.0980307	1.0454e-10	0
0.098296	1.03132e-10	0
0.0985613	1.01025e-10	0
0.0988267	9.83882e-11	0
0.099092	9.54534e-11	0
0.0993573	9.25045e-11	0
0.0996227	8.98744e-11	0
0.099888	8.79434e-11	0
0.1	1.10648e-10	0
0.100294	1.10501e-10	7.6306e-05
0.100588	1.0247e-10	-0.00423168
0.100688	1.35876e-11	0.0165196
0.100788	-3.33572e-10	-0.00750696
0.100888	-1.54694e-09	-0.00834274
0.100988	-5.00802e-09	-0.0065347
0.101088	-1.30027e-08	-0.00678673
0.101188	-2.91201e-08	-0.0100616
0.101288	-5.83458e-08	-0.0163103
0.101388	-1.06854e-07	-0.0247957
0.101488	-1.82018e-07	-0.0343829
0.101588	-2.92187e-07	-0.0443439
0.101688	-4.46275e-07	-0.0542223
0.101788	-6.53626e-07	-0.0636877
0.101888	-9.23779e-07	-0.0728506
0.101988	-1.26611e-06	-0.0818827
0.102088	-1.68976e-06	-0.090762
0.102188	-2.20344e-06	-0.0995678
0.102288	-2.81528e-06	-0.108326
0.102388	-3.53274e-06	-0.116886
0.102488	-4.36257e-06	-0.125197
0.1025	-4.47014e-06	-0.13328
0.1026	-5.43284e-06	-0.135129
0.1027	-6.5196e-06	-0.14082
0.1028	-7.73473e-06	-0.148876
0.1029	-9.08179e-06	-0.156744
0.103	-1.05635e-05	-0.164105
0.1031	-1.2182e-05	-0.17093
0.1032	-1.39386e-05	-0.177409
0.1033	-1.58341e-05	-0.183713
0.1034	-1.78686e-05	-0.189846
0.1035	-2.00419e-05	-0.195798
0.1036	-2.23531e-05	-0.201622
0.1037	-2.4801e-05	-0.207307
0.1038	-2.73837e-05	-0.21273
0.1039	-3.00995e-05	-0.217978
0.104	-3.29458e-05	-0.2231
0.1041	-3.59202e-05	-0.227978
0.1042	-3.90197e-05	-0.232694
0.1043	-4.22414e-05	-0.237297
0.1044	-4.55819e-05	-0.241746
0.1045	-4.9038e-05	-0.246008
0.1046	-5.26061e-05	-0.250145
0.1047	-5.62827e-05	-0.254207
0.1048	-6.0064e-05	-0.258041
0.1049	-6.39465e-05	-0.261762
0.105	-6.79262e-05	-0.265396
0.1051	-7.19995e-05	-0.268893
0.1052	-7.61625e-05	-0.272277
0.1053	-8.04115e-05	-0.275496
0.1054	-8.47426e-05	-0.278625
0.1055	-8.91521e-05	-0.281685
0.1056	-9.36363e-05	-0.284632
0.1057	-9.81915e-05	-0.287429
0.1058	-0.000102814	-0.290143
0.1059	-0.0001075	-0.292819
0.106	-0.000112247	-0.295329
0.1061	-0.00011705	-0.297752
0.1062	-0.000121907	-0.30012
0.1063	-0.000126814	-0.302425
0.1064	-0.000131767	-0.304583
0.1065	-0.000136764	-0.306676
0.1066	-0.000141802	-0.308737
0.1067	-0.000146877	-0.310695
0.1068	-0.000151986	-0.312549
0.1069	-0.000157127	-0.31435
0.107	-0.000162297	-0.316138
0.1071	-0.000167493	-0.31779
0.1072	-0.000172712	-0.319376
0.1073	-0.000177952	-0.320921
0.1074	-0.00018321	-0.322452
0.1075	-0.000188484	-0.323845
0.1076	-0.000193771	-0.325195
0.1077	-0.00019907	-0.326511
0.1078	-0.000204378	-0.327438
0.1079	-0.000209692	-0.328284
0.108	-0.000215012	-0.329119
0.1081	-0.000220334	-0.329973
0.1082	-0.000225657	-0.330734
0.1083	-0.000230979	-0.331425
0.1084	-0.000236298	-0.332292
0.1085	-0.000241611	-0.332524
0.1086	-0.000246916	-0.332001
0.1087	-0.000252209	-0.330106
0.1088	-0.000257485	-0.326391
0.1089	-0.000262736	-0.320759
0.109	-0.000267955	-0.313415
0.1091	-0.000273135	-0.30497
0.1092	-0.000278264	-0.295996
0.1093	-0.000283332	-0.286915
0.1094	-0.00028833	-0.277878
0.1095	-0.000293246	-0.269043
0.1096	-0.00029807	-0.260401
0.1097	-0.000302791	-0.251921
0.1098	-0.0003074	-0.243473
0.1099	-0.000311888	-0.235162
0.11	-0.000316246	-0.227024
0.1101	-0.000320467	-0.219116
0.1102	-0.000324543	-0.211395
0.1103	-0.00032847	-0.203866
0.1104	-0.000332241	-0.19659
0.1105	-0.000335852	-0.189555
0.1106	-0.000339301	-0.182775
0.1107	-0.000342583	-0.176133
0.1108	-0.000345697	-0.169677
0.1109	-0.000348642	-0.163431
0.111	-0.000351417	-0.157414
0.1111	-0.000354021	-0.151553
0.1112	-0.000356455	-0.145844
0.1113	-0.00035872	-0.140329
0.1114	-0.000360816	-0.135012
0.1115	-0.000362746	-0.129872
0.1116	-0.000364512	-0.12483
0.1117	-0.000366115	-0.119958
0.1118	-0.000367557	-0.115251
0.1119	-0.000368843	-0.110744
0.112	-0.000369975	-0.106294
0.1121	-0.000370955	-0.101989
0.1122	-0.000371788	-0.0978358
0.1123	-0.000372476	-0.0938448
0.1124	-0.000373023	-0.0899575
0.1125	-0.000373433	-0.0861571
0.1126	-0.000373709	-0.082489
0.1127	-0.000373855	-0.0789915
0.1128	-0.000373875	-0.075528
0.1129	-0.000373771	-0.072187
0.113	-0.000373549	-0.0689668
0.1131	-0.000373211	-0.0658787
0.1132	-0.000372762	-0.0628692
0.1133	-0.000372205	-0.0599131
0.1134	-0.000371544	-0.0570666
0.1135	-0.000370781	-0.0543249
0.1136	-0.000369922	-0.0517217
0.1137	-0.000368969	-0.049122
0.1138	-0.000367926	-0.0466108
0.1139	-0.000366796	-0.0441986
0.114	-0.000365583	-0.0418886
0.1141	-0.000364289	-0.0396631
0.1142	-0.000362919	-0.0374486
0.1143	-0.000361475	-0.0353213
0.1144	-0.00035996	-0.0332795
0.1145	-0.000358377	-0.0313423
0.1146	-0.000356729	-0.0294325
0.1147	-0.00035502	-0.0275589
0.1148	-0.000353251	-0.0257644
0.1149	-0.000351426	-0.0240428
0.115	-0.000349547	-0.022416
0.1151	-0.000347618	-0.020788
0.1152	-0.000345639	-0.0192476
0.1153	-0.000343615	-0.017714
0.1154	-0.000341546	-0.0162515
0.1155	-0.000339437	-0.0148552
0.1156	-0.000337288	-0.0135207
0.1157	-0.000335102	-0.0122582
0.1158	-0.000332881	-0.0109632
0.1159	-0.000330628	-0.00972823
0.116	-0.000328343	-0.00855524
0.1161	-0.00032603	-0.00744942
0.1162	-0.00032369	-0.00638888
0.1163	-0.000321325	-0.00530923
0.1164	-0.000318937	-0.00428412
0.1165	-0.000316526	-0.00331238
0.1166	-0.000314096	-0.00240283
0.1167	-0.000311648	-0.00152242
0.1168	-0.000309183	-0.000623898
0.1169	-0.000306702	0.000224705
0.117	-0.000304207	0.00102522
0.1171	-0.0003017	0.00176836
0.1172	-0.000299182	0.00248829
0.1173	-0.000296655	0.0032305
0.1174	-0.000294118	0.00392746
0.1175	-0.000291574	0.00458095
0.1176	-0.000289024	0.00519135
0.1177	-0.00028647	0.00575175
0.1178	-0.000283911	0.00636614
0.1179	-0.000281349	0.00693893
0.118	-0.000278785	0.00746846
0.1181	-0.000276221	0.00796605
0.1182	-0.000273657	0.00839793
0.1183	-0.000271093	0.00888436
0.1184	-0.000268532	0.00935067
0.1185	-0.000265973	0.00977727
0.1186	-0.000263418	0.0101727
0.1187	-0.000260867	0.0105104
0.1188	-0.000258321	0.0108848
0.1189	-0.00025578	0.0112573
0.119	-0.000253246	0.011594
0.1191	-0.000250719	0.0119013
0.1192	-0.0002482	0.0121641
0.1193	-0.000245689	0.0124333
0.1194	-0.000243187	0.0127287
0.1195	-0.000240694	0.0129919
0.1196	-0.000238212	0.0132255
0.1197	-0.000235739	0.0134301
0.1198	-0.000233278	0.0136035
0.1199	-0.000230828	0.013831
0.12	-0.00022839	0.0140317
0.1201	-0.000225964	0.0142039
0.1202	-0.00022355	0.0143127
0.1203	-0.00022115	0.0144916
0.1204	-0.000218763	0.0146461
0.1205	-0.00021639	0.0147735
0.1206	-0.00021403	0.0148834
0.1207	-0.000211685	0.0149531
0.1208	-0.000209355	0.0150532
0.1209	-0.000207039	0.0151725
0.121	-0.000204739	0.015264
0.1211	-0.000202454	0.0153321
0.1212	-0.000200184	0.015376
0.1213	-0.000197931	0.0153939
0.1214	-0.000195693	0.0154768
0.1215	-0.000193471	0.0155362
0.1216	-0.000191266	0.0155704
0.1217	-0.000189077	0.0155894
0.1218	-0.000186905	0.0155654
0.1219	-0.00018475	0.0155908
0.122	-0.000182612	0.0156266
0.1221	-0.00018049	0.0156374
0.1222	-0.000178386	0.0156292
0.1223	-0.000176299	0.0156025
0.1224	-0.00017423	0.015557
0.1225	-0.000172177	0.0155663
0.1226	-0.000170142	0.0155582
0.1227	-0.000168125	0.0154917
0.1228	-0.000166125	0.0154853
0.1229	-0.000164143	0.0154598
0.123	-0.000162178	0.0154155
0.1231	-0.000160231	0.015362
0.1232	-0.000158302	0.0152882
0.1233	-0.00015639	0.0152152
0.1234	-0.000154496	0.0151957
0.1235	-0.00015262	0.0151544
0.1236	-0.000150761	0.0150915
0.1237	-0.00014892	0.0150176
0.1238	-0.000147096	0.0149051
0.1239	-0.000145291	0.0148452
0.124	-0.000143502	0.0148005
0.1241	-0.000141732	0.0147343
0.1242	-0.000139978	0.0146521
0.1243	-0.000138242	0.0145635
0.1244	-0.000136524	0.0144253
0.1245	-0.000134823	0.0143783
0.1246	-0.000133139	0.014317
0.1247	-0.000131472	0.0142328
0.1248	-0.000129822	0.0141359
0.1249	-0.00012819	0.014027
0.125	-0.000126575	0.013907
0.1251	-0.000124976	0.0138394
0.1252	-0.000123394	0.0137257
0.1253	-0.000121829	0.0136588
0.1254	-0.000120281	0.0135718
0.1255	-0.000118749	0.0134681
0.1256	-0.000117234	0.0133584
0.1257	-0.000115735	0.0132432
0.1258	-0.000114253	0.0130998
0.1259	-0.000112786	0.013039
0.126	-0.000111336	0.0129597
0.1261	-0.000109902	0.0128584
0.1262	-0.000108484	0.0127459
0.1263	-0.000107081	0.0126182
0.1264	-0.000105694	0.0124807
0.1265	-0.000104323	0.0124118
0.1266	-0.000102967	0.0123255
0.1267	-0.000101627	0.0122202
0.1268	-0.000100302	0.012106
0.1269	-9.89917e-05	0.0119752
0.127	-9.76967e-05	0.0118417
0.1271	-9.64166e-05	0.0117712
0.1272	-9.51513e-05	0.0116827
0.1273	-9.39006e-05	0.0115758
0.1274	-9.26645e-05	0.0114606
0.1275	-9.14429e-05	0.0113331
0.1276	-9.02356e-05	0.0112102
0.1277	-8.90425e-05	0.0110977
0.1278	-8.78634e-05	0.0110279
0.1279	-8.66984e-05	0.0109358
0.128	-8.55471e-05	0.0108256
0.1281	-8.44096e-05	0.0107091
0.1282	-8.32856e-05	0.0105944
0.1283	-8.21752e-05	0.0104366
0.1284	-8.10781e-05	0.0103694
0.1285	-7.99942e-05	0.0102927
0.1286	-7.89234e-05	0.0101939
0.1287	-7.78656e-05	0.0100827
0.1288	-7.68207e-05	0.00996927
0.1289	-7.57886e-05	0.00981438
0.129	-7.4769e-05	0.00974116
0.1291	-7.3762e-05	0.00966692
0.1292	-7.27673e-05	0.00957199
0.1293	-7.17849e-05	0.00946491
0.1294	-7.08146e-05	0.00935521
0.1295	-6.98564e-05	0.00921055
0.1296	-6.891e-05	0.00912757
0.1297	-6.79754e-05	0.00905899
0.1298	-6.70525e-05	0.00897029
0.1299	-6.61411e-05	0.00886793
0.13	-6.52412e-05	0.0087618
0.1301	-6.43525e-05	0.00863942
0.1302	-6.34751e-05	0.00851869
0.1303	-6.26087e-05	0.00846506
0.1304	-6.17533e-05	0.00839121
0.1305	-6.09087e-05	0.00829708
0.1306	-6.00748e-05	0.0081944
0.1307	-5.92515e-05	0.00809224
0.1308	-5.84388e-05	0.00795505
0.1309	-5.76364e-05	0.00788517
0.131	-5.68443e-05	0.00782574
0.1311	-5.60623e-05	0.00774539
0.1312	-5.52904e-05	0.00765126
0.1313	-5.45284e-05	0.00755347
0.1314	-5.37762e-05	0.00743038
0.1315	-5.30338e-05	0.00734072
0.1316	-5.2301e-05	0.00728857
0.1317	-5.15776e-05	0.00721743
0.1318	-5.08637e-05	0.00713046
0.1319	-5.0159e-05	0.00703783
0.132	-4.94636e-05	0.00693379
0.1321	-4.87772e-05	0.0068197
0.1322	-4.80998e-05	0.00677686
0.1323	-4.74312e-05	0.00671658
0.1324	-4.67714e-05	0.00663724
0.1325	-4.61203e-05	0.00654947
0.1326	-4.54777e-05	0.00646185
0.1327	-4.48436e-05	0.0063269
0.1328	-4.42179e-05	0.00629246
0.1329	-4.36005e-05	0.00624215
0.133	-4.29912e-05	0.00617015
0.1331	-4.23899e-05	0.00608736
0.1332	-4.17967e-05	0.0060034
0.1333	-4.12114e-05	0.00589026
0.1334	-4.06338e-05	0.005825
0.1335	-4.00639e-05	0.00578595
0.1336	-3.95017e-05	0.00572687
0.1337	-3.89469e-05	0.00565265
0.1338	-3.83996e-05	0.00557355
0.1339	-3.78596e-05	0.00548208
0.134	-3.73268e-05	0.00538467
0.1341	-3.68012e-05	0.00535581
0.1342	-3.62827e-05	0.0053091
0.1343	-3.57711e-05	0.00524336
0.1344	-3.52664e-05	0.00516929
0.1345	-3.47686e-05	0.00509539
0.1346	-3.42775e-05	0.00498313
0.1347	-3.3793e-05	0.00494753
0.1348	-3.33151e-05	0.00491291
0.1349	-3.28436e-05	0.00485778
0.135	-3.23785e-05	0.00479038
0.1351	-3.19198e-05	0.00472028
0.1352	-3.14673e-05	0.00460386
0.1353	-3.1021e-05	0.00458406
0.1354	-3.05807e-05	0.00454965
0.1355	-3.01465e-05	0.00449504
0.1356	-2.97182e-05	0.00443045
0.1357	-2.92957e-05	0.00436476
0.1358	-2.8879e-05	0.00427566
0.1359	-2.84681e-05	0.0042163
0.136	-2.80627e-05	0.00419688
0.1361	-2.7663e-05	0.00415756
0.1362	-2.72687e-05	0.00410146
0.1363	-2.68798e-05	0.00403921
0.1364	-2.64963e-05	0.00397646
0.1365	-2.61181e-05	0.00387195
0.1366	-2.57451e-05	0.00386411
0.1367	-2.53772e-05	0.00383951
0.1368	-2.50144e-05	0.00379292
0.1369	-2.46566e-05	0.00373546
0.137	-2.43038e-05	0.00367682
0.1371	-2.39559e-05	0.00359509
0.1372	-2.36128e-05	0.003547
0.1373	-2.32744e-05	0.00353258
0.1374	-2.29408e-05	0.00349964
0.1375	-2.26118e-05	0.00345139
0.1376	-2.22873e-05	0.00339768
0.1377	-2.19674e-05	0.00329714
0.1378	-2.16519e-05	0.00328988
0.1379	-2.13409e-05	0.00326882
0.138	-2.10341e-05	0.00322874
0.1381	-2.07317e-05	0.00317934
0.1382	-2.04334e-05	0.00312899
0.1383	-2.01394e-05	0.00306008
0.1384	-1.98494e-05	0.00300575
0.1385	-1.95636e-05	0.00300274
0.1386	-1.92817e-05	0.00297989
0.1387	-1.90037e-05	0.0029388
0.1388	-1.87297e-05	0.00289045
0.1389	-1.84595e-05	0.00284298
0.139	-1.81931e-05	0.00275628
0.1391	-1.79305e-05	0.00274703
0.1392	-1.76716e-05	0.00273999
0.1393	-1.74162e-05	0.00271106
0.1394	-1.71645e-05	0.00266873
0.1395	-1.69164e-05	0.00262319
0.1396	-1.66717e-05	0.00256834
0.1397	-1.64305e-05	0.00250579
0.1398	-1.61927e-05	0.00250809
0.1399	-1.59583e-05	0.00249371
0.14	-1.57271e-05	0.00246117
0.1401	-1.54993e-05	0.00242033
0.1402	-1.52747e-05	0.00233282
0.1403	-1.50532e-05	0.0023353
0.1404	-1.48349e-05	0.00232462
0.1405	-1.46197e-05	0.0022959
0.1406	-1.44075e-05	0.0022585
0.1407	-1.41984e-05	0.00222029
0.1408	-1.39922e-05	0.00216753
0.1409	-1.3789e-05	0.00211672
0.141	-1.35886e-05	0.00212667
0.1411	-1.33911e-05	0.0021168
0.1412	-1.31964e-05	0.00208745
0.1413	-1.30045e-05	0.0020499
0.1414	-1.28153e-05	0.00201278
0.1415	-1.26288e-05	0.00194476
0.1416	-1.2445e-05	0.00192994
0.1417	-1.22638e-05	0.00193658
0.1418	-1.20851e-05	0.00192193
0.1419	-1.19091e-05	0.00189169
0.142	-1.17355e-05	0.0018564
0.1421	-1.15644e-05	0.00182251
0.1422	-1.13958e-05	0.00174812
0.1423	-1.12296e-05	0.00176321
0.1424	-1.10658e-05	0.00176313
0.1425	-1.09043e-05	0.00174266
0.1426	-1.07451e-05	0.00171182
0.1427	-1.05882e-05	0.0016342
0.1428	-1.04336e-05	0.00164393
0.1429	-1.02812e-05	0.00164105
0.143	-1.0131e-05	0.00162098
0.1431	-9.98288e-06	0.0015927
0.1432	-9.83694e-06	0.0015637
0.1433	-9.6931e-06	0.00152348
0.1434	-9.55133e-06	0.00147475
0.1435	-9.4116e-06	0.00149457
0.1436	-9.27388e-06	0.00149459
0.1437	-9.13813e-06	0.00147414
0.1438	-9.00433e-06	0.00144471
0.1439	-8.87248e-06	0.00141532
0.144	-8.74253e-06	0.00136193
0.1441	-8.61445e-06	0.00134165
0.1442	-8.48822e-06	0.00135879
0.1443	-8.3638e-06	0.00135511
0.1444	-8.24118e-06	0.00133405
0.1445	-8.12033e-06	0.00130642
0.1446	-8.00123e-06	0.0012799
0.1447	-7.88386e-06	0.00122066
0.1448	-7.76818e-06	0.00122579
0.1449	-7.65417e-06	0.00123587
0.145	-7.54181e-06	0.00122658
0.1451	-7.43109e-06	0.00120486
0.1452	-7.32197e-06	0.00113552
0.1453	-7.21443e-06	0.00115063
0.1454	-7.10844e-06	0.00115316
0.1455	-7.00398e-06	0.00113906
0.1456	-6.90104e-06	0.00111725
0.1457	-6.79959e-06	0.00109494
0.1458	-6.69963e-06	0.00106431
0.1459	-6.60111e-06	0.00101662
0.146	-6.50403e-06	0.00104392
0.1461	-6.40834e-06	0.00105141
0.1462	-6.31405e-06	0.00103756
0.1463	-6.22112e-06	0.00101406
0.1464	-6.12955e-06	0.000990273
0.1465	-6.03932e-06	0.000948208
0.1466	-5.9504e-06	0.000922668
0.1467	-5.86277e-06	0.00094772
0.1468	-5.77641e-06	0.000952378
0.1469	-5.69131e-06	0.000938186
0.147	-5.60744e-06	0.000916162
0.1471	-5.5248e-06	0.000894579
0.1472	-5.44338e-06	0.000848126
0.1473	-5.36313e-06	0.000843828
0.1474	-5.28405e-06	0.000861452
0.1475	-5.20612e-06	0.000860685
0.1476	-5.12934e-06	0.000845896
0.1477	-5.05369e-06	0.000782693
0.1478	-4.97913e-06	0.000801571
0.1479	-4.90565e-06	0.000807902
0.148	-4.83325e-06	0.000798069
0.1481	-4.7619e-06	0.000780925
0.1482	-4.69159e-06	0.000763491
0.1483	-4.62233e-06	0.000740125
0.1484	-4.55407e-06	0.00069265
0.1485	-4.48681e-06	0.000725464
0.1486	-4.42053e-06	0.000738478
0.1487	-4.35522e-06	0.000729446
0.1488	-4.29085e-06	0.000710218
0.1489	-4.22744e-06	0.000690447
0.149	-4.16496e-06	0.000657125
0.1491	-4.1034e-06	0.000626631
0.1492	-4.04274e-06	0.000657607
0.1493	-3.98295e-06	0.000668547
0.1494	-3.92405e-06	0.00065943
0.1495	-3.866e-06	0.000641451
0.1496	-3.80881e-06	0.000623364
0.1497	-3.75246e-06	0.00058673
0.1498	-3.69694e-06	0.000574391
0.1499	-3.64223e-06	0.000597617
0.15	-3.58831e-06	0.000603248
0.1501	-3.53521e-06	0.000593546
0.1502	-3.48288e-06	0.000534901
0.1503	-3.43132e-06	0.000556383
0.1504	-3.3805e-06	0.000565331
0.1505	-3.33044e-06	0.000558493
0.1506	-3.2811e-06	0.000544674
0.1507	-3.23249e-06	0.000530733
0.1508	-3.18461e-06	0.000512851
0.1509	-3.13743e-06	0.000465042
0.151	-3.09094e-06	0.000501899
0.1511	-3.04513e-06	0.000518975
0.1512	-2.99999e-06	0.000513432
0.1513	-2.95551e-06	0.000497249
0.1514	-2.91169e-06	0.000480309
0.1515	-2.86853e-06	0.000453744
0.1516	-2.82599e-06	0.000418669
0.1517	-2.78409e-06	0.000454063
0.1518	-2.74279e-06	0.000469728
0.1519	-2.7021e-06	0.000464346
0.152	-2.66201e-06	0.000449257
0.1521	-2.62251e-06	0.000433611
0.1522	-2.5836e-06	0.000404543
0.1523	-2.54526e-06	0.000385318
0.1524	-2.50748e-06	0.000412694
0.1525	-2.47026e-06	0.000423131
0.1526	-2.4336e-06	0.000417197
0.1527	-2.39748e-06	0.000361891
0.1528	-2.36188e-06	0.000385109
0.1529	-2.32681e-06	0.000395819
0.153	-2.29225e-06	0.000391058
0.1531	-2.2582e-06	0.000379591
0.1532	-2.22465e-06	0.000368139
0.1533	-2.19161e-06	0.000354408
0.1534	-2.15906e-06	0.000305921
0.1535	-2.12699e-06	0.000345729
0.1536	-2.09538e-06	0.000365782
0.1537	-2.06424e-06	0.000362751
0.1538	-2.03355e-06	0.000348719
0.1539	-2.00332e-06	0.000333755
0.154	-1.97356e-06	0.00031244
0.1541	-1.94422e-06	0.000273186
0.1542	-1.91532e-06	0.000311877
0.1543	-1.88685e-06	0.000331104
0.1544	-1.85878e-06	0.00032847
0.1545	-1.83113e-06	0.000315432
0.1546	-1.8039e-06	0.000301469
0.1547	-1.77707e-06	0.000278273
0.1548	-1.75064e-06	0.000253127
0.1549	-1.7246e-06	0.000283582
0.155	-1.69893e-06	0.000297645
0.1551	-1.67367e-06	0.000294506
0.1552	-1.64877e-06	0.000241652
0.1553	-1.62424e-06	0.000265993
0.1554	-1.60007e-06	0.000277855
0.1555	-1.57625e-06	0.000274515
0.1556	-1.55278e-06	0.000264698
0.1557	-1.52966e-06	0.000255014
0.1558	-1.5069e-06	0.000244444
0.1559	-1.48448e-06	0.000195083
0.156	-1.46238e-06	0.000237045
0.1561	-1.4406e-06	0.000259283
0.1562	-1.41915e-06	0.000258057
0.1563	-1.39801e-06	0.000245533
0.1564	-1.37718e-06	0.000231936
0.1565	-1.35668e-06	0.000214735
0.1566	-1.33648e-06	0.000171703
0.1567	-1.31657e-06	0.000212864
0.1568	-1.29696e-06	0.000234792
0.1569	-1.27763e-06	0.000234187
0.157	-1.25859e-06	0.000222599
0.1571	-1.23983e-06	0.000209781
0.1572	-1.22136e-06	0.000191192
0.1573	-1.20316e-06	0.000160931
0.1574	-1.18523e-06	0.000193681
0.1575	-1.16756e-06	0.000210501
0.1576	-1.15017e-06	0.000209434
0.1577	-1.13303e-06	0.000158402
0.1578	-1.11614e-06	0.000183445
0.1579	-1.0995e-06	0.000196035
0.158	-1.08311e-06	0.000193651
0.1581	-1.06695e-06	0.000184983
0.1582	-1.05103e-06	0.000176547
0.1583	-1.03537e-06	0.000168406
0.1584	-1.01994e-06	0.000118081
0.1585	-1.00473e-06	0.000161618
0.1586	-9.89748e-07	0.000185467
0.1587	-9.74982e-07	0.000185541
0.1588	-9.60431e-07	0.00017407
0.1589	-9.46095e-07	0.00016141
0.159	-9.31993e-07	0.00014747
0.1591	-9.18096e-07	0.000101038
0.1592	-9.04402e-07	0.000144065
0.1593	-8.90908e-07	0.000168061
0.1594	-8.77611e-07	0.000168962
0.1595	-8.64507e-07	0
0.1596	-8.51598e-07	0
0.1597	-8.38895e-07	0
0.1598	-8.26377e-07	0
0.1599	-8.14042e-07	0
0.16	-8.01886e-07	0
0.160102	-7.89706e-07	0
0.160204	-7.77706e-07	0
0.160306	-7.65883e-07	0
0.160407	-7.54234e-07	0
0.160509	-7.42755e-07	0
0.160611	-7.31443e-07	0
0.160713	-7.20296e-07	0
0.160815	-7.0933e-07	0
0.160917	-6.98517e-07	0
0.161019	-6.87853e-07	0
0.161121	-6.77334e-07	0
0.161222	-6.66954e-07	0
0.161324	-6.56711e-07	0
0.161426	-6.46607e-07	0
0.161528	-6.36651e-07	0
0.16163	-6.26819e-07	0
0.161732	-6.17107e-07	0
0.161834	-6.07514e-07	0
0.161936	-5.98034e-07	0
0.162037	-5.88666e-07	0
0.162139	-5.79416e-07	0
0.162241	-5.70284e-07	0
0.162343	-5.61256e-07	0
0.162445	-5.52328e-07	0
0.1625	-5.47541e-07	0
0.16264	-5.35526e-07	0
0.16278	-5.2369e-07	0
0.16292	-5.12027e-07	0
0.16306	-5.00533e-07	0
0.1632	-4.89205e-07	0
0.16334	-4.78073e-07	0
0.16348	-4.67099e-07	0
0.16362	-4.56278e-07	0
0.16376	-4.45606e-07	0
0.1639	-4.35082e-07	0
0.16404	-4.24738e-07	0
0.16418	-4.14534e-07	0
0.16432	-4.04469e-07	0
0.164461	-3.94538e-07	0
0.164601	-3.84741e-07	0
0.164741	-3.75104e-07	0
0.164881	-3.65595e-07	0
0.165	-3.57591e-07	0
0.165119	-3.49701e-07	0
0.165239	-3.41901e-07	0
0.165358	-3.34187e-07	0
0.165477	-3.2656e-07	0
0.165597	-3.19017e-07	0
0.165716	-3.11563e-07	0
0.165835	-3.04218e-07	0
0.166015	-2.93343e-07	0
0.166194	-2.82648e-07	0
0.166373	-2.72129e-07	0
0.166552	-2.61823e-07	0
0.166731	-2.51694e-07	0
0.16691	-2.41731e-07	0
0.167089	-2.31931e-07	0
0.167269	-2.22328e-07	0
0.167448	-2.12883e-07	0
0.1675	-2.10161e-07	0
0.167697	-2.00046e-07	0
0.167894	-1.90111e-07	0
0.168091	-1.80353e-07	0
0.168288	-1.70791e-07	0
0.168484	-1.61428e-07	0
0.168681	-1.52231e-07	0
0.168878	-1.43196e-07	0
0.169075	-1.34367e-07	0
0.169272	-1.25699e-07	0
0.169469	-1.17184e-07	0
0.169666	-1.08832e-07	0
0.169863	-1.00654e-07	0
0.17	-9.50391e-08	0
0.170225	-8.60357e-08	0
0.170449	-7.72116e-08	0
0.170674	-6.85622e-08	0
0.170899	-6.01357e-08	0
0.171124	-5.18831e-08	0
0.171348	-4.37929e-08	0
0.171573	-3.59058e-08	0
0.171798	-2.81883e-08	0
0.172023	-2.06216e-08	0
0.172247	-1.32319e-08	0
0.172472	-6.00368e-09	0
0.1725	-5.11284e-09	0
0.172759	2.99857e-09	0
0.173017	1.08958e-08	0
0.173276	1.85993e-08	0
0.173535	2.6084e-08	0
0.173793	3.34041e-08	0
0.174052	4.05258e-08	0
0.174311	4.74622e-08	0
0.174569	5.42479e-08	0
0.174828	6.0841e-08	0
0.175	6.51371e-08	0
0.175297	7.23487e-08	0
0.175593	7.93833e-08	0
0.17589	8.61981e-08	0
0.176186	9.28184e-08	0
0.176483	9.92597e-08	0
0.176779	1.05488e-07	0
0.177076	1.11569e-07	0
0.177373	1.17451e-07	0
0.1775	1.1993e-07	0
0.177844	1.26445e-07	0
0.178189	1.32783e-07	0
0.178533	1.38866e-07	0
0.178878	1.44783e-07	0
0.179222	1.50463e-07	0
0.179566	1.55986e-07	0
0.179911	1.61305e-07	0
0.18	1.62659e-07	0
0.180403	1.68589e-07	0
0.180807	1.74317e-07	0
0.18121	1.79801e-07	0
0.181614	1.85074e-07	0
0.182017	1.90146e-07	0
0.182421	1.95015e-07	0
0.1825	1.95949e-07	0
0.182979	2.01405e-07	0
0.183457	2.06623e-07	0
0.183936	2.11616e-07	0
0.184414	2.16339e-07	0
0.184893	2.20868e-07	0
0.185	2.21855e-07	0
0.185578	2.2696e-07	0
0.186156	2.31781e-07	0
0.186734	2.36333e-07	0
0.187313	2.40642e-07	0
0.1875	2.41985e-07	0
0.18822	2.46898e-07	0
0.18894	2.51462e-07	0
0.18966	2.55704e-07	0
0.19	2.57595e-07	0
0.19095	2.62536e-07	0
0.1919	2.67034e-07	0
0.1925	2.69668e-07	0
0.193946	2.75344e-07	0
0.195	2.7897e-07	0
0.196876	2.84471e-07	0
0.1975	2.86093e-07	0
0.198978	2.89471e-07	0
0.2	2.91512e-07	0
0.201022	2.93306e-07	0
0.202043	2.94934e-07	0
0.2025	2.95608e-07	0
0.203474	2.96888e-07	0
0.204449	2.98052e-07	0
0.205	2.98669e-07	0
0.205896	2.99542e-07	0
0.206792	3.00332e-07	0
0.2075	3.00922e-07	0
0.208208	3.0144e-07	0
0.208915	3.01912e-07	0
0.209623	3.02339e-07	0
0.21	3.02552e-07	0
0.21081	3.02957e-07	0
0.21162	3.03319e-07	0
0.21243	3.03656e-07	0
0.2125	3.03686e-07	0
0.213285	3.03951e-07	0
0.21407	3.04183e-07	0
0.214855	3.04396e-07	0
0.215	3.04437e-07	0
0.215769	3.04599e-07	0
0.216539	3.04735e-07	0
0.217308	3.04858e-07	0
0.2175	3.04889e-07	0
0.218258	3.04973e-07	0
0.219015	3.05037e-07	0
0.219773	3.05091e-07	0
0.22	3.05108e-07	0
0.220749	3.05133e-07	0
0.221498	3.05142e-07	0
0.222247	3.05144e-07	0
0.2225	3.05145e-07	0
0.223243	3.05124e-07	0
0.223986	3.05092e-07	0
0.224728	3.05053e-07	0
0.225	3.0504e-07	0
0.225738	3.04984e-07	0
0.226476	3.0492e-07	0
0.227214	3.04851e-07	0
0.2275	3.04824e-07	0
0.228235	3.04742e-07	0
0.228969	3.04653e-07	0
0.229704	3.04559e-07	0
0.23	3.04522e-07	0
0.230732	3.04419e-07	0
0.231464	3.04311e-07	0
0.232197	3.04199e-07	0
0.2325	3.04154e-07	0
0.23323	3.04034e-07	0
0.233961	3.03911e-07	0
0.234691	3.03785e-07	0
0.235	3.03733e-07	0
0.235729	3.03601e-07	0
0.236458	3.03466e-07	0
0.237188	3.03329e-07	0
0.2375	3.03271e-07	0
0.238228	3.0313e-07	0
0.238957	3.02986e-07	0
0.239685	3.02841e-07	0
0.24	3.02778e-07	0
0.240728	3.0263e-07	0
0.241456	3.02479e-07	0
0.242184	3.02327e-07	0
0.2425	3.02261e-07	0
0.243228	3.02107e-07	0
0.243955	3.01951e-07	0
0.244683	3.01794e-07	0
0.245	3.01726e-07	0
0.245728	3.01567e-07	0
0.246455	3.01406e-07	0
0.247183	3.01246e-07	0
0.2475	3.01176e-07	0
0.248228	3.01013e-07	0
0.248956	3.0085e-07	0
0.249684	3.00686e-07	0
0.25	3.00615e-07	0
0.250728	3.0045e-07	0
0.251456	3.00284e-07	0
0.252185	3.00117e-07	0
0.2525	3.00046e-07	0
0.253229	2.99878e-07	0
0.253957	2.99711e-07	0
0.254686	2.99543e-07	0
0.255	2.9947e-07	0
0.255729	2.99301e-07	0
0.256458	2.99132e-07	0
0.257187	2.98963e-07	0
0.2575	2.9889e-07	0
0.25823	2.9872e-07	0
0.258959	2.9855e-07	0
0.259689	2.9838e-07	0
0.26	2.98307e-07	0
0.26073	2.98136e-07	0
0.26146	2.97965e-07	0
0.26219	2.97794e-07	0
0.2625	2.97721e-07	0
0.263231	2.9755e-07	0
0.263961	2.97378e-07	0
0.264692	2.97206e-07	0
0.265	2.97134e-07	0
0.265731	2.96962e-07	0
0.266463	2.9679e-07	0
0.267194	2.96618e-07	0
0.2675	2.96546e-07	0
0.268232	2.96374e-07	0
0.268964	2.96201e-07	0
0.269696	2.96029e-07	0
0.27	2.95957e-07	0
0.270733	2.95785e-07	0
0.271465	2.95612e-07	0
0.272198	2.9544e-07	0
0.2725	2.95368e-07	0
0.273233	2.95196e-07	0
0.273967	2.95023e-07	0
0.2747	2.9485e-07	0
0.275	2.9478e-07	0
0.275734	2.94607e-07	0
0.276468	2.94434e-07	0
0.277202	2.94262e-07	0
0.2775	2.94192e-07	0
0.278235	2.94019e-07	0
0.278969	2.93846e-07	0
0.279704	2.93673e-07	0
0.28	2.93604e-07	0
0.280735	2.93431e-07	0
0.281471	2.93258e-07	0
0.282206	2.93086e-07	0
0.2825	2.93017e-07	0
0.283236	2.92844e-07	0
0.283972	2.92672e-07	0
0.284708	2.92499e-07	0
0.285	2.92431e-07	0
0.285737	2.92258e-07	0
0.286474	2.92085e-07	0
0.287211	2.91913e-07	0
0.2875	2.91845e-07	0
0.288238	2.91673e-07	0
0.288975	2.915e-07	0
0.289713	2.91328e-07	0
0.29	2.91261e-07	0
0.290738	2.91089e-07	0
0.291477	2.90916e-07	0
0.292215	2.90744e-07	0
0.2925	2.90678e-07	0
0.293239	2.90505e-07	0
0.293978	2.90333e-07	0
0.294717	2.90161e-07	0
0.295	2.90095e-07	0
0.29574	2.89923e-07	0
0.29648	2.89751e-07	0
0.297219	2.89579e-07	0
0.2975	2.89514e-07	0
0.29824	2.89342e-07	0
0.298981	2.8917e-07	0
0.299721	2.88998e-07	0
0.3	2.88934e-07	0
0.3001	2.88901e-07	0.348986
0.300418	2.88811e-07	-0.301437
0.300518	2.88728e-07	1.19065
0.300618	2.88376e-07	-0.262795
0.300718	2.87108e-07	-0.297788
0.300818	2.83527e-07	-0.139223
0.300918	2.75366e-07	-0.0143298
0.301018	2.59399e-07	0.0434181
0.301118	2.31273e-07	0.0471846
0.301218	1.8525e-07	0.0220104
0.301318	1.14226e-07	-0.00961406
0.301418	1.00343e-08	-0.0340395
0.301518	-1.36329e-07	-0.0469376
0.301618	-3.3356e-07	-0.156798
0.301718	-5.90865e-07	-0.112232
0.301818	-9.17212e-07	-0.0657062
0.301918	-1.32136e-06	-0.0543078
0.302018	-1.81174e-06	-0.0681956
0.302118	-2.39634e-06	-0.0917289
0.302218	-3.08254e-06	-0.113556
0.302318	-3.87702e-06	-0.128635
0.302418	-4.7856e-06	-0.13701
0.3025	-5.61843e-06	-0.141217
0.3026	-6.74676e-06	-0.145459
0.3027	-8.00127e-06	-0.145905
0.3028	-9.38487e-06	-0.152166
0.3029	-1.08998e-05	-0.159981
0.303	-1.25476e-05	-0.167973
0.3031	-1.43294e-05	-0.175424
0.3032	-1.62455e-05	-0.182046
0.3033	-1.82958e-05	-0.1879
0.3034	-2.04797e-05	-0.193268
0.3035	-2.27961e-05	-0.198365
0.3036	-2.52435e-05	-0.203379
0.3037	-2.78201e-05	-0.208419
0.3038	-3.05238e-05	-0.213446
0.3039	-3.33521e-05	-0.218372
0.304	-3.63023e-05	-0.223126
0.3041	-3.93718e-05	-0.227681
0.3042	-4.25573e-05	-0.23206
0.3043	-4.58556e-05	-0.236186
0.3044	-4.92635e-05	-0.240184
0.3045	-5.27775e-05	-0.244078
0.3046	-5.63941e-05	-0.247865
0.3047	-6.01097e-05	-0.251538
0.3048	-6.39207e-05	-0.255088
0.3049	-6.78235e-05	-0.258539
0.305	-7.18143e-05	-0.261827
0.3051	-7.58896e-05	-0.264988
0.3052	-8.00456e-05	-0.268086
0.3053	-8.42788e-05	-0.271028
0.3054	-8.85854e-05	-0.273883
0.3055	-9.2962e-05	-0.276651
0.3056	-9.7405e-05	-0.279328
0.3057	-0.000101911	-0.281908
0.3058	-0.000106476	-0.284393
0.3059	-0.000111098	-0.286814
0.306	-0.000115772	-0.289116
0.3061	-0.000120496	-0.291306
0.3062	-0.000125266	-0.293436
0.3063	-0.00013008	-0.295504
0.3064	-0.000134933	-0.297502
0.3065	-0.000139824	-0.299424
0.3066	-0.00014475	-0.301277
0.3067	-0.000149706	-0.303086
0.3068	-0.000154692	-0.304748
0.3069	-0.000159704	-0.306364
0.307	-0.000164739	-0.307938
0.3071	-0.000169795	-0.309461
0.3072	-0.00017487	-0.310925
0.3073	-0.000179961	-0.312327
0.3074	-0.000185066	-0.313694
0.3075	-0.000190182	-0.314967
0.3076	-0.000195308	-0.316176
0.3077	-0.000200441	-0.317341
0.3078	-0.00020558	-0.318159
0.3079	-0.000210722	-0.318901
0.308	-0.000215866	-0.319626
0.3081	-0.000221009	-0.320339
0.3082	-0.00022615	-0.321039
0.3083	-0.000231288	-0.321716
0.3084	-0.00023642	-0.322328
0.3085	-0.000241544	-0.322579
0.3086	-0.000246657	-0.322006
0.3087	-0.000251757	-0.320094
0.3088	-0.000256836	-0.316412
0.3089	-0.000261891	-0.310869
0.309	-0.000266912	-0.303741
0.3091	-0.000271893	-0.295541
0.3092	-0.000276823	-0.286833
0.3093	-0.000281693	-0.277924
0.3094	-0.000286492	-0.269143
0.3095	-0.00029121	-0.260567
0.3096	-0.000295838	-0.252167
0.3097	-0.000300365	-0.243895
0.3098	-0.000304782	-0.235726
0.3099	-0.000309081	-0.227695
0.31	-0.000313252	-0.219778
0.3101	-0.00031729	-0.212035
0.3102	-0.000321187	-0.204558
0.3103	-0.000324938	-0.197258
0.3104	-0.000328537	-0.190199
0.3105	-0.000331981	-0.18337
0.3106	-0.000335267	-0.17675
0.3107	-0.000338391	-0.170324
0.3108	-0.000341352	-0.164084
0.3109	-0.000344148	-0.158055
0.311	-0.000346779	-0.15218
0.3111	-0.000349245	-0.146455
0.3112	-0.000351545	-0.140928
0.3113	-0.000353681	-0.13559
0.3114	-0.000355654	-0.130424
0.3115	-0.000357466	-0.125416
0.3116	-0.000359118	-0.120564
0.3117	-0.000360612	-0.115891
0.3118	-0.000361952	-0.111282
0.3119	-0.000363139	-0.106834
0.312	-0.000364177	-0.102544
0.3121	-0.000365069	-0.0983988
0.3122	-0.000365817	-0.0943836
0.3123	-0.000366426	-0.09049
0.3124	-0.000366898	-0.086737
0.3125	-0.000367238	-0.0830661
0.3126	-0.000367448	-0.0794945
0.3127	-0.000367532	-0.0760829
0.3128	-0.000367494	-0.0727305
0.3129	-0.000367337	-0.0694981
0.313	-0.000367065	-0.0663803
0.3131	-0.000366681	-0.0633647
0.3132	-0.00036619	-0.0604423
0.3133	-0.000365595	-0.0576086
0.3134	-0.000364899	-0.054889
0.3135	-0.000364105	-0.0522272
0.3136	-0.000363218	-0.049619
0.3137	-0.000362241	-0.0471147
0.3138	-0.000361176	-0.0447075
0.3139	-0.000360028	-0.0423838
0.314	-0.000358799	-0.040134
0.3141	-0.000357493	-0.0379578
0.3142	-0.000356113	-0.0358845
0.3143	-0.000354661	-0.0337967
0.3144	-0.000353142	-0.0317947
0.3145	-0.000351557	-0.0298802
0.3146	-0.00034991	-0.0280398
0.3147	-0.000348203	-0.0262623
0.3148	-0.00034644	-0.0245409
0.3149	-0.000344622	-0.0228958
0.315	-0.000342752	-0.0212739
0.3151	-0.000340834	-0.0196902
0.3152	-0.000338869	-0.0182083
0.3153	-0.000336859	-0.0167301
0.3154	-0.000334808	-0.0153179
0.3155	-0.000332717	-0.0139677
0.3156	-0.000330588	-0.0126686
0.3157	-0.000328424	-0.0114131
0.3158	-0.000326227	-0.0101982
0.3159	-0.000323998	-0.00905036
0.316	-0.00032174	-0.007916
0.3161	-0.000319455	-0.00679038
0.3162	-0.000317143	-0.00572598
0.3163	-0.000314808	-0.00471712
0.3164	-0.000312451	-0.00375159
0.3165	-0.000310073	-0.00282069
0.3166	-0.000307676	-0.00192456
0.3167	-0.000305262	-0.00109633
0.3168	-0.000302832	-0.000216091
0.3169	-0.000300388	0.000613461
0.317	-0.00029793	0.00138946
0.3171	-0.000295461	0.00212412
0.3172	-0.000292982	0.00282805
0.3173	-0.000290493	0.00350717
0.3174	-0.000287997	0.0041412
0.3175	-0.000285494	0.00477936
0.3176	-0.000282985	0.00540935
0.3177	-0.000280472	0.00596648
0.3178	-0.000277955	0.00654655
0.3179	-0.000275437	0.00708682
0.318	-0.000272916	0.00759068
0.3181	-0.000270396	0.00806847
0.3182	-0.000267876	0.0087928
0.3183	-0.000265357	0.00847488
0.3184	-0.00026284	0.00946562
0.3185	-0.000260326	0.00989259
0.3186	-0.000257816	0.0102494
0.3187	-0.000255311	0.0105768
0.3188	-0.000252811	0.0108956
0.3189	-0.000250317	0.0112134
0.319	-0.000247829	0.0115281
0.3191	-0.000245348	0.0118305
0.3192	-0.000242876	0.0120784
0.3193	-0.000240412	0.0123929
0.3194	-0.000237956	0.0126701
0.3195	-0.00023551	0.0129085
0.3196	-0.000233075	0.0131219
0.3197	-0.000230649	0.0133216
0.3198	-0.000228235	0.0135135
0.3199	-0.000225832	0.0136773
0.32	-0.00022344	0.013858
0.3201	-0.000221061	0.0140465
0.3202	-0.000218695	0.0141759
0.3203	-0.000216341	0.014341
0.3204	-0.000214001	0.0144792
0.3205	-0.000211674	0.0145938
0.3206	-0.000209361	0.0146949
0.3207	-0.000207063	0.014789
0.3208	-0.000204779	0.0148782
0.3209	-0.000202509	0.0149357
0.321	-0.000200255	0.015011
0.3211	-0.000198015	0.0151118
0.3212	-0.000195791	0.015183
0.3213	-0.000193583	0.0152294
0.3214	-0.000191391	0.0152623
0.3215	-0.000189214	0.0152897
0.3216	-0.000187054	0.0153121
0.3217	-0.00018491	0.0152901
0.3218	-0.000182782	0.0153501
0.3219	-0.000180671	0.0153855
0.322	-0.000178577	0.0153925
0.3221	-0.000176499	0.0153824
0.3222	-0.000174438	0.0153655
0.3223	-0.000172395	0.0153469
0.3224	-0.000170368	0.0153077
0.3225	-0.000168358	0.01529
0.3226	-0.000166366	0.0152891
0.3227	-0.00016439	0.0152363
0.3228	-0.000162432	0.015226
0.3229	-0.000160492	0.0151953
0.323	-0.000158568	0.0151472
0.3231	-0.000156662	0.0150916
0.3232	-0.000154773	0.0150348
0.3233	-0.000152902	0.0149787
0.3234	-0.000151048	0.0148968
0.3235	-0.000149211	0.0148372
0.3236	-0.000147392	0.014809
0.3237	-0.00014559	0.0147564
0.3238	-0.000143805	0.0146838
0.3239	-0.000142038	0.0146024
0.324	-0.000140288	0.0145201
0.3241	-0.000138555	0.0144381
0.3242	-0.000136839	0.0143139
0.3243	-0.000135141	0.0142775
0.3244	-0.000133459	0.0142208
0.3245	-0.000131794	0.0141394
0.3246	-0.000130147	0.0140447
0.3247	-0.000128516	0.0139467
0.3248	-0.000126902	0.0138508
0.3249	-0.000125305	0.0137385
0.325	-0.000123724	0.013649
0.3251	-0.00012216	0.0135814
0.3252	-0.000120613	0.0134649
0.3253	-0.000119082	0.0133936
0.3254	-0.000117567	0.013305
0.3255	-0.000116069	0.013202
0.3256	-0.000114587	0.0130943
0.3257	-0.000113121	0.012988
0.3258	-0.000111671	0.0128851
0.3259	-0.000110236	0.0127594
0.326	-0.000108818	0.0126573
0.3261	-0.000107415	0.0125898
0.3262	-0.000106028	0.0125002
0.3263	-0.000104656	0.0123928
0.3264	-0.0001033	0.0122787
0.3265	-0.000101959	0.0121657
0.3266	-0.000100633	0.0120558
0.3267	-9.93219e-05	0.0119036
0.3268	-9.8026e-05	0.0118427
0.3269	-9.67449e-05	0.0117633
0.327	-9.54785e-05	0.0116608
0.3271	-9.42267e-05	0.0115466
0.3272	-9.29894e-05	0.0114308
0.3273	-9.17665e-05	0.0113185
0.3274	-9.05578e-05	0.0111923
0.3275	-8.93633e-05	0.011088
0.3276	-8.81828e-05	0.0110078
0.3277	-8.70161e-05	0.0108822
0.3278	-8.58633e-05	0.0108024
0.3279	-8.47242e-05	0.0107059
0.328	-8.35985e-05	0.010596
0.3281	-8.24864e-05	0.0104825
0.3282	-8.13875e-05	0.0103718
0.3283	-8.03018e-05	0.0102656
0.3284	-7.92292e-05	0.0101382
0.3285	-7.81695e-05	0.0100343
0.3286	-7.71227e-05	0.0099668
0.3287	-7.60886e-05	0.00987821
0.3288	-7.50671e-05	0.00977254
0.3289	-7.4058e-05	0.00966099
0.329	-7.30613e-05	0.00955136
0.3291	-7.20768e-05	0.00944631
0.3292	-7.11045e-05	0.00929773
0.3293	-7.01441e-05	0.00924276
0.3294	-6.91957e-05	0.00917011
0.3295	-6.8259e-05	0.00907485
0.3296	-6.73339e-05	0.00896843
0.3297	-6.64203e-05	0.00886087
0.3298	-6.55182e-05	0.00875751
0.3299	-6.46273e-05	0.00864161
0.33	-6.37477e-05	0.0085459
0.3301	-6.28791e-05	0.00847723
0.3302	-6.20214e-05	0.00836255
0.3303	-6.11746e-05	0.00829401
0.3304	-6.03385e-05	0.0082095
0.3305	-5.9513e-05	0.00811208
0.3306	-5.86979e-05	0.00801157
0.3307	-5.78933e-05	0.00791411
0.3308	-5.70989e-05	0.00782156
0.3309	-5.63147e-05	0.00770844
0.331	-5.55405e-05	0.00761813
0.3311	-5.47762e-05	0.00756529
0.3312	-5.40218e-05	0.00749172
0.3313	-5.32771e-05	0.0074013
0.3314	-5.2542e-05	0.0073052
0.3315	-5.18164e-05	0.00721123
0.3316	-5.11002e-05	0.00712249
0.3317	-5.03933e-05	0.00698959
0.3318	-4.96956e-05	0.00695047
0.3319	-4.9007e-05	0.00689462
0.332	-4.83273e-05	0.0068163
0.3321	-4.76565e-05	0.00672681
0.3322	-4.69945e-05	0.00663625
0.3323	-4.63411e-05	0.00654999
0.3324	-4.56964e-05	0.00645214
0.3325	-4.50601e-05	0.00637237
0.3326	-4.44322e-05	0.00632118
0.3327	-4.38125e-05	0.00622476
0.3328	-4.32011e-05	0.0061741
0.3329	-4.25977e-05	0.00610734
0.333	-4.20023e-05	0.00602766
0.3331	-4.14148e-05	0.00594494
0.3332	-4.08351e-05	0.00586537
0.3333	-4.02631e-05	0.00579078
0.3334	-3.96987e-05	0.00569608
0.3335	-3.91419e-05	0.00562315
0.3336	-3.85925e-05	0.00558849
0.3337	-3.80504e-05	0.00553315
0.3338	-3.75156e-05	0.00546088
0.3339	-3.69879e-05	0.00538286
0.334	-3.64673e-05	0.00530692
0.3341	-3.59538e-05	0.00523619
0.3342	-3.54471e-05	0.00512207
0.3343	-3.49473e-05	0.00509954
0.3344	-3.44542e-05	0.00506191
0.3345	-3.39677e-05	0.00500185
0.3346	-3.34878e-05	0.00493043
0.3347	-3.30144e-05	0.00485773
0.3348	-3.25475e-05	0.00478921
0.3349	-3.20868e-05	0.00470986
0.335	-3.16324e-05	0.00464628
0.3351	-3.11842e-05	0.00461284
0.3352	-3.07421e-05	0.00453447
0.3353	-3.0306e-05	0.0045014
0.3354	-2.98759e-05	0.00445202
0.3355	-2.94516e-05	0.00438961
0.3356	-2.90331e-05	0.00432407
0.3357	-2.86204e-05	0.00426162
0.3358	-2.82132e-05	0.00420409
0.3359	-2.78117e-05	0.00412676
0.336	-2.74157e-05	0.00407005
0.3361	-2.70251e-05	0.0040523
0.3362	-2.66399e-05	0.00401381
0.3363	-2.626e-05	0.00395821
0.3364	-2.58853e-05	0.00389669
0.3365	-2.55157e-05	0.00383712
0.3366	-2.51513e-05	0.00378263
0.3367	-2.47919e-05	0.00368546
0.3368	-2.44375e-05	0.00367758
0.3369	-2.4088e-05	0.00365616
0.337	-2.37433e-05	0.00361228
0.3371	-2.34033e-05	0.00355675
0.3372	-2.30681e-05	0.0034997
0.3373	-2.27375e-05	0.00344662
0.3374	-2.24116e-05	0.00338341
0.3375	-2.20901e-05	0.00333362
0.3376	-2.17732e-05	0.00331569
0.3377	-2.14606e-05	0.00325266
0.3378	-2.11524e-05	0.0032345
0.3379	-2.08485e-05	0.0031999
0.338	-2.05489e-05	0.00315213
0.3381	-2.02534e-05	0.00310113
0.3382	-1.9962e-05	0.00305309
0.3383	-1.96747e-05	0.00300986
0.3384	-1.93915e-05	0.00294709
0.3385	-1.91122e-05	0.00290375
0.3386	-1.88368e-05	0.00290004
0.3387	-1.85653e-05	0.0028755
0.3388	-1.82976e-05	0.00283366
0.3389	-1.80336e-05	0.00278571
0.339	-1.77734e-05	0.00273954
0.3391	-1.75168e-05	0.00269833
0.3392	-1.72638e-05	0.00261509
0.3393	-1.70144e-05	0.00261885
0.3394	-1.67685e-05	0.00261062
0.3395	-1.65261e-05	0.00257988
0.3396	-1.62871e-05	0.00253721
0.3397	-1.60514e-05	0.00249274
0.3398	-1.58191e-05	0.00245205
0.3399	-1.55901e-05	0.00240191
0.34	-1.53643e-05	0.00236284
0.3401	-1.51417e-05	0.00235695
0.3402	-1.49223e-05	0.00230651
0.3403	-1.4706e-05	0.00230037
0.3404	-1.44927e-05	0.00227746
0.3405	-1.42825e-05	0.0022412
0.3406	-1.40752e-05	0.00220157
0.3407	-1.38709e-05	0.00216483
0.3408	-1.36694e-05	0.0021328
0.3409	-1.34709e-05	0.00208154
0.341	-1.32752e-05	0.00204853
0.3411	-1.30822e-05	0.00205581
0.3412	-1.2892e-05	0.0020422
0.3413	-1.27046e-05	0.00201108
0.3414	-1.25197e-05	0.00197366
0.3415	-1.23375e-05	0.00193786
0.3416	-1.2158e-05	0.00190691
0.3417	-1.1981e-05	0.00183462
0.3418	-1.18065e-05	0.00184703
0.3419	-1.16345e-05	0.00184901
0.342	-1.14649e-05	0.00182845
0.3421	-1.12978e-05	0.00179569
0.3422	-1.11331e-05	0.00176087
0.3423	-1.09707e-05	0.00172965
0.3424	-1.08107e-05	0.00168966
0.3425	-1.06529e-05	0.00165843
0.3426	-1.04974e-05	0.00166204
0.3427	-1.03442e-05	0.00162104
0.3428	-1.01931e-05	0.00162392
0.3429	-1.00442e-05	0.00160988
0.343	-9.89748e-06	0.00158237
0.3431	-9.75283e-06	0.0015514
0.3432	-9.61025e-06	0.00152321
0.3433	-9.46974e-06	0.00149965
0.3434	-9.33125e-06	0.00145716
0.3435	-9.19475e-06	0.00143176
0.3436	-9.06021e-06	0.00144732
0.3437	-8.92761e-06	0.00144194
0.3438	-8.79692e-06	0.00141888
0.3439	-8.6681e-06	0.00138937
0.344	-8.54114e-06	0.00136134
0.3441	-8.41603e-06	0.00133806
0.3442	-8.29272e-06	0.00127413
0.3443	-8.17119e-06	0.00129264
0.3444	-8.05141e-06	0.0013023
0.3445	-7.93336e-06	0.00128941
0.3446	-7.81701e-06	0.00126407
0.3447	-7.70234e-06	0.00123643
0.3448	-7.58933e-06	0.00121222
0.3449	-7.47796e-06	0.00117995
0.345	-7.3682e-06	0.00115417
0.3451	-7.26004e-06	0.00116477
0.3452	-7.15345e-06	0.00113094
0.3453	-7.04839e-06	0.00114055
0.3454	-6.94486e-06	0.00113306
0.3455	-6.84282e-06	0.00111199
0.3456	-6.74226e-06	0.00108737
0.3457	-6.64315e-06	0.00106547
0.3458	-6.54549e-06	0.00104813
0.3459	-6.44926e-06	0.00101219
0.346	-6.35442e-06	0.000992196
0.3461	-6.26095e-06	0.00101388
0.3462	-6.16884e-06	0.00101458
0.3463	-6.07806e-06	0.000997459
0.3464	-5.98861e-06	0.000973731
0.3465	-5.90044e-06	0.000951388
0.3466	-5.81358e-06	0.000933697
0.3467	-5.72799e-06	0.000876085
0.3468	-5.64363e-06	0.000898673
0.3469	-5.5605e-06	0.000913993
0.347	-5.47858e-06	0.000906791
0.3471	-5.39784e-06	0.000886899
0.3472	-5.31828e-06	0.000864497
0.3473	-5.23989e-06	0.000845374
0.3474	-5.16264e-06	0.000818922
0.3475	-5.08652e-06	0.000796701
0.3476	-5.01151e-06	0.000812397
0.3477	-4.9376e-06	0.000783931
0.3478	-4.86477e-06	0.000798454
0.3479	-4.79299e-06	0.000795708
0.348	-4.72226e-06	0.000779282
0.3481	-4.65256e-06	0.000759245
0.3482	-4.58388e-06	0.000741881
0.3483	-4.5162e-06	0.00072904
0.3484	-4.44953e-06	0.000697944
0.3485	-4.38383e-06	0.000681673
0.3486	-4.31908e-06	0.000707801
0.3487	-4.25528e-06	0.000712939
0.3488	-4.19241e-06	0.000700117
0.3489	-4.13045e-06	0.000680564
0.349	-4.0694e-06	0.000662301
0.3491	-4.00926e-06	0.000648629
0.3492	-3.95e-06	0.000595771
0.3493	-3.89161e-06	0.000620893
0.3494	-3.83407e-06	0.000640358
0.3495	-3.77737e-06	0.000637333
0.3496	-3.72149e-06	0.000621403
0.3497	-3.66643e-06	0.000602765
0.3498	-3.61219e-06	0.000587277
0.3499	-3.55874e-06	0.000565196
0.35	-3.50608e-06	0.000545127
0.3501	-3.4542e-06	0.000564585
0.3502	-3.40308e-06	0.000540024
0.3503	-3.3527e-06	0.000558059
0.3504	-3.30307e-06	0.000558701
0.3505	-3.25415e-06	0.000545596
0.3506	-3.20596e-06	0.000528834
0.3507	-3.15847e-06	0.000514708
0.3508	-3.11168e-06	0.000505076
0.3509	-3.06559e-06	0.000477545
0.351	-3.02018e-06	0.000463738
0.3511	-2.97543e-06	0.000493066
0.3512	-2.93133e-06	0.000501407
0.3513	-2.88788e-06	0.000491673
0.3514	-2.84507e-06	0.000475096
0.3515	-2.80288e-06	0.000459733
0.3516	-2.76133e-06	0.000448912
0.3517	-2.7204e-06	0.000399652
0.3518	-2.68006e-06	0.00042617
0.3519	-2.64031e-06	0.000448652
0.352	-2.60115e-06	0.000448692
0.3521	-2.56256e-06	0.000435625
0.3522	-2.52453e-06	0.000419666
0.3523	-2.48707e-06	0.000406743
0.3524	-2.45016e-06	0.000387973
0.3525	-2.4138e-06	0.00036902
0.3526	-2.37799e-06	0.000391155
0.3527	-2.3427e-06	0.000369524
0.3528	-2.30793e-06	0.000390093
0.3529	-2.27366e-06	0.000393134
0.353	-2.2399e-06	0.00038236
0.3531	-2.20664e-06	0.000367894
0.3532	-2.17386e-06	0.000356047
0.3533	-2.14157e-06	0.000348681
0.3534	-2.10977e-06	0.000323788
0.3535	-2.07844e-06	0.000311527
0.3536	-2.04756e-06	0.000343151
0.3537	-2.01714e-06	0.000353803
0.3538	-1.98717e-06	0.000346273
0.3539	-1.95763e-06	0.000331802
0.354	-1.92853e-06	0.000318476
0.3541	-1.89987e-06	0.000309655
0.3542	-1.87164e-06	0.000263158
0.3543	-1.84382e-06	0.000290242
0.3544	-1.81641e-06	0.000314927
0.3545	-1.7894e-06	0.000317226
0.3546	-1.76279e-06	0.000306228
0.3547	-1.73657e-06	0.000292164
0.3548	-1.71074e-06	0.00028103
0.3549	-1.6853e-06	0.000264805
0.355	-1.66023e-06	0.000246217
0.3551	-1.63554e-06	0.000270311
0.3552	-1.61122e-06	0.000250853
0.3553	-1.58725e-06	0.000273217
0.3554	-1.56364e-06	0.00027794
0.3555	-1.54037e-06	0.000268797
0.3556	-1.51744e-06	0.000255938
0.3557	-1.49485e-06	0.000245687
0.3558	-1.4726e-06	0.000239909
0.3559	-1.45069e-06	0.000216983
0.356	-1.42911e-06	0.00020561
0.3561	-1.40783e-06	0.000238878
0.3562	-1.38687e-06	0.000251197
0.3563	-1.36622e-06	0.000245238
0.3564	-1.34587e-06	0.000232247
0.3565	-1.32582e-06	0.000220344
0.3566	-1.30609e-06	0.000212915
0.3567	-1.28664e-06	0.000168576
0.3568	-1.26748e-06	0.000195642
0.3569	-1.24861e-06	0.000221943
0.357	-1.23001e-06	0.000225924
0.3571	-1.21168e-06	0.000216425
0.3572	-1.19362e-06	0.000203697
0.3573	-1.17583e-06	0.0001938
0.3574	-1.15831e-06	0.000179566
0.3575	-1.14105e-06	0.000160821
0.3576	-1.12406e-06	0.000186338
0.3577	-1.10731e-06	0.000168526
0.3578	-1.09081e-06	0.000192169
0.3579	-1.07456e-06	0.000198066
0.358	-1.05854e-06	0.000190053
0.3581	-1.04275e-06	0.000178305
0.3582	-1.0272e-06	0.000169161
0.3583	-1.01189e-06	0.000164489
0.3584	-9.96809e-07	0.000143056
0.3585	-9.81953e-07	0.000132101
0.3586	-9.67314e-07	0.00016655
0.3587	-9.5289e-07	0.00018008
0.3588	-9.38676e-07	0.000175243
0.3589	-9.24671e-07	0.00016329
0.359	-9.1087e-07	0.00015237
0.3591	-8.97291e-07	0.000145903
0.3592	-8.83915e-07	0.000103299
0.3593	-8.70735e-07	0.000129923
0.3594	-8.57747e-07	0
0.3595	-8.4495e-07	0
0.3596	-8.32339e-07	0
0.3597	-8.19912e-07	0
0.3598	-8.07671e-07	0
0.3599	-7.95621e-07	0
0.36	-7.83748e-07	0
0.360103	-7.71722e-07	0
0.360206	-7.59876e-07	0
0.360309	-7.48206e-07	0
0.360412	-7.36709e-07	0
0.360515	-7.2538e-07	0
0.360618	-7.14215e-07	0
0.360721	-7.0321e-07	0
0.360823	-6.92375e-07	0
0.360926	-6.81699e-07	0
0.361029	-6.7117e-07	0
0.361132	-6.60782e-07	0
0.361235	-6.50531e-07	0
0.361338	-6.40413e-07	0
0.361441	-6.30425e-07	0
0.361544	-6.20568e-07	0
0.361647	-6.10852e-07	0
0.36175	-6.01255e-07	0
0.361853	-5.91773e-07	0
0.361956	-5.82404e-07	0
0.362059	-5.73144e-07	0
0.362162	-5.63991e-07	0
0.362264	-5.54943e-07	0
0.362367	-5.46011e-07	0
0.36247	-5.37181e-07	0
0.3625	-5.34656e-07	0
0.362642	-5.22686e-07	0
0.362784	-5.10895e-07	0
0.362926	-4.99279e-07	0
0.363068	-4.87833e-07	0
0.36321	-4.76552e-07	0
0.363352	-4.65456e-07	0
0.363494	-4.54531e-07	0
0.363636	-4.43759e-07	0
0.363779	-4.3314e-07	0
0.363921	-4.22668e-07	0
0.364063	-4.12352e-07	0
0.364205	-4.02202e-07	0
0.364347	-3.92192e-07	0
0.364489	-3.82319e-07	0
0.364631	-3.7258e-07	0
0.364773	-3.62973e-07	0
0.364915	-3.53519e-07	0
0.365	-3.47925e-07	0
0.365172	-3.3679e-07	0
0.365343	-3.25837e-07	0
0.365515	-3.1506e-07	0
0.365686	-3.04456e-07	0
0.365858	-2.94046e-07	0
0.36603	-2.83821e-07	0
0.366201	-2.7376e-07	0
0.366373	-2.63859e-07	0
0.366544	-2.5412e-07	0
0.366716	-2.44573e-07	0
0.366887	-2.35178e-07	0
0.367059	-2.25931e-07	0
0.367231	-2.1683e-07	0
0.367402	-2.07893e-07	0
0.3675	-2.02869e-07	0
0.367697	-1.92901e-07	0
0.367894	-1.83113e-07	0
0.368092	-1.73501e-07	0
0.368289	-1.64069e-07	0
0.368486	-1.54848e-07	0
0.368683	-1.45793e-07	0
0.36888	-1.36899e-07	0
0.369077	-1.28178e-07	0
0.369275	-1.19648e-07	0
0.369472	-1.1127e-07	0
0.369669	-1.03041e-07	0
0.369866	-9.49714e-08	0
0.37	-8.95906e-08	0
0.370225	-8.07195e-08	0
0.37045	-7.20277e-08	0
0.370675	-6.35109e-08	0
0.3709	-5.51986e-08	0
0.371125	-4.70744e-08	0
0.37135	-3.9113e-08	0
0.371575	-3.13227e-08	0
0.3718	-2.37301e-08	0
0.372025	-1.62888e-08	0
0.37225	-8.99516e-09	0
0.372475	-1.87681e-09	0
0.3725	-1.09836e-09	0
0.372758	6.8987e-09	0
0.373017	1.46598e-08	0
0.373275	2.22432e-08	0
0.373534	2.95967e-08	0
0.373792	3.6785e-08	0
0.37405	4.38071e-08	0
0.374309	5.06162e-08	0
0.374567	5.72738e-08	0
0.374826	6.37783e-08	0
0.375	6.80572e-08	0
0.375295	7.51267e-08	0
0.375591	8.2019e-08	0
0.375886	8.87103e-08	0
0.376182	9.51938e-08	0
0.376477	1.01517e-07	0
0.376772	1.07627e-07	0
0.377068	1.13574e-07	0
0.377363	1.19365e-07	0
0.3775	1.21982e-07	0
0.377842	1.28341e-07	0
0.378183	1.34523e-07	0
0.378525	1.40473e-07	0
0.378866	1.46241e-07	0
0.379208	1.51809e-07	0
0.379549	1.57189e-07	0
0.379891	1.62408e-07	0
0.38	1.64035e-07	0
0.380398	1.69788e-07	0
0.380795	1.75358e-07	0
0.381193	1.80673e-07	0
0.381591	1.85815e-07	0
0.381988	1.90726e-07	0
0.382386	1.95479e-07	0
0.3825	1.96799e-07	0
0.382967	2.02044e-07	0
0.383435	2.07076e-07	0
0.383902	2.11874e-07	0
0.384369	2.16438e-07	0
0.384837	2.20823e-07	0
0.385	2.22298e-07	0
0.385557	2.27136e-07	0
0.386113	2.31722e-07	0
0.38667	2.3607e-07	0
0.387226	2.40175e-07	0
0.3875	2.42111e-07	0
0.388177	2.46657e-07	0
0.388854	2.50902e-07	0
0.38953	2.54864e-07	0
0.39	2.57477e-07	0
0.390852	2.61869e-07	0
0.391704	2.65892e-07	0
0.3925	2.69364e-07	0
0.393296	2.72543e-07	0
0.39461	2.77234e-07	0
0.395	2.78523e-07	0
0.397312	2.8508e-07	0
0.3975	2.85544e-07	0
0.39961	2.90123e-07	0
0.4	2.9088e-07	0
0.401383	2.93233e-07	0
0.4025	2.94905e-07	0
0.403617	2.96336e-07	0
0.404735	2.97623e-07	0
0.405	2.9791e-07	0
0.406011	2.98869e-07	0
0.407022	2.99728e-07	0
0.4075	3.00122e-07	0
0.408445	3.00772e-07	0
0.40939	3.01351e-07	0
0.41	3.01714e-07	0
0.41061	3.02011e-07	0
0.41122	3.0229e-07	0
0.41183	3.02551e-07	0
0.41244	3.02807e-07	0
0.4125	3.0283e-07	0
0.413363	3.03112e-07	0
0.414226	3.03355e-07	0
0.415	3.03562e-07	0
0.415774	3.03727e-07	0
0.416547	3.03865e-07	0
0.417321	3.0398e-07	0
0.4175	3.04004e-07	0
0.418328	3.0409e-07	0
0.419157	3.04154e-07	0
0.419985	3.0421e-07	0
0.42	3.04211e-07	0
0.420817	3.04234e-07	0
0.421634	3.0424e-07	0
0.422451	3.0424e-07	0
0.4225	3.0424e-07	0
0.423308	3.04215e-07	0
0.424117	3.04176e-07	0
0.424925	3.04133e-07	0
0.425	3.04129e-07	0
0.425802	3.04067e-07	0
0.426605	3.03994e-07	0
0.427407	3.03917e-07	0
0.4275	3.03909e-07	0
0.428298	3.03818e-07	0
0.429096	3.03719e-07	0
0.429894	3.03617e-07	0
0.43	3.03604e-07	0
0.430795	3.0349e-07	0
0.431589	3.03371e-07	0
0.432384	3.0325e-07	0
0.4325	3.03232e-07	0
0.433292	3.03102e-07	0
0.434085	3.02967e-07	0
0.434877	3.02831e-07	0
0.435	3.0281e-07	0
0.435791	3.02666e-07	0
0.436581	3.02519e-07	0
0.437372	3.02371e-07	0
0.4375	3.02347e-07	0
0.43829	3.02194e-07	0
0.439079	3.02037e-07	0
0.439869	3.0188e-07	0
0.44	3.01854e-07	0
0.440789	3.01693e-07	0
0.441578	3.01529e-07	0
0.442367	3.01365e-07	0
0.4425	3.01337e-07	0
0.443289	3.0117e-07	0
0.444077	3.01e-07	0
0.444866	3.00831e-07	0
0.445	3.00802e-07	0
0.445788	3.00629e-07	0
0.446577	3.00456e-07	0
0.447365	3.00282e-07	0
0.4475	3.00252e-07	0
0.448288	3.00076e-07	0
0.449077	2.999e-07	0
0.449865	2.99722e-07	0
0.45	2.99692e-07	0
0.450789	2.99513e-07	0
0.451577	2.99334e-07	0
0.452366	2.99154e-07	0
0.4525	2.99124e-07	0
0.453289	2.98943e-07	0
0.454078	2.98762e-07	0
0.454867	2.9858e-07	0
0.455	2.9855e-07	0
0.45579	2.98367e-07	0
0.456579	2.98184e-07	0
0.457369	2.98001e-07	0
0.4575	2.97971e-07	0
0.45829	2.97787e-07	0
0.45908	2.97603e-07	0
0.45987	2.97419e-07	0
0.46	2.97389e-07	0
0.460791	2.97204e-07	0
0.461581	2.97019e-07	0
0.462372	2.96835e-07	0
0.4625	2.96805e-07	0
0.463291	2.96619e-07	0
0.464083	2.96434e-07	0
0.464874	2.96248e-07	0
0.465	2.96219e-07	0
0.465792	2.96033e-07	0
0.466584	2.95847e-07	0
0.467376	2.95661e-07	0
0.4675	2.95632e-07	0
0.468293	2.95446e-07	0
0.469085	2.9526e-07	0
0.469878	2.95074e-07	0
0.47	2.95045e-07	0
0.470793	2.94859e-07	0
0.471587	2.94672e-07	0
0.47238	2.94486e-07	0
0.4725	2.94458e-07	0
0.473294	2.94271e-07	0
0.474088	2.94085e-07	0
0.474882	2.93898e-07	0
0.475	2.93871e-07	0
0.475795	2.93684e-07	0
0.47659	2.93498e-07	0
0.477384	2.93311e-07	0
0.4775	2.93284e-07	0
0.478296	2.93097e-07	0
0.479091	2.92911e-07	0
0.479887	2.92724e-07	0
0.48	2.92698e-07	0
0.480796	2.92511e-07	0
0.481593	2.92325e-07	0
0.482389	2.92138e-07	0
0.4825	2.92113e-07	0
0.483297	2.91926e-07	0
0.484094	2.9174e-07	0
0.484891	2.91553e-07	0
0.485	2.91528e-07	0
0.485798	2.91341e-07	0
0.486596	2.91155e-07	0
0.487394	2.90969e-07	0
0.4875	2.90944e-07	0
0.488299	2.90758e-07	0
0.489097	2.90572e-07	0
0.489896	2.90386e-07	0
0.49	2.90361e-07	0
0.490799	2.90175e-07	0
0.491599	2.89989e-07	0
0.492398	2.89803e-07	0
0.4925	2.8978e-07	0
0.4933	2.89594e-07	0
0.494101	2.89408e-07	0
0.494901	2.89222e-07	0
0.495	2.89199e-07	0
0.495801	2.89013e-07	0
0.496602	2.88827e-07	0
0.497403	2.88642e-07	0
0.4975	2.88619e-07	0
0.498302	2.88433e-07	0
0.499104	2.88248e-07	0
0.499906	2.88062e-07	0
0.5	2.88041e-07	0
0.500364	2.87936e-07	0.348823
0.500464	2.87913e-07	-4.29964
0.500564	2.8788e-07	1.72812
0.500664	2.87777e-07	1.54776
0.500764	2.87428e-07	0.590865
0.500864	2.86523e-07	-0.0939423
0.500964	2.85002e-07	-0.371371
0.501064	2.84097e-07	-0.348128
0.501164	2.87501e-07	-0.185653
0.501264	3.01448e-07	-0.0159825
0.501364	3.33679e-07	0.0906149
0.501464	3.9229e-07	0.121754
0.501564	4.85227e-07	0.100621
0.501664	6.20393e-07	0.0609278
0.501764	8.0604e-07	0.0290298
0.501864	1.05097e-06	0.0167406
0.501964	1.36448e-06	0.0228417
0.502064	1.75601e-06	0.0391719
0.502164	2.23486e-06	0.0569281
0.502264	2.8098e-06	0.0704814
0.502364	3.48888e-06	0.0782871
0.502464	4.27937e-06	0.0817536
0.5025	4.5951e-06	0.0833914
0.5026	5.54746e-06	0.0856434
0.5027	6.62527e-06	0.0847477
0.5028	7.83323e-06	0.0893311
0.5029	9.17535e-06	0.0951907
0.503	1.06549e-05	0.101085
0.5031	1.22747e-05	0.106471
0.5032	1.40365e-05	0.111194
0.5033	1.59419e-05	0.11537
0.5034	1.79916e-05	0.119231
0.5035	2.0186e-05	0.122965
0.5036	2.25248e-05	0.126772
0.5037	2.50076e-05	0.130619
0.5038	2.76333e-05	0.134457
0.5039	3.04007e-05	0.138233
0.504	3.3308e-05	0.141903
0.5041	3.63534e-05	0.145452
0.5042	3.95347e-05	0.148886
0.5043	4.28497e-05	0.152198
0.5044	4.62956e-05	0.155476
0.5045	4.98698e-05	0.158682
0.5046	5.35696e-05	0.161812
0.5047	5.73918e-05	0.164871
0.5048	6.13335e-05	0.167862
0.5049	6.53915e-05	0.170787
0.505	6.95626e-05	0.173644
0.5051	7.38436e-05	0.176422
0.5052	7.82312e-05	0.179147
0.5053	8.27221e-05	0.181836
0.5054	8.7313e-05	0.184451
0.5055	9.20007e-05	0.186998
0.5056	9.67817e-05	0.189485
0.5057	0.000101653	0.191918
0.5058	0.000106611	0.1943
0.5059	0.000111653	0.196631
0.506	0.000116775	0.198886
0.5061	0.000121974	0.201139
0.5062	0.000127248	0.203335
0.5063	0.000132592	0.205469
0.5064	0.000138005	0.207551
0.5065	0.000143483	0.209586
0.5066	0.000149022	0.211579
0.5067	0.000154621	0.213532
0.5068	0.000160277	0.215419
0.5069	0.000165986	0.21731
0.507	0.000171746	0.219155
0.5071	0.000177555	0.220948
0.5072	0.000183409	0.222696
0.5073	0.000189306	0.224405
0.5074	0.000195244	0.226079
0.5075	0.000201221	0.22772
0.5076	0.000207233	0.229312
0.5077	0.000213279	0.230842
0.5078	0.000219356	0.232102
0.5079	0.000225463	0.233274
0.508	0.000231597	0.234419
0.5081	0.000237755	0.235561
0.5082	0.000243937	0.236708
0.5083	0.00025014	0.237857
0.5084	0.000256361	0.238962
0.5085	0.000262599	0.239847
0.5086	0.000268851	0.240295
0.5087	0.000275111	0.239897
0.5088	0.000281375	0.238381
0.5089	0.000287637	0.235701
0.509	0.000293887	0.232035
0.5091	0.000300118	0.2277
0.5092	0.00030632	0.22303
0.5093	0.000312481	0.218255
0.5094	0.000318592	0.213584
0.5095	0.000324641	0.209012
0.5096	0.000330617	0.204517
0.5097	0.00033651	0.200076
0.5098	0.00034231	0.195679
0.5099	0.000348007	0.191331
0.51	0.000353592	0.18705
0.5101	0.000359058	0.18284
0.5102	0.000364398	0.178737
0.5103	0.000369603	0.174765
0.5104	0.00037467	0.170884
0.5105	0.000379593	0.167091
0.5106	0.000384367	0.163388
0.5107	0.000388989	0.159775
0.5108	0.000393457	0.156251
0.5109	0.000397768	0.152814
0.511	0.00040192	0.149437
0.5111	0.000405912	0.146189
0.5112	0.000409744	0.143015
0.5113	0.000413416	0.139907
0.5114	0.000416928	0.136868
0.5115	0.00042028	0.133901
0.5116	0.000423473	0.131009
0.5117	0.000426509	0.128188
0.5118	0.000429389	0.125413
0.5119	0.000432115	0.122746
0.512	0.000434689	0.12014
0.5121	0.000437113	0.117584
0.5122	0.000439389	0.11508
0.5123	0.00044152	0.112634
0.5124	0.000443509	0.110247
0.5125	0.000445358	0.107919
0.5126	0.000447069	0.105633
0.5127	0.000448646	0.10341
0.5128	0.000450091	0.101265
0.5129	0.000451408	0.0991561
0.513	0.000452599	0.0970847
0.5131	0.000453667	0.0950568
0.5132	0.000454615	0.0930761
0.5133	0.000455446	0.0911435
0.5134	0.000456163	0.0892578
0.5135	0.00045677	0.0873905
0.5136	0.000457268	0.0856118
0.5137	0.00045766	0.0838671
0.5138	0.000457951	0.0821491
0.5139	0.000458142	0.080463
0.514	0.000458236	0.0788138
0.5141	0.000458236	0.0772038
0.5142	0.000458144	0.0756327
0.5143	0.000457965	0.0740748
0.5144	0.000457699	0.0725929
0.5145	0.00045735	0.0711424
0.5146	0.00045692	0.0697116
0.5147	0.000456411	0.0683053
0.5148	0.000455827	0.0669287
0.5149	0.00045517	0.0655845
0.515	0.000454441	0.0642727
0.5151	0.000453644	0.0629782
0.5152	0.00045278	0.0617212
0.5153	0.000451851	0.0605189
0.5154	0.000450861	0.0593302
0.5155	0.000449811	0.0581565
0.5156	0.000448702	0.0570042
0.5157	0.000447538	0.0558779
0.5158	0.00044632	0.0547791
0.5159	0.00044505	0.053707
0.516	0.000443729	0.0526341
0.5161	0.00044236	0.0516301
0.5162	0.000440945	0.0506422
0.5163	0.000439485	0.049663
0.5164	0.000437982	0.0486981
0.5165	0.000436437	0.0477531
0.5166	0.000434853	0.0468305
0.5167	0.000433231	0.0459308
0.5168	0.000431572	0.0450289
0.5169	0.000429877	0.0441862
0.517	0.000428149	0.043361
0.5171	0.000426389	0.042541
0.5172	0.000424598	0.0417311
0.5173	0.000422777	0.0409369
0.5174	0.000420928	0.0401614
0.5175	0.000419052	0.0394052
0.5176	0.00041715	0.0386539
0.5177	0.000415224	0.0379263
0.5178	0.000413274	0.037242
0.5179	0.000411303	0.0365594
0.518	0.00040931	0.03588
0.5181	0.000407297	0.0352106
0.5182	0.000405265	0.034556
0.5183	0.000403216	0.0339181
0.5184	0.000401149	0.0332962
0.5185	0.000399066	0.0326635
0.5186	0.000396969	0.0320889
0.5187	0.000394857	0.0315212
0.5188	0.000392732	0.0309525
0.5189	0.000390595	0.0303887
0.519	0.000388446	0.0298355
0.5191	0.000386286	0.0292959
0.5192	0.000384117	0.0287702
0.5193	0.000381938	0.0282344
0.5194	0.000379751	0.0277483
0.5195	0.000377556	0.0272724
0.5196	0.000375354	0.0267939
0.5197	0.000373145	0.0263176
0.5198	0.000370932	0.0258494
0.5199	0.000368713	0.0253924
0.52	0.000366489	0.0249476
0.5201	0.000364262	0.024501
0.5202	0.000362031	0.02407
0.5203	0.000359798	0.0236765
0.5204	0.000357563	0.0232781
0.5205	0.000355326	0.0228766
0.5206	0.000353088	0.0224787
0.5207	0.000350849	0.0220895
0.5208	0.00034861	0.0217109
0.5209	0.000346372	0.0213425
0.521	0.000344134	0.0209579
0.5211	0.000341898	0.0206252
0.5212	0.000339663	0.0202943
0.5213	0.00033743	0.0199572
0.5214	0.0003352	0.0196199
0.5215	0.000332973	0.019288
0.5216	0.000330748	0.0189647
0.5217	0.000328528	0.0186506
0.5218	0.000326311	0.018322
0.5219	0.000324098	0.0180371
0.522	0.00032189	0.0177591
0.5221	0.000319687	0.0174741
0.5222	0.000317489	0.0171869
0.5223	0.000315296	0.0169034
0.5224	0.000313109	0.0166271
0.5225	0.000310928	0.0163589
0.5226	0.000308753	0.0160855
0.5227	0.000306585	0.0158227
0.5228	0.000304423	0.0155944
0.5229	0.000302269	0.0153578
0.523	0.000300121	0.0151143
0.5231	0.000297981	0.014871
0.5232	0.000295849	0.0146328
0.5233	0.000293724	0.0144019
0.5234	0.000291607	0.0141781
0.5235	0.000289498	0.0139351
0.5236	0.000287398	0.0137401
0.5237	0.000285306	0.0135445
0.5238	0.000283223	0.0133399
0.5239	0.000281148	0.0131319
0.524	0.000279083	0.0129266
0.5241	0.000277026	0.0127271
0.5242	0.000274979	0.012534
0.5243	0.000272941	0.0123243
0.5244	0.000270912	0.0121544
0.5245	0.000268893	0.0119899
0.5246	0.000266884	0.011816
0.5247	0.000264885	0.0116374
0.5248	0.000262895	0.0114601
0.5249	0.000260915	0.0112877
0.525	0.000258945	0.011121
0.5251	0.000256986	0.0109476
0.5252	0.000255037	0.0107812
0.5253	0.000253097	0.0106481
0.5254	0.000251169	0.0105048
0.5255	0.00024925	0.0103526
0.5256	0.000247342	0.0101985
0.5257	0.000245445	0.0100477
0.5258	0.000243558	0.0099022
0.5259	0.000241682	0.00976193
0.526	0.000239817	0.00960094
0.5261	0.000237962	0.0094856
0.5262	0.000236118	0.0093685
0.5263	0.000234284	0.00924067
0.5264	0.000232462	0.0091079
0.5265	0.00023065	0.00897611
0.5266	0.00022885	0.00884852
0.5267	0.00022706	0.00872584
0.5268	0.000225281	0.0085856
0.5269	0.000223512	0.00848238
0.527	0.000221755	0.00838414
0.5271	0.000220009	0.00827512
0.5272	0.000218274	0.00816002
0.5273	0.000216549	0.0080448
0.5274	0.000214836	0.00793304
0.5275	0.000213134	0.00782577
0.5276	0.000211442	0.007711
0.5277	0.000209761	0.00760099
0.5278	0.000208092	0.00752378
0.5279	0.000206433	0.00743534
0.528	0.000204785	0.00733684
0.5281	0.000203149	0.00723529
0.5282	0.000201523	0.00713584
0.5283	0.000199907	0.00704066
0.5284	0.000198303	0.00694967
0.5285	0.00019671	0.00683722
0.5286	0.000195127	0.00676875
0.5287	0.000193555	0.00669809
0.5288	0.000191994	0.00661579
0.5289	0.000190444	0.00652758
0.529	0.000188904	0.00643938
0.5291	0.000187376	0.00635449
0.5292	0.000185857	0.00627364
0.5293	0.00018435	0.00617485
0.5294	0.000182853	0.00611098
0.5295	0.000181366	0.00605227
0.5296	0.000179891	0.00598205
0.5297	0.000178425	0.00590488
0.5298	0.00017697	0.00582675
0.5299	0.000175526	0.0057513
0.53	0.000174092	0.0056796
0.5301	0.000172668	0.00560029
0.5302	0.000171254	0.00552369
0.5303	0.000169851	0.00548001
0.5304	0.000168458	0.00542461
0.5305	0.000167075	0.00535848
0.5306	0.000165703	0.00528862
0.5307	0.00016434	0.00522017
0.5308	0.000162987	0.00515536
0.5309	0.000161645	0.00509414
0.531	0.000160312	0.00501115
0.5311	0.00015899	0.00497089
0.5312	0.000157677	0.00492842
0.5313	0.000156374	0.0048738
0.5314	0.000155081	0.0048127
0.5315	0.000153797	0.00475105
0.5316	0.000152523	0.00469216
0.5317	0.000151259	0.00463681
0.5318	0.000150005	0.00456353
0.5319	0.000148759	0.00452333
0.532	0.000147524	0.00448889
0.5321	0.000146298	0.00444254
0.5322	0.000145081	0.00438868
0.5323	0.000143873	0.00433334
0.5324	0.000142675	0.0042802
0.5325	0.000141486	0.00423038
0.5326	0.000140306	0.00417302
0.5327	0.000139135	0.00411681
0.5328	0.000137974	0.00409392
0.5329	0.000136821	0.00405902
0.533	0.000135677	0.00401299
0.5331	0.000134542	0.00396277
0.5332	0.000133416	0.00391357
0.5333	0.000132299	0.00386763
0.5334	0.000131191	0.00382494
0.5335	0.000130091	0.0037604
0.5336	0.000129	0.00373759
0.5337	0.000127917	0.00371277
0.5338	0.000126843	0.00367552
0.5339	0.000125778	0.00363143
0.534	0.000124721	0.00358644
0.5341	0.000123672	0.00354388
0.5342	0.000122631	0.00350456
0.5343	0.000121599	0.00344751
0.5344	0.000120575	0.00342196
0.5345	0.000119559	0.00340289
0.5346	0.000118552	0.00337171
0.5347	0.000117552	0.00333266
0.5348	0.00011656	0.00329178
0.5349	0.000115577	0.0032528
0.535	0.000114601	0.00321689
0.5351	0.000113633	0.00317357
0.5352	0.000112673	0.00313019
0.5353	0.00011172	0.00312063
0.5354	0.000110775	0.0030989
0.5355	0.000109838	0.00306575
0.5356	0.000108908	0.00302814
0.5357	0.000107986	0.00299128
0.5358	0.000107072	0.00295746
0.5359	0.000106164	0.0029267
0.536	0.000105265	0.00287416
0.5361	0.000104372	0.00286245
0.5362	0.000103487	0.00284907
0.5363	0.000102609	0.00282312
0.5364	0.000101738	0.00279009
0.5365	0.000100874	0.00275592
0.5366	0.000100017	0.00272398
0.5367	9.91673e-05	0.0026951
0.5368	9.83244e-05	0.00264881
0.5369	9.74885e-05	0.00263248
0.537	9.66594e-05	0.00262354
0.5371	9.58371e-05	0.00260238
0.5372	9.50216e-05	0.00257309
0.5373	9.42128e-05	0.00254172
0.5374	9.34106e-05	0.00251204
0.5375	9.2615e-05	0.00248527
0.5376	9.1826e-05	0.00245156
0.5377	9.10435e-05	0.00241622
0.5378	9.02674e-05	0.00241542
0.5379	8.94978e-05	0.00240248
0.538	8.87345e-05	0.00237796
0.5381	8.79776e-05	0.00234877
0.5382	8.72269e-05	0.00232015
0.5383	8.64824e-05	0.00229441
0.5384	8.57441e-05	0.00227159
0.5385	8.50119e-05	0.00222712
0.5386	8.42858e-05	0.00222273
0.5387	8.35657e-05	0.00221704
0.5388	8.28516e-05	0.0021987
0.5389	8.21435e-05	0.00217312
0.539	8.14412e-05	0.00214624
0.5391	8.07449e-05	0.00212146
0.5392	8.00543e-05	0.00209962
0.5393	7.93694e-05	0.00206072
0.5394	7.86903e-05	0.00205045
0.5395	7.80168e-05	0.00204841
0.5396	7.7349e-05	0.0020341
0.5397	7.66868e-05	0.00201147
0.5398	7.60301e-05	0.00198658
0.5399	7.53789e-05	0.00196324
0.54	7.47332e-05	0.00194271
0.5401	7.40928e-05	0.00191553
0.5402	7.34579e-05	0.00188568
0.5403	7.28282e-05	0.00189096
0.5404	7.22039e-05	0.00188408
0.5405	7.15848e-05	0.00186548
0.5406	7.09708e-05	0.00184209
0.5407	7.03621e-05	0.00181913
0.5408	6.97585e-05	0.00179896
0.5409	6.91599e-05	0.00178164
0.541	6.85664e-05	0.00174284
0.5411	6.79779e-05	0.0017434
0.5412	6.73943e-05	0.00174308
0.5413	6.68157e-05	0.00173006
0.5414	6.6242e-05	0.00170969
0.5415	6.56731e-05	0.0016879
0.5416	6.5109e-05	0.00166812
0.5417	6.45496e-05	0.0016512
0.5418	6.3995e-05	0.0016176
0.5419	6.3445e-05	0.00161133
0.542	6.28997e-05	0.00161418
0.5421	6.23591e-05	0.00160474
0.5422	6.1823e-05	0.00158684
0.5423	6.12914e-05	0.00156652
0.5424	6.07644e-05	0.00154765
0.5425	6.02418e-05	0.00153152
0.5426	5.97236e-05	0.00150916
0.5427	5.92098e-05	0.00148293
0.5428	5.87004e-05	0.0014925
0.5429	5.81953e-05	0.00148997
0.543	5.76945e-05	0.00147564
0.5431	5.7198e-05	0.00145639
0.5432	5.67056e-05	0.00143749
0.5433	5.62175e-05	0.00142129
0.5434	5.57335e-05	0.00140789
0.5435	5.52536e-05	0.00137322
0.5436	5.47777e-05	0.00137717
0.5437	5.4306e-05	0.00138073
0.5438	5.38382e-05	0.00137158
0.5439	5.33745e-05	0.00135497
0.544	5.29146e-05	0.00133686
0.5441	5.24587e-05	0.00132067
0.5442	5.20067e-05	0.0013073
0.5443	5.15585e-05	0.00127769
0.5444	5.11142e-05	0.00127401
0.5445	5.06736e-05	0.00128046
0.5446	5.02368e-05	0.00127464
0.5447	4.98037e-05	0.0012602
0.5448	4.93743e-05	0.00124321
0.5449	4.89486e-05	0.00122758
0.545	4.85265e-05	0.00121464
0.5451	4.8108e-05	0.00119585
0.5452	4.76931e-05	0.00117209
0.5453	4.72817e-05	0.00118486
0.5454	4.68739e-05	0.00118557
0.5455	4.64695e-05	0.00117438
0.5456	4.60686e-05	0.00115818
0.5457	4.56711e-05	0.00114223
0.5458	4.5277e-05	0.00112894
0.5459	4.48863e-05	0.00111841
0.546	4.44989e-05	0.00108686
0.5461	4.41149e-05	0.0010932
0.5462	4.37341e-05	0.00109964
0.5463	4.33566e-05	0.00109337
0.5464	4.29823e-05	0.00107957
0.5465	4.26113e-05	0.00106418
0.5466	4.22434e-05	0.00105065
0.5467	4.18786e-05	0.0010399
0.5468	4.1517e-05	0.00101338
0.5469	4.11585e-05	0.0010114
0.547	4.0803e-05	0.00102056
0.5471	4.04506e-05	0.00101749
0.5472	4.01013e-05	0.00100566
0.5473	3.97549e-05	0.000991159
0.5474	3.94115e-05	0.000977937
0.5475	3.9071e-05	0.00096737
0.5476	3.87335e-05	0.000951412
0.5477	3.83988e-05	0.000929283
0.5478	3.80671e-05	0.000944438
0.5479	3.77381e-05	0.000947606
0.548	3.7412e-05	0.000938813
0.5481	3.70887e-05	0.000924909
0.5482	3.67682e-05	0.000911193
0.5483	3.64505e-05	0.000900087
0.5484	3.61354e-05	0.00089172
0.5485	3.58231e-05	0.000862559
0.5486	3.55134e-05	0.000870605
0.5487	3.52065e-05	0.000879235
0.5488	3.49021e-05	0.000875169
0.5489	3.46004e-05	0.000863494
0.549	3.43013e-05	0.000850165
0.5491	3.40047e-05	0.000838648
0.5492	3.37107e-05	0.000829884
0.5493	3.34192e-05	0.000805789
0.5494	3.31302e-05	0.000804946
0.5495	3.28437e-05	0.000816198
0.5496	3.25597e-05	0.000815242
0.5497	3.22781e-05	0.000805419
0.5498	3.1999e-05	0.00079282
0.5499	3.17222e-05	0.00078143
0.55	3.14479e-05	0.000772664
0.5501	3.11759e-05	0.000758911
0.5502	3.09062e-05	0.000737928
0.5503	3.06388e-05	0.000754925
0.5504	3.03738e-05	0.00076
0.5505	3.01111e-05	0.000753052
0.5506	2.98506e-05	0.000740912
0.5507	2.95923e-05	0.0007289
0.5508	2.93363e-05	0.000719462
0.5509	2.90825e-05	0.000712747
0.551	2.88308e-05	0.000685481
0.5511	2.85814e-05	0.000694733
0.5512	2.83341e-05	0.000705065
0.5513	2.80889e-05	0.000702717
0.5514	2.78458e-05	0.000692695
0.5515	2.76049e-05	0.000680956
0.5516	2.7366e-05	0.000670985
0.5517	2.71291e-05	0.000663744
0.5518	2.68944e-05	0.000641632
0.5519	2.66616e-05	0.000641452
0.552	2.64308e-05	0.000654357
0.5521	2.62021e-05	0.000655092
0.5522	2.59753e-05	0.000646844
0.5523	2.57504e-05	0.000635717
0.5524	2.55276e-05	0.000625736
0.5525	2.53066e-05	0.000618354
0.5526	2.50875e-05	0.000606415
0.5527	2.48703e-05	0.000586147
0.5528	2.4655e-05	0.000604581
0.5529	2.44416e-05	0.00061117
0.553	2.423e-05	0.000605678
0.5531	2.40202e-05	0.000594919
0.5532	2.38123e-05	0.00058423
0.5533	2.36061e-05	0.000576082
0.5534	2.34017e-05	0.000570645
0.5535	2.31991e-05	0.000544911
0.5536	2.29982e-05	0.00055499
0.5537	2.27991e-05	0.000566667
0.5538	2.26017e-05	0.000565685
0.5539	2.2406e-05	0.000556966
0.554	2.22119e-05	0.000546468
0.5541	2.20196e-05	0.0005377
0.5542	2.18289e-05	0.000531642
0.5543	2.16399e-05	0.000511191
0.5544	2.14525e-05	0.000511314
0.5545	2.12667e-05	0.000525551
0.5546	2.10825e-05	0.000527658
0.5547	2.08999e-05	0.000520669
0.5548	2.07189e-05	0.000510697
0.5549	2.05395e-05	0.00050181
0.555	2.03616e-05	0.000495502
0.5551	2.01852e-05	0.000485066
0.5552	2.00104e-05	0.000465201
0.5553	1.98371e-05	0.000484784
0.5554	1.96653e-05	0.000492598
0.5555	1.94949e-05	0.000488269
0.5556	1.93261e-05	0.000478599
0.5557	1.91587e-05	0.000468943
0.5558	1.89927e-05	0.000461801
0.5559	1.88282e-05	0.000457361
0.556	1.86651e-05	0.000432916
0.5561	1.85034e-05	0.000443484
0.5562	1.83431e-05	0.000456252
0.5563	1.81842e-05	0.000456385
0.5564	1.80267e-05	0.000448711
0.5565	1.78705e-05	0.000439192
0.5566	1.77157e-05	0.000431363
0.5567	1.75622e-05	0.000426229
0.5568	1.74101e-05	0.000407253
0.5569	1.72592e-05	0.000407293
0.557	1.71097e-05	0.000422644
0.5571	1.69615e-05	0.000425913
0.5572	1.68145e-05	0.000419956
0.5573	1.66688e-05	0.000410899
0.5574	1.65244e-05	0.000402862
0.5575	1.63813e-05	0.000397384
0.5576	1.62393e-05	0.000388278
0.5577	1.60986e-05	0.000368483
0.5578	1.59591e-05	0.000388999
0.5579	1.58208e-05	0.000397833
0.558	1.56837e-05	0.000394459
0.5581	1.55479e-05	0.000385662
0.5582	1.54131e-05	0.000376819
0.5583	1.52796e-05	0.000370461
0.5584	1.51472e-05	0.000366802
0.5585	1.50159e-05	0.000343347
0.5586	1.48858e-05	0.000354361
0.5587	1.47568e-05	0.000367973
0.5588	1.46289e-05	0.000368973
0.5589	1.45022e-05	0.000362123
0.559	1.43765e-05	0.000353383
0.5591	1.42519e-05	0.000346303
0.5592	1.41284e-05	0.000341904
0.5593	1.4006e-05	0.000324035
0.5594	1.38846e-05	0.000324143
0.5595	1.37643e-05	0.000340339
0.5596	1.3645e-05	0.000344492
0.5597	1.35267e-05	0.000339338
0.5598	1.34095e-05	0.000331009
0.5599	1.32933e-05	0.000323655
0.56	1.31781e-05	0.000318845
0.5601	1.30639e-05	0.000310754
0.5602	1.29507e-05	0.000291113
0.5603	1.28384e-05	0.000312338
0.5604	1.27272e-05	0.000321954
0.5605	1.26169e-05	0.000319327
0.5606	1.25075e-05	0.000311224
0.5607	1.23991e-05	0.000303034
0.5608	1.22917e-05	0.000297307
0.5609	1.21851e-05	0.000294271
0.561	1.20795e-05	0.000271711
0.5611	1.19748e-05	0.00028288
0.5612	1.1871e-05	0.000297202
0.5613	1.17681e-05	0.000298939
0.5614	1.16662e-05	0.000292767
0.5615	1.1565e-05	0.000284649
0.5616	1.14648e-05	0.000278157
0.5617	1.13654e-05	0.000274333
0.5618	1.12669e-05	0.000257553
0.5619	1.11693e-05	0.000257315
0.562	1.10724e-05	0.000274265
0.5621	1.09765e-05	0.000279223
0.5622	1.08813e-05	0.000274758
0.5623	1.0787e-05	0.000267013
0.5624	1.06935e-05	0.000260186
0.5625	1.06009e-05	0.000255886
0.5626	1.0509e-05	0.000248755
0.5627	1.04179e-05	0.000228947
0.5628	1.03276e-05	0.000250786
0.5629	1.0238e-05	0.000261094
0.563	1.01493e-05	0.000259103
0.5631	1.00613e-05	0.000251563
0.5632	9.97411e-06	0.000243885
0.5633	9.88766e-06	0.000238646
0.5634	9.80195e-06	0.000236096
0.5635	9.71698e-06	0.000214251
0.5636	9.63274e-06	0.000225545
0.5637	9.54924e-06	0.000240429
0.5638	9.46646e-06	0.000242756
0.5639	9.38441e-06	0.000237128
0.564	9.30306e-06	0.00022951
0.5641	9.22243e-06	0.000223488
0.5642	9.14249e-06	0.000220124
0.5643	9.06322e-06	0.000204211
0.5644	8.98465e-06	0.000203708
0.5645	8.90677e-06	0.000221252
0.5646	8.82956e-06	0.000226847
0.5647	8.75302e-06	0.00022293
0.5648	8.67715e-06	0.000215654
0.5649	8.60193e-06	0.000209251
0.565	8.52737e-06	0.000205362
0.5651	8.45344e-06	0.000199008
0.5652	8.38015e-06	0.000179068
0.5653	8.3075e-06	0.000201382
0.5654	8.23548e-06	0.000212239
0.5655	8.16409e-06	0.000210757
0.5656	8.09332e-06	0.00020367
0.5657	8.02317e-06	0.000196405
0.5658	7.95362e-06	0.000191558
0.5659	7.88467e-06	0.000189399
0.566	7.81631e-06	0.000168223
0.5661	7.74854e-06	0.000179432
0.5662	7.68137e-06	0.000194803
0.5663	7.61478e-06	0.000197646
0.5664	7.54877e-06	0.000192474
0.5665	7.48333e-06	0.000185257
0.5666	7.41847e-06	0.000179604
0.5667	7.35415e-06	0.000176598
0.5668	7.29039e-06	0.000161572
0.5669	7.22718e-06	0.000160488
0.567	7.16453e-06	0.000178582
0.5671	7.10241e-06	0.000184778
0.5672	7.04084e-06	0.000181346
0.5673	6.97981e-06	0.00017445
0.5674	6.91931e-06	0.00016837
0.5675	6.85933e-06	0.000164791
0.5676	6.79985e-06	0.00015921
0.5677	6.74089e-06	0.000138886
0.5678	6.68245e-06	0.000161618
0.5679	6.62452e-06	0.000172979
0.568	6.56709e-06	0.000171943
0.5681	6.51016e-06	0.000165231
0.5682	6.45372e-06	0.000158289
0.5683	6.39778e-06	0.000153744
0.5684	6.34231e-06	0.000151886
0.5685	6.28732e-06	0.000131305
0.5686	6.23281e-06	0.00014233
0.5687	6.17877e-06	0.000158115
0.5688	6.1252e-06	0.000161403
0.5689	6.0721e-06	0.000156614
0.569	6.01946e-06	0.00014972
0.5691	5.96729e-06	0.000144358
0.5692	5.91555e-06	0.000141633
0.5693	5.86426e-06	0.000127439
0.5694	5.81341e-06	0.000125655
0.5695	5.76301e-06	0.000144235
0.5696	5.71304e-06	0.000150971
0.5697	5.66352e-06	0.000147956
0.5698	5.61442e-06	0.000141368
0.5699	5.56575e-06	0.000135538
0.57	5.51751e-06	0.000132194
0.5701	5.46966e-06	0.000127337
0.5702	5.42223e-06	0.000106527
0.5703	5.37522e-06	0.000129612
0.5704	5.32862e-06	0.000141415
0.5705	5.28242e-06	0.000140761
0.5706	5.23663e-06	0.000134359
0.5707	5.19123e-06	0.000127673
0.5708	5.14623e-06	0.000123363
0.5709	5.10161e-06	0.000121739
0.571	5.05737e-06	0.000101661
0.5711	5.01352e-06	0.000112493
0.5712	4.97005e-06	0.000128616
0.5713	4.92696e-06	0.000132271
0.5714	4.88425e-06	0.000127796
0.5715	4.84191e-06	0.000121165
0.5716	4.79994e-06	0.000116035
0.5717	4.75833e-06	0.000113533
0.5718	4.71706e-06	0.000100051
0.5719	4.67616e-06	9.76248e-05
0.572	4.63562e-06	0.000116606
0.5721	4.59543e-06	0.000123794
0.5722	4.55559e-06	0.000121123
0.5723	4.5161e-06	0.000114786
0.5724	4.47695e-06	0.000109154
0.5725	4.43814e-06	0.000105996
0.5726	4.39965e-06	0.000101755
0.5727	4.3615e-06	8.0504e-05
0.5728	4.32368e-06	0.000103867
0.5729	4.2862e-06	0.000116032
0.573	4.24904e-06	0.000115696
0.5731	4.2122e-06	0.000109546
0.5732	4.17569e-06	0.000103068
0.5733	4.13949e-06	9.89446e-05
0.5734	4.1036e-06	9.75074e-05
0.5735	4.06801e-06	7.77983e-05
0.5736	4.03274e-06	8.85505e-05
0.5737	3.99777e-06	0.000104919
0.5738	3.96311e-06	0.000108847
0.5739	3.92876e-06	0.000104617
0.574	3.8947e-06	9.81994e-05
0.5741	3.86094e-06	9.3262e-05
0.5742	3.82747e-06	9.0944e-05
0.5743	3.79427e-06	7.7956e-05
0.5744	3.76137e-06	7.51795e-05
0.5745	3.72876e-06	9.44377e-05
0.5746	3.69643e-06	0.000101942
0.5747	3.66438e-06	9.95301e-05
0.5748	3.63262e-06	9.33943e-05
0.5749	3.60113e-06	8.79319e-05
0.575	3.56992e-06	8.49332e-05
0.5751	3.53896e-06	8.11156e-05
0.5752	3.50827e-06	5.96437e-05
0.5753	3.47785e-06	8.32081e-05
0.5754	3.44769e-06	9.56324e-05
0.5755	3.4178e-06	9.55316e-05
0.5756	3.38817e-06	8.9581e-05
0.5757	3.3588e-06	8.32745e-05
0.5758	3.32969e-06	7.93077e-05
0.5759	3.30082e-06	7.80254e-05
0.576	3.27219e-06	5.87422e-05
0.5761	3.24382e-06	6.91895e-05
0.5762	3.21569e-06	8.58047e-05
0.5763	3.18781e-06	9.00107e-05
0.5764	3.16017e-06	8.60033e-05
0.5765	3.13278e-06	7.9758e-05
0.5766	3.10563e-06	7.49648e-05
0.5767	3.0787e-06	7.27825e-05
0.5768	3.052e-06	6.04422e-05
0.5769	3.02554e-06	5.68975e-05
0.577	2.9993e-06	7.64806e-05
0.5771	2.9733e-06	8.43609e-05
0.5772	2.94752e-06	8.2215e-05
0.5773	2.92197e-06	7.62465e-05
0.5774	2.89665e-06	7.0898e-05
0.5775	2.87154e-06	6.80024e-05
0.5776	2.84663e-06	6.473e-05
0.5777	2.82195e-06	4.27103e-05
0.5778	2.79748e-06	6.64825e-05
0.5779	2.77322e-06	7.91988e-05
0.578	2.74918e-06	7.93391e-05
0.5781	2.72535e-06	7.3564e-05
0.5782	2.70172e-06	6.73866e-05
0.5783	2.67831e-06	6.35291e-05
0.5784	2.65508e-06	6.23572e-05
0.5785	2.63206e-06	4.34473e-05
0.5786	2.60923e-06	5.3584e-05
0.5787	2.58661e-06	7.04102e-05
0.5788	2.56418e-06	7.48578e-05
0.5789	2.54195e-06	7.1041e-05
0.579	2.51992e-06	6.49374e-05
0.5791	2.49808e-06	6.02567e-05
0.5792	2.47642e-06	5.81798e-05
0.5793	2.45494e-06	4.64272e-05
0.5794	2.43365e-06	4.21388e-05
0.5795	2.41255e-06	6.20038e-05
0.5796	2.39163e-06	7.02166e-05
0.5797	2.3709e-06	6.83005e-05
0.5798	2.35035e-06	6.2469e-05
0.5799	2.32998e-06	5.72081e-05
0.58	2.30979e-06	5.43889e-05
0.5801	2.28975e-06	5.16077e-05
0.5802	2.26989e-06	2.9053e-05
0.5803	2.25021e-06	5.30021e-05
0.5804	2.2307e-06	6.59743e-05
0.5805	2.21136e-06	6.63215e-05
0.5806	2.19219e-06	6.06917e-05
0.5807	2.17319e-06	5.46162e-05
0.5808	2.15436e-06	5.08429e-05
0.5809	2.13568e-06	4.97556e-05
0.581	2.11715e-06	3.12756e-05
0.5811	2.09879e-06	4.0913e-05
0.5812	2.08059e-06	5.79628e-05
0.5813	2.06255e-06	6.2668e-05
0.5814	2.04468e-06	5.90334e-05
0.5815	2.02695e-06	5.30448e-05
0.5816	2.00939e-06	4.84435e-05
0.5817	1.99197e-06	4.64378e-05
0.5818	1.97469e-06	3.54175e-05
0.5819	1.95756e-06	3.00249e-05
0.582	1.94059e-06	5.0223e-05
0.5821	1.92376e-06	5.88309e-05
0.5822	1.90709e-06	5.71596e-05
0.5823	1.89056e-06	5.14436e-05
0.5824	1.87418e-06	4.62307e-05
0.5825	1.85794e-06	4.34459e-05
0.582613	1.83969e-06	4.11944e-05
0.582727	1.82162e-06	1.37018e-05
0.58284	1.80374e-06	5.20491e-05
0.582953	1.78603e-06	5.83541e-05
0.583066	1.76851e-06	5.27853e-05
0.58318	1.75115e-06	4.5205e-05
0.583293	1.73397e-06	4.05559e-05
0.583406	1.71695e-06	3.95253e-05
0.583519	1.70009e-06	2.01306e-05
0.583633	1.6834e-06	3.57285e-05
0.583746	1.66687e-06	5.28071e-05
0.583859	1.65051e-06	5.15253e-05
0.583973	1.63432e-06	4.48582e-05
0.584086	1.61828e-06	3.93135e-05
0.584199	1.6024e-06	3.70524e-05
0.584312	1.58666e-06	2.71717e-05
0.584426	1.57108e-06	2.01426e-05
0.584539	1.55566e-06	4.76245e-05
0.584652	1.54039e-06	5.03344e-05
0.584765	1.52528e-06	4.44947e-05
0.584879	1.51031e-06	3.81192e-05
0.584992	1.4955e-06	3.47317e-05
0.585	1.49446e-06	3.48948e-05
0.585126	1.4781e-06	3.37651e-05
0.585253	1.46193e-06	1.0046e-06
0.585379	1.44593e-06	5.62871e-05
0.585505	1.43012e-06	4.58679e-05
0.585631	1.41448e-06	4.04131e-05
0.585758	1.39902e-06	3.30795e-05
0.585884	1.38372e-06	3.14866e-05
0.58601	1.36857e-06	1.83283e-05
0.586137	1.3536e-06	2.16249e-05
0.586263	1.33879e-06	4.9168e-05
0.586389	1.32415e-06	0
0.586516	1.30967e-06	0
0.586642	1.29536e-06	0
0.586768	1.28118e-06	0
0.586894	1.26716e-06	0
0.587021	1.25329e-06	0
0.587147	1.23958e-06	0
0.587273	1.22603e-06	0
0.5874	1.21263e-06	0
0.5875	1.20209e-06	0
0.5876	1.19162e-06	0
0.587701	1.18125e-06	0
0.587801	1.17098e-06	0
0.587902	1.16079e-06	0
0.588002	1.15071e-06	0
0.588102	1.14071e-06	0
0.588203	1.13081e-06	0
0.588303	1.12101e-06	0
0.588403	1.11128e-06	0
0.588504	1.10164e-06	0
0.588604	1.09208e-06	0
0.588705	1.08262e-06	0
0.588805	1.07325e-06	0
0.588905	1.06398e-06	0
0.589006	1.05479e-06	0
0.589106	1.04569e-06	0
0.589207	1.03667e-06	0
0.589307	1.02773e-06	0
0.589407	1.01887e-06	0
0.589508	1.0101e-06	0
0.589608	1.00142e-06	0
0.589708	9.92819e-07	0
0.589809	9.84307e-07	0
0.589909	9.75879e-07	0
0.59	9.68328e-07	0
0.590149	9.5602e-07	0
0.590299	9.43893e-07	0
0.590448	9.31947e-07	0
0.590597	9.20179e-07	0
0.590747	9.08585e-07	0
0.590896	8.97152e-07	0
0.591045	8.8587e-07	0
0.591195	8.74756e-07	0
0.591344	8.6381e-07	0
0.591493	8.53027e-07	0
0.591643	8.42407e-07	0
0.591792	8.3192e-07	0
0.591942	8.21584e-07	0
0.592091	8.11405e-07	0
0.59224	8.01379e-07	0
0.59239	7.91504e-07	0
0.5925	7.84301e-07	0
0.592667	7.73549e-07	0
0.592833	7.62977e-07	0
0.593	7.52584e-07	0
0.593166	7.42367e-07	0
0.593333	7.32323e-07	0
0.593499	7.22412e-07	0
0.593666	7.12669e-07	0
0.593833	7.03091e-07	0
0.593999	6.93676e-07	0
0.594166	6.84421e-07	0
0.594332	6.75287e-07	0
0.594499	6.66308e-07	0
0.594665	6.57482e-07	0
0.594832	6.48807e-07	0
0.594998	6.40279e-07	0
0.595	6.402e-07	0
0.595188	6.30733e-07	0
0.595375	6.21448e-07	0
0.595563	6.12342e-07	0
0.59575	6.03411e-07	0
0.595938	5.94629e-07	0
0.596125	5.85998e-07	0
0.596313	5.77534e-07	0
0.5965	5.69234e-07	0
0.596688	5.6109e-07	0
0.596875	5.53067e-07	0
0.597063	5.45199e-07	0
0.59725	5.37485e-07	0
0.597438	5.2992e-07	0
0.5975	5.27441e-07	0
0.59771	5.19138e-07	0
0.597921	5.11016e-07	0
0.598131	5.03071e-07	0
0.598341	4.953e-07	0
0.598552	4.87653e-07	0
0.598762	4.80175e-07	0
0.598972	4.72861e-07	0
0.599183	4.65705e-07	0
0.599393	4.58664e-07	0
0.599603	4.51778e-07	0
0.599814	4.45045e-07	0
0.6	4.39204e-07	0
0.600186	4.33444e-07	0
0.600373	4.27785e-07	0
0.600559	4.22238e-07	0
0.600746	4.16801e-07	0
0.600932	4.11472e-07	0
0.601118	4.06208e-07	0
0.601305	4.01048e-07	0
0.601491	3.9599e-07	0
0.601677	3.91033e-07	0
0.601864	3.86156e-07	0
0.60205	3.81357e-07	0
0.602237	3.76653e-07	0
0.602423	3.72045e-07	0
0.6025	3.70166e-07	0
0.602764	3.63801e-07	0
0.603027	3.57616e-07	0
0.603291	3.51608e-07	0
0.603555	3.45723e-07	0
0.603818	3.39996e-07	0
0.604082	3.34434e-07	0
0.604345	3.28995e-07	0
0.604609	3.23692e-07	0
0.604873	3.18542e-07	0
0.605	3.16111e-07	0
0.605294	3.10562e-07	0
0.605588	3.05194e-07	0
0.605881	2.99991e-07	0
0.606175	2.94903e-07	0
0.606469	2.89982e-07	0
0.606763	2.85204e-07	0
0.607056	2.80539e-07	0
0.60735	2.76029e-07	0
0.6075	2.73786e-07	0
0.607826	2.68961e-07	0
0.608153	2.64315e-07	0
0.608479	2.59812e-07	0
0.608806	2.55437e-07	0
0.609132	2.51228e-07	0
0.609459	2.47118e-07	0
0.609785	2.43155e-07	0
0.61	2.40636e-07	0
0.610361	2.36458e-07	0
0.610722	2.32457e-07	0
0.611084	2.28577e-07	0
0.611445	2.24839e-07	0
0.611806	2.21237e-07	0
0.612167	2.17743e-07	0
0.6125	2.1466e-07	0
0.612833	2.11633e-07	0
0.613166	2.08731e-07	0
0.613499	2.05917e-07	0
0.613832	2.03182e-07	0
0.614164	2.00563e-07	0
0.614497	1.97989e-07	0
0.61483	1.95522e-07	0
0.615	1.94306e-07	0
0.615437	1.912e-07	0
0.615875	1.88265e-07	0
0.616312	1.85414e-07	0
0.61675	1.82717e-07	0
0.617187	1.80101e-07	0
0.6175	1.78331e-07	0
0.617976	1.75681e-07	0
0.618452	1.73184e-07	0
0.618928	1.70778e-07	0
0.619404	1.68492e-07	0
0.61988	1.66312e-07	0
0.62	1.65789e-07	0
0.620518	1.63526e-07	0
0.621035	1.614e-07	0
0.621553	1.59376e-07	0
0.62207	1.57437e-07	0
0.6225	1.55929e-07	0
0.62293	1.54439e-07	0
0.623359	1.53052e-07	0
0.623789	1.51679e-07	0
0.624218	1.50403e-07	0
0.624648	1.49139e-07	0
0.625	1.48178e-07	0
0.625593	1.46573e-07	0
0.626186	1.45071e-07	0
0.62678	1.43668e-07	0
0.627373	1.42325e-07	0
0.6275	1.4206e-07	0
0.628131	1.40713e-07	0
0.628762	1.39454e-07	0
0.629393	1.38281e-07	0
0.63	1.37224e-07	0
0.630607	1.36192e-07	0
0.631214	1.3523e-07	0
0.631822	1.34337e-07	0
0.632429	1.33485e-07	0
0.6325	1.33395e-07	0
0.633195	1.32464e-07	0
0.633889	1.31595e-07	0
0.634584	1.30787e-07	0
0.635	1.30349e-07	0
0.63572	1.2958e-07	0
0.63644	1.28862e-07	0
0.63716	1.28195e-07	0
0.6375	1.27917e-07	0
0.638244	1.2728e-07	0
0.638988	1.26686e-07	0
0.639731	1.26134e-07	0
0.64	1.25964e-07	0
0.640764	1.25437e-07	0
0.641528	1.24945e-07	0
0.642293	1.24488e-07	0
0.6425	1.24386e-07	0
0.643281	1.23949e-07	0
0.644063	1.2354e-07	0
0.644844	1.2316e-07	0
0.645	1.23101e-07	0
0.645796	1.22737e-07	0
0.646591	1.22395e-07	0
0.647387	1.22078e-07	0
0.6475	1.22045e-07	0
0.648308	1.2174e-07	0
0.649115	1.21452e-07	0
0.649923	1.21185e-07	0
0.65	1.21168e-07	0
0.650817	1.20909e-07	0
0.651635	1.20665e-07	0
0.652452	1.20439e-07	0
0.6525	1.20431e-07	0
0.653326	1.20209e-07	0
0.654151	1.19999e-07	0
0.654977	1.19805e-07	0
0.655	1.19803e-07	0
0.655833	1.19611e-07	0
0.656666	1.19428e-07	0
0.657499	1.1926e-07	0
0.6575	1.1926e-07	0
0.657842	1.19171e-07	0
0.658681	1.19008e-07	0
0.65952	1.18855e-07	0
0.66	1.18789e-07	0
0.660843	1.1864e-07	0
0.661686	1.18496e-07	0
0.6625	1.18366e-07	0
0.663314	1.18234e-07	0
0.664129	1.18106e-07	0
0.664943	1.17989e-07	0
0.665	1.17986e-07	0
0.665849	1.17863e-07	0
0.666698	1.17744e-07	0
0.6675	1.17637e-07	0
0.668302	1.17526e-07	0
0.669103	1.17417e-07	0
0.669905	1.17318e-07	0
0.67	1.17316e-07	0
0.670854	1.17209e-07	0
0.671708	1.17105e-07	0
0.6725	1.17012e-07	0
0.673292	1.16913e-07	0
0.674084	1.16817e-07	0
0.674875	1.16729e-07	0
0.675	1.16727e-07	0
0.675858	1.1663e-07	0
0.676716	1.16535e-07	0
0.6775	1.16451e-07	0
0.678284	1.1636e-07	0
0.679069	1.16271e-07	0
0.679853	1.16191e-07	0
0.68	1.16188e-07	0
0.680861	1.16098e-07	0
0.681722	1.16009e-07	0
0.6825	1.15931e-07	0
0.683278	1.15844e-07	0
0.684056	1.1576e-07	0
0.684835	1.15685e-07	0
0.685	1.15682e-07	0
0.685863	1.15596e-07	0
0.686727	1.15511e-07	0
0.6875	1.15436e-07	0
0.688273	1.15352e-07	0
0.689046	1.15271e-07	0
0.689819	1.152e-07	0
0.69	1.15197e-07	0
0.690866	1.15113e-07	0
0.691731	1.1503e-07	0
0.6925	1.14958e-07	0
0.693269	1.14876e-07	0
0.694037	1.14797e-07	0
0.694806	1.14728e-07	0
0.695	1.14725e-07	0
0.695868	1.14643e-07	0
0.696736	1.14561e-07	0
0.6975	1.1449e-07	0
0.698264	1.1441e-07	0
0.699029	1.14333e-07	0
0.699793	1.14265e-07	0
0.7	1.14262e-07	0
0.70087	1.14181e-07	0
0.701739	1.141e-07	0
0.7025	1.1403e-07	0
0.703261	1.13951e-07	0
0.704021	1.13875e-07	0
0.704782	1.13809e-07	0
0.705	1.13805e-07	0
0.705872	1.13725e-07	0
0.706743	1.13645e-07	0
0.7075	1.13576e-07	0
0.708257	1.13498e-07	0
0.709014	1.13422e-07	0
0.70977	1.13357e-07	0
0.71	1.13353e-07	0
0.710873	1.13273e-07	0
0.711747	1.13194e-07	0
0.7125	1.13126e-07	0
0.713253	1.13048e-07	0
0.714006	1.12973e-07	0
0.714759	1.1291e-07	0
0.715	1.12905e-07	0
0.715875	1.12825e-07	0
0.716751	1.12746e-07	0
0.7175	1.12679e-07	0
0.718249	1.12601e-07	0
0.718999	1.12528e-07	0
0.719748	1.12465e-07	0
0.72	1.12459e-07	0
0.720877	1.1238e-07	0
0.721754	1.12302e-07	0
0.7225	1.12235e-07	0
0.723246	1.12158e-07	0
0.723992	1.12085e-07	0
0.724737	1.12023e-07	0
0.725	1.12017e-07	0
0.725879	1.11938e-07	0
0.726758	1.11859e-07	0
0.7275	1.11794e-07	0
0.728242	1.11717e-07	0
0.728984	1.11644e-07	0
0.729727	1.11584e-07	0
0.73	1.11576e-07	0
0.730881	1.11498e-07	0
0.731761	1.1142e-07	0
0.7325	1.11355e-07	0
0.733239	1.11278e-07	0
0.733977	1.11206e-07	0
0.734716	1.11146e-07	0
0.735	1.11138e-07	0
0.735883	1.1106e-07	0
0.736765	1.10982e-07	0
0.7375	1.10918e-07	0
0.738235	1.10841e-07	0
0.73897	1.1077e-07	0
0.739705	1.10711e-07	0
0.74	1.10702e-07	0
0.740884	1.10624e-07	0
0.741769	1.10547e-07	0
0.7425	1.10483e-07	0
0.743231	1.10407e-07	0
0.743963	1.10336e-07	0
0.744694	1.10279e-07	0
0.745	1.10269e-07	0
0.745886	1.10191e-07	0
0.746772	1.10113e-07	0
0.7475	1.1005e-07	0
0.748228	1.09974e-07	0
0.748956	1.09904e-07	0
0.749683	1.09848e-07	0
0.75	1.09837e-07	0
0.750888	1.09759e-07	0
0.751776	1.09682e-07	0
0.7525	1.09619e-07	0
0.753224	1.09543e-07	0
0.753948	1.09474e-07	0
0.754672	1.09419e-07	0
0.755	1.09407e-07	0
0.75589	1.0933e-07	0
0.756779	1.09252e-07	0
0.7575	1.0919e-07	0
0.758221	1.09115e-07	0
0.758941	1.09047e-07	0
0.759662	1.08992e-07	0
0.76	1.08979e-07	0
0.760892	1.08902e-07	0
0.761783	1.08825e-07	0
0.7625	1.08763e-07	0
0.763217	1.08688e-07	0
0.763934	1.08621e-07	0
0.764651	1.08567e-07	0
0.765	1.08554e-07	0
0.765893	1.08476e-07	0
0.766787	1.08399e-07	0
0.7675	1.08338e-07	0
0.768213	1.08264e-07	0
0.768927	1.08197e-07	0
0.76964	1.08144e-07	0
0.77	1.0813e-07	0
0.770895	1.08053e-07	0
0.77179	1.07976e-07	0
0.7725	1.07915e-07	0
0.77321	1.07841e-07	0
0.773919	1.07775e-07	0
0.774629	1.07723e-07	0
0.775	1.07708e-07	0
0.775897	1.07631e-07	0
0.776794	1.07554e-07	0
0.7775	1.07494e-07	0
0.778206	1.0742e-07	0
0.778912	1.07355e-07	0
0.779618	1.07304e-07	0
0.78	1.07287e-07	0
0.780899	1.07211e-07	0
0.781798	1.07134e-07	0
0.7825	1.07075e-07	0
0.783202	1.07001e-07	0
0.783905	1.06936e-07	0
0.784607	1.06887e-07	0
0.785	1.06869e-07	0
0.785901	1.06793e-07	0
0.786801	1.06716e-07	0
0.7875	1.06657e-07	0
0.788199	1.06584e-07	0
0.788897	1.0652e-07	0
0.789596	1.06472e-07	0
0.79	1.06453e-07	0
0.790903	1.06376e-07	0
0.791805	1.063e-07	0
0.7925	1.06242e-07	0
0.793195	1.06169e-07	0
0.79389	1.06105e-07	0
0.794585	1.06058e-07	0
0.795	1.06038e-07	0
0.795904	1.05962e-07	0
0.796809	1.05886e-07	0
0.7975	1.05828e-07	0
0.798191	1.05755e-07	0
0.798883	1.05693e-07	0
0.799574	1.05647e-07	0
0.8	1.05625e-07	0
0.800906	1.05549e-07	0
0.801812	1.05473e-07	0
0.8025	1.05416e-07	0
0.803188	1.05344e-07	0
0.803875	1.05282e-07	0
0.804563	1.05237e-07	0
0.805	1.05214e-07	0
0.805908	1.05138e-07	0
0.806816	1.05063e-07	0
0.8075	1.05006e-07	0
0.808184	1.04934e-07	0
0.808868	1.04873e-07	0
0.809552	1.04829e-07	0
0.81	1.04805e-07	0
0.81091	1.04729e-07	0
0.81182	1.04654e-07	0
0.8125	1.04598e-07	0
0.81318	1.04526e-07	0
0.81386	1.04466e-07	0
0.814541	1.04423e-07	0
0.815	1.04397e-07	0
0.815912	1.04322e-07	0
0.816823	1.04247e-07	0
0.8175	1.04191e-07	0
0.818177	1.04119e-07	0
0.818853	1.0406e-07	0
0.81953	1.04018e-07	0
0.82	1.03992e-07	0
0.820914	1.03916e-07	0
0.821827	1.03841e-07	0
0.8225	1.03786e-07	0
0.823173	1.03715e-07	0
0.823846	1.03656e-07	0
0.824518	1.03616e-07	0
0.825	1.03587e-07	0
0.825915	1.03512e-07	0
0.826831	1.03437e-07	0
0.8275	1.03383e-07	0
0.828169	1.03312e-07	0
0.828838	1.03254e-07	0
0.829507	1.03215e-07	0
0.83	1.03185e-07	0
0.830917	1.0311e-07	0
0.831835	1.03035e-07	0
0.8325	1.02981e-07	0
0.833165	1.02911e-07	0
0.833831	1.02854e-07	0
0.834496	1.02816e-07	0
0.835	1.02785e-07	0
0.835919	1.0271e-07	0
0.836838	1.02635e-07	0
0.8375	1.02582e-07	0
0.838162	1.02511e-07	0
0.838823	1.02456e-07	0
0.839485	1.02418e-07	0
0.84	1.02386e-07	0
0.840921	1.02311e-07	0
0.841842	1.02237e-07	0
0.8425	1.02184e-07	0
0.843158	1.02114e-07	0
0.843816	1.02059e-07	0
0.844474	1.02023e-07	0
0.845	1.01989e-07	0
0.845923	1.01914e-07	0
0.846846	1.0184e-07	0
0.8475	1.01787e-07	0
0.848154	1.01717e-07	0
0.848808	1.01664e-07	0
0.849462	1.01629e-07	0
0.85	1.01593e-07	0
0.850925	1.01519e-07	0
0.85185	1.01444e-07	0
0.8525	1.01392e-07	0
0.85315	1.01323e-07	0
0.853801	1.0127e-07	0
0.854451	1.01237e-07	0
0.855	1.01199e-07	0
0.855927	1.01125e-07	0
0.856853	1.01051e-07	0
0.8575	1.00999e-07	0
0.858147	1.0093e-07	0
0.858793	1.00878e-07	0
0.85944	1.00846e-07	0
0.86	1.00807e-07	0
0.860929	1.00733e-07	0
0.861857	1.00659e-07	0
0.8625	1.00608e-07	0
0.863143	1.00539e-07	0
0.863786	1.00488e-07	0
0.864429	1.00457e-07	0
0.865	1.00416e-07	0
0.86593	1.00342e-07	0
0.866861	1.00269e-07	0
0.8675	1.00218e-07	0
0.868139	1.0015e-07	0
0.868778	1.001e-07	0
0.869417	1.0007e-07	0
0.87	1.00027e-07	0
0.870932	9.99534e-08	0
0.871865	9.98798e-08	0
0.8725	9.98298e-08	0
0.873135	9.97617e-08	0
0.873771	9.97127e-08	0
0.874406	9.96838e-08	0
0.875	9.96397e-08	0
0.875934	9.95661e-08	0
0.876868	9.94926e-08	0
0.8775	9.94432e-08	0
0.878132	9.93754e-08	0
0.878763	9.93274e-08	0
0.879395	9.92997e-08	0
0.88	9.92538e-08	0
0.880936	9.91804e-08	0
0.881872	9.91071e-08	0
0.8825	9.90581e-08	0
0.883128	9.89907e-08	0
0.883755	9.89436e-08	0
0.884383	9.89172e-08	0
0.885	9.88695e-08	0
0.885938	9.87962e-08	0
0.886876	9.87231e-08	0
0.8875	9.86746e-08	0
0.888439	9.86014e-08	0
0.889379	9.85282e-08	0
0.89	9.84797e-08	0
0.890941	9.84064e-08	0
0.891881	9.8333e-08	0
0.8925	9.82847e-08	0
0.893441	9.82112e-08	0
0.894383	9.81376e-08	0
0.895	9.80895e-08	0
0.895942	9.80159e-08	0
0.896885	9.79422e-08	0
0.8975	9.78942e-08	0
0.898443	9.78205e-08	0
0.899386	9.77469e-08	0
0.9	9.7699e-08	0
0.900944	9.76253e-08	0
0.901888	9.75516e-08	0
0.9025	9.75039e-08	0
0.903445	9.74301e-08	0
0.90439	9.73565e-08	0
0.905	9.73089e-08	0
0.905946	9.72352e-08	0
0.906892	9.71616e-08	0
0.9075	9.71142e-08	0
0.908447	9.70406e-08	0
0.909394	9.69669e-08	0
0.91	9.69198e-08	0
0.910948	9.68462e-08	0
0.911896	9.67725e-08	0
0.9125	9.67257e-08	0
0.913449	9.66521e-08	0
0.914398	9.65785e-08	0
0.915	9.65318e-08	0
0.91595	9.64583e-08	0
0.916899	9.63847e-08	0
0.9175	9.63383e-08	0
0.918451	9.62648e-08	0
0.919401	9.61913e-08	0
0.92	9.61451e-08	0
0.920952	9.60717e-08	0
0.921903	9.59983e-08	0
0.9225	9.59523e-08	0
0.923453	9.58789e-08	0
0.924405	9.58056e-08	0
0.925	9.57599e-08	0
0.925954	9.56865e-08	0
0.926907	9.56133e-08	0
0.9275	9.55678e-08	0
0.928454	9.54945e-08	0
0.929409	9.54213e-08	0
0.93	9.5376e-08	0
0.930955	9.53028e-08	0
0.931911	9.52297e-08	0
0.9325	9.51847e-08	0
0.933456	9.51115e-08	0
0.934413	9.50385e-08	0
0.935	9.49937e-08	0
0.935957	9.49206e-08	0
0.936915	9.48476e-08	0
0.9375	9.48031e-08	0
0.938458	9.47301e-08	0
0.939417	9.46571e-08	0
0.94	9.46128e-08	0
0.940959	9.45399e-08	0
0.941919	9.4467e-08	0
0.9425	9.44229e-08	0
0.94346	9.43501e-08	0
0.94442	9.42773e-08	0
0.945	9.42335e-08	0
0.945961	9.41607e-08	0
0.946922	9.4088e-08	0
0.9475	9.40443e-08	0
0.948462	9.39716e-08	0
0.949424	9.3899e-08	0
0.95	9.38556e-08	0
0.950963	9.3783e-08	0
0.951926	9.37104e-08	0
0.9525	9.36672e-08	0
0.953464	9.35947e-08	0
0.954428	9.35222e-08	0
0.955	9.34793e-08	0
0.955965	9.34068e-08	0
0.95693	9.33344e-08	0
0.9575	9.32917e-08	0
0.958466	9.32192e-08	0
0.959432	9.31469e-08	0
0.96	9.31044e-08	0
0.960967	9.30321e-08	0
0.961934	9.29598e-08	0
0.9625	9.29176e-08	0
0.963468	9.28453e-08	0
0.964436	9.27731e-08	0
0.965	9.27311e-08	0
0.965969	9.26589e-08	0
0.966938	9.25868e-08	0
0.9675	9.2545e-08	0
0.96847	9.24729e-08	0
0.96944	9.24008e-08	0
0.97	9.23592e-08	0
0.970971	9.22872e-08	0
0.971942	9.22152e-08	0
0.9725	9.21739e-08	0
0.973472	9.21019e-08	0
0.974444	9.203e-08	0
0.975	9.19889e-08	0
0.975973	9.1917e-08	0
0.976946	9.18451e-08	0
0.9775	9.18042e-08	0
0.978474	9.17324e-08	0
0.979447	9.16607e-08	0
0.98	9.162e-08	0
0.980975	9.15482e-08	0
0.981949	9.14765e-08	0
0.9825	9.14361e-08	0
0.983476	9.13644e-08	0
0.984451	9.12928e-08	0
0.985	9.12526e-08	0
0.985977	9.1181e-08	0
0.986953	9.11094e-08	0
0.9875	9.10694e-08	0
0.988478	9.09979e-08	0
0.989455	9.09264e-08	0
0.99	9.08867e-08	0
0.990979	9.08152e-08	0
0.991957	9.07438e-08	0
0.9925	9.07042e-08	0
0.99348	9.06329e-08	0
0.994459	9.05615e-08	0
0.995	9.05222e-08	0
0.995981	9.04509e-08	0
0.996961	9.03796e-08	0
0.9975	9.03405e-08	0
0.998482	9.02693e-08	0
0.999463	9.01981e-08	0
1	9.01592e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-09_fractional_Theta_adaptive_error_diff_not_on_ref_time_steps.dat <==
0	0.0001
0.0005	0.0001
0.001	0.0001
0.0015	0.0001
0.002	0.0001
0.0025	0.0001
0.003	0.0001
0.0035	0.0001
0.004	0.0001
0.0045	0.0001
0.005	0.0001
0.0055	0.0001
0.006	0.0001
0.0065	0.0001
0.007	0.0001
0.0075	0.0001
0.008	0.0001
0.0085	0.0001
0.009	0.0001
0.0095	0.0001
0.01	0.0001
0.0105	0.0001
0.011	0.0001
0.0115	0.0001
0.012	0.0001
0.0125	0.0001
0.013	0.0001
0.0135	0.0001
0.014	0.0001
0.0145	0.0001
0.015	0.0001
0.0155	0.0001
0.016	0.0001
0.0165	0.0001
0.017	0.0001
0.0175	0.0001
0.018	0.0001
0.0185	0.0001
0.019	0.0001
0.0195	0.0001
0.02	0.0001
0.0205	0.0001
0.021	0.0001
0.0215	0.0001
0.022	0.0001
0.0225	0.0001
0.023	0.0001
0.0235	0.0001
0.024	0.0001
0.0245	0.0001
0.025	0.0001
0.0255	0.0001
0.026	0.0001
0.0265	0.0001
0.027	0.0001
0.0275	0.0001
0.028	0.0001
0.0285	0.0001
0.029	0.0001
0.0295	0.0001
0.03	0.0001
0.0305	0.0001
0.031	0.0001
0.0315	0.0001
0.032	0.0001
0.0325	0.0001
0.033	0.0001
0.0335	0.0001
0.034	0.0001
0.0345	0.0001
0.035	0.0001
0.0355	0.0001
0.036	0.0001
0.0365	0.0001
0.037	0.0001
0.0375	0.0001
0.038	0.0001
0.0385	0.0001
0.039	0.0001
0.0395	0.0001
0.04	0.0001
0.0405	0.0001
0.041	0.0001
0.0415	0.0001
0.042	0.0001
0.0425	0.0001
0.043	0.0001
0.0435	0.0001
0.044	0.0001
0.0445	0.0001
0.045	0.0001
0.0455	0.0001
0.046	0.0001
0.0465	0.0001
0.047	0.0001
0.0475	0.0001
0.048	0.0001
0.0485	0.0001
0.049	0.0001
0.0495	0.0001
0.05	0.0001
0.0505	0.0001
0.051	0.0001
0.0515	0.0001
0.052	0.0001
0.0525	0.0001
0.053	0.0001
0.0535	0.0001
0.054	0.0001
0.0545	0.0001
0.055	0.0001
0.0555	0.0001
0.056	0.0001
0.0565	0.0001
0.057	0.0001
0.0575	0.0001
0.058	0.0001
0.0585	0.0001
0.059	0.0001
0.0595	0.0001
0.06	0.0001
0.0605	0.0001
0.061	0.0001
0.0615	0.0001
0.062	0.0001
0.0625	0.0001
0.063	0.0001
0.0635	0.0001
0.064	0.0001
0.0645	0.0001
0.065	0.0001
0.0655	0.0001
0.066	0.0001
0.0665	0.0001
0.067	0.0001
0.0675	0.0001
0.068	0.0001
0.0685	0.0001
0.069	0.0001
0.0695	0.0001
0.07	0.0001
0.0705	0.0001
0.071	0.0001
0.0715	0.0001
0.072	0.0001
0.0725	0.0001
0.073	0.0001
0.0735	0.0001
0.074	0.0001
0.0745	0.0001
0.075	0.0001
0.0755	0.0001
0.076	0.0001
0.0765	0.0001
0.077	0.0001
0.0775	0.000106318
0.078	0.000106318
0.0785	0.000106318
0.079	0.000106318
0.0795	0.000106318
0.08	0.00011998
0.0805	0.00011998
0.081	0.00011998
0.0815	0.00011998
0.082	0.00011998
0.0825	0.000100398
0.083	0.000100398
0.0835	0.000100398
0.084	0.000100398
0.0845	0.000100398
0.085	0.00015182
0.0855	0.00015182
0.086	0.00015182
0.0865	0.00015182
0.087	0.00015182
0.0875	0.000170614
0.088	0.000170614
0.0885	0.000170614
0.089	0.000170614
0.0895	0.000170614
0.09	0.000191096
0.0905	0.000191096
0.091	0.000191096
0.0915	0.000191096
0.092	0.000191096
0.0925	0.000214315
0.093	0.000214315
0.0935	0.000214315
0.094	0.000214315
0.0945	0.000214315
0.095	0.000238392
0.0955	0.000238392
0.096	0.000238392
0.0965	0.000238392
0.097	0.000238392
0.0975	0.000265334
0.098	0.000265334
0.0985	0.000265334
0.099	0.000265334
0.0995	0.000265334
0.1	0.000294031
0.1005	0.000158112
0.101	0.0001
0.1015	0.0001
0.102	0.0001
0.1025	0.0001
0.103	0.0001
0.1035	0.0001
0.104	0.0001
0.1045	0.0001
0.105	0.0001
0.1055	0.0001
0.106	0.0001
0.1065	0.0001
0.107	0.0001
0.1075	0.0001
0.108	0.0001
0.1085	0.0001
0.109	0.0001
0.1095	0.0001
0.11	0.0001
0.1105	0.0001
0.111	0.0001
0.1115	0.0001
0.112	0.0001
0.1125	0.0001
0.113	0.0001
0.1135	0.0001
0.114	0.0001
0.1145	0.0001
0.115	0.0001
0.1155	0.0001
0.116	0.0001
0.1165	0.0001
0.117	0.0001
0.1175	0.0001
0.118	0.0001
0.1185	0.0001
0.119	0.0001
0.1195	0.0001
0.12	0.0001
0.1205	0.0001
0.121	0.0001
0.1215	0.0001
0.122	0.0001
0.1225	0.0001
0.123	0.0001
0.1235	0.0001
0.124	0.0001
0.1245	0.0001
0.125	0.0001
0.1255	0.0001
0.126	0.0001
0.1265	0.0001
0.127	0.0001
0.1275	0.0001
0.128	0.0001
0.1285	0.0001
0.129	0.0001
0.1295	0.0001
0.13	0.0001
0.1305	0.0001
0.131	0.0001
0.1315	0.0001
0.132	0.0001
0.1325	0.0001
0.133	0.0001
0.1335	0.0001
0.134	0.0001
0.1345	0.0001
0.135	0.0001
0.1355	0.0001
0.136	0.0001
0.1365	0.0001
0.137	0.0001
0.1375	0.0001
0.138	0.0001
0.1385	0.0001
0.139	0.0001
0.1395	0.0001
0.14	0.0001
0.1405	0.0001
0.141	0.0001
0.1415	0.0001
0.142	0.0001
0.1425	0.0001
0.143	0.0001
0.1435	0.0001
0.144	0.0001
0.1445	0.0001
0.145	0.0001
0.1455	0.0001
0.146	0.0001
0.1465	0.0001
0.147	0.0001
0.1475	0.0001
0.148	0.0001
0.1485	0.0001
0.149	0.0001
0.1495	0.0001
0.15	0.0001
0.1505	0.0001
0.151	0.0001
0.1515	0.0001
0.152	0.0001
0.1525	0.0001
0.153	0.0001
0.1535	0.0001
0.154	0.0001
0.1545	0.0001
0.155	0.0001
0.1555	0.0001
0.156	0.0001
0.1565	0.0001
0.157	0.0001
0.1575	0.0001
0.158	0.0001
0.1585	0.0001
0.159	0.0001
0.1595	0.0001
0.16	0.000101871
0.1605	0.000101871
0.161	0.000101871
0.1615	0.000101871
0.162	0.000101871
0.1625	0.000140038
0.163	0.000140038
0.1635	0.000140038
0.164	0.000140038
0.1645	0.000140038
0.165	0.000119347
0.1655	0.000119347
0.166	0.000179152
0.1665	0.000179152
0.167	0.000179152
0.1675	0.000196894
0.168	0.000196894
0.1685	0.000196894
0.169	0.000196894
0.1695	0.000196894
0.17	0.000224724
0.1705	0.000224724
0.171	0.000224724
0.1715	0.000224724
0.172	0.000224724
0.1725	0.000258673
0.173	0.000258673
0.1735	0.000258673
0.174	0.000258673
0.1745	0.000258673
0.175	0.000296569
0.1755	0.000296569
0.176	0.000296569
0.1765	0.000296569
0.177	0.000296569
0.1775	0.000344378
0.178	0.000344378
0.1785	0.000344378
0.179	0.000344378
0.1795	0.000344378
0.18	0.000403479
0.1805	0.000403479
0.181	0.000403479
0.1815	0.000403479
0.182	0.000403479
0.1825	0.000478521
0.183	0.000478521
0.1835	0.000478521
0.184	0.000478521
0.1845	0.000411887
0.185	0.000578139
0.1855	0.000578139
0.186	0.000578139
0.1865	0.000578139
0.187	0.000398664
0.1875	0.000720161
0.188	0.000720161
0.1885	0.000720161
0.189	0.000688618
0.1895	0.000424341
0.19	0.000950185
0.1905	0.000950185
0.191	0.000931807
0.1915	0.00074734
0.192	0.000740257
0.1925	0.001446
0.193	0.00131045
0.1935	0.00117491
0.194	0.00109613
0.1945	0.0014863
0.195	0.00187646
0.1955	0.00154261
0.196	0.00120876
0.1965	0.000874904
0.197	0.000792907
0.1975	0.00147836
0.198	0.00132389
0.1985	0.00116942
0.199	0.00102164
0.1995	0.00102164
0.2	0.00102164
0.2005	0.00102164
0.201	0.00102164
0.2015	0.000757128
0.202	0.000480653
0.2025	0.000974345
0.203	0.000974345
0.2035	0.000963206
0.204	0.000746119
0.2045	0.000583403
0.205	0.000896139
0.2055	0.000896139
0.206	0.000874302
0.2065	0.000769175
0.207	0.000707722
0.2075	0.000707722
0.208	0.000707722
0.2085	0.000707722
0.209	0.000668189
0.2095	0.000434419
0.21	0.000810053
0.2105	0.000810053
0.211	0.000810053
0.2115	0.000810053
0.212	0.000462912
0.2125	0.000784847
0.213	0.000784847
0.2135	0.000784847
0.214	0.000784847
0.2145	0.000434291
0.215	0.000769295
0.2155	0.000769295
0.216	0.000769295
0.2165	0.000769295
0.217	0.000423112
0.2175	0.000757718
0.218	0.000757718
0.2185	0.000757718
0.219	0.000757718
0.2195	0.000418223
0.22	0.000749155
0.2205	0.000749155
0.221	0.000749155
0.2215	0.000748036
0.222	0.000416581
0.2225	0.000742816
0.223	0.000742816
0.2235	0.000742816
0.224	0.000733701
0.2245	0.000416486
0.225	0.000738125
0.2255	0.000738125
0.226	0.000738125
0.2265	0.000723566
0.227	0.000417045
0.2275	0.00073468
0.228	0.00073468
0.2285	0.00073468
0.229	0.000716384
0.2295	0.000417804
0.23	0.000732182
0.2305	0.000732182
0.231	0.000732182
0.2315	0.000711316
0.232	0.000418541
0.2325	0.000730406
0.233	0.000730406
0.2335	0.000730406
0.234	0.000707786
0.2345	0.000419162
0.235	0.000729187
0.2355	0.000729187
0.236	0.000729187
0.2365	0.000705397
0.237	0.000419635
0.2375	0.000728396
0.238	0.000728396
0.2385	0.000728396
0.239	0.000703863
0.2395	0.000419962
0.24	0.000727939
0.2405	0.000727939
0.241	0.000727939
0.2415	0.000702982
0.242	0.000420158
0.2425	0.000727742
0.243	0.000727742
0.2435	0.000727742
0.244	0.000702603
0.2445	0.000420245
0.245	0.000727746
0.2455	0.000727746
0.246	0.000727746
0.2465	0.000702611
0.247	0.000420243
0.2475	0.000727907
0.248	0.000727907
0.2485	0.000727907
0.249	0.000702919
0.2495	0.000420173
0.25	0.000728191
0.2505	0.000728191
0.251	0.000728191
0.2515	0.000703467
0.252	0.000420049
0.2525	0.000728572
0.253	0.000728572
0.2535	0.000728572
0.254	0.000704203
0.2545	0.000419888
0.255	0.000729027
0.2555	0.000729027
0.256	0.000729027
0.2565	0.000705085
0.257	0.0004197
0.2575	0.000729542
0.258	0.000729542
0.2585	0.000729542
0.259	0.000706089
0.2595	0.000419493
0.26	0.000730101
0.2605	0.000730101
0.261	0.000730101
0.2615	0.000707184
0.262	0.000419277
0.2625	0.0007307
0.263	0.0007307
0.2635	0.0007307
0.264	0.000708365
0.2645	0.000419054
0.265	0.000731325
0.2655	0.000731325
0.266	0.000731325
0.2665	0.000709604
0.267	0.000418831
0.2675	0.000731973
0.268	0.000731973
0.2685	0.000731973
0.269	0.000710897
0.2695	0.00041861
0.27	0.00073264
0.2705	0.00073264
0.271	0.00073264
0.2715	0.000712235
0.272	0.000418394
0.2725	0.00073332
0.273	0.00073332
0.2735	0.00073332
0.274	0.000713608
0.2745	0.000418186
0.275	0.000734011
0.2755	0.000734011
0.276	0.000734011
0.2765	0.000715015
0.277	0.000417986
0.2775	0.000734713
0.278	0.000734713
0.2785	0.000734713
0.279	0.00071645
0.2795	0.000417796
0.28	0.000735421
0.2805	0.000735421
0.281	0.000735421
0.2815	0.000717909
0.282	0.000417616
0.2825	0.000736134
0.283	0.000736134
0.2835	0.000736134
0.284	0.000719388
0.2845	0.000417448
0.285	0.000736852
0.2855	0.000736852
0.286	0.000736852
0.2865	0.000720886
0.287	0.000417291
0.2875	0.000737575
0.288	0.000737575
0.2885	0.000737575
0.289	0.000722404
0.2895	0.000417147
0.29	0.000738299
0.2905	0.000738299
0.291	0.000738299
0.2915	0.000723935
0.292	0.000417015
0.2925	0.000739028
0.293	0.000739028
0.2935	0.000739028
0.294	0.000725485
0.2945	0.000416896
0.295	0.000739759
0.2955	0.000739759
0.296	0.000739759
0.2965	0.000727049
0.297	0.000416789
0.2975	0.00074049
0.298	0.00074049
0.2985	0.00074049
0.299	0.000728624
0.2995	0.000416696
0.3	0.0001
0.3005	0.0001
0.301	0.0001
0.3015	0.0001
0.302	0.0001
0.3025	0.0001
0.303	0.0001
0.3035	0.0001
0.304	0.0001
0.3045	0.0001
0.305	0.0001
0.3055	0.0001
0.306	0.0001
0.3065	0.0001
0.307	0.0001
0.3075	0.0001
0.308	0.0001
0.3085	0.0001
0.309	0.0001
0.3095	0.0001
0.31	0.0001
0.3105	0.0001
0.311	0.0001
0.3115	0.0001
0.312	0.0001
0.3125	0.0001
0.313	0.0001
0.3135	0.0001
0.314	0.0001
0.3145	0.0001
0.315	0.0001
0.3155	0.0001
0.316	0.0001
0.3165	0.0001
0.317	0.0001
0.3175	0.0001
0.318	0.0001
0.3185	0.0001
0.319	0.0001
0.3195	0.0001
0.32	0.0001
0.3205	0.0001
0.321	0.0001
0.3215	0.0001
0.322	0.0001
0.3225	0.0001
0.323	0.0001
0.3235	0.0001
0.324	0.0001
0.3245	0.0001
0.325	0.0001
0.3255	0.0001
0.326	0.0001
0.3265	0.0001
0.327	0.0001
0.3275	0.0001
0.328	0.0001
0.3285	0.0001
0.329	0.0001
0.3295	0.0001
0.33	0.0001
0.3305	0.0001
0.331	0.0001
0.3315	0.0001
0.332	0.0001
0.3325	0.0001
0.333	0.0001
0.3335	0.0001
0.334	0.0001
0.3345	0.0001
0.335	0.0001
0.3355	0.0001
0.336	0.0001
0.3365	0.0001
0.337	0.0001
0.3375	0.0001
0.338	0.0001
0.3385	0.0001
0.339	0.0001
0.3395	0.0001
0.34	0.0001
0.3405	0.0001
0.341	0.0001
0.3415	0.0001
0.342	0.0001
0.3425	0.0001
0.343	0.0001
0.3435	0.0001
0.344	0.0001
0.3445	0.0001
0.345	0.0001
0.3455	0.0001
0.346	0.0001
0.3465	0.0001
0.347	0.0001
0.3475	0.0001
0.348	0.0001
0.3485	0.0001
0.349	0.0001
0.3495	0.0001
0.35	0.0001
0.3505	0.0001
0.351	0.0001
0.3515	0.0001
0.352	0.0001
0.3525	0.0001
0.353	0.0001
0.3535	0.0001
0.354	0.0001
0.3545	0.0001
0.355	0.0001
0.3555	0.0001
0.356	0.0001
0.3565	0.0001
0.357	0.0001
0.3575	0.0001
0.358	0.0001
0.3585	0.0001
0.359	0.0001
0.3595	0.0001
0.36	0.000102931
0.3605	0.000102931
0.361	0.000102931
0.3615	0.000102931
0.362	0.000102931
0.3625	0.000142058
0.363	0.000142058
0.3635	0.000142058
0.364	0.000142058
0.3645	0.000142058
0.365	0.000171586
0.3655	0.000171586
0.366	0.000171586
0.3665	0.000171586
0.367	0.000171586
0.3675	0.00019718
0.368	0.00019718
0.3685	0.00019718
0.369	0.00019718
0.3695	0.00019718
0.37	0.000225007
0.3705	0.000225007
0.371	0.000225007
0.3715	0.000225007
0.372	0.000225007
0.3725	0.000258415
0.373	0.000258415
0.3735	0.000258415
0.374	0.000258415
0.3745	0.000258415
0.375	0.00029539
0.3755	0.00029539
0.376	0.00029539
0.3765	0.00029539
0.377	0.00029539
0.3775	0.000341531
0.378	0.000341531
0.3785	0.000341531
0.379	0.000341531
0.3795	0.000341531
0.38	0.000397673
0.3805	0.000397673
0.381	0.000397673
0.3815	0.000397673
0.382	0.000389373
0.3825	0.000467336
0.383	0.000467336
0.3835	0.000467336
0.384	0.000467336
0.3845	0.000382341
0.385	0.000556618
0.3855	0.000556618
0.386	0.000556618
0.3865	0.000556618
0.387	0.000388709
0.3875	0.000676788
0.388	0.000676788
0.3885	0.000676788
0.389	0.00063197
0.3895	0.00047893
0.39	0.000851814
0.3905	0.000851814
0.391	0.000842169
0.3915	0.000809625
0.392	0.000796372
0.3925	0.000796372
0.393	0.00112137
0.3935	0.00117076
0.394	0.000819016
0.3945	0.00046727
0.395	0.00231194
0.3955	0.00185261
0.396	0.00139328
0.3965	0.000933955
0.397	0.000474626
0.3975	0.00210977
0.398	0.00170225
0.3985	0.00129473
0.399	0.000887215
0.3995	0.000479696
0.4	0.0013827
0.4005	0.00128673
0.401	0.00119076
0.4015	0.0011173
0.402	0.0011173
0.4025	0.0011173
0.403	0.0011173
0.4035	0.0011173
0.404	0.000825501
0.4045	0.000444274
0.405	0.00101083
0.4055	0.00101083
0.406	0.00101083
0.4065	0.000753142
0.407	0.000489753
0.4075	0.000945009
0.408	0.000945009
0.4085	0.000925513
0.409	0.000748252
0.4095	0.000609982
0.41	0.000609982
0.4105	0.000609982
0.411	0.000609982
0.4115	0.000609982
0.412	0.000456676
0.4125	0.00086318
0.413	0.00086318
0.4135	0.000848987
0.414	0.000797121
0.4145	0.000773641
0.415	0.000773641
0.4155	0.000773641
0.416	0.000773641
0.4165	0.000773641
0.417	0.000425715
0.4175	0.000828353
0.418	0.000828353
0.4185	0.000828353
0.419	0.000828353
0.4195	0.000491251
0.42	0.000816934
0.4205	0.000816934
0.421	0.000816934
0.4215	0.000816934
0.422	0.000472852
0.4225	0.000808495
0.423	0.000808495
0.4235	0.000808495
0.424	0.000808495
0.4245	0.000460785
0.425	0.00080238
0.4255	0.00080238
0.426	0.00080238
0.4265	0.00080238
0.427	0.000452881
0.4275	0.000797896
0.428	0.000797896
0.4285	0.000797896
0.429	0.000797896
0.4295	0.000447545
0.43	0.000794637
0.4305	0.000794637
0.431	0.000794637
0.4315	0.000794637
0.432	0.000443915
0.4325	0.000792297
0.433	0.000792297
0.4335	0.000792297
0.434	0.000792297
0.4345	0.000441437
0.435	0.000790661
0.4355	0.000790661
0.436	0.000790661
0.4365	0.000790661
0.437	0.000439772
0.4375	0.00078956
0.438	0.00078956
0.4385	0.00078956
0.439	0.00078956
0.4395	0.000438681
0.44	0.000788877
0.4405	0.000788877
0.441	0.000788877
0.4415	0.000788877
0.442	0.000438017
0.4425	0.000788513
0.443	0.000788513
0.4435	0.000788513
0.444	0.000788513
0.4445	0.000437667
0.445	0.000788412
0.4455	0.000788412
0.446	0.000788412
0.4465	0.000788412
0.447	0.00043757
0.4475	0.000788494
0.448	0.000788494
0.4485	0.000788494
0.449	0.000788494
0.4495	0.000437648
0.45	0.00078874
0.4505	0.00078874
0.451	0.00078874
0.4515	0.00078874
0.452	0.000437884
0.4525	0.000789092
0.453	0.000789092
0.4535	0.000789092
0.454	0.000789092
0.4545	0.000438224
0.455	0.000789538
0.4555	0.000789538
0.456	0.000789538
0.4565	0.000789538
0.457	0.000438659
0.4575	0.000790068
0.458	0.000790068
0.4585	0.000790068
0.459	0.000790068
0.4595	0.000439181
0.46	0.000790659
0.4605	0.000790659
0.461	0.000790659
0.4615	0.000790659
0.462	0.00043977
0.4625	0.000791279
0.463	0.000791279
0.4635	0.000791279
0.464	0.000791279
0.4645	0.000440394
0.465	0.000791942
0.4655	0.000791942
0.466	0.000791942
0.4665	0.000791942
0.467	0.000441071
0.4675	0.000792634
0.468	0.000792634
0.4685	0.000792634
0.469	0.000792634
0.4695	0.000441787
0.47	0.000793351
0.4705	0.000793351
0.471	0.000793351
0.4715	0.000793351
0.472	0.00044254
0.4725	0.000794081
0.473	0.000794081
0.4735	0.000794081
0.474	0.000794081
0.4745	0.000443315
0.475	0.000794817
0.4755	0.000794817
0.476	0.000794817
0.4765	0.000794817
0.477	0.000444109
0.4775	0.000795571
0.478	0.000795571
0.4785	0.000795571
0.479	0.000795571
0.4795	0.000444933
0.48	0.000796349
0.4805	0.000796349
0.481	0.000796349
0.4815	0.000796349
0.482	0.000445795
0.4825	0.000797109
0.483	0.000797109
0.4835	0.000797109
0.484	0.000797109
0.4845	0.000446649
0.485	0.000797887
0.4855	0.000797887
0.486	0.000797887
0.4865	0.000797887
0.487	0.000447534
0.4875	0.00079866
0.488	0.00079866
0.4885	0.00079866
0.489	0.00079866
0.4895	0.000448426
0.49	0.000799447
0.4905	0.000799447
0.491	0.000799447
0.4915	0.000799447
0.492	0.000449346
0.4925	0.00080025
0.493	0.00080025
0.4935	0.00080025
0.494	0.00080025
0.4945	0.000450298
0.495	0.000801035
0.4955	0.000801035
0.496	0.000801035
0.4965	0.000801035
0.497	0.00045124
0.4975	0.000801846
0.498	0.000801846
0.4985	0.000801846
0.499	0.000801846
0.4995	0.000452225
0.5	0.000363884
0.5005	0.0001
0.501	0.0001
0.5015	0.0001
0.502	0.0001
0.5025	0.0001
0.503	0.0001
0.5035	0.0001
0.504	0.0001
0.5045	0.0001
0.505	0.0001
0.5055	0.0001
0.506	0.0001
0.5065	0.0001
0.507	0.0001
0.5075	0.0001
0.508	0.0001
0.5085	0.0001
0.509	0.0001
0.5095	0.0001
0.51	0.0001
0.5105	0.0001
0.511	0.0001
0.5115	0.0001
0.512	0.0001
0.5125	0.0001
0.513	0.0001
0.5135	0.0001
0.514	0.0001
0.5145	0.0001
0.515	0.0001
0.5155	0.0001
0.516	0.0001
0.5165	0.0001
0.517	0.0001
0.5175	0.0001
0.518	0.0001
0.5185	0.0001
0.519	0.0001
0.5195	0.0001
0.52	0.0001
0.5205	0.0001
0.521	0.0001
0.5215	0.0001
0.522	0.0001
0.5225	0.0001
0.523	0.0001
0.5235	0.0001
0.524	0.0001
0.5245	0.0001
0.525	0.0001
0.5255	0.0001
0.526	0.0001
0.5265	0.0001
0.527	0.0001
0.5275	0.0001
0.528	0.0001
0.5285	0.0001
0.529	0.0001
0.5295	0.0001
0.53	0.0001
0.5305	0.0001
0.531	0.0001
0.5315	0.0001
0.532	0.0001
0.5325	0.0001
0.533	0.0001
0.5335	0.0001
0.534	0.0001
0.5345	0.0001
0.535	0.0001
0.5355	0.0001
0.536	0.0001
0.5365	0.0001
0.537	0.0001
0.5375	0.0001
0.538	0.0001
0.5385	0.0001
0.539	0.0001
0.5395	0.0001
0.54	0.0001
0.5405	0.0001
0.541	0.0001
0.5415	0.0001
0.542	0.0001
0.5425	0.0001
0.543	0.0001
0.5435	0.0001
0.544	0.0001
0.5445	0.0001
0.545	0.0001
0.5455	0.0001
0.546	0.0001
0.5465	0.0001
0.547	0.0001
0.5475	0.0001
0.548	0.0001
0.5485	0.0001
0.549	0.0001
0.5495	0.0001
0.55	0.0001
0.5505	0.0001
0.551	0.0001
0.5515	0.0001
0.552	0.0001
0.5525	0.0001
0.553	0.0001
0.5535	0.0001
0.554	0.0001
0.5545	0.0001
0.555	0.0001
0.5555	0.0001
0.556	0.0001
0.5565	0.0001
0.557	0.0001
0.5575	0.0001
0.558	0.0001
0.5585	0.0001
0.559	0.0001
0.5595	0.0001
0.56	0.0001
0.5605	0.0001
0.561	0.0001
0.5615	0.0001
0.562	0.0001
0.5625	0.0001
0.563	0.0001
0.5635	0.0001
0.564	0.0001
0.5645	0.0001
0.565	0.0001
0.5655	0.0001
0.566	0.0001
0.5665	0.0001
0.567	0.0001
0.5675	0.0001
0.568	0.0001
0.5685	0.0001
0.569	0.0001
0.5695	0.0001
0.57	0.0001
0.5705	0.0001
0.571	0.0001
0.5715	0.0001
0.572	0.0001
0.5725	0.0001
0.573	0.0001
0.5735	0.0001
0.574	0.0001
0.5745	0.0001
0.575	0.0001
0.5755	0.0001
0.576	0.0001
0.5765	0.0001
0.577	0.0001
0.5775	0.0001
0.578	0.0001
0.5785	0.0001
0.579	0.0001
0.5795	0.0001
0.58	0.0001
0.5805	0.0001
0.581	0.0001
0.5815	0.0001
0.582	0.0001
0.5825	0.000113274
0.583	0.000113274
0.5835	0.000113274
0.584	0.000113274
0.5845	0.000113274
0.585	0.000126296
0.5855	0.000126296
0.586	0.000126296
0.5865	0.000126296
0.587	0.000126296
0.5875	0.000100383
0.588	0.000100383
0.5885	0.000100383
0.589	0.000100383
0.5895	0.000100383
0.59	0.000149349
0.5905	0.000149349
0.591	0.000149349
0.5915	0.000149349
0.592	0.000149349
0.5925	0.000166563
0.593	0.000166563
0.5935	0.000166563
0.594	0.000166563
0.5945	0.000166563
0.595	0.000187515
0.5955	0.000187515
0.596	0.000187515
0.5965	0.000187515
0.597	0.000187515
0.5975	0.000210329
0.598	0.000210329
0.5985	0.000210329
0.599	0.000210329
0.5995	0.000210329
0.6	0.000186376
0.6005	0.000186376
0.601	0.000186376
0.6015	0.000186376
0.602	0.000186376
0.6025	0.000263629
0.603	0.000263629
0.6035	0.000263629
0.604	0.000263629
0.6045	0.000263629
0.605	0.00029375
0.6055	0.00029375
0.606	0.00029375
0.6065	0.00029375
0.607	0.00029375
0.6075	0.000326498
0.608	0.000326498
0.6085	0.000326498
0.609	0.000326498
0.6095	0.000312432
0.61	0.000361187
0.6105	0.000361187
0.611	0.000361187
0.6115	0.000361187
0.612	0.000345977
0.6125	0.00033288
0.613	0.00033288
0.6135	0.00033288
0.614	0.00033288
0.6145	0.000331549
0.615	0.00043748
0.6155	0.00043748
0.616	0.00043748
0.6165	0.00043748
0.617	0.000366094
0.6175	0.000475983
0.618	0.000475983
0.6185	0.000475983
0.619	0.000475983
0.6195	0.000404153
0.62	0.000517599
0.6205	0.000517599
0.621	0.000517599
0.6215	0.000517599
0.622	0.000441572
0.6225	0.000429604
0.623	0.000429604
0.6235	0.000429604
0.624	0.000429604
0.6245	0.000378725
0.625	0.000593241
0.6255	0.000593241
0.626	0.000593241
0.6265	0.000593241
0.627	0.000420134
0.6275	0.000630933
0.628	0.000630933
0.6285	0.000630933
0.629	0.000621976
0.6295	0.000607201
0.63	0.000607201
0.6305	0.000607201
0.631	0.000607201
0.6315	0.000607201
0.632	0.000449722
0.6325	0.000694534
0.633	0.000694534
0.6335	0.000694534
0.634	0.00065011
0.6345	0.000449877
0.635	0.000719946
0.6355	0.000719946
0.636	0.000719946
0.6365	0.000688238
0.637	0.000424479
0.6375	0.000743795
0.638	0.000743795
0.6385	0.000743795
0.639	0.000735866
0.6395	0.000416437
0.64	0.000764181
0.6405	0.000764181
0.641	0.000764181
0.6415	0.000764181
0.642	0.000420582
0.6425	0.000781368
0.643	0.000781368
0.6435	0.000781368
0.644	0.000781368
0.6445	0.000431345
0.645	0.000795726
0.6455	0.000795726
0.646	0.000795726
0.6465	0.000795726
0.647	0.000445103
0.6475	0.000807629
0.648	0.000807629
0.6485	0.000807629
0.649	0.000807629
0.6495	0.000459622
0.65	0.000817461
0.6505	0.000817461
0.651	0.000817461
0.6515	0.000817461
0.652	0.000473648
0.6525	0.000825578
0.653	0.000825578
0.6535	0.000825578
0.654	0.000825578
0.6545	0.000486565
0.655	0.000833109
0.6555	0.000833109
0.656	0.000833109
0.6565	0.000833109
0.657	0.000499597
0.6575	0.000342464
0.658	0.000838769
0.6585	0.000838769
0.659	0.000702421
0.6595	0.000488554
0.66	0.000842787
0.6605	0.000842787
0.661	0.000837496
0.6615	0.000820671
0.662	0.000814426
0.6625	0.000814426
0.663	0.000814426
0.6635	0.000814426
0.664	0.000814426
0.6645	0.000469128
0.665	0.000849144
0.6655	0.000849144
0.666	0.000840718
0.6665	0.000812788
0.667	0.000801711
0.6675	0.000801711
0.668	0.000801711
0.6685	0.000801711
0.669	0.000801711
0.6695	0.000452061
0.67	0.000854085
0.6705	0.000854085
0.671	0.000843449
0.6715	0.000807004
0.672	0.00079183
0.6725	0.00079183
0.673	0.00079183
0.6735	0.00079183
0.674	0.00079183
0.6745	0.000440957
0.675	0.000857855
0.6755	0.000857855
0.676	0.000845666
0.6765	0.000802788
0.677	0.00078429
0.6775	0.00078429
0.678	0.00078429
0.6785	0.00078429
0.679	0.00078429
0.6795	0.000433802
0.68	0.000860887
0.6805	0.000860887
0.681	0.000847529
0.6815	0.000799521
0.682	0.000778227
0.6825	0.000778227
0.683	0.000778227
0.6835	0.000778227
0.684	0.000778227
0.6845	0.000428903
0.685	0.000863428
0.6855	0.000863428
0.686	0.000849147
0.6865	0.000796865
0.687	0.000773144
0.6875	0.000773144
0.688	0.000773144
0.6885	0.000773144
0.689	0.000773144
0.6895	0.000425397
0.69	0.000865685
0.6905	0.000865685
0.691	0.000850626
0.6915	0.00079457
0.692	0.00076863
0.6925	0.00076863
0.693	0.00076863
0.6935	0.00076863
0.694	0.00076863
0.6945	0.000422751
0.695	0.000867755
0.6955	0.000867755
0.696	0.000852017
0.6965	0.000792516
0.697	0.00076449
0.6975	0.00076449
0.698	0.00076449
0.6985	0.00076449
0.699	0.00076449
0.6995	0.000420718
0.7	0.000869713
0.7005	0.000869713
0.701	0.000853363
0.7015	0.00079062
0.702	0.000760575
0.7025	0.000760575
0.703	0.000760575
0.7035	0.000760575
0.704	0.000760575
0.7045	0.000419149
0.705	0.000871604
0.7055	0.000871604
0.706	0.000854691
0.7065	0.000788828
0.707	0.000756792
0.7075	0.000756792
0.708	0.000756792
0.7085	0.000756792
0.709	0.000756792
0.7095	0.000417963
0.71	0.000873456
0.7105	0.000873456
0.711	0.000856018
0.7115	0.000787114
0.712	0.000753088
0.7125	0.000753088
0.713	0.000753088
0.7135	0.000753088
0.714	0.000753088
0.7145	0.000417122
0.715	0.000875279
0.7155	0.000875279
0.716	0.000857348
0.7165	0.000785464
0.717	0.000749443
0.7175	0.000749443
0.718	0.000749443
0.7185	0.000749443
0.719	0.000748702
0.7195	0.000416608
0.72	0.000877092
0.7205	0.000877092
0.721	0.000858696
0.7215	0.00078386
0.722	0.000745817
0.7225	0.000745817
0.723	0.000745817
0.7235	0.000745817
0.724	0.000740395
0.7245	0.00041641
0.725	0.000878898
0.7255	0.000878898
0.726	0.000860063
0.7265	0.000782299
0.727	0.000742205
0.7275	0.000742205
0.728	0.000742205
0.7285	0.000742205
0.729	0.000732357
0.7295	0.000416528
0.73	0.000880702
0.7305	0.000880702
0.731	0.000861453
0.7315	0.000780775
0.732	0.000738596
0.7325	0.000738596
0.733	0.000738596
0.7335	0.000738596
0.734	0.000724564
0.7345	0.000416965
0.735	0.000882507
0.7355	0.000882507
0.736	0.000862867
0.7365	0.000779286
0.737	0.000734986
0.7375	0.000734986
0.738	0.000734986
0.7385	0.000734986
0.739	0.000717012
0.7395	0.000417725
0.74	0.000884307
0.7405	0.000884307
0.741	0.000864301
0.7415	0.000777836
0.742	0.000731385
0.7425	0.000731385
0.743	0.000731385
0.7435	0.000731385
0.744	0.000709724
0.7445	0.00041881
0.745	0.000886115
0.7455	0.000886115
0.746	0.000865764
0.7465	0.000776416
0.747	0.00072777
0.7475	0.00072777
0.748	0.00072777
0.7485	0.00072777
0.749	0.000702657
0.7495	0.000420232
0.75	0.00088792
0.7505	0.00088792
0.751	0.000867249
0.7515	0.000775033
0.752	0.00072416
0.7525	0.00072416
0.753	0.00072416
0.7535	0.00072416
0.754	0.000695853
0.7545	0.000421992
0.755	0.000889733
0.7555	0.000889733
0.756	0.000868764
0.7565	0.00077368
0.757	0.000720534
0.7575	0.000720534
0.758	0.000720534
0.7585	0.000720534
0.759	0.000689279
0.7595	0.000424104
0.76	0.000891547
0.7605	0.000891547
0.761	0.000870302
0.7615	0.00077236
0.762	0.000716907
0.7625	0.000716907
0.763	0.000716907
0.7635	0.000716907
0.764	0.000682966
0.7645	0.000426569
0.765	0.000893364
0.7655	0.000893364
0.766	0.000871868
0.7665	0.000771073
0.767	0.000713271
0.7675	0.000713271
0.768	0.000713271
0.7685	0.000713271
0.769	0.000676909
0.7695	0.000429397
0.77	0.000895183
0.7705	0.000895183
0.771	0.000873457
0.7715	0.00076982
0.772	0.000709634
0.7725	0.000709634
0.773	0.000709634
0.7735	0.000709634
0.774	0.00067112
0.7745	0.000432591
0.775	0.000897008
0.7755	0.000897008
0.776	0.000875075
0.7765	0.000768597
0.777	0.000705985
0.7775	0.000705985
0.778	0.000705985
0.7785	0.000705985
0.779	0.000665592
0.7795	0.000436169
0.78	0.000898836
0.7805	0.000898836
0.781	0.000876719
0.7815	0.000767407
0.782	0.000702329
0.7825	0.000702329
0.783	0.000702329
0.7835	0.000702329
0.784	0.000660338
0.7845	0.000440132
0.785	0.000900669
0.7855	0.000900669
0.786	0.00087839
0.7865	0.000766248
0.787	0.000698663
0.7875	0.000698663
0.788	0.000698663
0.7885	0.000698663
0.789	0.000655361
0.7895	0.000444493
0.79	0.000902502
0.7905	0.000902502
0.791	0.000880085
0.7915	0.000765124
0.792	0.000694997
0.7925	0.000694997
0.793	0.000694997
0.7935	0.000694997
0.794	0.00065068
0.7945	0.000449249
0.795	0.00090434
0.7955	0.00090434
0.796	0.000881807
0.7965	0.000764031
0.797	0.00069132
0.7975	0.00069132
0.798	0.00069132
0.7985	0.00069132
0.799	0.000646286
0.7995	0.000454421
0.8	0.000906183
0.8005	0.000906183
0.801	0.000883556
0.8015	0.000762969
0.802	0.000687635
0.8025	0.000687635
0.803	0.000687635
0.8035	0.000687635
0.804	0.000642189
0.8045	0.000460015
0.805	0.000908028
0.8055	0.000908028
0.806	0.000885331
0.8065	0.000761941
0.807	0.000683944
0.8075	0.000683944
0.808	0.000683944
0.8085	0.000683944
0.809	0.000638401
0.8095	0.000466036
0.81	0.000909876
0.8105	0.000909876
0.811	0.000887131
0.8115	0.000760945
0.812	0.000680249
0.8125	0.000680249
0.813	0.000680249
0.8135	0.000680249
0.814	0.000634928
0.8145	0.000472491
0.815	0.000911728
0.8155	0.000911728
0.816	0.000888958
0.8165	0.000759981
0.817	0.000676543
0.8175	0.000676543
0.818	0.000676543
0.8185	0.000676543
0.819	0.000631772
0.8195	0.0004794
0.82	0.000913585
0.8205	0.000913585
0.821	0.000890812
0.8215	0.000759049
0.822	0.000672831
0.8225	0.000672831
0.823	0.000672831
0.8235	0.000672831
0.824	0.000628944
0.8245	0.000486766
0.825	0.000915444
0.8255	0.000915444
0.826	0.000892692
0.8265	0.000758149
0.827	0.000669111
0.8275	0.000669111
0.828	0.000669111
0.8285	0.000669111
0.829	0.00062645
0.8295	0.0004946
0.83	0.000917306
0.8305	0.000917306
0.831	0.000894596
0.8315	0.000757282
0.832	0.000665389
0.8325	0.000665389
0.833	0.000665389
0.8335	0.000665389
0.834	0.000624302
0.8345	0.000506995
0.835	0.000919174
0.8355	0.000919174
0.836	0.000896529
0.8365	0.000756446
0.837	0.000661652
0.8375	0.000661652
0.838	0.000661652
0.8385	0.000661652
0.839	0.0006225
0.8395	0.000526903
0.84	0.000921044
0.8405	0.000921044
0.841	0.000898487
0.8415	0.000755643
0.842	0.000657912
0.8425	0.000657912
0.843	0.000657912
0.8435	0.000657912
0.844	0.000621058
0.8445	0.000546059
0.845	0.000922918
0.8455	0.000922918
0.846	0.000900472
0.8465	0.000754871
0.847	0.000654164
0.8475	0.000654164
0.848	0.000654164
0.8485	0.000654164
0.849	0.000619983
0.8495	0.000564535
0.85	0.000924795
0.8505	0.000924795
0.851	0.000902482
0.8515	0.000754133
0.852	0.00065041
0.8525	0.00065041
0.853	0.00065041
0.8535	0.00065041
0.854	0.000619284
0.8545	0.000582354
0.855	0.000926676
0.8555	0.000926676
0.856	0.000904518
0.8565	0.000753426
0.857	0.000646648
0.8575	0.000646648
0.858	0.000646648
0.8585	0.000646648
0.859	0.000618968
0.8595	0.000599569
0.86	0.000928561
0.8605	0.000928561
0.861	0.000906582
0.8615	0.000752751
0.862	0.000642879
0.8625	0.000642879
0.863	0.000642879
0.8635	0.000642879
0.864	0.000619046
0.8645	0.000616215
0.865	0.000930448
0.8655	0.000930448
0.866	0.00090867
0.8665	0.000752108
0.867	0.000639103
0.8675	0.000639103
0.868	0.000639103
0.8685	0.000639103
0.869	0.000619526
0.8695	0.000632309
0.87	0.00093234
0.8705	0.00093234
0.871	0.000910785
0.8715	0.000751498
0.872	0.00063532
0.8725	0.00063532
0.873	0.00063532
0.8735	0.00063532
0.874	0.000620417
0.8745	0.000647895
0.875	0.000934235
0.8755	0.000934235
0.876	0.000912927
0.8765	0.000750919
0.877	0.000631529
0.8775	0.000631529
0.878	0.000631529
0.8785	0.000631529
0.879	0.00062173
0.8795	0.000662996
0.88	0.000936134
0.8805	0.000936134
0.881	0.000915094
0.8815	0.000750373
0.882	0.000627731
0.8825	0.000627731
0.883	0.000627731
0.8835	0.000627731
0.884	0.000623475
0.8845	0.000677638
0.885	0.000938037
0.8855	0.000938037
0.886	0.000917289
0.8865	0.000749858
0.887	0.000686593
0.8875	0.000939439
0.888	0.000939439
0.8885	0.000918919
0.889	0.0007495
0.8895	0.000683404
0.89	0.000940514
0.8905	0.000940514
0.891	0.000920177
0.8915	0.000749237
0.892	0.00068095
0.8925	0.000941421
0.893	0.000941421
0.8935	0.000921244
0.894	0.000749024
0.8945	0.000678885
0.895	0.000942321
0.8955	0.000942321
0.896	0.000922308
0.8965	0.00074882
0.897	0.000676822
0.8975	0.000943228
0.898	0.000943228
0.8985	0.000923384
0.899	0.000748621
0.8995	0.000674726
0.9	0.000944143
0.9005	0.000944143
0.901	0.000924476
0.9015	0.000748428
0.902	0.000672592
0.9025	0.000945065
0.903	0.000945065
0.9035	0.000925581
0.904	0.000748241
0.9045	0.000670423
0.905	0.000945992
0.9055	0.000945992
0.906	0.000926697
0.9065	0.000748061
0.907	0.000668224
0.9075	0.000946925
0.908	0.000946925
0.9085	0.000927825
0.909	0.000747887
0.9095	0.000665991
0.91	0.000947861
0.9105	0.000947861
0.911	0.000928961
0.9115	0.00074772
0.912	0.000663732
0.9125	0.0009488
0.913	0.0009488
0.9135	0.000930108
0.914	0.000747561
0.9145	0.000661443
0.915	0.000949742
0.9155	0.000949742
0.916	0.000931262
0.9165	0.000747409
0.917	0.000659127
0.9175	0.000950687
0.918	0.000950687
0.9185	0.000932425
0.919	0.000747264
0.9195	0.000656787
0.92	0.000951634
0.9205	0.000951634
0.921	0.000933596
0.9215	0.000747127
0.922	0.000654418
0.9225	0.000952581
0.923	0.000952581
0.9235	0.000934773
0.924	0.000746997
0.9245	0.000652025
0.925	0.000953532
0.9255	0.000953532
0.926	0.000935959
0.9265	0.000746875
0.927	0.000649604
0.9275	0.000954482
0.928	0.000954482
0.9285	0.00093715
0.929	0.000746761
0.9295	0.000647163
0.93	0.000955436
0.9305	0.000955436
0.931	0.00093835
0.9315	0.000746654
0.932	0.000644691
0.9325	0.000956389
0.933	0.000956389
0.9335	0.000939556
0.934	0.000746555
0.9345	0.000642197
0.935	0.000957345
0.9355	0.000957345
0.936	0.000940769
0.9365	0.000746463
0.937	0.000639673
0.9375	0.0009583
0.938	0.0009583
0.9385	0.000941986
0.939	0.00074638
0.9395	0.000637131
0.94	0.000959259
0.9405	0.000959259
0.941	0.000943214
0.9415	0.000746303
0.942	0.000634555
0.9425	0.000960217
0.943	0.000960217
0.9435	0.000944446
0.944	0.000746235
0.9445	0.000631956
0.945	0.000961176
0.9455	0.000961176
0.946	0.000945685
0.9465	0.000746175
0.947	0.00062933
0.9475	0.000962137
0.948	0.000962137
0.9485	0.000946931
0.949	0.000746122
0.9495	0.000626676
0.95	0.000963098
0.9505	0.000963098
0.951	0.000948182
0.9515	0.000746077
0.952	0.000624
0.9525	0.000964061
0.953	0.000964061
0.9535	0.00094944
0.954	0.000746039
0.9545	0.000621293
0.955	0.000965026
0.9555	0.000965026
0.956	0.000950707
0.9565	0.00074601
0.957	0.000618554
0.9575	0.00096599
0.958	0.00096599
0.9585	0.000951978
0.959	0.000745988
0.9595	0.000615793
0.96	0.000966956
0.9605	0.000966956
0.961	0.000953257
0.9615	0.000745974
0.962	0.000613
0.9625	0.000967922
0.963	0.000967922
0.9635	0.000954541
0.964	0.000745967
0.9645	0.000610182
0.965	0.00096889
0.9655	0.00096889
0.966	0.000955832
0.9665	0.000745968
0.967	0.000607334
0.9675	0.000969859
0.968	0.000969859
0.9685	0.00095713
0.969	0.000745977
0.9695	0.000604455
0.97	0.000970828
0.9705	0.000970828
0.971	0.000958434
0.9715	0.000745994
0.972	0.000601547
0.9725	0.000971798
0.973	0.000971798
0.9735	0.000959743
0.974	0.000746019
0.9745	0.000598613
0.975	0.000972769
0.9755	0.000972769
0.976	0.00096106
0.9765	0.000746051
0.977	0.000595644
0.9775	0.000973742
0.978	0.000973742
0.9785	0.000962384
0.979	0.000746091
0.9795	0.000592645
0.98	0.000974716
0.9805	0.000974716
0.981	0.000963713
0.9815	0.000746138
0.982	0.000589615
0.9825	0.00097569
0.983	0.00097569
0.9835	0.000965049
0.984	0.000746194
0.9845	0.000586554
0.985	0.000976665
0.9855	0.000976665
0.986	0.000966392
0.9865	0.000746257
0.987	0.000583462
0.9875	0.000977642
0.988	0.000977642
0.9885	0.000967741
0.989	0.000746328
0.9895	0.000580337
0.99	0.000978619
0.9905	0.000978619
0.991	0.000969096
0.9915	0.000746406
0.992	0.000577179
0.9925	0.000979598
0.993	0.000979598
0.9935	0.00097046
0.994	0.000746493
0.9945	0.000573984
0.995	0.000980577
0.9955	0.000980577
0.996	0.000971828
0.9965	0.000746587
0.997	0.00057076
0.9975	0.000981556
0.998	0.000981556
0.9985	0.000973201
0.999	0.000746689
0.9995	0.000520177
1	0.000293664


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-09_fractional_Theta_adaptive_error_diff_not_on_ref_time_steps_full.dat <==
0	0.0001
0.0001	0.0001
0.0002	0.0001
0.0003	0.0001
0.0004	0.0001
0.0005	0.0001
0.0006	0.0001
0.0007	0.0001
0.0008	0.0001
0.0009	0.0001
0.001	0.0001
0.0011	0.0001
0.0012	0.0001
0.0013	0.0001
0.0014	0.0001
0.0015	0.0001
0.0016	0.0001
0.0017	0.0001
0.0018	0.0001
0.0019	0.0001
0.002	0.0001
0.0021	0.0001
0.0022	0.0001
0.0023	0.0001
0.0024	0.0001
0.0025	0.0001
0.0026	0.0001
0.0027	0.0001
0.0028	0.0001
0.0029	0.0001
0.003	0.0001
0.0031	0.0001
0.0032	0.0001
0.0033	0.0001
0.0034	0.0001
0.0035	0.0001
0.0036	0.0001
0.0037	0.0001
0.0038	0.0001
0.0039	0.0001
0.004	0.0001
0.0041	0.0001
0.0042	0.0001
0.0043	0.0001
0.0044	0.0001
0.0045	0.0001
0.0046	0.0001
0.0047	0.0001
0.0048	0.0001
0.0049	0.0001
0.005	0.0001
0.0051	0.0001
0.0052	0.0001
0.0053	0.0001
0.0054	0.0001
0.0055	0.0001
0.0056	0.0001
0.0057	0.0001
0.0058	0.0001
0.0059	0.0001
0.006	0.0001
0.0061	0.0001
0.0062	0.0001
0.0063	0.0001
0.0064	0.0001
0.0065	0.0001
0.0066	0.0001
0.0067	0.0001
0.0068	0.0001
0.0069	0.0001
0.007	0.0001
0.0071	0.0001
0.0072	0.0001
0.0073	0.0001
0.0074	0.0001
0.0075	0.0001
0.0076	0.0001
0.0077	0.0001
0.0078	0.0001
0.0079	0.0001
0.008	0.0001
0.0081	0.0001
0.0082	0.0001
0.0083	0.0001
0.0084	0.0001
0.0085	0.0001
0.0086	0.0001
0.0087	0.0001
0.0088	0.0001
0.0089	0.0001
0.009	0.0001
0.0091	0.0001
0.0092	0.0001
0.0093	0.0001
0.0094	0.0001
0.0095	0.0001
0.0096	0.0001
0.0097	0.0001
0.0098	0.0001
0.0099	0.0001
0.01	0.0001
0.0101	0.0001
0.0102	0.0001
0.0103	0.0001
0.0104	0.0001
0.0105	0.0001
0.0106	0.0001
0.0107	0.0001
0.0108	0.0001
0.0109	0.0001
0.011	0.0001
0.0111	0.0001
0.0112	0.0001
0.0113	0.0001
0.0114	0.0001
0.0115	0.0001
0.0116	0.0001
0.0117	0.0001
0.0118	0.0001
0.0119	0.0001
0.012	0.0001
0.0121	0.0001
0.0122	0.0001
0.0123	0.0001
0.0124	0.0001
0.0125	0.0001
0.0126	0.0001
0.0127	0.0001
0.0128	0.0001
0.0129	0.0001
0.013	0.0001
0.0131	0.0001
0.0132	0.0001
0.0133	0.0001
0.0134	0.0001
0.0135	0.0001
0.0136	0.0001
0.0137	0.0001
0.0138	0.0001
0.0139	0.0001
0.014	0.0001
0.0141	0.0001
0.0142	0.0001
0.0143	0.0001
0.0144	0.0001
0.0145	0.0001
0.0146	0.0001
0.0147	0.0001
0.0148	0.0001
0.0149	0.0001
0.015	0.0001
0.0151	0.0001
0.0152	0.0001
0.0153	0.0001
0.0154	0.0001
0.0155	0.0001
0.0156	0.0001
0.0157	0.0001
0.0158	0.0001
0.0159	0.0001
0.016	0.0001
0.0161	0.0001
0.0162	0.0001
0.0163	0.0001
0.0164	0.0001
0.0165	0.0001
0.0166	0.0001
0.0167	0.0001
0.0168	0.0001
0.0169	0.0001
0.017	0.0001
0.0171	0.0001
0.0172	0.0001
0.0173	0.0001
0.0174	0.0001
0.0175	0.0001
0.0176	0.0001
0.0177	0.0001
0.0178	0.0001
0.0179	0.0001
0.018	0.0001
0.0181	0.0001
0.0182	0.0001
0.0183	0.0001
0.0184	0.0001
0.0185	0.0001
0.0186	0.0001
0.0187	0.0001
0.0188	0.0001
0.0189	0.0001
0.019	0.0001
0.0191	0.0001
0.0192	0.0001
0.0193	0.0001
0.0194	0.0001
0.0195	0.0001
0.0196	0.0001
0.0197	0.0001
0.0198	0.0001
0.0199	0.0001
0.02	0.0001
0.0201	0.0001
0.0202	0.0001
0.0203	0.0001
0.0204	0.0001
0.0205	0.0001
0.0206	0.0001
0.0207	0.0001
0.0208	0.0001
0.0209	0.0001
0.021	0.0001
0.0211	0.0001
0.0212	0.0001
0.0213	0.0001
0.0214	0.0001
0.0215	0.0001
0.0216	0.0001
0.0217	0.0001
0.0218	0.0001
0.0219	0.0001
0.022	0.0001
0.0221	0.0001
0.0222	0.0001
0.0223	0.0001
0.0224	0.0001
0.0225	0.0001
0.0226	0.0001
0.0227	0.0001
0.0228	0.0001
0.0229	0.0001
0.023	0.0001
0.0231	0.0001
0.0232	0.0001
0.0233	0.0001
0.0234	0.0001
0.0235	0.0001
0.0236	0.0001
0.0237	0.0001
0.0238	0.0001
0.0239	0.0001
0.024	0.0001
0.0241	0.0001
0.0242	0.0001
0.0243	0.0001
0.0244	0.0001
0.0245	0.0001
0.0246	0.0001
0.0247	0.0001
0.0248	0.0001
0.0249	0.0001
0.025	0.0001
0.0251	0.0001
0.0252	0.0001
0.0253	0.0001
0.0254	0.0001
0.0255	0.0001
0.0256	0.0001
0.0257	0.0001
0.0258	0.0001
0.0259	0.0001
0.026	0.0001
0.0261	0.0001
0.0262	0.0001
0.0263	0.0001
0.0264	0.0001
0.0265	0.0001
0.0266	0.0001
0.0267	0.0001
0.0268	0.0001
0.0269	0.0001
0.027	0.0001
0.0271	0.0001
0.0272	0.0001
0.0273	0.0001
0.0274	0.0001
0.0275	0.0001
0.0276	0.0001
0.0277	0.0001
0.0278	0.0001
0.0279	0.0001
0.028	0.0001
0.0281	0.0001
0.0282	0.0001
0.0283	0.0001
0.0284	0.0001
0.0285	0.0001
0.0286	0.0001
0.0287	0.0001
0.0288	0.0001
0.0289	0.0001
0.029	0.0001
0.0291	0.0001
0.0292	0.0001
0.0293	0.0001
0.0294	0.0001
0.0295	0.0001
0.0296	0.0001
0.0297	0.0001
0.0298	0.0001
0.0299	0.0001
0.03	0.0001
0.0301	0.0001
0.0302	0.0001
0.0303	0.0001
0.0304	0.0001
0.0305	0.0001
0.0306	0.0001
0.0307	0.0001
0.0308	0.0001
0.0309	0.0001
0.031	0.0001
0.0311	0.0001
0.0312	0.0001
0.0313	0.0001
0.0314	0.0001
0.0315	0.0001
0.0316	0.0001
0.0317	0.0001
0.0318	0.0001
0.0319	0.0001
0.032	0.0001
0.0321	0.0001
0.0322	0.0001
0.0323	0.0001
0.0324	0.0001
0.0325	0.0001
0.0326	0.0001
0.0327	0.0001
0.0328	0.0001
0.0329	0.0001
0.033	0.0001
0.0331	0.0001
0.0332	0.0001
0.0333	0.0001
0.0334	0.0001
0.0335	0.0001
0.0336	0.0001
0.0337	0.0001
0.0338	0.0001
0.0339	0.0001
0.034	0.0001
0.0341	0.0001
0.0342	0.0001
0.0343	0.0001
0.0344	0.0001
0.0345	0.0001
0.0346	0.0001
0.0347	0.0001
0.0348	0.0001
0.0349	0.0001
0.035	0.0001
0.0351	0.0001
0.0352	0.0001
0.0353	0.0001
0.0354	0.0001
0.0355	0.0001
0.0356	0.0001
0.0357	0.0001
0.0358	0.0001
0.0359	0.0001
0.036	0.0001
0.0361	0.0001
0.0362	0.0001
0.0363	0.0001
0.0364	0.0001
0.0365	0.0001
0.0366	0.0001
0.0367	0.0001
0.0368	0.0001
0.0369	0.0001
0.037	0.0001
0.0371	0.0001
0.0372	0.0001
0.0373	0.0001
0.0374	0.0001
0.0375	0.0001
0.0376	0.0001
0.0377	0.0001
0.0378	0.0001
0.0379	0.0001
0.038	0.0001
0.0381	0.0001
0.0382	0.0001
0.0383	0.0001
0.0384	0.0001
0.0385	0.0001
0.0386	0.0001
0.0387	0.0001
0.0388	0.0001
0.0389	0.0001
0.039	0.0001
0.0391	0.0001
0.0392	0.0001
0.0393	0.0001
0.0394	0.0001
0.0395	0.0001
0.0396	0.0001
0.0397	0.0001
0.0398	0.0001
0.0399	0.0001
0.04	0.0001
0.0401	0.0001
0.0402	0.0001
0.0403	0.0001
0.0404	0.0001
0.0405	0.0001
0.0406	0.0001
0.0407	0.0001
0.0408	0.0001
0.0409	0.0001
0.041	0.0001
0.0411	0.0001
0.0412	0.0001
0.0413	0.0001
0.0414	0.0001
0.0415	0.0001
0.0416	0.0001
0.0417	0.0001
0.0418	0.0001
0.0419	0.0001
0.042	0.0001
0.0421	0.0001
0.0422	0.0001
0.0423	0.0001
0.0424	0.0001
0.0425	0.0001
0.0426	0.0001
0.0427	0.0001
0.0428	0.0001
0.0429	0.0001
0.043	0.0001
0.0431	0.0001
0.0432	0.0001
0.0433	0.0001
0.0434	0.0001
0.0435	0.0001
0.0436	0.0001
0.0437	0.0001
0.0438	0.0001
0.0439	0.0001
0.044	0.0001
0.0441	0.0001
0.0442	0.0001
0.0443	0.0001
0.0444	0.0001
0.0445	0.0001
0.0446	0.0001
0.0447	0.0001
0.0448	0.0001
0.0449	0.0001
0.045	0.0001
0.0451	0.0001
0.0452	0.0001
0.0453	0.0001
0.0454	0.0001
0.0455	0.0001
0.0456	0.0001
0.0457	0.0001
0.0458	0.0001
0.0459	0.0001
0.046	0.0001
0.0461	0.0001
0.0462	0.0001
0.0463	0.0001
0.0464	0.0001
0.0465	0.0001
0.0466	0.0001
0.0467	0.0001
0.0468	0.0001
0.0469	0.0001
0.047	0.0001
0.0471	0.0001
0.0472	0.0001
0.0473	0.0001
0.0474	0.0001
0.0475	0.0001
0.0476	0.0001
0.0477	0.0001
0.0478	0.0001
0.0479	0.0001
0.048	0.0001
0.0481	0.0001
0.0482	0.0001
0.0483	0.0001
0.0484	0.0001
0.0485	0.0001
0.0486	0.0001
0.0487	0.0001
0.0488	0.0001
0.0489	0.0001
0.049	0.0001
0.0491	0.0001
0.0492	0.0001
0.0493	0.0001
0.0494	0.0001
0.0495	0.0001
0.0496	0.0001
0.0497	0.0001
0.0498	0.0001
0.0499	0.0001
0.05	0.0001
0.0501	0.0001
0.0502	0.0001
0.0503	0.0001
0.0504	0.0001
0.0505	0.0001
0.0506	0.0001
0.0507	0.0001
0.0508	0.0001
0.0509	0.0001
0.051	0.0001
0.0511	0.0001
0.0512	0.0001
0.0513	0.0001
0.0514	0.0001
0.0515	0.0001
0.0516	0.0001
0.0517	0.0001
0.0518	0.0001
0.0519	0.0001
0.052	0.0001
0.0521	0.0001
0.0522	0.0001
0.0523	0.0001
0.0524	0.0001
0.0525	0.0001
0.0526	0.0001
0.0527	0.0001
0.0528	0.0001
0.0529	0.0001
0.053	0.0001
0.0531	0.0001
0.0532	0.0001
0.0533	0.0001
0.0534	0.0001
0.0535	0.0001
0.0536	0.0001
0.0537	0.0001
0.0538	0.0001
0.0539	0.0001
0.054	0.0001
0.0541	0.0001
0.0542	0.0001
0.0543	0.0001
0.0544	0.0001
0.0545	0.0001
0.0546	0.0001
0.0547	0.0001
0.0548	0.0001
0.0549	0.0001
0.055	0.0001
0.0551	0.0001
0.0552	0.0001
0.0553	0.0001
0.0554	0.0001
0.0555	0.0001
0.0556	0.0001
0.0557	0.0001
0.0558	0.0001
0.0559	0.0001
0.056	0.0001
0.0561	0.0001
0.0562	0.0001
0.0563	0.0001
0.0564	0.0001
0.0565	0.0001
0.0566	0.0001
0.0567	0.0001
0.0568	0.0001
0.0569	0.0001
0.057	0.0001
0.0571	0.0001
0.0572	0.0001
0.0573	0.0001
0.0574	0.0001
0.0575	0.0001
0.0576	0.0001
0.0577	0.0001
0.0578	0.0001
0.0579	0.0001
0.058	0.0001
0.0581	0.0001
0.0582	0.0001
0.0583	0.0001
0.0584	0.0001
0.0585	0.0001
0.0586	0.0001
0.0587	0.0001
0.0588	0.0001
0.0589	0.0001
0.059	0.0001
0.0591	0.0001
0.0592	0.0001
0.0593	0.0001
0.0594	0.0001
0.0595	0.0001
0.0596	0.0001
0.0597	0.0001
0.0598	0.0001
0.0599	0.0001
0.06	0.0001
0.0601	0.0001
0.0602	0.0001
0.0603	0.0001
0.0604	0.0001
0.0605	0.0001
0.0606	0.0001
0.0607	0.0001
0.0608	0.0001
0.0609	0.0001
0.061	0.0001
0.0611	0.0001
0.0612	0.0001
0.0613	0.0001
0.0614	0.0001
0.0615	0.0001
0.0616	0.0001
0.0617	0.0001
0.0618	0.0001
0.0619	0.0001
0.062	0.0001
0.0621	0.0001
0.0622	0.0001
0.0623	0.0001
0.0624	0.0001
0.0625	0.0001
0.0626	0.0001
0.0627	0.0001
0.0628	0.0001
0.0629	0.0001
0.063	0.0001
0.0631	0.0001
0.0632	0.0001
0.0633	0.0001
0.0634	0.0001
0.0635	0.0001
0.0636	0.0001
0.0637	0.0001
0.0638	0.0001
0.0639	0.0001
0.064	0.0001
0.0641	0.0001
0.0642	0.0001
0.0643	0.0001
0.0644	0.0001
0.0645	0.0001
0.0646	0.0001
0.0647	0.0001
0.0648	0.0001
0.0649	0.0001
0.065	0.0001
0.0651	0.0001
0.0652	0.0001
0.0653	0.0001
0.0654	0.0001
0.0655	0.0001
0.0656	0.0001
0.0657	0.0001
0.0658	0.0001
0.0659	0.0001
0.066	0.0001
0.0661	0.0001
0.0662	0.0001
0.0663	0.0001
0.0664	0.0001
0.0665	0.0001
0.0666	0.0001
0.0667	0.0001
0.0668	0.0001
0.0669	0.0001
0.067	0.0001
0.0671	0.0001
0.0672	0.0001
0.0673	0.0001
0.0674	0.0001
0.0675	0.0001
0.0676	0.0001
0.0677	0.0001
0.0678	0.0001
0.0679	0.0001
0.068	0.0001
0.0681	0.0001
0.0682	0.0001
0.0683	0.0001
0.0684	0.0001
0.0685	0.0001
0.0686	0.0001
0.0687	0.0001
0.0688	0.0001
0.0689	0.0001
0.069	0.0001
0.0691	0.0001
0.0692	0.0001
0.0693	0.0001
0.0694	0.0001
0.0695	0.0001
0.0696	0.0001
0.0697	0.0001
0.0698	0.0001
0.0699	0.0001
0.07	0.0001
0.0701	0.0001
0.0702	0.0001
0.0703	0.0001
0.0704	0.0001
0.0705	0.0001
0.0706	0.0001
0.0707	0.0001
0.0708	0.0001
0.0709	0.0001
0.071	0.0001
0.0711	0.0001
0.0712	0.0001
0.0713	0.0001
0.0714	0.0001
0.0715	0.0001
0.0716	0.0001
0.0717	0.0001
0.0718	0.0001
0.0719	0.0001
0.072	0.0001
0.0721	0.0001
0.0722	0.0001
0.0723	0.0001
0.0724	0.0001
0.0725	0.0001
0.0726	0.0001
0.0727	0.0001
0.0728	0.0001
0.0729	0.0001
0.073	0.0001
0.0731	0.0001
0.0732	0.0001
0.0733	0.0001
0.0734	0.0001
0.0735	0.0001
0.0736	0.0001
0.0737	0.0001
0.0738	0.0001
0.0739	0.0001
0.074	0.0001
0.0741	0.0001
0.0742	0.0001
0.0743	0.0001
0.0744	0.0001
0.0745	0.0001
0.0746	0.0001
0.0747	0.0001
0.0748	0.0001
0.0749	0.0001
0.075	0.0001
0.0751	0.0001
0.0752	0.0001
0.0753	0.0001
0.0754	0.0001
0.0755	0.0001
0.0756	0.0001
0.0757	0.0001
0.0758	0.0001
0.0759	0.0001
0.076	0.0001
0.0761	0.0001
0.0762	0.0001
0.0763	0.0001
0.0764	0.0001
0.0765	0.0001
0.0766	0.0001
0.0767	0.0001
0.0768	0.0001
0.0769	0.0001
0.077	0.0001
0.0771	0.0001
0.0772	0.0001
0.0773	0.0001
0.0774	0.0001
0.0775	0.000106318
0.0776063	0.000106318
0.0777126	0.000106318
0.077819	0.000106318
0.0779253	0.000106318
0.0780316	0.000106318
0.0781379	0.000106318
0.0782442	0.000106318
0.0783505	0.000106318
0.0784569	0.000106318
0.0785632	0.000106318
0.0786695	0.000106318
0.0787758	0.000106318
0.0788821	0.000106318
0.0789884	0.000106318
0.0790948	0.000106318
0.0792011	0.000106318
0.0793074	0.000106318
0.0794137	0.000106318
0.07952	0.000106318
0.0796264	0.000106318
0.0797327	0.000106318
0.079839	0.000106318
0.0799453	5.46906e-05
0.08	0.00011998
0.08012	0.00011998
0.08024	0.00011998
0.0803599	0.00011998
0.0804799	0.00011998
0.0805999	0.00011998
0.0807199	0.00011998
0.0808399	0.00011998
0.0809598	0.00011998
0.0810798	0.00011998
0.0811998	0.00011998
0.0813198	0.00011998
0.0814398	0.00011998
0.0815597	0.00011998
0.0816797	0.00011998
0.0817997	0.00011998
0.0819197	0.00011998
0.0820397	0.00011998
0.0821596	0.00011998
0.0822796	0.00011998
0.0823996	0.000100398
0.0825	0.000100398
0.0826004	0.000100398
0.0827008	0.000100398
0.0828012	0.000100398
0.0829016	0.000100398
0.083002	0.000100398
0.0831024	0.000100398
0.0832028	0.000100398
0.0833032	0.000100398
0.0834036	0.000100398
0.083504	0.000100398
0.0836044	0.000100398
0.0837048	0.000100398
0.0838052	0.000100398
0.0839056	0.000100398
0.084006	0.000100398
0.0841064	0.000100398
0.0842068	0.000100398
0.0843072	0.000100398
0.0844076	0.000100398
0.084508	0.000100398
0.0846084	0.000100398
0.0847088	0.000100398
0.0848092	0.000100398
0.0849096	9.04373e-05
0.085	0.00015182
0.0851518	0.00015182
0.0853036	0.00015182
0.0854555	0.00015182
0.0856073	0.00015182
0.0857591	0.00015182
0.0859109	0.00015182
0.0860627	0.00015182
0.0862146	0.00015182
0.0863664	0.00015182
0.0865182	0.00015182
0.08667	0.00015182
0.0868218	0.00015182
0.0869737	0.00015182
0.0871255	0.00015182
0.0872773	0.00015182
0.0874291	7.08878e-05
0.0875	0.000170614
0.0876706	0.000170614
0.0878412	0.000170614
0.0880118	0.000170614
0.0881825	0.000170614
0.0883531	0.000170614
0.0885237	0.000170614
0.0886943	0.000170614
0.0888649	0.000170614
0.0890355	0.000170614
0.0892061	0.000170614
0.0893768	0.000170614
0.0895474	0.000170614
0.089718	0.000170614
0.0898886	0.000111409
0.09	0.000191096
0.0901911	0.000191096
0.0903822	0.000191096
0.0905733	0.000191096
0.0907644	0.000191096
0.0909555	0.000191096
0.0911466	0.000191096
0.0913377	0.000191096
0.0915288	0.000191096
0.0917199	0.000191096
0.091911	0.000191096
0.0921021	0.000191096
0.0922932	0.000191096
0.0924843	1.57461e-05
0.0925	0.000214315
0.0927143	0.000214315
0.0929286	0.000214315
0.0931429	0.000214315
0.0933573	0.000214315
0.0935716	0.000214315
0.0937859	0.000214315
0.0940002	0.000214315
0.0942145	0.000214315
0.0944288	0.000214315
0.0946431	0.000214315
0.0948575	0.000142537
0.095	0.000238392
0.0952384	0.000238392
0.0954768	0.000238392
0.0957152	0.000238392
0.0959536	0.000238392
0.096192	0.000238392
0.0964304	0.000238392
0.0966687	0.000238392
0.0969071	0.000238392
0.0971455	0.000238392
0.0973839	0.000116076
0.0975	0.000265334
0.0977653	0.000265334
0.0980307	0.000265334
0.098296	0.000265334
0.0985613	0.000265334
0.0988267	0.000265334
0.099092	0.000265334
0.0993573	0.000265334
0.0996227	0.000265334
0.099888	0.000111998
0.1	0.000294031
0.100294	0.000294031
0.100588	0.0001
0.100688	0.0001
0.100788	0.0001
0.100888	0.0001
0.100988	0.0001
0.101088	0.0001
0.101188	0.0001
0.101288	0.0001
0.101388	0.0001
0.101488	0.0001
0.101588	0.0001
0.101688	0.0001
0.101788	0.0001
0.101888	0.0001
0.101988	0.0001
0.102088	0.0001
0.102188	0.0001
0.102288	0.0001
0.102388	0.0001
0.102488	1.19378e-05
0.1025	0.0001
0.1026	0.0001
0.1027	0.0001
0.1028	0.0001
0.1029	0.0001
0.103	0.0001
0.1031	0.0001
0.1032	0.0001
0.1033	0.0001
0.1034	0.0001
0.1035	0.0001
0.1036	0.0001
0.1037	0.0001
0.1038	0.0001
0.1039	0.0001
0.104	0.0001
0.1041	0.0001
0.1042	0.0001
0.1043	0.0001
0.1044	0.0001
0.1045	0.0001
0.1046	0.0001
0.1047	0.0001
0.1048	0.0001
0.1049	0.0001
0.105	0.0001
0.1051	0.0001
0.1052	0.0001
0.1053	0.0001
0.1054	0.0001
0.1055	0.0001
0.1056	0.0001
0.1057	0.0001
0.1058	0.0001
0.1059	0.0001
0.106	0.0001
0.1061	0.0001
0.1062	0.0001
0.1063	0.0001
0.1064	0.0001
0.1065	0.0001
0.1066	0.0001
0.1067	0.0001
0.1068	0.0001
0.1069	0.0001
0.107	0.0001
0.1071	0.0001
0.1072	0.0001
0.1073	0.0001
0.1074	0.0001
0.1075	0.0001
0.1076	0.0001
0.1077	0.0001
0.1078	0.0001
0.1079	0.0001
0.108	0.0001
0.1081	0.0001
0.1082	0.0001
0.1083	0.0001
0.1084	0.0001
0.1085	0.0001
0.1086	0.0001
0.1087	0.0001
0.1088	0.0001
0.1089	0.0001
0.109	0.0001
0.1091	0.0001
0.1092	0.0001
0.1093	0.0001
0.1094	0.0001
0.1095	0.0001
0.1096	0.0001
0.1097	0.0001
0.1098	0.0001
0.1099	0.0001
0.11	0.0001
0.1101	0.0001
0.1102	0.0001
0.1103	0.0001
0.1104	0.0001
0.1105	0.0001
0.1106	0.0001
0.1107	0.0001
0.1108	0.0001
0.1109	0.0001
0.111	0.0001
0.1111	0.0001
0.1112	0.0001
0.1113	0.0001
0.1114	0.0001
0.1115	0.0001
0.1116	0.0001
0.1117	0.0001
0.1118	0.0001
0.1119	0.0001
0.112	0.0001
0.1121	0.0001
0.1122	0.0001
0.1123	0.0001
0.1124	0.0001
0.1125	0.0001
0.1126	0.0001
0.1127	0.0001
0.1128	0.0001
0.1129	0.0001
0.113	0.0001
0.1131	0.0001
0.1132	0.0001
0.1133	0.0001
0.1134	0.0001
0.1135	0.0001
0.1136	0.0001
0.1137	0.0001
0.1138	0.0001
0.1139	0.0001
0.114	0.0001
0.1141	0.0001
0.1142	0.0001
0.1143	0.0001
0.1144	0.0001
0.1145	0.0001
0.1146	0.0001
0.1147	0.0001
0.1148	0.0001
0.1149	0.0001
0.115	0.0001
0.1151	0.0001
0.1152	0.0001
0.1153	0.0001
0.1154	0.0001
0.1155	0.0001
0.1156	0.0001
0.1157	0.0001
0.1158	0.0001
0.1159	0.0001
0.116	0.0001
0.1161	0.0001
0.1162	0.0001
0.1163	0.0001
0.1164	0.0001
0.1165	0.0001
0.1166	0.0001
0.1167	0.0001
0.1168	0.0001
0.1169	0.0001
0.117	0.0001
0.1171	0.0001
0.1172	0.0001
0.1173	0.0001
0.1174	0.0001
0.1175	0.0001
0.1176	0.0001
0.1177	0.0001
0.1178	0.0001
0.1179	0.0001
0.118	0.0001
0.1181	0.0001
0.1182	0.0001
0.1183	0.0001
0.1184	0.0001
0.1185	0.0001
0.1186	0.0001
0.1187	0.0001
0.1188	0.0001
0.1189	0.0001
0.119	0.0001
0.1191	0.0001
0.1192	0.0001
0.1193	0.0001
0.1194	0.0001
0.1195	0.0001
0.1196	0.0001
0.1197	0.0001
0.1198	0.0001
0.1199	0.0001
0.12	0.0001
0.1201	0.0001
0.1202	0.0001
0.1203	0.0001
0.1204	0.0001
0.1205	0.0001
0.1206	0.0001
0.1207	0.0001
0.1208	0.0001
0.1209	0.0001
0.121	0.0001
0.1211	0.0001
0.1212	0.0001
0.1213	0.0001
0.1214	0.0001
0.1215	0.0001
0.1216	0.0001
0.1217	0.0001
0.1218	0.0001
0.1219	0.0001
0.122	0.0001
0.1221	0.0001
0.1222	0.0001
0.1223	0.0001
0.1224	0.0001
0.1225	0.0001
0.1226	0.0001
0.1227	0.0001
0.1228	0.0001
0.1229	0.0001
0.123	0.0001
0.1231	0.0001
0.1232	0.0001
0.1233	0.0001
0.1234	0.0001
0.1235	0.0001
0.1236	0.0001
0.1237	0.0001
0.1238	0.0001
0.1239	0.0001
0.124	0.0001
0.1241	0.0001
0.1242	0.0001
0.1243	0.0001
0.1244	0.0001
0.1245	0.0001
0.1246	0.0001
0.1247	0.0001
0.1248	0.0001
0.1249	0.0001
0.125	0.0001
0.1251	0.0001
0.1252	0.0001
0.1253	0.0001
0.1254	0.0001
0.1255	0.0001
0.1256	0.0001
0.1257	0.0001
0.1258	0.0001
0.1259	0.0001
0.126	0.0001
0.1261	0.0001
0.1262	0.0001
0.1263	0.0001
0.1264	0.0001
0.1265	0.0001
0.1266	0.0001
0.1267	0.0001
0.1268	0.0001
0.1269	0.0001
0.127	0.0001
0.1271	0.0001
0.1272	0.0001
0.1273	0.0001
0.1274	0.0001
0.1275	0.0001
0.1276	0.0001
0.1277	0.0001
0.1278	0.0001
0.1279	0.0001
0.128	0.0001
0.1281	0.0001
0.1282	0.0001
0.1283	0.0001
0.1284	0.0001
0.1285	0.0001
0.1286	0.0001
0.1287	0.0001
0.1288	0.0001
0.1289	0.0001
0.129	0.0001
0.1291	0.0001
0.1292	0.0001
0.1293	0.0001
0.1294	0.0001
0.1295	0.0001
0.1296	0.0001
0.1297	0.0001
0.1298	0.0001
0.1299	0.0001
0.13	0.0001
0.1301	0.0001
0.1302	0.0001
0.1303	0.0001
0.1304	0.0001
0.1305	0.0001
0.1306	0.0001
0.1307	0.0001
0.1308	0.0001
0.1309	0.0001
0.131	0.0001
0.1311	0.0001
0.1312	0.0001
0.1313	0.0001
0.1314	0.0001
0.1315	0.0001
0.1316	0.0001
0.1317	0.0001
0.1318	0.0001
0.1319	0.0001
0.132	0.0001
0.1321	0.0001
0.1322	0.0001
0.1323	0.0001
0.1324	0.0001
0.1325	0.0001
0.1326	0.0001
0.1327	0.0001
0.1328	0.0001
0.1329	0.0001
0.133	0.0001
0.1331	0.0001
0.1332	0.0001
0.1333	0.0001
0.1334	0.0001
0.1335	0.0001
0.1336	0.0001
0.1337	0.0001
0.1338	0.0001
0.1339	0.0001
0.134	0.0001
0.1341	0.0001
0.1342	0.0001
0.1343	0.0001
0.1344	0.0001
0.1345	0.0001
0.1346	0.0001
0.1347	0.0001
0.1348	0.0001
0.1349	0.0001
0.135	0.0001
0.1351	0.0001
0.1352	0.0001
0.1353	0.0001
0.1354	0.0001
0.1355	0.0001
0.1356	0.0001
0.1357	0.0001
0.1358	0.0001
0.1359	0.0001
0.136	0.0001
0.1361	0.0001
0.1362	0.0001
0.1363	0.0001
0.1364	0.0001
0.1365	0.0001
0.1366	0.0001
0.1367	0.0001
0.1368	0.0001
0.1369	0.0001
0.137	0.0001
0.1371	0.0001
0.1372	0.0001
0.1373	0.0001
0.1374	0.0001
0.1375	0.0001
0.1376	0.0001
0.1377	0.0001
0.1378	0.0001
0.1379	0.0001
0.138	0.0001
0.1381	0.0001
0.1382	0.0001
0.1383	0.0001
0.1384	0.0001
0.1385	0.0001
0.1386	0.0001
0.1387	0.0001
0.1388	0.0001
0.1389	0.0001
0.139	0.0001
0.1391	0.0001
0.1392	0.0001
0.1393	0.0001
0.1394	0.0001
0.1395	0.0001
0.1396	0.0001
0.1397	0.0001
0.1398	0.0001
0.1399	0.0001
0.14	0.0001
0.1401	0.0001
0.1402	0.0001
0.1403	0.0001
0.1404	0.0001
0.1405	0.0001
0.1406	0.0001
0.1407	0.0001
0.1408	0.0001
0.1409	0.0001
0.141	0.0001
0.1411	0.0001
0.1412	0.0001
0.1413	0.0001
0.1414	0.0001
0.1415	0.0001
0.1416	0.0001
0.1417	0.0001
0.1418	0.0001
0.1419	0.0001
0.142	0.0001
0.1421	0.0001
0.1422	0.0001
0.1423	0.0001
0.1424	0.0001
0.1425	0.0001
0.1426	0.0001
0.1427	0.0001
0.1428	0.0001
0.1429	0.0001
0.143	0.0001
0.1431	0.0001
0.1432	0.0001
0.1433	0.0001
0.1434	0.0001
0.1435	0.0001
0.1436	0.0001
0.1437	0.0001
0.1438	0.0001
0.1439	0.0001
0.144	0.0001
0.1441	0.0001
0.1442	0.0001
0.1443	0.0001
0.1444	0.0001
0.1445	0.0001
0.1446	0.0001
0.1447	0.0001
0.1448	0.0001
0.1449	0.0001
0.145	0.0001
0.1451	0.0001
0.1452	0.0001
0.1453	0.0001
0.1454	0.0001
0.1455	0.0001
0.1456	0.0001
0.1457	0.0001
0.1458	0.0001
0.1459	0.0001
0.146	0.0001
0.1461	0.0001
0.1462	0.0001
0.1463	0.0001
0.1464	0.0001
0.1465	0.0001
0.1466	0.0001
0.1467	0.0001
0.1468	0.0001
0.1469	0.0001
0.147	0.0001
0.1471	0.0001
0.1472	0.0001
0.1473	0.0001
0.1474	0.0001
0.1475	0.0001
0.1476	0.0001
0.1477	0.0001
0.1478	0.0001
0.1479	0.0001
0.148	0.0001
0.1481	0.0001
0.1482	0.0001
0.1483	0.0001
0.1484	0.0001
0.1485	0.0001
0.1486	0.0001
0.1487	0.0001
0.1488	0.0001
0.1489	0.0001
0.149	0.0001
0.1491	0.0001
0.1492	0.0001
0.1493	0.0001
0.1494	0.0001
0.1495	0.0001
0.1496	0.0001
0.1497	0.0001
0.1498	0.0001
0.1499	0.0001
0.15	0.0001
0.1501	0.0001
0.1502	0.0001
0.1503	0.0001
0.1504	0.0001
0.1505	0.0001
0.1506	0.0001
0.1507	0.0001
0.1508	0.0001
0.1509	0.0001
0.151	0.0001
0.1511	0.0001
0.1512	0.0001
0.1513	0.0001
0.1514	0.0001
0.1515	0.0001
0.1516	0.0001
0.1517	0.0001
0.1518	0.0001
0.1519	0.0001
0.152	0.0001
0.1521	0.0001
0.1522	0.0001
0.1523	0.0001
0.1524	0.0001
0.1525	0.0001
0.1526	0.0001
0.1527	0.0001
0.1528	0.0001
0.1529	0.0001
0.153	0.0001
0.1531	0.0001
0.1532	0.0001
0.1533	0.0001
0.1534	0.0001
0.1535	0.0001
0.1536	0.0001
0.1537	0.0001
0.1538	0.0001
0.1539	0.0001
0.154	0.0001
0.1541	0.0001
0.1542	0.0001
0.1543	0.0001
0.1544	0.0001
0.1545	0.0001
0.1546	0.0001
0.1547	0.0001
0.1548	0.0001
0.1549	0.0001
0.155	0.0001
0.1551	0.0001
0.1552	0.0001
0.1553	0.0001
0.1554	0.0001
0.1555	0.0001
0.1556	0.0001
0.1557	0.0001
0.1558	0.0001
0.1559	0.0001
0.156	0.0001
0.1561	0.0001
0.1562	0.0001
0.1563	0.0001
0.1564	0.0001
0.1565	0.0001
0.1566	0.0001
0.1567	0.0001
0.1568	0.0001
0.1569	0.0001
0.157	0.0001
0.1571	0.0001
0.1572	0.0001
0.1573	0.0001
0.1574	0.0001
0.1575	0.0001
0.1576	0.0001
0.1577	0.0001
0.1578	0.0001
0.1579	0.0001
0.158	0.0001
0.1581	0.0001
0.1582	0.0001
0.1583	0.0001
0.1584	0.0001
0.1585	0.0001
0.1586	0.0001
0.1587	0.0001
0.1588	0.0001
0.1589	0.0001
0.159	0.0001
0.1591	0.0001
0.1592	0.0001
0.1593	0.0001
0.1594	0.0001
0.1595	0.0001
0.1596	0.0001
0.1597	0.0001
0.1598	0.0001
0.1599	0.0001
0.16	0.000101871
0.160102	0.000101871
0.160204	0.000101871
0.160306	0.000101871
0.160407	0.000101871
0.160509	0.000101871
0.160611	0.000101871
0.160713	0.000101871
0.160815	0.000101871
0.160917	0.000101871
0.161019	0.000101871
0.161121	0.000101871
0.161222	0.000101871
0.161324	0.000101871
0.161426	0.000101871
0.161528	0.000101871
0.16163	0.000101871
0.161732	0.000101871
0.161834	0.000101871
0.161936	0.000101871
0.162037	0.000101871
0.162139	0.000101871
0.162241	0.000101871
0.162343	0.000101871
0.162445	5.51063e-05
0.1625	0.000140038
0.16264	0.000140038
0.16278	0.000140038
0.16292	0.000140038
0.16306	0.000140038
0.1632	0.000140038
0.16334	0.000140038
0.16348	0.000140038
0.16362	0.000140038
0.16376	0.000140038
0.1639	0.000140038
0.16404	0.000140038
0.16418	0.000140038
0.16432	0.000140038
0.164461	0.000140038
0.164601	0.000140038
0.164741	0.000140038
0.164881	0.000119347
0.165	0.000119347
0.165119	0.000119347
0.165239	0.000119347
0.165358	0.000119347
0.165477	0.000119347
0.165597	0.000119347
0.165716	0.000119347
0.165835	0.000179152
0.166015	0.000179152
0.166194	0.000179152
0.166373	0.000179152
0.166552	0.000179152
0.166731	0.000179152
0.16691	0.000179152
0.167089	0.000179152
0.167269	0.000179152
0.167448	5.22049e-05
0.1675	0.000196894
0.167697	0.000196894
0.167894	0.000196894
0.168091	0.000196894
0.168288	0.000196894
0.168484	0.000196894
0.168681	0.000196894
0.168878	0.000196894
0.169075	0.000196894
0.169272	0.000196894
0.169469	0.000196894
0.169666	0.000196894
0.169863	0.000137276
0.17	0.000224724
0.170225	0.000224724
0.170449	0.000224724
0.170674	0.000224724
0.170899	0.000224724
0.171124	0.000224724
0.171348	0.000224724
0.171573	0.000224724
0.171798	0.000224724
0.172023	0.000224724
0.172247	0.000224724
0.172472	2.80309e-05
0.1725	0.000258673
0.172759	0.000258673
0.173017	0.000258673
0.173276	0.000258673
0.173535	0.000258673
0.173793	0.000258673
0.174052	0.000258673
0.174311	0.000258673
0.174569	0.000258673
0.174828	0.000171943
0.175	0.000296569
0.175297	0.000296569
0.175593	0.000296569
0.17589	0.000296569
0.176186	0.000296569
0.176483	0.000296569
0.176779	0.000296569
0.177076	0.000296569
0.177373	0.000127447
0.1775	0.000344378
0.177844	0.000344378
0.178189	0.000344378
0.178533	0.000344378
0.178878	0.000344378
0.179222	0.000344378
0.179566	0.000344378
0.179911	8.93523e-05
0.18	0.000403479
0.180403	0.000403479
0.180807	0.000403479
0.18121	0.000403479
0.181614	0.000403479
0.182017	0.000403479
0.182421	7.91278e-05
0.1825	0.000478521
0.182979	0.000478521
0.183457	0.000478521
0.183936	0.000478521
0.184414	0.000478521
0.184893	0.000107396
0.185	0.000578139
0.185578	0.000578139
0.186156	0.000578139
0.186734	0.000578139
0.187313	0.000187442
0.1875	0.000720161
0.18822	0.000720161
0.18894	0.000720161
0.18966	0.000339516
0.19	0.000950185
0.19095	0.000950185
0.1919	0.00059963
0.1925	0.001446
0.193946	0.001054
0.195	0.00187646
0.196876	0.000623542
0.1975	0.00147836
0.198978	0.00102164
0.2	0.00102164
0.201022	0.00102164
0.202043	0.000456723
0.2025	0.000974345
0.203474	0.000974345
0.204449	0.00055131
0.205	0.000896139
0.205896	0.000896139
0.206792	0.000707722
0.2075	0.000707722
0.208208	0.000707722
0.208915	0.000707722
0.209623	0.000376834
0.21	0.000810053
0.21081	0.000810053
0.21162	0.000810053
0.21243	6.98423e-05
0.2125	0.000784847
0.213285	0.000784847
0.21407	0.000784847
0.214855	0.00014546
0.215	0.000769295
0.215769	0.000769295
0.216539	0.000769295
0.217308	0.000192116
0.2175	0.000757718
0.218258	0.000757718
0.219015	0.000757718
0.219773	0.000226846
0.22	0.000749155
0.220749	0.000749155
0.221498	0.000749155
0.222247	0.000252534
0.2225	0.000742816
0.223243	0.000742816
0.223986	0.000742816
0.224728	0.000271552
0.225	0.000738125
0.225738	0.000738125
0.226476	0.000738125
0.227214	0.000285624
0.2275	0.00073468
0.228235	0.00073468
0.228969	0.00073468
0.229704	0.000295959
0.23	0.000732182
0.230732	0.000732182
0.231464	0.000732182
0.232197	0.000303453
0.2325	0.000730406
0.23323	0.000730406
0.233961	0.000730406
0.234691	0.000308781
0.235	0.000729187
0.235729	0.000729187
0.236458	0.000729187
0.237188	0.000312439
0.2375	0.000728396
0.238228	0.000728396
0.238957	0.000728396
0.239685	0.000314811
0.24	0.000727939
0.240728	0.000727939
0.241456	0.000727939
0.242184	0.000316182
0.2425	0.000727742
0.243228	0.000727742
0.243955	0.000727742
0.244683	0.000316774
0.245	0.000727746
0.245728	0.000727746
0.246455	0.000727746
0.247183	0.000316762
0.2475	0.000727907
0.248228	0.000727907
0.248956	0.000727907
0.249684	0.00031628
0.25	0.000728191
0.250728	0.000728191
0.251456	0.000728191
0.252185	0.000315427
0.2525	0.000728572
0.253229	0.000728572
0.253957	0.000728572
0.254686	0.000314283
0.255	0.000729027
0.255729	0.000729027
0.256458	0.000729027
0.257187	0.000312919
0.2575	0.000729542
0.25823	0.000729542
0.258959	0.000729542
0.259689	0.000311374
0.26	0.000730101
0.26073	0.000730101
0.26146	0.000730101
0.26219	0.000309698
0.2625	0.0007307
0.263231	0.0007307
0.263961	0.0007307
0.264692	0.000307901
0.265	0.000731325
0.265731	0.000731325
0.266463	0.000731325
0.267194	0.000306025
0.2675	0.000731973
0.268232	0.000731973
0.268964	0.000731973
0.269696	0.000304081
0.27	0.00073264
0.270733	0.00073264
0.271465	0.00073264
0.272198	0.000302081
0.2725	0.00073332
0.273233	0.00073332
0.273967	0.00073332
0.2747	0.000300041
0.275	0.000734011
0.275734	0.000734011
0.276468	0.000734011
0.277202	0.000297966
0.2775	0.000734713
0.278235	0.000734713
0.278969	0.000734713
0.279704	0.000295862
0.28	0.000735421
0.280735	0.000735421
0.281471	0.000735421
0.282206	0.000293737
0.2825	0.000736134
0.283236	0.000736134
0.283972	0.000736134
0.284708	0.000291597
0.285	0.000736852
0.285737	0.000736852
0.286474	0.000736852
0.287211	0.000289443
0.2875	0.000737575
0.288238	0.000737575
0.288975	0.000737575
0.289713	0.000287275
0.29	0.000738299
0.290738	0.000738299
0.291477	0.000738299
0.292215	0.000285102
0.2925	0.000739028
0.293239	0.000739028
0.293978	0.000739028
0.294717	0.000282916
0.295	0.000739759
0.29574	0.000739759
0.29648	0.000739759
0.297219	0.000280723
0.2975	0.00074049
0.29824	0.00074049
0.298981	0.00074049
0.299721	0.00027853
0.3	0.0001
0.3001	0.00031818
0.300418	0.0001
0.300518	0.0001
0.300618	0.0001
0.300718	0.0001
0.300818	0.0001
0.300918	0.0001
0.301018	0.0001
0.301118	0.0001
0.301218	0.0001
0.301318	0.0001
0.301418	0.0001
0.301518	0.0001
0.301618	0.0001
0.301718	0.0001
0.301818	0.0001
0.301918	0.0001
0.302018	0.0001
0.302118	0.0001
0.302218	0.0001
0.302318	0.0001
0.302418	8.18197e-05
0.3025	0.0001
0.3026	0.0001
0.3027	0.0001
0.3028	0.0001
0.3029	0.0001
0.303	0.0001
0.3031	0.0001
0.3032	0.0001
0.3033	0.0001
0.3034	0.0001
0.3035	0.0001
0.3036	0.0001
0.3037	0.0001
0.3038	0.0001
0.3039	0.0001
0.304	0.0001
0.3041	0.0001
0.3042	0.0001
0.3043	0.0001
0.3044	0.0001
0.3045	0.0001
0.3046	0.0001
0.3047	0.0001
0.3048	0.0001
0.3049	0.0001
0.305	0.0001
0.3051	0.0001
0.3052	0.0001
0.3053	0.0001
0.3054	0.0001
0.3055	0.0001
0.3056	0.0001
0.3057	0.0001
0.3058	0.0001
0.3059	0.0001
0.306	0.0001
0.3061	0.0001
0.3062	0.0001
0.3063	0.0001
0.3064	0.0001
0.3065	0.0001
0.3066	0.0001
0.3067	0.0001
0.3068	0.0001
0.3069	0.0001
0.307	0.0001
0.3071	0.0001
0.3072	0.0001
0.3073	0.0001
0.3074	0.0001
0.3075	0.0001
0.3076	0.0001
0.3077	0.0001
0.3078	0.0001
0.3079	0.0001
0.308	0.0001
0.3081	0.0001
0.3082	0.0001
0.3083	0.0001
0.3084	0.0001
0.3085	0.0001
0.3086	0.0001
0.3087	0.0001
0.3088	0.0001
0.3089	0.0001
0.309	0.0001
0.3091	0.0001
0.3092	0.0001
0.3093	0.0001
0.3094	0.0001
0.3095	0.0001
0.3096	0.0001
0.3097	0.0001
0.3098	0.0001
0.3099	0.0001
0.31	0.0001
0.3101	0.0001
0.3102	0.0001
0.3103	0.0001
0.3104	0.0001
0.3105	0.0001
0.3106	0.0001
0.3107	0.0001
0.3108	0.0001
0.3109	0.0001
0.311	0.0001
0.3111	0.0001
0.3112	0.0001
0.3113	0.0001
0.3114	0.0001
0.3115	0.0001
0.3116	0.0001
0.3117	0.0001
0.3118	0.0001
0.3119	0.0001
0.312	0.0001
0.3121	0.0001
0.3122	0.0001
0.3123	0.0001
0.3124	0.0001
0.3125	0.0001
0.3126	0.0001
0.3127	0.0001
0.3128	0.0001
0.3129	0.0001
0.313	0.0001
0.3131	0.0001
0.3132	0.0001
0.3133	0.0001
0.3134	0.0001
0.3135	0.0001
0.3136	0.0001
0.3137	0.0001
0.3138	0.0001
0.3139	0.0001
0.314	0.0001
0.3141	0.0001
0.3142	0.0001
0.3143	0.0001
0.3144	0.0001
0.3145	0.0001
0.3146	0.0001
0.3147	0.0001
0.3148	0.0001
0.3149	0.0001
0.315	0.0001
0.3151	0.0001
0.3152	0.0001
0.3153	0.0001
0.3154	0.0001
0.3155	0.0001
0.3156	0.0001
0.3157	0.0001
0.3158	0.0001
0.3159	0.0001
0.316	0.0001
0.3161	0.0001
0.3162	0.0001
0.3163	0.0001
0.3164	0.0001
0.3165	0.0001
0.3166	0.0001
0.3167	0.0001
0.3168	0.0001
0.3169	0.0001
0.317	0.0001
0.3171	0.0001
0.3172	0.0001
0.3173	0.0001
0.3174	0.0001
0.3175	0.0001
0.3176	0.0001
0.3177	0.0001
0.3178	0.0001
0.3179	0.0001
0.318	0.0001
0.3181	0.0001
0.3182	0.0001
0.3183	0.0001
0.3184	0.0001
0.3185	0.0001
0.3186	0.0001
0.3187	0.0001
0.3188	0.0001
0.3189	0.0001
0.319	0.0001
0.3191	0.0001
0.3192	0.0001
0.3193	0.0001
0.3194	0.0001
0.3195	0.0001
0.3196	0.0001
0.3197	0.0001
0.3198	0.0001
0.3199	0.0001
0.32	0.0001
0.3201	0.0001
0.3202	0.0001
0.3203	0.0001
0.3204	0.0001
0.3205	0.0001
0.3206	0.0001
0.3207	0.0001
0.3208	0.0001
0.3209	0.0001
0.321	0.0001
0.3211	0.0001
0.3212	0.0001
0.3213	0.0001
0.3214	0.0001
0.3215	0.0001
0.3216	0.0001
0.3217	0.0001
0.3218	0.0001
0.3219	0.0001
0.322	0.0001
0.3221	0.0001
0.3222	0.0001
0.3223	0.0001
0.3224	0.0001
0.3225	0.0001
0.3226	0.0001
0.3227	0.0001
0.3228	0.0001
0.3229	0.0001
0.323	0.0001
0.3231	0.0001
0.3232	0.0001
0.3233	0.0001
0.3234	0.0001
0.3235	0.0001
0.3236	0.0001
0.3237	0.0001
0.3238	0.0001
0.3239	0.0001
0.324	0.0001
0.3241	0.0001
0.3242	0.0001
0.3243	0.0001
0.3244	0.0001
0.3245	0.0001
0.3246	0.0001
0.3247	0.0001
0.3248	0.0001
0.3249	0.0001
0.325	0.0001
0.3251	0.0001
0.3252	0.0001
0.3253	0.0001
0.3254	0.0001
0.3255	0.0001
0.3256	0.0001
0.3257	0.0001
0.3258	0.0001
0.3259	0.0001
0.326	0.0001
0.3261	0.0001
0.3262	0.0001
0.3263	0.0001
0.3264	0.0001
0.3265	0.0001
0.3266	0.0001
0.3267	0.0001
0.3268	0.0001
0.3269	0.0001
0.327	0.0001
0.3271	0.0001
0.3272	0.0001
0.3273	0.0001
0.3274	0.0001
0.3275	0.0001
0.3276	0.0001
0.3277	0.0001
0.3278	0.0001
0.3279	0.0001
0.328	0.0001
0.3281	0.0001
0.3282	0.0001
0.3283	0.0001
0.3284	0.0001
0.3285	0.0001
0.3286	0.0001
0.3287	0.0001
0.3288	0.0001
0.3289	0.0001
0.329	0.0001
0.3291	0.0001
0.3292	0.0001
0.3293	0.0001
0.3294	0.0001
0.3295	0.0001
0.3296	0.0001
0.3297	0.0001
0.3298	0.0001
0.3299	0.0001
0.33	0.0001
0.3301	0.0001
0.3302	0.0001
0.3303	0.0001
0.3304	0.0001
0.3305	0.0001
0.3306	0.0001
0.3307	0.0001
0.3308	0.0001
0.3309	0.0001
0.331	0.0001
0.3311	0.0001
0.3312	0.0001
0.3313	0.0001
0.3314	0.0001
0.3315	0.0001
0.3316	0.0001
0.3317	0.0001
0.3318	0.0001
0.3319	0.0001
0.332	0.0001
0.3321	0.0001
0.3322	0.0001
0.3323	0.0001
0.3324	0.0001
0.3325	0.0001
0.3326	0.0001
0.3327	0.0001
0.3328	0.0001
0.3329	0.0001
0.333	0.0001
0.3331	0.0001
0.3332	0.0001
0.3333	0.0001
0.3334	0.0001
0.3335	0.0001
0.3336	0.0001
0.3337	0.0001
0.3338	0.0001
0.3339	0.0001
0.334	0.0001
0.3341	0.0001
0.3342	0.0001
0.3343	0.0001
0.3344	0.0001
0.3345	0.0001
0.3346	0.0001
0.3347	0.0001
0.3348	0.0001
0.3349	0.0001
0.335	0.0001
0.3351	0.0001
0.3352	0.0001
0.3353	0.0001
0.3354	0.0001
0.3355	0.0001
0.3356	0.0001
0.3357	0.0001
0.3358	0.0001
0.3359	0.0001
0.336	0.0001
0.3361	0.0001
0.3362	0.0001
0.3363	0.0001
0.3364	0.0001
0.3365	0.0001
0.3366	0.0001
0.3367	0.0001
0.3368	0.0001
0.3369	0.0001
0.337	0.0001
0.3371	0.0001
0.3372	0.0001
0.3373	0.0001
0.3374	0.0001
0.3375	0.0001
0.3376	0.0001
0.3377	0.0001
0.3378	0.0001
0.3379	0.0001
0.338	0.0001
0.3381	0.0001
0.3382	0.0001
0.3383	0.0001
0.3384	0.0001
0.3385	0.0001
0.3386	0.0001
0.3387	0.0001
0.3388	0.0001
0.3389	0.0001
0.339	0.0001
0.3391	0.0001
0.3392	0.0001
0.3393	0.0001
0.3394	0.0001
0.3395	0.0001
0.3396	0.0001
0.3397	0.0001
0.3398	0.0001
0.3399	0.0001
0.34	0.0001
0.3401	0.0001
0.3402	0.0001
0.3403	0.0001
0.3404	0.0001
0.3405	0.0001
0.3406	0.0001
0.3407	0.0001
0.3408	0.0001
0.3409	0.0001
0.341	0.0001
0.3411	0.0001
0.3412	0.0001
0.3413	0.0001
0.3414	0.0001
0.3415	0.0001
0.3416	0.0001
0.3417	0.0001
0.3418	0.0001
0.3419	0.0001
0.342	0.0001
0.3421	0.0001
0.3422	0.0001
0.3423	0.0001
0.3424	0.0001
0.3425	0.0001
0.3426	0.0001
0.3427	0.0001
0.3428	0.0001
0.3429	0.0001
0.343	0.0001
0.3431	0.0001
0.3432	0.0001
0.3433	0.0001
0.3434	0.0001
0.3435	0.0001
0.3436	0.0001
0.3437	0.0001
0.3438	0.0001
0.3439	0.0001
0.344	0.0001
0.3441	0.0001
0.3442	0.0001
0.3443	0.0001
0.3444	0.0001
0.3445	0.0001
0.3446	0.0001
0.3447	0.0001
0.3448	0.0001
0.3449	0.0001
0.345	0.0001
0.3451	0.0001
0.3452	0.0001
0.3453	0.0001
0.3454	0.0001
0.3455	0.0001
0.3456	0.0001
0.3457	0.0001
0.3458	0.0001
0.3459	0.0001
0.346	0.0001
0.3461	0.0001
0.3462	0.0001
0.3463	0.0001
0.3464	0.0001
0.3465	0.0001
0.3466	0.0001
0.3467	0.0001
0.3468	0.0001
0.3469	0.0001
0.347	0.0001
0.3471	0.0001
0.3472	0.0001
0.3473	0.0001
0.3474	0.0001
0.3475	0.0001
0.3476	0.0001
0.3477	0.0001
0.3478	0.0001
0.3479	0.0001
0.348	0.0001
0.3481	0.0001
0.3482	0.0001
0.3483	0.0001
0.3484	0.0001
0.3485	0.0001
0.3486	0.0001
0.3487	0.0001
0.3488	0.0001
0.3489	0.0001
0.349	0.0001
0.3491	0.0001
0.3492	0.0001
0.3493	0.0001
0.3494	0.0001
0.3495	0.0001
0.3496	0.0001
0.3497	0.0001
0.3498	0.0001
0.3499	0.0001
0.35	0.0001
0.3501	0.0001
0.3502	0.0001
0.3503	0.0001
0.3504	0.0001
0.3505	0.0001
0.3506	0.0001
0.3507	0.0001
0.3508	0.0001
0.3509	0.0001
0.351	0.0001
0.3511	0.0001
0.3512	0.0001
0.3513	0.0001
0.3514	0.0001
0.3515	0.0001
0.3516	0.0001
0.3517	0.0001
0.3518	0.0001
0.3519	0.0001
0.352	0.0001
0.3521	0.0001
0.3522	0.0001
0.3523	0.0001
0.3524	0.0001
0.3525	0.0001
0.3526	0.0001
0.3527	0.0001
0.3528	0.0001
0.3529	0.0001
0.353	0.0001
0.3531	0.0001
0.3532	0.0001
0.3533	0.0001
0.3534	0.0001
0.3535	0.0001
0.3536	0.0001
0.3537	0.0001
0.3538	0.0001
0.3539	0.0001
0.354	0.0001
0.3541	0.0001
0.3542	0.0001
0.3543	0.0001
0.3544	0.0001
0.3545	0.0001
0.3546	0.0001
0.3547	0.0001
0.3548	0.0001
0.3549	0.0001
0.355	0.0001
0.3551	0.0001
0.3552	0.0001
0.3553	0.0001
0.3554	0.0001
0.3555	0.0001
0.3556	0.0001
0.3557	0.0001
0.3558	0.0001
0.3559	0.0001
0.356	0.0001
0.3561	0.0001
0.3562	0.0001
0.3563	0.0001
0.3564	0.0001
0.3565	0.0001
0.3566	0.0001
0.3567	0.0001
0.3568	0.0001
0.3569	0.0001
0.357	0.0001
0.3571	0.0001
0.3572	0.0001
0.3573	0.0001
0.3574	0.0001
0.3575	0.0001
0.3576	0.0001
0.3577	0.0001
0.3578	0.0001
0.3579	0.0001
0.358	0.0001
0.3581	0.0001
0.3582	0.0001
0.3583	0.0001
0.3584	0.0001
0.3585	0.0001
0.3586	0.0001
0.3587	0.0001
0.3588	0.0001
0.3589	0.0001
0.359	0.0001
0.3591	0.0001
0.3592	0.0001
0.3593	0.0001
0.3594	0.0001
0.3595	0.0001
0.3596	0.0001
0.3597	0.0001
0.3598	0.0001
0.3599	0.0001
0.36	0.000102931
0.360103	0.000102931
0.360206	0.000102931
0.360309	0.000102931
0.360412	0.000102931
0.360515	0.000102931
0.360618	0.000102931
0.360721	0.000102931
0.360823	0.000102931
0.360926	0.000102931
0.361029	0.000102931
0.361132	0.000102931
0.361235	0.000102931
0.361338	0.000102931
0.361441	0.000102931
0.361544	0.000102931
0.361647	0.000102931
0.36175	0.000102931
0.361853	0.000102931
0.361956	0.000102931
0.362059	0.000102931
0.362162	0.000102931
0.362264	0.000102931
0.362367	0.000102931
0.36247	2.96616e-05
0.3625	0.000142058
0.362642	0.000142058
0.362784	0.000142058
0.362926	0.000142058
0.363068	0.000142058
0.36321	0.000142058
0.363352	0.000142058
0.363494	0.000142058
0.363636	0.000142058
0.363779	0.000142058
0.363921	0.000142058
0.364063	0.000142058
0.364205	0.000142058
0.364347	0.000142058
0.364489	0.000142058
0.364631	0.000142058
0.364773	0.000142058
0.364915	8.50108e-05
0.365	0.000171586
0.365172	0.000171586
0.365343	0.000171586
0.365515	0.000171586
0.365686	0.000171586
0.365858	0.000171586
0.36603	0.000171586
0.366201	0.000171586
0.366373	0.000171586
0.366544	0.000171586
0.366716	0.000171586
0.366887	0.000171586
0.367059	0.000171586
0.367231	0.000171586
0.367402	9.78023e-05
0.3675	0.00019718
0.367697	0.00019718
0.367894	0.00019718
0.368092	0.00019718
0.368289	0.00019718
0.368486	0.00019718
0.368683	0.00019718
0.36888	0.00019718
0.369077	0.00019718
0.369275	0.00019718
0.369472	0.00019718
0.369669	0.00019718
0.369866	0.000133842
0.37	0.000225007
0.370225	0.000225007
0.37045	0.000225007
0.370675	0.000225007
0.3709	0.000225007
0.371125	0.000225007
0.37135	0.000225007
0.371575	0.000225007
0.3718	0.000225007
0.372025	0.000225007
0.37225	0.000225007
0.372475	2.49284e-05
0.3725	0.000258415
0.372758	0.000258415
0.373017	0.000258415
0.373275	0.000258415
0.373534	0.000258415
0.373792	0.000258415
0.37405	0.000258415
0.374309	0.000258415
0.374567	0.000258415
0.374826	0.000174266
0.375	0.00029539
0.375295	0.00029539
0.375591	0.00029539
0.375886	0.00029539
0.376182	0.00029539
0.376477	0.00029539
0.376772	0.00029539
0.377068	0.00029539
0.377363	0.000136884
0.3775	0.000341531
0.377842	0.000341531
0.378183	0.000341531
0.378525	0.000341531
0.378866	0.000341531
0.379208	0.000341531
0.379549	0.000341531
0.379891	0.000109283
0.38	0.000397673
0.380398	0.000397673
0.380795	0.000397673
0.381193	0.000397673
0.381591	0.000397673
0.381988	0.000397673
0.382386	0.000113961
0.3825	0.000467336
0.382967	0.000467336
0.383435	0.000467336
0.383902	0.000467336
0.384369	0.000467336
0.384837	0.000163318
0.385	0.000556618
0.385557	0.000556618
0.386113	0.000556618
0.38667	0.000556618
0.387226	0.00027353
0.3875	0.000676788
0.388177	0.000676788
0.388854	0.000676788
0.38953	0.000469636
0.39	0.000851814
0.390852	0.000851814
0.391704	0.000796372
0.3925	0.000796372
0.393296	0.00131401
0.39461	0.000389616
0.395	0.00231194
0.397312	0.000188057
0.3975	0.00210977
0.39961	0.000390229
0.4	0.0013827
0.401383	0.0011173
0.4025	0.0011173
0.403617	0.0011173
0.404735	0.000265409
0.405	0.00101083
0.406011	0.00101083
0.407022	0.000478346
0.4075	0.000945009
0.408445	0.000945009
0.40939	0.000609982
0.41	0.000609982
0.41061	0.000609982
0.41122	0.000609982
0.41183	0.000609982
0.41244	6.00704e-05
0.4125	0.00086318
0.413363	0.00086318
0.414226	0.000773641
0.415	0.000773641
0.415774	0.000773641
0.416547	0.000773641
0.417321	0.000179078
0.4175	0.000828353
0.418328	0.000828353
0.419157	0.000828353
0.419985	1.49415e-05
0.42	0.000816934
0.420817	0.000816934
0.421634	0.000816934
0.422451	4.91975e-05
0.4225	0.000808495
0.423308	0.000808495
0.424117	0.000808495
0.424925	7.45143e-05
0.425	0.00080238
0.425802	0.00080238
0.426605	0.00080238
0.427407	9.28612e-05
0.4275	0.000797896
0.428298	0.000797896
0.429096	0.000797896
0.429894	0.000106312
0.43	0.000794637
0.430795	0.000794637
0.431589	0.000794637
0.432384	0.000116088
0.4325	0.000792297
0.433292	0.000792297
0.434085	0.000792297
0.434877	0.00012311
0.435	0.000790661
0.435791	0.000790661
0.436581	0.000790661
0.437372	0.000128017
0.4375	0.00078956
0.43829	0.00078956
0.439079	0.00078956
0.439869	0.00013132
0.44	0.000788877
0.440789	0.000788877
0.441578	0.000788877
0.442367	0.000133369
0.4425	0.000788513
0.443289	0.000788513
0.444077	0.000788513
0.444866	0.000134461
0.445	0.000788412
0.445788	0.000788412
0.446577	0.000788412
0.447365	0.000134765
0.4475	0.000788494
0.448288	0.000788494
0.449077	0.000788494
0.449865	0.000134518
0.45	0.00078874
0.450789	0.00078874
0.451577	0.00078874
0.452366	0.000133781
0.4525	0.000789092
0.453289	0.000789092
0.454078	0.000789092
0.454867	0.000132725
0.455	0.000789538
0.45579	0.000789538
0.456579	0.000789538
0.457369	0.000131386
0.4575	0.000790068
0.45829	0.000790068
0.45908	0.000790068
0.45987	0.000129797
0.46	0.000790659
0.460791	0.000790659
0.461581	0.000790659
0.462372	0.000128022
0.4625	0.000791279
0.463291	0.000791279
0.464083	0.000791279
0.464874	0.000126164
0.465	0.000791942
0.465792	0.000791942
0.466584	0.000791942
0.467376	0.000124175
0.4675	0.000792634
0.468293	0.000792634
0.469085	0.000792634
0.469878	0.000122099
0.47	0.000793351
0.470793	0.000793351
0.471587	0.000793351
0.47238	0.000119946
0.4725	0.000794081
0.473294	0.000794081
0.474088	0.000794081
0.474882	0.000117758
0.475	0.000794817
0.475795	0.000794817
0.47659	0.000794817
0.477384	0.000115549
0.4775	0.000795571
0.478296	0.000795571
0.479091	0.000795571
0.479887	0.000113287
0.48	0.000796349
0.480796	0.000796349
0.481593	0.000796349
0.482389	0.000110953
0.4825	0.000797109
0.483297	0.000797109
0.484094	0.000797109
0.484891	0.000108672
0.485	0.000797887
0.485798	0.000797887
0.486596	0.000797887
0.487394	0.00010634
0.4875	0.00079866
0.488299	0.00079866
0.489097	0.00079866
0.489896	0.000104021
0.49	0.000799447
0.490799	0.000799447
0.491599	0.000799447
0.492398	0.00010166
0.4925	0.00080025
0.4933	0.00080025
0.494101	0.00080025
0.494901	9.92492e-05
0.495	0.000801035
0.495801	0.000801035
0.496602	0.000801035
0.497403	9.6894e-05
0.4975	0.000801846
0.498302	0.000801846
0.499104	0.000801846
0.499906	9.4462e-05
0.5	0.000363884
0.500364	0.0001
0.500464	0.0001
0.500564	0.0001
0.500664	0.0001
0.500764	0.0001
0.500864	0.0001
0.500964	0.0001
0.501064	0.0001
0.501164	0.0001
0.501264	0.0001
0.501364	0.0001
0.501464	0.0001
0.501564	0.0001
0.501664	0.0001
0.501764	0.0001
0.501864	0.0001
0.501964	0.0001
0.502064	0.0001
0.502164	0.0001
0.502264	0.0001
0.502364	0.0001
0.502464	3.6116e-05
0.5025	0.0001
0.5026	0.0001
0.5027	0.0001
0.5028	0.0001
0.5029	0.0001
0.503	0.0001
0.5031	0.0001
0.5032	0.0001
0.5033	0.0001
0.5034	0.0001
0.5035	0.0001
0.5036	0.0001
0.5037	0.0001
0.5038	0.0001
0.5039	0.0001
0.504	0.0001
0.5041	0.0001
0.5042	0.0001
0.5043	0.0001
0.5044	0.0001
0.5045	0.0001
0.5046	0.0001
0.5047	0.0001
0.5048	0.0001
0.5049	0.0001
0.505	0.0001
0.5051	0.0001
0.5052	0.0001
0.5053	0.0001
0.5054	0.0001
0.5055	0.0001
0.5056	0.0001
0.5057	0.0001
0.5058	0.0001
0.5059	0.0001
0.506	0.0001
0.5061	0.0001
0.5062	0.0001
0.5063	0.0001
0.5064	0.0001
0.5065	0.0001
0.5066	0.0001
0.5067	0.0001
0.5068	0.0001
0.5069	0.0001
0.507	0.0001
0.5071	0.0001
0.5072	0.0001
0.5073	0.0001
0.5074	0.0001
0.5075	0.0001
0.5076	0.0001
0.5077	0.0001
0.5078	0.0001
0.5079	0.0001
0.508	0.0001
0.5081	0.0001
0.5082	0.0001
0.5083	0.0001
0.5084	0.0001
0.5085	0.0001
0.5086	0.0001
0.5087	0.0001
0.5088	0.0001
0.5089	0.0001
0.509	0.0001
0.5091	0.0001
0.5092	0.0001
0.5093	0.0001
0.5094	0.0001
0.5095	0.0001
0.5096	0.0001
0.5097	0.0001
0.5098	0.0001
0.5099	0.0001
0.51	0.0001
0.5101	0.0001
0.5102	0.0001
0.5103	0.0001
0.5104	0.0001
0.5105	0.0001
0.5106	0.0001
0.5107	0.0001
0.5108	0.0001
0.5109	0.0001
0.511	0.0001
0.5111	0.0001
0.5112	0.0001
0.5113	0.0001
0.5114	0.0001
0.5115	0.0001
0.5116	0.0001
0.5117	0.0001
0.5118	0.0001
0.5119	0.0001
0.512	0.0001
0.5121	0.0001
0.5122	0.0001
0.5123	0.0001
0.5124	0.0001
0.5125	0.0001
0.5126	0.0001
0.5127	0.0001
0.5128	0.0001
0.5129	0.0001
0.513	0.0001
0.5131	0.0001
0.5132	0.0001
0.5133	0.0001
0.5134	0.0001
0.5135	0.0001
0.5136	0.0001
0.5137	0.0001
0.5138	0.0001
0.5139	0.0001
0.514	0.0001
0.5141	0.0001
0.5142	0.0001
0.5143	0.0001
0.5144	0.0001
0.5145	0.0001
0.5146	0.0001
0.5147	0.0001
0.5148	0.0001
0.5149	0.0001
0.515	0.0001
0.5151	0.0001
0.5152	0.0001
0.5153	0.0001
0.5154	0.0001
0.5155	0.0001
0.5156	0.0001
0.5157	0.0001
0.5158	0.0001
0.5159	0.0001
0.516	0.0001
0.5161	0.0001
0.5162	0.0001
0.5163	0.0001
0.5164	0.0001
0.5165	0.0001
0.5166	0.0001
0.5167	0.0001
0.5168	0.0001
0.5169	0.0001
0.517	0.0001
0.5171	0.0001
0.5172	0.0001
0.5173	0.0001
0.5174	0.0001
0.5175	0.0001
0.5176	0.0001
0.5177	0.0001
0.5178	0.0001
0.5179	0.0001
0.518	0.0001
0.5181	0.0001
0.5182	0.0001
0.5183	0.0001
0.5184	0.0001
0.5185	0.0001
0.5186	0.0001
0.5187	0.0001
0.5188	0.0001
0.5189	0.0001
0.519	0.0001
0.5191	0.0001
0.5192	0.0001
0.5193	0.0001
0.5194	0.0001
0.5195	0.0001
0.5196	0.0001
0.5197	0.0001
0.5198	0.0001
0.5199	0.0001
0.52	0.0001
0.5201	0.0001
0.5202	0.0001
0.5203	0.0001
0.5204	0.0001
0.5205	0.0001
0.5206	0.0001
0.5207	0.0001
0.5208	0.0001
0.5209	0.0001
0.521	0.0001
0.5211	0.0001
0.5212	0.0001
0.5213	0.0001
0.5214	0.0001
0.5215	0.0001
0.5216	0.0001
0.5217	0.0001
0.5218	0.0001
0.5219	0.0001
0.522	0.0001
0.5221	0.0001
0.5222	0.0001
0.5223	0.0001
0.5224	0.0001
0.5225	0.0001
0.5226	0.0001
0.5227	0.0001
0.5228	0.0001
0.5229	0.0001
0.523	0.0001
0.5231	0.0001
0.5232	0.0001
0.5233	0.0001
0.5234	0.0001
0.5235	0.0001
0.5236	0.0001
0.5237	0.0001
0.5238	0.0001
0.5239	0.0001
0.524	0.0001
0.5241	0.0001
0.5242	0.0001
0.5243	0.0001
0.5244	0.0001
0.5245	0.0001
0.5246	0.0001
0.5247	0.0001
0.5248	0.0001
0.5249	0.0001
0.525	0.0001
0.5251	0.0001
0.5252	0.0001
0.5253	0.0001
0.5254	0.0001
0.5255	0.0001
0.5256	0.0001
0.5257	0.0001
0.5258	0.0001
0.5259	0.0001
0.526	0.0001
0.5261	0.0001
0.5262	0.0001
0.5263	0.0001
0.5264	0.0001
0.5265	0.0001
0.5266	0.0001
0.5267	0.0001
0.5268	0.0001
0.5269	0.0001
0.527	0.0001
0.5271	0.0001
0.5272	0.0001
0.5273	0.0001
0.5274	0.0001
0.5275	0.0001
0.5276	0.0001
0.5277	0.0001
0.5278	0.0001
0.5279	0.0001
0.528	0.0001
0.5281	0.0001
0.5282	0.0001
0.5283	0.0001
0.5284	0.0001
0.5285	0.0001
0.5286	0.0001
0.5287	0.0001
0.5288	0.0001
0.5289	0.0001
0.529	0.0001
0.5291	0.0001
0.5292	0.0001
0.5293	0.0001
0.5294	0.0001
0.5295	0.0001
0.5296	0.0001
0.5297	0.0001
0.5298	0.0001
0.5299	0.0001
0.53	0.0001
0.5301	0.0001
0.5302	0.0001
0.5303	0.0001
0.5304	0.0001
0.5305	0.0001
0.5306	0.0001
0.5307	0.0001
0.5308	0.0001
0.5309	0.0001
0.531	0.0001
0.5311	0.0001
0.5312	0.0001
0.5313	0.0001
0.5314	0.0001
0.5315	0.0001
0.5316	0.0001
0.5317	0.0001
0.5318	0.0001
0.5319	0.0001
0.532	0.0001
0.5321	0.0001
0.5322	0.0001
0.5323	0.0001
0.5324	0.0001
0.5325	0.0001
0.5326	0.0001
0.5327	0.0001
0.5328	0.0001
0.5329	0.0001
0.533	0.0001
0.5331	0.0001
0.5332	0.0001
0.5333	0.0001
0.5334	0.0001
0.5335	0.0001
0.5336	0.0001
0.5337	0.0001
0.5338	0.0001
0.5339	0.0001
0.534	0.0001
0.5341	0.0001
0.5342	0.0001
0.5343	0.0001
0.5344	0.0001
0.5345	0.0001
0.5346	0.0001
0.5347	0.0001
0.5348	0.0001
0.5349	0.0001
0.535	0.0001
0.5351	0.0001
0.5352	0.0001
0.5353	0.0001
0.5354	0.0001
0.5355	0.0001
0.5356	0.0001
0.5357	0.0001
0.5358	0.0001
0.5359	0.0001
0.536	0.0001
0.5361	0.0001
0.5362	0.0001
0.5363	0.0001
0.5364	0.0001
0.5365	0.0001
0.5366	0.0001
0.5367	0.0001
0.5368	0.0001
0.5369	0.0001
0.537	0.0001
0.5371	0.0001
0.5372	0.0001
0.5373	0.0001
0.5374	0.0001
0.5375	0.0001
0.5376	0.0001
0.5377	0.0001
0.5378	0.0001
0.5379	0.0001
0.538	0.0001
0.5381	0.0001
0.5382	0.0001
0.5383	0.0001
0.5384	0.0001
0.5385	0.0001
0.5386	0.0001
0.5387	0.0001
0.5388	0.0001
0.5389	0.0001
0.539	0.0001
0.5391	0.0001
0.5392	0.0001
0.5393	0.0001
0.5394	0.0001
0.5395	0.0001
0.5396	0.0001
0.5397	0.0001
0.5398	0.0001
0.5399	0.0001
0.54	0.0001
0.5401	0.0001
0.5402	0.0001
0.5403	0.0001
0.5404	0.0001
0.5405	0.0001
0.5406	0.0001
0.5407	0.0001
0.5408	0.0001
0.5409	0.0001
0.541	0.0001
0.5411	0.0001
0.5412	0.0001
0.5413	0.0001
0.5414	0.0001
0.5415	0.0001
0.5416	0.0001
0.5417	0.0001
0.5418	0.0001
0.5419	0.0001
0.542	0.0001
0.5421	0.0001
0.5422	0.0001
0.5423	0.0001
0.5424	0.0001
0.5425	0.0001
0.5426	0.0001
0.5427	0.0001
0.5428	0.0001
0.5429	0.0001
0.543	0.0001
0.5431	0.0001
0.5432	0.0001
0.5433	0.0001
0.5434	0.0001
0.5435	0.0001
0.5436	0.0001
0.5437	0.0001
0.5438	0.0001
0.5439	0.0001
0.544	0.0001
0.5441	0.0001
0.5442	0.0001
0.5443	0.0001
0.5444	0.0001
0.5445	0.0001
0.5446	0.0001
0.5447	0.0001
0.5448	0.0001
0.5449	0.0001
0.545	0.0001
0.5451	0.0001
0.5452	0.0001
0.5453	0.0001
0.5454	0.0001
0.5455	0.0001
0.5456	0.0001
0.5457	0.0001
0.5458	0.0001
0.5459	0.0001
0.546	0.0001
0.5461	0.0001
0.5462	0.0001
0.5463	0.0001
0.5464	0.0001
0.5465	0.0001
0.5466	0.0001
0.5467	0.0001
0.5468	0.0001
0.5469	0.0001
0.547	0.0001
0.5471	0.0001
0.5472	0.0001
0.5473	0.0001
0.5474	0.0001
0.5475	0.0001
0.5476	0.0001
0.5477	0.0001
0.5478	0.0001
0.5479	0.0001
0.548	0.0001
0.5481	0.0001
0.5482	0.0001
0.5483	0.0001
0.5484	0.0001
0.5485	0.0001
0.5486	0.0001
0.5487	0.0001
0.5488	0.0001
0.5489	0.0001
0.549	0.0001
0.5491	0.0001
0.5492	0.0001
0.5493	0.0001
0.5494	0.0001
0.5495	0.0001
0.5496	0.0001
0.5497	0.0001
0.5498	0.0001
0.5499	0.0001
0.55	0.0001
0.5501	0.0001
0.5502	0.0001
0.5503	0.0001
0.5504	0.0001
0.5505	0.0001
0.5506	0.0001
0.5507	0.0001
0.5508	0.0001
0.5509	0.0001
0.551	0.0001
0.5511	0.0001
0.5512	0.0001
0.5513	0.0001
0.5514	0.0001
0.5515	0.0001
0.5516	0.0001
0.5517	0.0001
0.5518	0.0001
0.5519	0.0001
0.552	0.0001
0.5521	0.0001
0.5522	0.0001
0.5523	0.0001
0.5524	0.0001
0.5525	0.0001
0.5526	0.0001
0.5527	0.0001
0.5528	0.0001
0.5529	0.0001
0.553	0.0001
0.5531	0.0001
0.5532	0.0001
0.5533	0.0001
0.5534	0.0001
0.5535	0.0001
0.5536	0.0001
0.5537	0.0001
0.5538	0.0001
0.5539	0.0001
0.554	0.0001
0.5541	0.0001
0.5542	0.0001
0.5543	0.0001
0.5544	0.0001
0.5545	0.0001
0.5546	0.0001
0.5547	0.0001
0.5548	0.0001
0.5549	0.0001
0.555	0.0001
0.5551	0.0001
0.5552	0.0001
0.5553	0.0001
0.5554	0.0001
0.5555	0.0001
0.5556	0.0001
0.5557	0.0001
0.5558	0.0001
0.5559	0.0001
0.556	0.0001
0.5561	0.0001
0.5562	0.0001
0.5563	0.0001
0.5564	0.0001
0.5565	0.0001
0.5566	0.0001
0.5567	0.0001
0.5568	0.0001
0.5569	0.0001
0.557	0.0001
0.5571	0.0001
0.5572	0.0001
0.5573	0.0001
0.5574	0.0001
0.5575	0.0001
0.5576	0.0001
0.5577	0.0001
0.5578	0.0001
0.5579	0.0001
0.558	0.0001
0.5581	0.0001
0.5582	0.0001
0.5583	0.0001
0.5584	0.0001
0.5585	0.0001
0.5586	0.0001
0.5587	0.0001
0.5588	0.0001
0.5589	0.0001
0.559	0.0001
0.5591	0.0001
0.5592	0.0001
0.5593	0.0001
0.5594	0.0001
0.5595	0.0001
0.5596	0.0001
0.5597	0.0001
0.5598	0.0001
0.5599	0.0001
0.56	0.0001
0.5601	0.0001
0.5602	0.0001
0.5603	0.0001
0.5604	0.0001
0.5605	0.0001
0.5606	0.0001
0.5607	0.0001
0.5608	0.0001
0.5609	0.0001
0.561	0.0001
0.5611	0.0001
0.5612	0.0001
0.5613	0.0001
0.5614	0.0001
0.5615	0.0001
0.5616	0.0001
0.5617	0.0001
0.5618	0.0001
0.5619	0.0001
0.562	0.0001
0.5621	0.0001
0.5622	0.0001
0.5623	0.0001
0.5624	0.0001
0.5625	0.0001
0.5626	0.0001
0.5627	0.0001
0.5628	0.0001
0.5629	0.0001
0.563	0.0001
0.5631	0.0001
0.5632	0.0001
0.5633	0.0001
0.5634	0.0001
0.5635	0.0001
0.5636	0.0001
0.5637	0.0001
0.5638	0.0001
0.5639	0.0001
0.564	0.0001
0.5641	0.0001
0.5642	0.0001
0.5643	0.0001
0.5644	0.0001
0.5645	0.0001
0.5646	0.0001
0.5647	0.0001
0.5648	0.0001
0.5649	0.0001
0.565	0.0001
0.5651	0.0001
0.5652	0.0001
0.5653	0.0001
0.5654	0.0001
0.5655	0.0001
0.5656	0.0001
0.5657	0.0001
0.5658	0.0001
0.5659	0.0001
0.566	0.0001
0.5661	0.0001
0.5662	0.0001
0.5663	0.0001
0.5664	0.0001
0.5665	0.0001
0.5666	0.0001
0.5667	0.0001
0.5668	0.0001
0.5669	0.0001
0.567	0.0001
0.5671	0.0001
0.5672	0.0001
0.5673	0.0001
0.5674	0.0001
0.5675	0.0001
0.5676	0.0001
0.5677	0.0001
0.5678	0.0001
0.5679	0.0001
0.568	0.0001
0.5681	0.0001
0.5682	0.0001
0.5683	0.0001
0.5684	0.0001
0.5685	0.0001
0.5686	0.0001
0.5687	0.0001
0.5688	0.0001
0.5689	0.0001
0.569	0.0001
0.5691	0.0001
0.5692	0.0001
0.5693	0.0001
0.5694	0.0001
0.5695	0.0001
0.5696	0.0001
0.5697	0.0001
0.5698	0.0001
0.5699	0.0001
0.57	0.0001
0.5701	0.0001
0.5702	0.0001
0.5703	0.0001
0.5704	0.0001
0.5705	0.0001
0.5706	0.0001
0.5707	0.0001
0.5708	0.0001
0.5709	0.0001
0.571	0.0001
0.5711	0.0001
0.5712	0.0001
0.5713	0.0001
0.5714	0.0001
0.5715	0.0001
0.5716	0.0001
0.5717	0.0001
0.5718	0.0001
0.5719	0.0001
0.572	0.0001
0.5721	0.0001
0.5722	0.0001
0.5723	0.0001
0.5724	0.0001
0.5725	0.0001
0.5726	0.0001
0.5727	0.0001
0.5728	0.0001
0.5729	0.0001
0.573	0.0001
0.5731	0.0001
0.5732	0.0001
0.5733	0.0001
0.5734	0.0001
0.5735	0.0001
0.5736	0.0001
0.5737	0.0001
0.5738	0.0001
0.5739	0.0001
0.574	0.0001
0.5741	0.0001
0.5742	0.0001
0.5743	0.0001
0.5744	0.0001
0.5745	0.0001
0.5746	0.0001
0.5747	0.0001
0.5748	0.0001
0.5749	0.0001
0.575	0.0001
0.5751	0.0001
0.5752	0.0001
0.5753	0.0001
0.5754	0.0001
0.5755	0.0001
0.5756	0.0001
0.5757	0.0001
0.5758	0.0001
0.5759	0.0001
0.576	0.0001
0.5761	0.0001
0.5762	0.0001
0.5763	0.0001
0.5764	0.0001
0.5765	0.0001
0.5766	0.0001
0.5767	0.0001
0.5768	0.0001
0.5769	0.0001
0.577	0.0001
0.5771	0.0001
0.5772	0.0001
0.5773	0.0001
0.5774	0.0001
0.5775	0.0001
0.5776	0.0001
0.5777	0.0001
0.5778	0.0001
0.5779	0.0001
0.578	0.0001
0.5781	0.0001
0.5782	0.0001
0.5783	0.0001
0.5784	0.0001
0.5785	0.0001
0.5786	0.0001
0.5787	0.0001
0.5788	0.0001
0.5789	0.0001
0.579	0.0001
0.5791	0.0001
0.5792	0.0001
0.5793	0.0001
0.5794	0.0001
0.5795	0.0001
0.5796	0.0001
0.5797	0.0001
0.5798	0.0001
0.5799	0.0001
0.58	0.0001
0.5801	0.0001
0.5802	0.0001
0.5803	0.0001
0.5804	0.0001
0.5805	0.0001
0.5806	0.0001
0.5807	0.0001
0.5808	0.0001
0.5809	0.0001
0.581	0.0001
0.5811	0.0001
0.5812	0.0001
0.5813	0.0001
0.5814	0.0001
0.5815	0.0001
0.5816	0.0001
0.5817	0.0001
0.5818	0.0001
0.5819	0.0001
0.582	0.0001
0.5821	0.0001
0.5822	0.0001
0.5823	0.0001
0.5824	0.0001
0.5825	0.000113274
0.582613	0.000113274
0.582727	0.000113274
0.58284	0.000113274
0.582953	0.000113274
0.583066	0.000113274
0.58318	0.000113274
0.583293	0.000113274
0.583406	0.000113274
0.583519	0.000113274
0.583633	0.000113274
0.583746	0.000113274
0.583859	0.000113274
0.583973	0.000113274
0.584086	0.000113274
0.584199	0.000113274
0.584312	0.000113274
0.584426	0.000113274
0.584539	0.000113274
0.584652	0.000113274
0.584765	0.000113274
0.584879	0.000113274
0.584992	7.96406e-06
0.585	0.000126296
0.585126	0.000126296
0.585253	0.000126296
0.585379	0.000126296
0.585505	0.000126296
0.585631	0.000126296
0.585758	0.000126296
0.585884	0.000126296
0.58601	0.000126296
0.586137	0.000126296
0.586263	0.000126296
0.586389	0.000126296
0.586516	0.000126296
0.586642	0.000126296
0.586768	0.000126296
0.586894	0.000126296
0.587021	0.000126296
0.587147	0.000126296
0.587273	0.000126296
0.5874	0.000100383
0.5875	0.000100383
0.5876	0.000100383
0.587701	0.000100383
0.587801	0.000100383
0.587902	0.000100383
0.588002	0.000100383
0.588102	0.000100383
0.588203	0.000100383
0.588303	0.000100383
0.588403	0.000100383
0.588504	0.000100383
0.588604	0.000100383
0.588705	0.000100383
0.588805	0.000100383
0.588905	0.000100383
0.589006	0.000100383
0.589106	0.000100383
0.589207	0.000100383
0.589307	0.000100383
0.589407	0.000100383
0.589508	0.000100383
0.589608	0.000100383
0.589708	0.000100383
0.589809	0.000100383
0.589909	9.08114e-05
0.59	0.000149349
0.590149	0.000149349
0.590299	0.000149349
0.590448	0.000149349
0.590597	0.000149349
0.590747	0.000149349
0.590896	0.000149349
0.591045	0.000149349
0.591195	0.000149349
0.591344	0.000149349
0.591493	0.000149349
0.591643	0.000149349
0.591792	0.000149349
0.591942	0.000149349
0.592091	0.000149349
0.59224	0.000149349
0.59239	0.000110423
0.5925	0.000166563
0.592667	0.000166563
0.592833	0.000166563
0.593	0.000166563
0.593166	0.000166563
0.593333	0.000166563
0.593499	0.000166563
0.593666	0.000166563
0.593833	0.000166563
0.593999	0.000166563
0.594166	0.000166563
0.594332	0.000166563
0.594499	0.000166563
0.594665	0.000166563
0.594832	0.000166563
0.594998	1.55524e-06
0.595	0.000187515
0.595188	0.000187515
0.595375	0.000187515
0.595563	0.000187515
0.59575	0.000187515
0.595938	0.000187515
0.596125	0.000187515
0.596313	0.000187515
0.5965	0.000187515
0.596688	0.000187515
0.596875	0.000187515
0.597063	0.000187515
0.59725	0.000187515
0.597438	6.23094e-05
0.5975	0.000210329
0.59771	0.000210329
0.597921	0.000210329
0.598131	0.000210329
0.598341	0.000210329
0.598552	0.000210329
0.598762	0.000210329
0.598972	0.000210329
0.599183	0.000210329
0.599393	0.000210329
0.599603	0.000210329
0.599814	0.000186376
0.6	0.000186376
0.600186	0.000186376
0.600373	0.000186376
0.600559	0.000186376
0.600746	0.000186376
0.600932	0.000186376
0.601118	0.000186376
0.601305	0.000186376
0.601491	0.000186376
0.601677	0.000186376
0.601864	0.000186376
0.60205	0.000186376
0.602237	0.000186376
0.602423	7.71164e-05
0.6025	0.000263629
0.602764	0.000263629
0.603027	0.000263629
0.603291	0.000263629
0.603555	0.000263629
0.603818	0.000263629
0.604082	0.000263629
0.604345	0.000263629
0.604609	0.000263629
0.604873	0.000127339
0.605	0.00029375
0.605294	0.00029375
0.605588	0.00029375
0.605881	0.00029375
0.606175	0.00029375
0.606469	0.00029375
0.606763	0.00029375
0.607056	0.00029375
0.60735	0.000149997
0.6075	0.000326498
0.607826	0.000326498
0.608153	0.000326498
0.608479	0.000326498
0.608806	0.000326498
0.609132	0.000326498
0.609459	0.000326498
0.609785	0.000214511
0.61	0.000361187
0.610361	0.000361187
0.610722	0.000361187
0.611084	0.000361187
0.611445	0.000361187
0.611806	0.000361187
0.612167	0.00033288
0.6125	0.00033288
0.612833	0.00033288
0.613166	0.00033288
0.613499	0.00033288
0.613832	0.00033288
0.614164	0.00033288
0.614497	0.00033288
0.61483	0.000169839
0.615	0.00043748
0.615437	0.00043748
0.615875	0.00043748
0.616312	0.00043748
0.61675	0.00043748
0.617187	0.000312599
0.6175	0.000475983
0.617976	0.000475983
0.618452	0.000475983
0.618928	0.000475983
0.619404	0.000475983
0.61988	0.000120083
0.62	0.000517599
0.620518	0.000517599
0.621035	0.000517599
0.621553	0.000517599
0.62207	0.000429604
0.6225	0.000429604
0.62293	0.000429604
0.623359	0.000429604
0.623789	0.000429604
0.624218	0.000429604
0.624648	0.00035198
0.625	0.000593241
0.625593	0.000593241
0.626186	0.000593241
0.62678	0.000593241
0.627373	0.000127036
0.6275	0.000630933
0.628131	0.000630933
0.628762	0.000630933
0.629393	0.000607201
0.63	0.000607201
0.630607	0.000607201
0.631214	0.000607201
0.631822	0.000607201
0.632429	7.11958e-05
0.6325	0.000694534
0.633195	0.000694534
0.633889	0.000694534
0.634584	0.000416397
0.635	0.000719946
0.63572	0.000719946
0.63644	0.000719946
0.63716	0.000340161
0.6375	0.000743795
0.638244	0.000743795
0.638988	0.000743795
0.639731	0.000268616
0.64	0.000764181
0.640764	0.000764181
0.641528	0.000764181
0.642293	0.000207457
0.6425	0.000781368
0.643281	0.000781368
0.644063	0.000781368
0.644844	0.000155897
0.645	0.000795726
0.645796	0.000795726
0.646591	0.000795726
0.647387	0.000112823
0.6475	0.000807629
0.648308	0.000807629
0.649115	0.000807629
0.649923	7.71138e-05
0.65	0.000817461
0.650817	0.000817461
0.651635	0.000817461
0.652452	4.76177e-05
0.6525	0.000825578
0.653326	0.000825578
0.654151	0.000825578
0.654977	2.32654e-05
0.655	0.000833109
0.655833	0.000833109
0.656666	0.000833109
0.657499	6.72771e-07
0.6575	0.000342464
0.657842	0.000838769
0.658681	0.000838769
0.65952	0.000479998
0.66	0.000842787
0.660843	0.000842787
0.661686	0.000814426
0.6625	0.000814426
0.663314	0.000814426
0.664129	0.000814426
0.664943	5.67207e-05
0.665	0.000849144
0.665849	0.000849144
0.666698	0.000801711
0.6675	0.000801711
0.668302	0.000801711
0.669103	0.000801711
0.669905	9.48665e-05
0.67	0.000854085
0.670854	0.000854085
0.671708	0.00079183
0.6725	0.00079183
0.673292	0.00079183
0.674084	0.00079183
0.674875	0.00012451
0.675	0.000857855
0.675858	0.000857855
0.676716	0.00078429
0.6775	0.00078429
0.678284	0.00078429
0.679069	0.00078429
0.679853	0.000147131
0.68	0.000860887
0.680861	0.000860887
0.681722	0.000778227
0.6825	0.000778227
0.683278	0.000778227
0.684056	0.000778227
0.684835	0.00016532
0.685	0.000863428
0.685863	0.000863428
0.686727	0.000773144
0.6875	0.000773144
0.688273	0.000773144
0.689046	0.000773144
0.689819	0.000180568
0.69	0.000865685
0.690866	0.000865685
0.691731	0.00076863
0.6925	0.00076863
0.693269	0.00076863
0.694037	0.00076863
0.694806	0.00019411
0.695	0.000867755
0.695868	0.000867755
0.696736	0.00076449
0.6975	0.00076449
0.698264	0.00076449
0.699029	0.00076449
0.699793	0.000206529
0.7	0.000869713
0.70087	0.000869713
0.701739	0.000760575
0.7025	0.000760575
0.703261	0.000760575
0.704021	0.000760575
0.704782	0.000218275
0.705	0.000871604
0.705872	0.000871604
0.706743	0.000756792
0.7075	0.000756792
0.708257	0.000756792
0.709014	0.000756792
0.70977	0.000229625
0.71	0.000873456
0.710873	0.000873456
0.711747	0.000753088
0.7125	0.000753088
0.713253	0.000753088
0.714006	0.000753088
0.714759	0.000240737
0.715	0.000875279
0.715875	0.000875279
0.716751	0.000749443
0.7175	0.000749443
0.718249	0.000749443
0.718999	0.000749443
0.719748	0.000251672
0.72	0.000877092
0.720877	0.000877092
0.721754	0.000745817
0.7225	0.000745817
0.723246	0.000745817
0.723992	0.000745817
0.724737	0.00026255
0.725	0.000878898
0.725879	0.000878898
0.726758	0.000742205
0.7275	0.000742205
0.728242	0.000742205
0.728984	0.000742205
0.729727	0.000273386
0.73	0.000880702
0.730881	0.000880702
0.731761	0.000738596
0.7325	0.000738596
0.733239	0.000738596
0.733977	0.000738596
0.734716	0.000284213
0.735	0.000882507
0.735883	0.000882507
0.736765	0.000734986
0.7375	0.000734986
0.738235	0.000734986
0.73897	0.000734986
0.739705	0.000295042
0.74	0.000884307
0.740884	0.000884307
0.741769	0.000731385
0.7425	0.000731385
0.743231	0.000731385
0.743963	0.000731385
0.744694	0.000305844
0.745	0.000886115
0.745886	0.000886115
0.746772	0.00072777
0.7475	0.00072777
0.748228	0.00072777
0.748956	0.00072777
0.749683	0.000316689
0.75	0.00088792
0.750888	0.00088792
0.751776	0.00072416
0.7525	0.00072416
0.753224	0.00072416
0.753948	0.00072416
0.754672	0.000327521
0.755	0.000889733
0.75589	0.000889733
0.756779	0.000720534
0.7575	0.000720534
0.758221	0.000720534
0.758941	0.000720534
0.759662	0.000338399
0.76	0.000891547
0.760892	0.000891547
0.761783	0.000716907
0.7625	0.000716907
0.763217	0.000716907
0.763934	0.000716907
0.764651	0.00034928
0.765	0.000893364
0.765893	0.000893364
0.766787	0.000713271
0.7675	0.000713271
0.768213	0.000713271
0.768927	0.000713271
0.76964	0.000360186
0.77	0.000895183
0.770895	0.000895183
0.77179	0.000709634
0.7725	0.000709634
0.77321	0.000709634
0.773919	0.000709634
0.774629	0.000371098
0.775	0.000897008
0.775897	0.000897008
0.776794	0.000705985
0.7775	0.000705985
0.778206	0.000705985
0.778912	0.000705985
0.779618	0.000382046
0.78	0.000898836
0.780899	0.000898836
0.781798	0.000702329
0.7825	0.000702329
0.783202	0.000702329
0.783905	0.000702329
0.784607	0.000393014
0.785	0.000900669
0.785901	0.000900669
0.786801	0.000698663
0.7875	0.000698663
0.788199	0.000698663
0.788897	0.000698663
0.789596	0.000404011
0.79	0.000902502
0.790903	0.000902502
0.791805	0.000694997
0.7925	0.000694997
0.793195	0.000694997
0.79389	0.000694997
0.794585	0.000415009
0.795	0.00090434
0.795904	0.00090434
0.796809	0.00069132
0.7975	0.00069132
0.798191	0.00069132
0.798883	0.00069132
0.799574	0.00042604
0.8	0.000906183
0.800906	0.000906183
0.801812	0.000687635
0.8025	0.000687635
0.803188	0.000687635
0.803875	0.000687635
0.804563	0.000437096
0.805	0.000908028
0.805908	0.000908028
0.806816	0.000683944
0.8075	0.000683944
0.808184	0.000683944
0.808868	0.000683944
0.809552	0.000448168
0.81	0.000909876
0.81091	0.000909876
0.81182	0.000680249
0.8125	0.000680249
0.81318	0.000680249
0.81386	0.000680249
0.814541	0.000459254
0.815	0.000911728
0.815912	0.000911728
0.816823	0.000676543
0.8175	0.000676543
0.818177	0.000676543
0.818853	0.000676543
0.81953	0.000470371
0.82	0.000913585
0.820914	0.000913585
0.821827	0.000672831
0.8225	0.000672831
0.823173	0.000672831
0.823846	0.000672831
0.824518	0.000481507
0.825	0.000915444
0.825915	0.000915444
0.826831	0.000669111
0.8275	0.000669111
0.828169	0.000669111
0.828838	0.000669111
0.829507	0.000492666
0.83	0.000917306
0.830917	0.000917306
0.831835	0.000665389
0.8325	0.000665389
0.833165	0.000665389
0.833831	0.000665389
0.834496	0.000503834
0.835	0.000919174
0.835919	0.000919174
0.836838	0.000661652
0.8375	0.000661652
0.838162	0.000661652
0.838823	0.000661652
0.839485	0.000515044
0.84	0.000921044
0.840921	0.000921044
0.841842	0.000657912
0.8425	0.000657912
0.843158	0.000657912
0.843816	0.000657912
0.844474	0.000526264
0.845	0.000922918
0.845923	0.000922918
0.846846	0.000654164
0.8475	0.000654164
0.848154	0.000654164
0.848808	0.000654164
0.849462	0.000537509
0.85	0.000924795
0.850925	0.000924795
0.85185	0.00065041
0.8525	0.00065041
0.85315	0.00065041
0.853801	0.00065041
0.854451	0.000548769
0.855	0.000926676
0.855927	0.000926676
0.856853	0.000646648
0.8575	0.000646648
0.858147	0.000646648
0.858793	0.000646648
0.85944	0.000560055
0.86	0.000928561
0.860929	0.000928561
0.861857	0.000642879
0.8625	0.000642879
0.863143	0.000642879
0.863786	0.000642879
0.864429	0.000571364
0.865	0.000930448
0.86593	0.000930448
0.866861	0.000639103
0.8675	0.000639103
0.868139	0.000639103
0.868778	0.000639103
0.869417	0.00058269
0.87	0.00093234
0.870932	0.00093234
0.871865	0.00063532
0.8725	0.00063532
0.873135	0.00063532
0.873771	0.00063532
0.874406	0.00059404
0.875	0.000934235
0.875934	0.000934235
0.876868	0.000631529
0.8775	0.000631529
0.878132	0.000631529
0.878763	0.000631529
0.879395	0.000605412
0.88	0.000936134
0.880936	0.000936134
0.881872	0.000627731
0.8825	0.000627731
0.883128	0.000627731
0.883755	0.000627731
0.884383	0.000616806
0.885	0.000938037
0.885938	0.000938037
0.886876	0.000623925
0.8875	0.000939439
0.888439	0.000939439
0.889379	0.000621121
0.89	0.000940514
0.890941	0.000940514
0.891881	0.000618972
0.8925	0.000941421
0.893441	0.000941421
0.894383	0.000617157
0.895	0.000942321
0.895942	0.000942321
0.896885	0.000615358
0.8975	0.000943228
0.898443	0.000943228
0.899386	0.000613545
0.9	0.000944143
0.900944	0.000944143
0.901888	0.000611714
0.9025	0.000945065
0.903445	0.000945065
0.90439	0.00060987
0.905	0.000945992
0.905946	0.000945992
0.906892	0.000608016
0.9075	0.000946925
0.908447	0.000946925
0.909394	0.00060615
0.91	0.000947861
0.910948	0.000947861
0.911896	0.000604279
0.9125	0.0009488
0.913449	0.0009488
0.914398	0.000602399
0.915	0.000949742
0.91595	0.000949742
0.916899	0.000600515
0.9175	0.000950687
0.918451	0.000950687
0.919401	0.000598627
0.92	0.000951634
0.920952	0.000951634
0.921903	0.000596733
0.9225	0.000952581
0.923453	0.000952581
0.924405	0.000594837
0.925	0.000953532
0.925954	0.000953532
0.926907	0.000592936
0.9275	0.000954482
0.928454	0.000954482
0.929409	0.000591035
0.93	0.000955436
0.930955	0.000955436
0.931911	0.000589128
0.9325	0.000956389
0.933456	0.000956389
0.934413	0.000587221
0.935	0.000957345
0.935957	0.000957345
0.936915	0.00058531
0.9375	0.0009583
0.938458	0.0009583
0.939417	0.0005834
0.94	0.000959259
0.940959	0.000959259
0.941919	0.000581483
0.9425	0.000960217
0.94346	0.000960217
0.94442	0.000579566
0.945	0.000961176
0.945961	0.000961176
0.946922	0.000577647
0.9475	0.000962137
0.948462	0.000962137
0.949424	0.000575725
0.95	0.000963098
0.950963	0.000963098
0.951926	0.000573804
0.9525	0.000964061
0.953464	0.000964061
0.954428	0.000571879
0.955	0.000965026
0.955965	0.000965026
0.95693	0.000569949
0.9575	0.00096599
0.958466	0.00096599
0.959432	0.000568021
0.96	0.000966956
0.960967	0.000966956
0.961934	0.000566088
0.9625	0.000967922
0.963468	0.000967922
0.964436	0.000564156
0.965	0.00096889
0.965969	0.00096889
0.966938	0.000562221
0.9675	0.000969859
0.96847	0.000969859
0.96944	0.000560283
0.97	0.000970828
0.970971	0.000970828
0.971942	0.000558343
0.9725	0.000971798
0.973472	0.000971798
0.974444	0.000556404
0.975	0.000972769
0.975973	0.000972769
0.976946	0.000554461
0.9775	0.000973742
0.978474	0.000973742
0.979447	0.000552515
0.98	0.000974716
0.980975	0.000974716
0.981949	0.000550569
0.9825	0.00097569
0.983476	0.00097569
0.984451	0.00054862
0.985	0.000976665
0.985977	0.000976665
0.986953	0.00054667
0.9875	0.000977642
0.988478	0.000977642
0.989455	0.000544717
0.99	0.000978619
0.990979	0.000978619
0.991957	0.000542763
0.9925	0.000979598
0.99348	0.000979598
0.994459	0.000540803
0.995	0.000980577
0.995981	0.000980577
0.996961	0.000538845
0.9975	0.000981556
0.998482	0.000981556
0.999463	0.000536887


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-10_fractional_Theta_adaptive_error_diff_not_on_ref.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	-4.36621e-06	-0.125235
0.105	-6.7463e-05	-0.264984
0.1075	-0.000187876	-0.323685
0.11	-0.000315662	-0.226996
0.1125	-0.000372941	-0.0861696
0.115	-0.00034916	-0.0224134
0.1175	-0.000291281	0.00453804
0.12	-0.000228174	0.0139886
0.1225	-0.000172021	0.0155498
0.125	-0.000126463	0.0139226
0.1275	-9.1364e-05	0.0113308
0.13	-6.51858e-05	0.00874192
0.1325	-4.60816e-05	0.00653443
0.135	-3.23517e-05	0.00477352
0.1375	-2.25932e-05	0.003429
0.14	-1.57143e-05	0.00243415
0.1425	-1.08954e-05	0.00171406
0.145	-7.53574e-06	0.00120495
0.1475	-5.20197e-06	0.000842402
0.15	-3.58548e-06	0.000587525
0.1525	-2.46834e-06	0.000409362
0.155	-1.69764e-06	0.000285371
0.1575	-1.1667e-06	0.000198748
0.16	-8.0132e-07	0
0.1625	-5.47169e-07	0
0.165	-3.57379e-07	0
0.1675	-2.10087e-07	0
0.17	-9.51031e-08	0
0.1725	-5.3055e-09	0
0.175	6.48263e-08	0
0.1775	1.19512e-07	0
0.18	1.62141e-07	0
0.1825	1.95345e-07	0
0.185	2.21176e-07	0
0.1875	2.41241e-07	0
0.19	2.56796e-07	0
0.1925	2.68823e-07	0
0.195	2.78091e-07	0
0.1975	2.85195e-07	0
0.2	2.90609e-07	0
0.2025	2.94704e-07	0
0.205	2.97769e-07	0
0.2075	3.00029e-07	0
0.21	3.01661e-07	0
0.2125	3.02802e-07	0
0.215	3.03561e-07	0
0.2175	3.0402e-07	0
0.22	3.04245e-07	0
0.2225	3.04287e-07	0
0.225	3.04187e-07	0
0.2275	3.03976e-07	0
0.23	3.03682e-07	0
0.2325	3.03317e-07	0
0.235	3.02902e-07	0
0.2375	3.02445e-07	0
0.24	3.01957e-07	0
0.2425	3.01443e-07	0
0.245	3.00913e-07	0
0.2475	3.00366e-07	0
0.25	2.99809e-07	0
0.2525	2.99243e-07	0
0.255	2.98671e-07	0
0.2575	2.98094e-07	0
0.26	2.97515e-07	0
0.2625	2.96932e-07	0
0.265	2.96349e-07	0
0.2675	2.95767e-07	0
0.27	2.95181e-07	0
0.2725	2.94597e-07	0
0.275	2.94011e-07	0
0.2775	2.93428e-07	0
0.28	2.92843e-07	0
0.2825	2.92261e-07	0
0.285	2.91677e-07	0
0.2875	2.91097e-07	0
0.29	2.90516e-07	0
0.2925	2.89938e-07	0
0.295	2.89358e-07	0
0.2975	2.88782e-07	0
0.3	2.88209e-07	0
0.3025	-4.21943e-06	-0.143679
0.305	-6.61823e-05	-0.257097
0.3075	-0.000182936	-0.313115
0.31	-0.000306348	-0.219264
0.3125	-0.000361437	-0.0831202
0.315	-0.000338192	-0.0215278
0.3175	-0.000282049	0.00449044
0.32	-0.000220905	0.0136011
0.3225	-0.000166525	0.0150847
0.325	-0.000122415	0.013496
0.3275	-8.84376e-05	0.0109803
0.33	-6.30977e-05	0.00847431
0.3325	-4.4606e-05	0.0063285
0.335	-3.13166e-05	0.00462314
0.3375	-2.18711e-05	0.00332576
0.34	-1.52128e-05	0.00236614
0.3425	-1.05484e-05	0.00166987
0.345	-7.29616e-06	0.00117157
0.3475	-5.03694e-06	0.000818502
0.35	-3.472e-06	0.000570232
0.3525	-2.3904e-06	0.000396647
0.355	-1.64418e-06	0.000275824
0.3575	-1.13005e-06	0.000192023
0.36	-7.76225e-07	0
0.3625	-5.29208e-07	0
0.365	-3.437e-07	0
0.3675	-1.9957e-07	0
0.37	-8.70309e-08	0
0.3725	9.18432e-10	0
0.375	6.95325e-08	0
0.3775	1.23062e-07	0
0.38	1.64792e-07	0
0.3825	1.97295e-07	0
0.385	2.2258e-07	0
0.3875	2.42219e-07	0
0.39	2.57444e-07	0
0.3925	2.69215e-07	0
0.395	2.78284e-07	0
0.3975	2.85236e-07	0
0.4	2.90532e-07	0
0.4025	2.94535e-07	0
0.405	2.97527e-07	0
0.4075	2.9973e-07	0
0.41	3.01319e-07	0
0.4125	3.02428e-07	0
0.415	3.03159e-07	0
0.4175	3.03597e-07	0
0.42	3.03807e-07	0
0.4225	3.03837e-07	0
0.425	3.0373e-07	0
0.4275	3.03512e-07	0
0.43	3.03211e-07	0
0.4325	3.02842e-07	0
0.435	3.02423e-07	0
0.4375	3.01962e-07	0
0.44	3.01472e-07	0
0.4425	3.00957e-07	0
0.445	3.00423e-07	0
0.4475	2.99875e-07	0
0.45	2.99316e-07	0
0.4525	2.98749e-07	0
0.455	2.98176e-07	0
0.4575	2.97599e-07	0
0.46	2.97018e-07	0
0.4625	2.96435e-07	0
0.465	2.9585e-07	0
0.4675	2.95265e-07	0
0.47	2.94678e-07	0
0.4725	2.94092e-07	0
0.475	2.93506e-07	0
0.4775	2.9292e-07	0
0.48	2.92335e-07	0
0.4825	2.91751e-07	0
0.485	2.91168e-07	0
0.4875	2.90585e-07	0
0.49	2.90004e-07	0
0.4925	2.89426e-07	0
0.495	2.88847e-07	0
0.4975	2.8827e-07	0
0.5	2.87692e-07	0
0.5025	5.77229e-06	0.0810755
0.505	7.4655e-05	0.176928
0.5075	0.00020834	0.22961
0.51	0.000361045	0.188179
0.5125	0.000452306	0.108612
0.515	0.000460556	0.0647098
0.5175	0.000424259	0.0396901
0.52	0.000370836	0.0251396
0.5225	0.000314511	0.0164929
0.525	0.000261875	0.0112175
0.5275	0.000215516	0.0078972
0.53	0.000176022	0.00573362
0.5325	0.000143047	0.00427197
0.535	0.000115861	0.00324935
0.5375	9.36306e-05	0.00251091
0.54	7.55512e-05	0.00196315
0.5425	6.09005e-05	0.00154797
0.545	4.90567e-05	0.001228
0.5475	3.94976e-05	0.000978316
0.55	3.17911e-05	0.000781734
0.5525	2.55827e-05	0.000625968
0.555	2.05837e-05	0.000501987
0.5575	1.65599e-05	0.000403
0.56	1.33218e-05	0.000323806
0.5625	1.07164e-05	0.000260357
0.565	8.62029e-06	0.000209473
0.5675	6.93404e-06	0.000168646
0.57	5.57758e-06	0.000135877
0.5725	4.48644e-06	0.000109577
0.575	3.60874e-06	8.84678e-05
0.5775	2.90275e-06	7.15302e-05
0.58	2.33487e-06	5.79486e-05
0.5825	1.87808e-06	4.70574e-05
0.585	1.51067e-06	3.83321e-05
0.5875	1.21513e-06	0
0.59	9.786e-07	0
0.5925	7.92306e-07	0
0.595	6.46422e-07	0
0.5975	5.32271e-07	0
0.6	4.4295e-07	0
0.6025	3.73048e-07	0
0.605	3.18333e-07	0
0.6075	2.75494e-07	0
0.61	2.41942e-07	0
0.6125	2.15651e-07	0
0.615	1.95041e-07	0
0.6175	1.7887e-07	0
0.62	1.66171e-07	0
0.6225	1.56188e-07	0
0.625	1.4833e-07	0
0.6275	1.42132e-07	0
0.63	1.37234e-07	0
0.6325	1.33351e-07	0
0.635	1.30264e-07	0
0.6375	1.27797e-07	0
0.64	1.25817e-07	0
0.6425	1.24216e-07	0
0.645	1.22913e-07	0
0.6475	1.21842e-07	0
0.65	1.20954e-07	0
0.6525	1.20208e-07	0
0.655	1.19576e-07	0
0.6575	1.19028e-07	0
0.66	1.18549e-07	0
0.6625	1.18124e-07	0
0.665	1.1774e-07	0
0.6675	1.17389e-07	0
0.67	1.17064e-07	0
0.6725	1.16759e-07	0
0.675	1.1647e-07	0
0.6775	1.16193e-07	0
0.68	1.15927e-07	0
0.6825	1.15668e-07	0
0.685	1.15415e-07	0
0.6875	1.15168e-07	0
0.69	1.14924e-07	0
0.6925	1.14684e-07	0
0.695	1.14446e-07	0
0.6975	1.14211e-07	0
0.7	1.13977e-07	0
0.7025	1.13744e-07	0
0.705	1.13513e-07	0
0.7075	1.13283e-07	0
0.71	1.13054e-07	0
0.7125	1.12826e-07	0
0.715	1.12599e-07	0
0.7175	1.12372e-07	0
0.72	1.12146e-07	0
0.7225	1.1192e-07	0
0.725	1.11695e-07	0
0.7275	1.11471e-07	0
0.73	1.11247e-07	0
0.7325	1.11024e-07	0
0.735	1.10802e-07	0
0.7375	1.10579e-07	0
0.74	1.10358e-07	0
0.7425	1.10137e-07	0
0.745	1.09916e-07	0
0.7475	1.09696e-07	0
0.75	1.09477e-07	0
0.7525	1.09257e-07	0
0.755	1.09039e-07	0
0.7575	1.08824e-07	0
0.76	1.08606e-07	0
0.7625	1.0839e-07	0
0.765	1.08175e-07	0
0.7675	1.0796e-07	0
0.77	1.07745e-07	0
0.7725	1.07531e-07	0
0.775	1.07316e-07	0
0.7775	1.07103e-07	0
0.78	1.06889e-07	0
0.7825	1.06677e-07	0
0.785	1.06464e-07	0
0.7875	1.06253e-07	0
0.79	1.0604e-07	0
0.7925	1.05828e-07	0
0.795	1.05619e-07	0
0.7975	1.05407e-07	0
0.8	1.05199e-07	0
0.8025	1.04989e-07	0
0.805	1.04781e-07	0
0.8075	1.04572e-07	0
0.81	1.04365e-07	0
0.8125	1.04157e-07	0
0.815	1.03951e-07	0
0.8175	1.03744e-07	0
0.82	1.03539e-07	0
0.8225	1.03333e-07	0
0.825	1.03129e-07	0
0.8275	1.02923e-07	0
0.83	1.02718e-07	0
0.8325	1.02513e-07	0
0.835	1.02308e-07	0
0.8375	1.02103e-07	0
0.84	1.01899e-07	0
0.8425	1.01695e-07	0
0.845	1.01491e-07	0
0.8475	1.01288e-07	0
0.85	1.01084e-07	0
0.8525	1.00882e-07	0
0.855	1.00679e-07	0
0.8575	1.00477e-07	0
0.86	1.00276e-07	0
0.8625	1.00075e-07	0
0.865	9.98739e-08	0
0.8675	9.96735e-08	0
0.87	9.94735e-08	0
0.8725	9.92739e-08	0
0.875	9.90747e-08	0
0.8775	9.88759e-08	0
0.88	9.86775e-08	0
0.8825	9.84795e-08	0
0.885	9.82819e-08	0
0.8875	9.80847e-08	0
0.89	9.78878e-08	0
0.8925	9.76914e-08	0
0.895	9.74954e-08	0
0.8975	9.72997e-08	0
0.9	9.71044e-08	0
0.9025	9.69096e-08	0
0.905	9.67151e-08	0
0.9075	9.6521e-08	0
0.91	9.63273e-08	0
0.9125	9.6134e-08	0
0.915	9.59411e-08	0
0.9175	9.57485e-08	0
0.92	9.55564e-08	0
0.9225	9.53646e-08	0
0.925	9.51732e-08	0
0.9275	9.49822e-08	0
0.93	9.47916e-08	0
0.9325	9.46014e-08	0
0.935	9.44115e-08	0
0.9375	9.42221e-08	0
0.94	9.4033e-08	0
0.9425	9.38443e-08	0
0.945	9.36559e-08	0
0.9475	9.3468e-08	0
0.95	9.32804e-08	0
0.9525	9.30932e-08	0
0.955	9.29063e-08	0
0.9575	9.27199e-08	0
0.96	9.25338e-08	0
0.9625	9.23481e-08	0
0.965	9.21628e-08	0
0.9675	9.19778e-08	0
0.97	9.17932e-08	0
0.9725	9.1609e-08	0
0.975	9.14251e-08	0
0.9775	9.12417e-08	0
0.98	9.10585e-08	0
0.9825	9.08758e-08	0
0.985	9.06934e-08	0
0.9875	9.05114e-08	0
0.99	9.03297e-08	0
0.9925	9.01484e-08	0
0.995	8.99675e-08	0
0.9975	8.9787e-08	0
1	8.96068e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-10_fractional_Theta_adaptive_error_diff_not_on_ref_abs.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	4.36621e-06	0.125235
0.105	6.7463e-05	0.264984
0.1075	0.000187876	0.323685
0.11	0.000315662	0.226996
0.1125	0.000372941	0.0861696
0.115	0.00034916	0.0224134
0.1175	0.000291281	0.00453804
0.12	0.000228174	0.0139886
0.1225	0.000172021	0.0155498
0.125	0.000126463	0.0139226
0.1275	9.1364e-05	0.0113308
0.13	6.51858e-05	0.00874192
0.1325	4.60816e-05	0.00653443
0.135	3.23517e-05	0.00477352
0.1375	2.25932e-05	0.003429
0.14	1.57143e-05	0.00243415
0.1425	1.08954e-05	0.00171406
0.145	7.53574e-06	0.00120495
0.1475	5.20197e-06	0.000842402
0.15	3.58548e-06	0.000587525
0.1525	2.46834e-06	0.000409362
0.155	1.69764e-06	0.000285371
0.1575	1.1667e-06	0.000198748
0.16	8.0132e-07	0
0.1625	5.47169e-07	0
0.165	3.57379e-07	0
0.1675	2.10087e-07	0
0.17	9.51031e-08	0
0.1725	5.3055e-09	0
0.175	6.48263e-08	0
0.1775	1.19512e-07	0
0.18	1.62141e-07	0
0.1825	1.95345e-07	0
0.185	2.21176e-07	0
0.1875	2.41241e-07	0
0.19	2.56796e-07	0
0.1925	2.68823e-07	0
0.195	2.78091e-07	0
0.1975	2.85195e-07	0
0.2	2.90609e-07	0
0.2025	2.94704e-07	0
0.205	2.97769e-07	0
0.2075	3.00029e-07	0
0.21	3.01661e-07	0
0.2125	3.02802e-07	0
0.215	3.03561e-07	0
0.2175	3.0402e-07	0
0.22	3.04245e-07	0
0.2225	3.04287e-07	0
0.225	3.04187e-07	0
0.2275	3.03976e-07	0
0.23	3.03682e-07	0
0.2325	3.03317e-07	0
0.235	3.02902e-07	0
0.2375	3.02445e-07	0
0.24	3.01957e-07	0
0.2425	3.01443e-07	0
0.245	3.00913e-07	0
0.2475	3.00366e-07	0
0.25	2.99809e-07	0
0.2525	2.99243e-07	0
0.255	2.98671e-07	0
0.2575	2.98094e-07	0
0.26	2.97515e-07	0
0.2625	2.96932e-07	0
0.265	2.96349e-07	0
0.2675	2.95767e-07	0
0.27	2.95181e-07	0
0.2725	2.94597e-07	0
0.275	2.94011e-07	0
0.2775	2.93428e-07	0
0.28	2.92843e-07	0
0.2825	2.92261e-07	0
0.285	2.91677e-07	0
0.2875	2.91097e-07	0
0.29	2.90516e-07	0
0.2925	2.89938e-07	0
0.295	2.89358e-07	0
0.2975	2.88782e-07	0
0.3	2.88209e-07	0
0.3025	4.21943e-06	0.143679
0.305	6.61823e-05	0.257097
0.3075	0.000182936	0.313115
0.31	0.000306348	0.219264
0.3125	0.000361437	0.0831202
0.315	0.000338192	0.0215278
0.3175	0.000282049	0.00449044
0.32	0.000220905	0.0136011
0.3225	0.000166525	0.0150847
0.325	0.000122415	0.013496
0.3275	8.84376e-05	0.0109803
0.33	6.30977e-05	0.00847431
0.3325	4.4606e-05	0.0063285
0.335	3.13166e-05	0.00462314
0.3375	2.18711e-05	0.00332576
0.34	1.52128e-05	0.00236614
0.3425	1.05484e-05	0.00166987
0.345	7.29616e-06	0.00117157
0.3475	5.03694e-06	0.000818502
0.35	3.472e-06	0.000570232
0.3525	2.3904e-06	0.000396647
0.355	1.64418e-06	0.000275824
0.3575	1.13005e-06	0.000192023
0.36	7.76225e-07	0
0.3625	5.29208e-07	0
0.365	3.437e-07	0
0.3675	1.9957e-07	0
0.37	8.70309e-08	0
0.3725	9.18432e-10	0
0.375	6.95325e-08	0
0.3775	1.23062e-07	0
0.38	1.64792e-07	0
0.3825	1.97295e-07	0
0.385	2.2258e-07	0
0.3875	2.42219e-07	0
0.39	2.57444e-07	0
0.3925	2.69215e-07	0
0.395	2.78284e-07	0
0.3975	2.85236e-07	0
0.4	2.90532e-07	0
0.4025	2.94535e-07	0
0.405	2.97527e-07	0
0.4075	2.9973e-07	0
0.41	3.01319e-07	0
0.4125	3.02428e-07	0
0.415	3.03159e-07	0
0.4175	3.03597e-07	0
0.42	3.03807e-07	0
0.4225	3.03837e-07	0
0.425	3.0373e-07	0
0.4275	3.03512e-07	0
0.43	3.03211e-07	0
0.4325	3.02842e-07	0
0.435	3.02423e-07	0
0.4375	3.01962e-07	0
0.44	3.01472e-07	0
0.4425	3.00957e-07	0
0.445	3.00423e-07	0
0.4475	2.99875e-07	0
0.45	2.99316e-07	0
0.4525	2.98749e-07	0
0.455	2.98176e-07	0
0.4575	2.97599e-07	0
0.46	2.97018e-07	0
0.4625	2.96435e-07	0
0.465	2.9585e-07	0
0.4675	2.95265e-07	0
0.47	2.94678e-07	0
0.4725	2.94092e-07	0
0.475	2.93506e-07	0
0.4775	2.9292e-07	0
0.48	2.92335e-07	0
0.4825	2.91751e-07	0
0.485	2.91168e-07	0
0.4875	2.90585e-07	0
0.49	2.90004e-07	0
0.4925	2.89426e-07	0
0.495	2.88847e-07	0
0.4975	2.8827e-07	0
0.5	2.87692e-07	0
0.5025	5.77229e-06	0.0810755
0.505	7.4655e-05	0.176928
0.5075	0.00020834	0.22961
0.51	0.000361045	0.188179
0.5125	0.000452306	0.108612
0.515	0.000460556	0.0647098
0.5175	0.000424259	0.0396901
0.52	0.000370836	0.0251396
0.5225	0.000314511	0.0164929
0.525	0.000261875	0.0112175
0.5275	0.000215516	0.0078972
0.53	0.000176022	0.00573362
0.5325	0.000143047	0.00427197
0.535	0.000115861	0.00324935
0.5375	9.36306e-05	0.00251091
0.54	7.55512e-05	0.00196315
0.5425	6.09005e-05	0.00154797
0.545	4.90567e-05	0.001228
0.5475	3.94976e-05	0.000978316
0.55	3.17911e-05	0.000781734
0.5525	2.55827e-05	0.000625968
0.555	2.05837e-05	0.000501987
0.5575	1.65599e-05	0.000403
0.56	1.33218e-05	0.000323806
0.5625	1.07164e-05	0.000260357
0.565	8.62029e-06	0.000209473
0.5675	6.93404e-06	0.000168646
0.57	5.57758e-06	0.000135877
0.5725	4.48644e-06	0.000109577
0.575	3.60874e-06	8.84678e-05
0.5775	2.90275e-06	7.15302e-05
0.58	2.33487e-06	5.79486e-05
0.5825	1.87808e-06	4.70574e-05
0.585	1.51067e-06	3.83321e-05
0.5875	1.21513e-06	0
0.59	9.786e-07	0
0.5925	7.92306e-07	0
0.595	6.46422e-07	0
0.5975	5.32271e-07	0
0.6	4.4295e-07	0
0.6025	3.73048e-07	0
0.605	3.18333e-07	0
0.6075	2.75494e-07	0
0.61	2.41942e-07	0
0.6125	2.15651e-07	0
0.615	1.95041e-07	0
0.6175	1.7887e-07	0
0.62	1.66171e-07	0
0.6225	1.56188e-07	0
0.625	1.4833e-07	0
0.6275	1.42132e-07	0
0.63	1.37234e-07	0
0.6325	1.33351e-07	0
0.635	1.30264e-07	0
0.6375	1.27797e-07	0
0.64	1.25817e-07	0
0.6425	1.24216e-07	0
0.645	1.22913e-07	0
0.6475	1.21842e-07	0
0.65	1.20954e-07	0
0.6525	1.20208e-07	0
0.655	1.19576e-07	0
0.6575	1.19028e-07	0
0.66	1.18549e-07	0
0.6625	1.18124e-07	0
0.665	1.1774e-07	0
0.6675	1.17389e-07	0
0.67	1.17064e-07	0
0.6725	1.16759e-07	0
0.675	1.1647e-07	0
0.6775	1.16193e-07	0
0.68	1.15927e-07	0
0.6825	1.15668e-07	0
0.685	1.15415e-07	0
0.6875	1.15168e-07	0
0.69	1.14924e-07	0
0.6925	1.14684e-07	0
0.695	1.14446e-07	0
0.6975	1.14211e-07	0
0.7	1.13977e-07	0
0.7025	1.13744e-07	0
0.705	1.13513e-07	0
0.7075	1.13283e-07	0
0.71	1.13054e-07	0
0.7125	1.12826e-07	0
0.715	1.12599e-07	0
0.7175	1.12372e-07	0
0.72	1.12146e-07	0
0.7225	1.1192e-07	0
0.725	1.11695e-07	0
0.7275	1.11471e-07	0
0.73	1.11247e-07	0
0.7325	1.11024e-07	0
0.735	1.10802e-07	0
0.7375	1.10579e-07	0
0.74	1.10358e-07	0
0.7425	1.10137e-07	0
0.745	1.09916e-07	0
0.7475	1.09696e-07	0
0.75	1.09477e-07	0
0.7525	1.09257e-07	0
0.755	1.09039e-07	0
0.7575	1.08824e-07	0
0.76	1.08606e-07	0
0.7625	1.0839e-07	0
0.765	1.08175e-07	0
0.7675	1.0796e-07	0
0.77	1.07745e-07	0
0.7725	1.07531e-07	0
0.775	1.07316e-07	0
0.7775	1.07103e-07	0
0.78	1.06889e-07	0
0.7825	1.06677e-07	0
0.785	1.06464e-07	0
0.7875	1.06253e-07	0
0.79	1.0604e-07	0
0.7925	1.05828e-07	0
0.795	1.05619e-07	0
0.7975	1.05407e-07	0
0.8	1.05199e-07	0
0.8025	1.04989e-07	0
0.805	1.04781e-07	0
0.8075	1.04572e-07	0
0.81	1.04365e-07	0
0.8125	1.04157e-07	0
0.815	1.03951e-07	0
0.8175	1.03744e-07	0
0.82	1.03539e-07	0
0.8225	1.03333e-07	0
0.825	1.03129e-07	0
0.8275	1.02923e-07	0
0.83	1.02718e-07	0
0.8325	1.02513e-07	0
0.835	1.02308e-07	0
0.8375	1.02103e-07	0
0.84	1.01899e-07	0
0.8425	1.01695e-07	0
0.845	1.01491e-07	0
0.8475	1.01288e-07	0
0.85	1.01084e-07	0
0.8525	1.00882e-07	0
0.855	1.00679e-07	0
0.8575	1.00477e-07	0
0.86	1.00276e-07	0
0.8625	1.00075e-07	0
0.865	9.98739e-08	0
0.8675	9.96735e-08	0
0.87	9.94735e-08	0
0.8725	9.92739e-08	0
0.875	9.90747e-08	0
0.8775	9.88759e-08	0
0.88	9.86775e-08	0
0.8825	9.84795e-08	0
0.885	9.82819e-08	0
0.8875	9.80847e-08	0
0.89	9.78878e-08	0
0.8925	9.76914e-08	0
0.895	9.74954e-08	0
0.8975	9.72997e-08	0
0.9	9.71044e-08	0
0.9025	9.69096e-08	0
0.905	9.67151e-08	0
0.9075	9.6521e-08	0
0.91	9.63273e-08	0
0.9125	9.6134e-08	0
0.915	9.59411e-08	0
0.9175	9.57485e-08	0
0.92	9.55564e-08	0
0.9225	9.53646e-08	0
0.925	9.51732e-08	0
0.9275	9.49822e-08	0
0.93	9.47916e-08	0
0.9325	9.46014e-08	0
0.935	9.44115e-08	0
0.9375	9.42221e-08	0
0.94	9.4033e-08	0
0.9425	9.38443e-08	0
0.945	9.36559e-08	0
0.9475	9.3468e-08	0
0.95	9.32804e-08	0
0.9525	9.30932e-08	0
0.955	9.29063e-08	0
0.9575	9.27199e-08	0
0.96	9.25338e-08	0
0.9625	9.23481e-08	0
0.965	9.21628e-08	0
0.9675	9.19778e-08	0
0.97	9.17932e-08	0
0.9725	9.1609e-08	0
0.975	9.14251e-08	0
0.9775	9.12417e-08	0
0.98	9.10585e-08	0
0.9825	9.08758e-08	0
0.985	9.06934e-08	0
0.9875	9.05114e-08	0
0.99	9.03297e-08	0
0.9925	9.01484e-08	0
0.995	8.99675e-08	0
0.9975	8.9787e-08	0
1	8.96068e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-10_fractional_Theta_adaptive_error_diff_not_on_ref_abs_full.dat <==
0	0	0
0.0001	0	0
0.0002	0	0
0.0003	0	0
0.0004	0	0
0.0005	0	0
0.0006	0	0
0.0007	0	0
0.0008	0	0
0.0009	0	0
0.001	0	0
0.0011	0	0
0.0012	0	0
0.0013	0	0
0.0014	0	0
0.0015	0	0
0.0016	0	0
0.0017	0	0
0.0018	0	0
0.0019	0	0
0.002	0	0
0.0021	0	0
0.0022	0	0
0.0023	0	0
0.0024	0	0
0.0025	0	0
0.0026	0	0
0.0027	0	0
0.0028	0	0
0.0029	0	0
0.003	0	0
0.0031	0	0
0.0032	0	0
0.0033	0	0
0.0034	0	0
0.0035	0	0
0.0036	0	0
0.0037	0	0
0.0038	0	0
0.0039	0	0
0.004	0	0
0.0041	0	0
0.0042	0	0
0.0043	0	0
0.0044	0	0
0.0045	0	0
0.0046	0	0
0.0047	0	0
0.0048	0	0
0.0049	0	0
0.005	0	0
0.0051	0	0
0.0052	0	0
0.0053	0	0
0.0054	0	0
0.0055	0	0
0.0056	0	0
0.0057	0	0
0.0058	0	0
0.0059	0	0
0.006	0	0
0.0061	0	0
0.0062	0	0
0.0063	0	0
0.0064	0	0
0.0065	0	0
0.0066	0	0
0.0067	0	0
0.0068	0	0
0.0069	0	0
0.007	0	0
0.0071	0	0
0.0072	0	0
0.0073	0	0
0.0074	0	0
0.0075	0	0
0.0076	0	0
0.0077	0	0
0.0078	0	0
0.0079	0	0
0.008	0	0
0.0081	0	0
0.0082	0	0
0.0083	0	0
0.0084	0	0
0.0085	0	0
0.0086	0	0
0.0087	0	0
0.0088	0	0
0.0089	0	0
0.009	0	0
0.0091	0	0
0.0092	0	0
0.0093	0	0
0.0094	0	0
0.0095	0	0
0.0096	0	0
0.0097	0	0
0.0098	0	0
0.0099	0	0
0.01	0	0
0.0101	0	0
0.0102	0	0
0.0103	0	0
0.0104	0	0
0.0105	0	0
0.0106	0	0
0.0107	0	0
0.0108	0	0
0.0109	0	0
0.011	0	0
0.0111	0	0
0.0112	0	0
0.0113	0	0
0.0114	0	0
0.0115	0	0
0.0116	0	0
0.0117	0	0
0.0118	0	0
0.0119	0	0
0.012	0	0
0.0121	0	0
0.0122	0	0
0.0123	0	0
0.0124	0	0
0.0125	0	0
0.0126	0	0
0.0127	0	0
0.0128	0	0
0.0129	0	0
0.013	0	0
0.0131	0	0
0.0132	0	0
0.0133	0	0
0.0134	0	0
0.0135	0	0
0.0136	0	0
0.0137	0	0
0.0138	0	0
0.0139	0	0
0.014	0	0
0.0141	0	0
0.0142	0	0
0.0143	0	0
0.0144	0	0
0.0145	0	0
0.0146	0	0
0.0147	0	0
0.0148	0	0
0.0149	0	0
0.015	0	0
0.0151	0	0
0.0152	0	0
0.0153	0	0
0.0154	0	0
0.0155	0	0
0.0156	0	0
0.0157	0	0
0.0158	0	0
0.0159	0	0
0.016	0	0
0.0161	0	0
0.0162	0	0
0.0163	0	0
0.0164	0	0
0.0165	0	0
0.0166	0	0
0.0167	0	0
0.0168	0	0
0.0169	0	0
0.017	0	0
0.0171	0	0
0.0172	0	0
0.0173	0	0
0.0174	0	0
0.0175	0	0
0.0176	0	0
0.0177	0	0
0.0178	0	0
0.0179	0	0
0.018	0	0
0.0181	0	0
0.0182	0	0
0.0183	0	0
0.0184	0	0
0.0185	0	0
0.0186	0	0
0.0187	0	0
0.0188	0	0
0.0189	0	0
0.019	0	0
0.0191	0	0
0.0192	0	0
0.0193	0	0
0.0194	0	0
0.0195	0	0
0.0196	0	0
0.0197	0	0
0.0198	0	0
0.0199	0	0
0.02	0	0
0.0201	0	0
0.0202	0	0
0.0203	0	0
0.0204	0	0
0.0205	0	0
0.0206	0	0
0.0207	0	0
0.0208	0	0
0.0209	0	0
0.021	0	0
0.0211	0	0
0.0212	0	0
0.0213	0	0
0.0214	0	0
0.0215	0	0
0.0216	0	0
0.0217	0	0
0.0218	0	0
0.0219	0	0
0.022	0	0
0.0221	0	0
0.0222	0	0
0.0223	0	0
0.0224	0	0
0.0225	0	0
0.0226	0	0
0.0227	0	0
0.0228	0	0
0.0229	0	0
0.023	0	0
0.0231	0	0
0.0232	0	0
0.0233	0	0
0.0234	0	0
0.0235	0	0
0.0236	0	0
0.0237	0	0
0.0238	0	0
0.0239	0	0
0.024	0	0
0.0241	0	0
0.0242	0	0
0.0243	0	0
0.0244	0	0
0.0245	0	0
0.0246	0	0
0.0247	0	0
0.0248	0	0
0.0249	0	0
0.025	0	0
0.0251	0	0
0.0252	0	0
0.0253	0	0
0.0254	0	0
0.0255	0	0
0.0256	0	0
0.0257	0	0
0.0258	0	0
0.0259	0	0
0.026	0	0
0.0261	0	0
0.0262	0	0
0.0263	0	0
0.0264	0	0
0.0265	0	0
0.0266	0	0
0.0267	0	0
0.0268	0	0
0.0269	0	0
0.027	0	0
0.0271	0	0
0.0272	0	0
0.0273	0	0
0.0274	0	0
0.0275	0	0
0.0276	0	0
0.0277	0	0
0.0278	0	0
0.0279	0	0
0.028	0	0
0.0281	0	0
0.0282	0	0
0.0283	0	0
0.0284	0	0
0.0285	0	0
0.0286	0	0
0.0287	0	0
0.0288	0	0
0.0289	0	0
0.029	0	0
0.0291	0	0
0.0292	0	0
0.0293	0	0
0.0294	0	0
0.0295	0	0
0.0296	0	0
0.0297	0	0
0.0298	0	0
0.0299	0	0
0.03	0	0
0.0301	0	0
0.0302	0	0
0.0303	0	0
0.0304	0	0
0.0305	0	0
0.0306	0	0
0.0307	0	0
0.0308	0	0
0.0309	0	0
0.031	0	0
0.0311	0	0
0.0312	0	0
0.0313	0	0
0.0314	0	0
0.0315	0	0
0.0316	0	0
0.0317	0	0
0.0318	0	0
0.0319	0	0
0.032	0	0
0.0321	0	0
0.0322	0	0
0.0323	0	0
0.0324	0	0
0.0325	0	0
0.0326	0	0
0.0327	0	0
0.0328	0	0
0.0329	0	0
0.033	0	0
0.0331	0	0
0.0332	0	0
0.0333	0	0
0.0334	0	0
0.0335	0	0
0.0336	0	0
0.0337	0	0
0.0338	0	0
0.0339	0	0
0.034	0	0
0.0341	0	0
0.0342	0	0
0.0343	0	0
0.0344	0	0
0.0345	0	0
0.0346	0	0
0.0347	0	0
0.0348	0	0
0.0349	0	0
0.035	0	0
0.0351	0	0
0.0352	0	0
0.0353	0	0
0.0354	0	0
0.0355	0	0
0.0356	0	0
0.0357	0	0
0.0358	0	0
0.0359	0	0
0.036	0	0
0.0361	0	0
0.0362	0	0
0.0363	0	0
0.0364	0	0
0.0365	0	0
0.0366	0	0
0.0367	0	0
0.0368	0	0
0.0369	0	0
0.037	0	0
0.0371	0	0
0.0372	0	0
0.0373	0	0
0.0374	0	0
0.0375	0	0
0.0376	0	0
0.0377	0	0
0.0378	0	0
0.0379	0	0
0.038	0	0
0.0381	0	0
0.0382	0	0
0.0383	0	0
0.0384	0	0
0.0385	0	0
0.0386	0	0
0.0387	0	0
0.0388	0	0
0.0389	0	0
0.039	0	0
0.0391	0	0
0.0392	0	0
0.0393	0	0
0.0394	0	0
0.0395	0	0
0.0396	0	0
0.0397	0	0
0.0398	0	0
0.0399	0	0
0.04	0	0
0.0401	0	0
0.0402	0	0
0.0403	0	0
0.0404	0	0
0.0405	0	0
0.0406	0	0
0.0407	0	0
0.0408	0	0
0.0409	0	0
0.041	0	0
0.0411	0	0
0.0412	0	0
0.0413	0	0
0.0414	0	0
0.0415	0	0
0.0416	0	0
0.0417	0	0
0.0418	0	0
0.0419	0	0
0.042	0	0
0.0421	0	0
0.0422	0	0
0.0423	0	0
0.0424	0	0
0.0425	0	0
0.0426	0	0
0.0427	0	0
0.0428	0	0
0.0429	0	0
0.043	0	0
0.0431	0	0
0.0432	0	0
0.0433	0	0
0.0434	0	0
0.0435	0	0
0.0436	0	0
0.0437	0	0
0.0438	0	0
0.0439	0	0
0.044	0	0
0.0441	0	0
0.0442	0	0
0.0443	0	0
0.0444	0	0
0.0445	0	0
0.0446	0	0
0.0447	0	0
0.0448	0	0
0.0449	0	0
0.045	0	0
0.0451	0	0
0.0452	0	0
0.0453	0	0
0.0454	0	0
0.0455	0	0
0.0456	0	0
0.0457	0	0
0.0458	0	0
0.0459	0	0
0.046	0	0
0.0461	0	0
0.0462	0	0
0.0463	0	0
0.0464	0	0
0.0465	0	0
0.0466	0	0
0.0467	0	0
0.0468	0	0
0.0469	0	0
0.047	0	0
0.0471	0	0
0.0472	0	0
0.0473	0	0
0.0474	0	0
0.0475	0	0
0.0476	0	0
0.0477	0	0
0.0478	0	0
0.0479	0	0
0.048	0	0
0.0481	0	0
0.0482	0	0
0.0483	0	0
0.0484	0	0
0.0485	0	0
0.0486	0	0
0.0487	0	0
0.0488	0	0
0.0489	0	0
0.049	0	0
0.0491	0	0
0.0492	0	0
0.0493	0	0
0.0494	0	0
0.0495	0	0
0.0496	0	0
0.0497	0	0
0.0498	0	0
0.0499	0	0
0.05	0	0
0.0501	0	0
0.0502	0	0
0.0503	0	0
0.0504	0	0
0.0505	0	0
0.0506	0	0
0.0507	0	0
0.0508	0	0
0.0509	0	0
0.051	0	0
0.0511	0	0
0.0512	0	0
0.0513	0	0
0.0514	0	0
0.0515	0	0
0.0516	0	0
0.0517	0	0
0.0518	0	0
0.0519	0	0
0.052	0	0
0.0521	0	0
0.0522	0	0
0.0523	0	0
0.0524	0	0
0.0525	0	0
0.0526	0	0
0.0527	0	0
0.0528	0	0
0.0529	0	0
0.053	0	0
0.0531	0	0
0.0532	0	0
0.0533	0	0
0.0534	0	0
0.0535	0	0
0.0536	0	0
0.0537	0	0
0.0538	0	0
0.0539	0	0
0.054	0	0
0.0541	0	0
0.0542	0	0
0.0543	0	0
0.0544	0	0
0.0545	0	0
0.0546	0	0
0.0547	0	0
0.0548	0	0
0.0549	0	0
0.055	0	0
0.0551	0	0
0.0552	0	0
0.0553	0	0
0.0554	0	0
0.0555	0	0
0.0556	0	0
0.0557	0	0
0.0558	0	0
0.0559	0	0
0.056	0	0
0.0561	0	0
0.0562	0	0
0.0563	0	0
0.0564	0	0
0.0565	0	0
0.0566	0	0
0.0567	0	0
0.0568	0	0
0.0569	0	0
0.057	0	0
0.0571	0	0
0.0572	0	0
0.0573	0	0
0.0574	0	0
0.0575	0	0
0.0576	0	0
0.0577	0	0
0.0578	0	0
0.0579	0	0
0.058	0	0
0.0581	0	0
0.0582	0	0
0.0583	0	0
0.0584	0	0
0.0585	0	0
0.0586	0	0
0.0587	0	0
0.0588	0	0
0.0589	0	0
0.059	0	0
0.0591	0	0
0.0592	0	0
0.0593	0	0
0.0594	0	0
0.0595	0	0
0.0596	0	0
0.0597	0	0
0.0598	0	0
0.0599	0	0
0.06	0	0
0.0601	0	0
0.0602	0	0
0.0603	0	0
0.0604	0	0
0.0605	0	0
0.0606	0	0
0.0607	0	0
0.0608	0	0
0.0609	0	0
0.061	0	0
0.0611	0	0
0.0612	0	0
0.0613	0	0
0.0614	0	0
0.0615	0	0
0.0616	0	0
0.0617	0	0
0.0618	0	0
0.0619	0	0
0.062	0	0
0.0621	0	0
0.0622	0	0
0.0623	0	0
0.0624	0	0
0.0625	0	0
0.0626	0	0
0.0627	0	0
0.0628	0	0
0.0629	0	0
0.063	0	0
0.0631	0	0
0.0632	0	0
0.0633	0	0
0.0634	0	0
0.0635	0	0
0.0636	0	0
0.0637	0	0
0.0638	0	0
0.0639	0	0
0.064	0	0
0.0641	0	0
0.0642	0	0
0.0643	0	0
0.0644	0	0
0.0645	0	0
0.0646	0	0
0.0647	0	0
0.0648	0	0
0.0649	0	0
0.065	0	0
0.0651	0	0
0.0652	0	0
0.0653	0	0
0.0654	0	0
0.0655	0	0
0.0656	0	0
0.0657	0	0
0.0658	0	0
0.0659	0	0
0.066	0	0
0.0661	0	0
0.0662	0	0
0.0663	0	0
0.0664	0	0
0.0665	0	0
0.0666	0	0
0.0667	0	0
0.0668	0	0
0.0669	0	0
0.067	0	0
0.0671	0	0
0.0672	0	0
0.0673	0	0
0.0674	0	0
0.0675	0	0
0.0676	0	0
0.0677	0	0
0.0678	0	0
0.0679	0	0
0.068	0	0
0.0681	0	0
0.0682	0	0
0.0683	0	0
0.0684	0	0
0.0685	0	0
0.0686	0	0
0.0687	0	0
0.0688	0	0
0.0689	0	0
0.069	0	0
0.0691	0	0
0.0692	0	0
0.0693	0	0
0.0694	0	0
0.0695	0	0
0.0696	0	0
0.0697	0	0
0.0698	0	0
0.0699	0	0
0.07	0	0
0.0701	0	0
0.0702	0	0
0.0703	0	0
0.0704	0	0
0.0705	0	0
0.0706	0	0
0.0707	0	0
0.0708	0	0
0.0709	0	0
0.071	0	0
0.0711	0	0
0.0712	0	0
0.0713	0	0
0.0714	0	0
0.0715	0	0
0.0716	0	0
0.0717	0	0
0.0718	0	0
0.0719	0	0
0.072	0	0
0.0721	0	0
0.0722	0	0
0.0723	0	0
0.0724	0	0
0.0725	0	0
0.0726	0	0
0.0727	0	0
0.0728	0	0
0.0729	0	0
0.073	0	0
0.0731	0	0
0.0732	0	0
0.0733	0	0
0.0734	0	0
0.0735	0	0
0.0736	0	0
0.0737	0	0
0.0738	0	0
0.0739	0	0
0.074	0	0
0.0741	0	0
0.0742	0	0
0.0743	0	0
0.0744	0	0
0.0745	0	0
0.0746	0	0
0.0747	0	0
0.0748	0	0
0.0749	0	0
0.075	0	0
0.0751	0	0
0.0752	0	0
0.0753	0	0
0.0754	0	0
0.0755	0	0
0.0756	0	0
0.0757	0	0
0.0758	0	0
0.0759	0	0
0.076	0	0
0.0761	0	0
0.0762	0	0
0.0763	0	0
0.0764	0	0
0.0765	0	0
0.0766	0	0
0.0767	0	0
0.0768	0	0
0.0769	0	0
0.077	0	0
0.0771	0	0
0.0772	0	0
0.0773	0	0
0.0774	0	0
0.0775	0	0
0.0776	0	0
0.0777	0	0
0.0778	0	0
0.0779	0	0
0.078	0	0
0.0781	0	0
0.0782	0	0
0.0783	0	0
0.0784	0	0
0.0785	0	0
0.0786	0	0
0.0787	0	0
0.0788	0	0
0.0789	0	0
0.079	0	0
0.0791	0	0
0.0792	0	0
0.0793	0	0
0.0794	0	0
0.0795	0	0
0.0796	0	0
0.0797	0	0
0.0798	0	0
0.0799	0	0
0.08	0	0
0.0801	0	0
0.0802	0	0
0.0803	0	0
0.0804	0	0
0.0805	0	0
0.0806	0	0
0.0807	0	0
0.0808	0	0
0.0809	0	0
0.081	0	0
0.0811	0	0
0.0812	0	0
0.0813	0	0
0.0814	0	0
0.0815	0	0
0.0816	0	0
0.0817	0	0
0.0818	0	0
0.0819	0	0
0.082	0	0
0.0821	0	0
0.0822	0	0
0.0823	0	0
0.0824	0	0
0.0825	0	0
0.0826	0	0
0.0827	0	0
0.0828	0	0
0.0829	0	0
0.083	0	0
0.0831	0	0
0.0832	0	0
0.0833	0	0
0.0834	0	0
0.0835	0	0
0.0836	0	0
0.0837	0	0
0.0838	0	0
0.0839	0	0
0.084	0	0
0.0841	0	0
0.0842	0	0
0.0843	0	0
0.0844	0	0
0.0845	0	0
0.0846	0	0
0.0847	0	0
0.0848	0	0
0.0849	0	0
0.085	0	0
0.0851	0	0
0.0852	0	0
0.0853	0	0
0.0854	0	0
0.0855	0	0
0.0856	0	0
0.0857	0	0
0.0858	0	0
0.0859	0	0
0.086	0	0
0.0861	0	0
0.0862	0	0
0.0863	0	0
0.0864	0	0
0.0865	0	0
0.0866	0	0
0.0867	0	0
0.0868	0	0
0.0869	0	0
0.087	0	0
0.0871	0	0
0.0872	0	0
0.0873	0	0
0.0874	0	0
0.0875	0	0
0.0876	0	0
0.0877	0	0
0.0878	0	0
0.0879	0	0
0.088	0	0
0.0881	0	0
0.0882	0	0
0.0883	0	0
0.0884	0	0
0.0885	0	0
0.0886	0	0
0.0887	0	0
0.0888	0	0
0.0889	0	0
0.089	0	0
0.0891	0	0
0.0892	0	0
0.0893	0	0
0.0894	0	0
0.0895	0	0
0.0896	0	0
0.0897	0	0
0.0898	0	0
0.0899	0	0
0.09	0	0
0.0901	0	0
0.0902	0	0
0.0903	0	0
0.0904	0	0
0.0905	0	0
0.0906	0	0
0.0907	0	0
0.0908	0	0
0.0909	0	0
0.091	0	0
0.0911	0	0
0.0912	0	0
0.0913	0	0
0.0914	0	0
0.0915	0	0
0.0916	0	0
0.0917	0	0
0.0918	0	0
0.0919	0	0
0.092	0	0
0.0921	0	0
0.0922	0	0
0.0923	0	0
0.0924	0	0
0.0925	0	0
0.0926	0	0
0.0927	0	0
0.0928	0	0
0.0929	0	0
0.093	0	0
0.0931	0	0
0.0932	0	0
0.0933	0	0
0.0934	0	0
0.0935	0	0
0.0936	0	0
0.0937	0	0
0.0938	0	0
0.0939	0	0
0.094	0	0
0.0941	0	0
0.0942	0	0
0.0943	0	0
0.0944	0	0
0.0945	0	0
0.0946	0	0
0.0947	0	0
0.0948	0	0
0.0949	0	0
0.095	0	0
0.0951	0	0
0.0952	0	0
0.0953	0	0
0.0954	0	0
0.0955	0	0
0.0956	0	0
0.0957	0	0
0.0958	0	0
0.0959	0	0
0.096	0	0
0.0961	0	0
0.0962	0	0
0.0963	0	0
0.0964	0	0
0.0965	0	0
0.0966	0	0
0.0967	0	0
0.0968	0	0
0.0969	0	0
0.097	0	0
0.0971	0	0
0.0972	0	0
0.0973	0	0
0.0974	0	0
0.0975	0	0
0.0976	0	0
0.0977	0	0
0.0978	0	0
0.0979	0	0
0.098	0	0
0.0981	0	0
0.0982	0	0
0.0983	0	0
0.0984	0	0
0.0985	0	0
0.0986	0	0
0.0987	0	0
0.0988	0	0
0.0989	0	0
0.099	0	0
0.0991	0	0
0.0992	0	0
0.0993	0	0
0.0994	0	0
0.0995	0	0
0.0996	0	0
0.0997	0	0
0.0998	0	0
0.0999	0	0
0.1	0	0
0.1001	0	4.02891e-05
0.1002	0	0.000338507
0.1003	5.55112e-17	0.000680082
0.1004	2.27596e-15	0.00100551
0.1005	2.56295e-13	0.00130041
0.1006	6.35114e-12	0.00156111
0.1007	6.51992e-11	0.00179751
0.1008	3.85754e-10	0.00208342
0.1009	1.57725e-09	0.00266522
0.101	4.96751e-09	0.00401895
0.1011	1.29136e-08	0.0067288
0.1012	2.90228e-08	0.0112329
0.1013	5.82404e-08	0.0176189
0.1014	1.06805e-07	0.0255994
0.1015	1.82095e-07	0.0346537
0.1016	2.92405e-07	0.0442308
0.1017	4.46692e-07	0.0539068
0.1018	6.54306e-07	0.0634452
0.1019	9.24742e-07	0.0727715
0.102	1.26741e-06	0.081903
0.1021	1.69145e-06	0.0908799
0.1022	2.20556e-06	0.0997222
0.1023	2.81787e-06	0.108418
0.1024	3.53584e-06	0.116935
0.1025	4.36621e-06	0.125235
0.1026	5.31495e-06	0.133291
0.1027	6.38724e-06	0.141094
0.1028	7.58745e-06	0.148643
0.1029	8.9192e-06	0.15595
0.103	1.03853e-05	0.163027
0.1031	1.1988e-05	0.169883
0.1032	1.37287e-05	0.176525
0.1033	1.56082e-05	0.182958
0.1034	1.76268e-05	0.189184
0.1035	1.97842e-05	0.195207
0.1036	2.20796e-05	0.201033
0.1037	2.45118e-05	0.206666
0.1038	2.70792e-05	0.212115
0.1039	2.97798e-05	0.217384
0.104	3.26112e-05	0.222479
0.1041	3.5571e-05	0.227407
0.1042	3.86563e-05	0.232172
0.1043	4.1864e-05	0.236778
0.1044	4.51911e-05	0.241232
0.1045	4.8634e-05	0.245537
0.1046	5.21895e-05	0.249699
0.1047	5.58537e-05	0.253718
0.1048	5.96232e-05	0.257603
0.1049	6.34942e-05	0.261357
0.105	6.7463e-05	0.264984
0.1051	7.15257e-05	0.268487
0.1052	7.56786e-05	0.271874
0.1053	7.99179e-05	0.27514
0.1054	8.42397e-05	0.278293
0.1055	8.86404e-05	0.281339
0.1056	9.31162e-05	0.284278
0.1057	9.76634e-05	0.287115
0.1058	0.000102278	0.289853
0.1059	0.000106958	0.292493
0.106	0.000111697	0.295041
0.1061	0.000116494	0.297495
0.1062	0.000121345	0.299861
0.1063	0.000126246	0.302141
0.1064	0.000131195	0.304339
0.1065	0.000136187	0.306457
0.1066	0.00014122	0.308496
0.1067	0.000146291	0.310461
0.1068	0.000151396	0.312349
0.1069	0.000156534	0.314165
0.107	0.0001617	0.315913
0.1071	0.000166893	0.317594
0.1072	0.00017211	0.31921
0.1073	0.000177347	0.320764
0.1074	0.000182604	0.322256
0.1075	0.000187876	0.323685
0.1076	0.000193162	0.325056
0.1077	0.000198459	0.326339
0.1078	0.000203766	0.327301
0.1079	0.00020908	0.328168
0.108	0.000214399	0.329
0.1081	0.000219721	0.329814
0.1082	0.000225044	0.330617
0.1083	0.000230366	0.331394
0.1084	0.000235685	0.332074
0.1085	0.000241	0.332413
0.1086	0.000246306	0.331932
0.1087	0.000251599	0.330047
0.1088	0.000256876	0.32631
0.1089	0.000262128	0.320639
0.109	0.000267349	0.31333
0.1091	0.00027253	0.304908
0.1092	0.000277661	0.295932
0.1093	0.000282732	0.286818
0.1094	0.000287731	0.277816
0.1095	0.000292649	0.269
0.1096	0.000297475	0.260356
0.1097	0.000302199	0.251836
0.1098	0.000306811	0.243422
0.1099	0.000311301	0.235131
0.11	0.000315662	0.226996
0.1101	0.000319886	0.219053
0.1102	0.000323965	0.211332
0.1103	0.000327895	0.203838
0.1104	0.000331669	0.196578
0.1105	0.000335284	0.189542
0.1106	0.000338736	0.182722
0.1107	0.000342022	0.176094
0.1108	0.000345139	0.169663
0.1109	0.000348088	0.163426
0.111	0.000350866	0.157384
0.1111	0.000353474	0.151518
0.1112	0.000355912	0.145836
0.1113	0.00035818	0.140335
0.1114	0.00036028	0.135005
0.1115	0.000362214	0.129833
0.1116	0.000363983	0.124822
0.1117	0.00036559	0.119972
0.1118	0.000367037	0.115266
0.1119	0.000368327	0.110703
0.112	0.000369462	0.106285
0.1121	0.000370447	0.102009
0.1122	0.000371284	0.0978561
0.1123	0.000371976	0.0938342
0.1124	0.000372527	0.0899439
0.1125	0.000372941	0.0861696
0.1126	0.000373221	0.0825085
0.1127	0.000373371	0.0789739
0.1128	0.000373395	0.075538
0.1129	0.000373296	0.0722118
0.113	0.000373078	0.0689969
0.1131	0.000372745	0.0658774
0.1132	0.0003723	0.0628538
0.1133	0.000371747	0.0599313
0.1134	0.000371089	0.057101
0.1135	0.000370331	0.0543549
0.1136	0.000369476	0.0517001
0.1137	0.000368528	0.0491344
0.1138	0.000367489	0.0466421
0.1139	0.000366363	0.044233
0.114	0.000365154	0.0419092
0.1141	0.000363865	0.0396494
0.1142	0.000362498	0.0374657
0.1143	0.000361058	0.0353629
0.1144	0.000359547	0.0333166
0.1145	0.000357969	0.0313397
0.1146	0.000356325	0.0294389
0.1147	0.00035462	0.0275881
0.1148	0.000352855	0.0258014
0.1149	0.000351034	0.0240853
0.115	0.00034916	0.0224134
0.1151	0.000347234	0.0208011
0.1152	0.00034526	0.0192542
0.1153	0.000343239	0.0177466
0.1154	0.000341175	0.0162946
0.1155	0.000339069	0.0149014
0.1156	0.000336924	0.0135446
0.1157	0.000334742	0.01224
0.1158	0.000332525	0.0109869
0.1159	0.000330276	0.00976822
0.116	0.000327995	0.0085996
0.1161	0.000325686	0.00747392
0.1162	0.00032335	0.00638168
0.1163	0.000320989	0.0053381
0.1164	0.000318604	0.00432804
0.1165	0.000316197	0.00335205
0.1166	0.000313771	0.0024233
0.1167	0.000311326	0.00151825
0.1168	0.000308865	0.000649868
0.1169	0.000306388	0.000176807
0.117	0.000303897	0.000983726
0.1171	0.000301393	0.00175204
0.1172	0.000298879	0.00248953
0.1173	0.000296354	0.00320466
0.1174	0.000293822	0.00388044
0.1175	0.000291281	0.00453804
0.1176	0.000288735	0.00516863
0.1177	0.000286183	0.00576151
0.1178	0.000283628	0.00634453
0.1179	0.000281069	0.00689542
0.118	0.000278509	0.0074203
0.1181	0.000275948	0.0079306
0.1182	0.000273387	0.00840727
0.1183	0.000270827	0.00887229
0.1184	0.000268269	0.00931427
0.1185	0.000265713	0.00972873
0.1186	0.000263161	0.0101353
0.1187	0.000260613	0.0105123
0.1188	0.00025807	0.010877
0.1189	0.000255533	0.011225
0.119	0.000253002	0.011546
0.1191	0.000250478	0.0118639
0.1192	0.000247961	0.012155
0.1193	0.000245453	0.0124354
0.1194	0.000242954	0.0127025
0.1195	0.000240464	0.012945
0.1196	0.000237985	0.0131871
0.1197	0.000235515	0.013404
0.1198	0.000233056	0.0136142
0.1199	0.000230609	0.0138115
0.12	0.000228174	0.0139886
0.1201	0.00022575	0.0141671
0.1202	0.00022334	0.014317
0.1203	0.000220942	0.0144731
0.1204	0.000218558	0.0146068
0.1205	0.000216187	0.0147337
0.1206	0.00021383	0.0148531
0.1207	0.000211488	0.0149532
0.1208	0.00020916	0.0150577
0.1209	0.000206847	0.0151398
0.121	0.000204549	0.0152235
0.1211	0.000202266	0.015294
0.1212	0.000199999	0.015354
0.1213	0.000197748	0.0154144
0.1214	0.000195512	0.0154527
0.1215	0.000193293	0.0155008
0.1216	0.00019109	0.0155292
0.1217	0.000188904	0.0155575
0.1218	0.000186734	0.0155776
0.1219	0.000184581	0.015587
0.122	0.000182445	0.0156005
0.1221	0.000180326	0.0155923
0.1222	0.000178224	0.0155967
0.1223	0.000176139	0.0155821
0.1224	0.000174071	0.01557
0.1225	0.000172021	0.0155498
0.1226	0.000169988	0.0155256
0.1227	0.000167973	0.0154896
0.1228	0.000165975	0.0154653
0.1229	0.000163995	0.0154217
0.123	0.000162032	0.0153829
0.1231	0.000160087	0.0153361
0.1232	0.00015816	0.0152847
0.1233	0.00015625	0.0152358
0.1234	0.000154358	0.0151726
0.1235	0.000152483	0.0151214
0.1236	0.000150626	0.0150493
0.1237	0.000148787	0.0149918
0.1238	0.000146965	0.0149181
0.1239	0.000145161	0.0148498
0.124	0.000143375	0.0147751
0.1241	0.000141605	0.0146971
0.1242	0.000139854	0.0146223
0.1243	0.00013812	0.0145357
0.1244	0.000136403	0.0144607
0.1245	0.000134703	0.0143661
0.1246	0.000133021	0.014289
0.1247	0.000131356	0.0141932
0.1248	0.000129708	0.0141088
0.1249	0.000128077	0.0140135
0.125	0.000126463	0.0139226
0.1251	0.000124866	0.0138281
0.1252	0.000123286	0.0137252
0.1253	0.000121722	0.0136388
0.1254	0.000120175	0.0135328
0.1255	0.000118645	0.0134395
0.1256	0.000117131	0.0133347
0.1257	0.000115634	0.013236
0.1258	0.000114153	0.0131331
0.1259	0.000112688	0.0130295
0.126	0.000111239	0.0129286
0.1261	0.000109806	0.0128207
0.1262	0.000108389	0.0127215
0.1263	0.000106988	0.0126094
0.1264	0.000105602	0.0125122
0.1265	0.000104232	0.0123963
0.1266	0.000102878	0.0122999
0.1267	0.000101539	0.0121842
0.1268	0.000100215	0.0120853
0.1269	9.89059e-05	0.0119718
0.127	9.76121e-05	0.0118697
0.1271	9.63332e-05	0.0117581
0.1272	9.5069e-05	0.0116534
0.1273	9.38195e-05	0.0115444
0.1274	9.25846e-05	0.0114373
0.1275	9.1364e-05	0.0113308
0.1276	9.01578e-05	0.0112245
0.1277	8.89658e-05	0.0111097
0.1278	8.77878e-05	0.011014
0.1279	8.66238e-05	0.0108975
0.128	8.54736e-05	0.0107992
0.1281	8.43371e-05	0.0106851
0.1282	8.32142e-05	0.0105854
0.1283	8.21047e-05	0.010474
0.1284	8.10086e-05	0.0103731
0.1285	7.99257e-05	0.0102644
0.1286	7.88559e-05	0.0101622
0.1287	7.7799e-05	0.0100563
0.1288	7.67551e-05	0.00995325
0.1289	7.57238e-05	0.00984958
0.129	7.47052e-05	0.00974591
0.1291	7.3699e-05	0.00964474
0.1292	7.27052e-05	0.00954056
0.1293	7.17237e-05	0.00944194
0.1294	7.07543e-05	0.0093373
0.1295	6.97969e-05	0.00924127
0.1296	6.88514e-05	0.00913617
0.1297	6.79176e-05	0.00904282
0.1298	6.69955e-05	0.00893767
0.1299	6.6085e-05	0.00884647
0.13	6.51858e-05	0.00874192
0.1301	6.4298e-05	0.00865282
0.1302	6.34213e-05	0.00854623
0.1303	6.25556e-05	0.00846255
0.1304	6.1701e-05	0.00835654
0.1305	6.08571e-05	0.00827294
0.1306	6.0024e-05	0.00816893
0.1307	5.92014e-05	0.00808589
0.1308	5.83894e-05	0.00798411
0.1309	5.75877e-05	0.00790174
0.131	5.67963e-05	0.00780218
0.1311	5.6015e-05	0.00772044
0.1312	5.52438e-05	0.00762308
0.1313	5.44824e-05	0.00754195
0.1314	5.37309e-05	0.00744674
0.1315	5.29891e-05	0.00736665
0.1316	5.22569e-05	0.00727299
0.1317	5.15342e-05	0.00719413
0.1318	5.08209e-05	0.00710225
0.1319	5.01169e-05	0.00702463
0.132	4.9422e-05	0.00693449
0.1321	4.87362e-05	0.00685806
0.1322	4.80594e-05	0.00676965
0.1323	4.73914e-05	0.00669443
0.1324	4.67322e-05	0.00660775
0.1325	4.60816e-05	0.00653443
0.1326	4.54396e-05	0.00645091
0.1327	4.48061e-05	0.00636748
0.1328	4.41809e-05	0.0063026
0.1329	4.3564e-05	0.00621336
0.133	4.29552e-05	0.00614849
0.1331	4.23545e-05	0.00606112
0.1332	4.17618e-05	0.00599777
0.1333	4.11769e-05	0.00591248
0.1334	4.05999e-05	0.00585048
0.1335	4.00305e-05	0.00576699
0.1336	3.94687e-05	0.00570611
0.1337	3.89144e-05	0.0056243
0.1338	3.83676e-05	0.00556452
0.1339	3.7828e-05	0.00548442
0.134	3.72957e-05	0.00542579
0.1341	3.67706e-05	0.00534735
0.1342	3.62525e-05	0.00528992
0.1343	3.57414e-05	0.00521352
0.1344	3.52371e-05	0.00515663
0.1345	3.47397e-05	0.00508245
0.1346	3.4249e-05	0.00502615
0.1347	3.37649e-05	0.00495419
0.1348	3.32874e-05	0.00489846
0.1349	3.28163e-05	0.0048287
0.135	3.23517e-05	0.00477352
0.1351	3.18933e-05	0.0047093
0.1352	3.14412e-05	0.00464224
0.1353	3.09953e-05	0.00459511
0.1354	3.05554e-05	0.00452431
0.1355	3.01215e-05	0.00447616
0.1356	2.96936e-05	0.0044078
0.1357	2.92715e-05	0.00436
0.1358	2.88551e-05	0.00429437
0.1359	2.84445e-05	0.00424685
0.136	2.80395e-05	0.00418375
0.1361	2.76401e-05	0.0041363
0.1362	2.72461e-05	0.0040756
0.1363	2.68576e-05	0.00402818
0.1364	2.64744e-05	0.00396986
0.1365	2.60965e-05	0.00392248
0.1366	2.57238e-05	0.00386657
0.1367	2.53563e-05	0.00381925
0.1368	2.49938e-05	0.00376567
0.1369	2.46363e-05	0.00371839
0.137	2.42838e-05	0.00366751
0.1371	2.39362e-05	0.00361959
0.1372	2.35933e-05	0.00357159
0.1373	2.32553e-05	0.00352315
0.1374	2.29219e-05	0.003478
0.1375	2.25932e-05	0.003429
0.1376	2.2269e-05	0.00338883
0.1377	2.19493e-05	0.00333265
0.1378	2.16341e-05	0.0033005
0.1379	2.13233e-05	0.00324565
0.138	2.10168e-05	0.00321192
0.1381	2.07146e-05	0.00315972
0.1382	2.04167e-05	0.00312504
0.1383	2.01228e-05	0.00307588
0.1384	1.98331e-05	0.00304042
0.1385	1.95475e-05	0.00299429
0.1386	1.92658e-05	0.00295798
0.1387	1.89882e-05	0.00291478
0.1388	1.87144e-05	0.00287753
0.1389	1.84444e-05	0.00283722
0.139	1.81782e-05	0.00279901
0.1391	1.79158e-05	0.00276157
0.1392	1.76571e-05	0.00272241
0.1393	1.7402e-05	0.00268783
0.1394	1.71505e-05	0.00264772
0.1395	1.69025e-05	0.00261598
0.1396	1.66581e-05	0.00257489
0.1397	1.64171e-05	0.00254594
0.1398	1.61795e-05	0.0025038
0.1399	1.59452e-05	0.00247806
0.14	1.57143e-05	0.00243415
0.1401	1.54866e-05	0.00241186
0.1402	1.52622e-05	0.0023668
0.1403	1.50409e-05	0.00234461
0.1404	1.48228e-05	0.00230323
0.1405	1.46078e-05	0.00228265
0.1406	1.43958e-05	0.00223864
0.1407	1.41868e-05	0.00221891
0.1408	1.39808e-05	0.00217857
0.1409	1.37777e-05	0.00215693
0.141	1.35775e-05	0.00211991
0.1411	1.33802e-05	0.0020964
0.1412	1.31856e-05	0.00206275
0.1413	1.29939e-05	0.00203739
0.1414	1.28048e-05	0.00200711
0.1415	1.26185e-05	0.00197989
0.1416	1.24348e-05	0.00195296
0.1417	1.22538e-05	0.00192386
0.1418	1.20753e-05	0.00190026
0.1419	1.18994e-05	0.00186927
0.142	1.1726e-05	0.00184897
0.1421	1.1555e-05	0.00181607
0.1422	1.13866e-05	0.00179906
0.1423	1.12205e-05	0.00176424
0.1424	1.10568e-05	0.00175049
0.1425	1.08954e-05	0.00171406
0.1426	1.07364e-05	0.00170177
0.1427	1.05796e-05	0.0016661
0.1428	1.04251e-05	0.00165465
0.1429	1.02729e-05	0.00162127
0.143	1.01227e-05	0.00160688
0.1431	9.9748e-06	0.00157714
0.1432	9.82898e-06	0.00156035
0.1433	9.68525e-06	0.00153444
0.1434	9.5436e-06	0.00151525
0.1435	9.40398e-06	0.00149306
0.1436	9.26636e-06	0.00147135
0.1437	9.13074e-06	0.00145279
0.1438	8.99706e-06	0.00142853
0.1439	8.86531e-06	0.00141359
0.144	8.73546e-06	0.00138679
0.1441	8.60749e-06	0.00137549
0.1442	8.48135e-06	0.00134615
0.1443	8.35705e-06	0.00133832
0.1444	8.23453e-06	0.00130686
0.1445	8.11379e-06	0.0013002
0.1446	7.99478e-06	0.00127213
0.1447	7.8775e-06	0.00126234
0.1448	7.76192e-06	0.00123752
0.1449	7.64801e-06	0.00122506
0.145	7.53574e-06	0.00120495
0.1451	7.4251e-06	0.00118974
0.1452	7.31607e-06	0.00116476
0.1453	7.20861e-06	0.00116078
0.1454	7.10271e-06	0.0011344
0.1455	6.99834e-06	0.00112597
0.1456	6.89549e-06	0.00110328
0.1457	6.79413e-06	0.00109192
0.1458	6.69424e-06	0.00107345
0.1459	6.5958e-06	0.00105923
0.146	6.49879e-06	0.00104483
0.1461	6.40319e-06	0.00102754
0.1462	6.30898e-06	0.00101702
0.1463	6.21613e-06	0.00099657
0.1464	6.12464e-06	0.000989912
0.1465	6.03447e-06	0.000966335
0.1466	5.94562e-06	0.000963547
0.1467	5.85806e-06	0.000936964
0.1468	5.77178e-06	0.000935633
0.1469	5.68675e-06	0.000912732
0.147	5.60296e-06	0.000907602
0.1471	5.52039e-06	0.000888182
0.1472	5.43902e-06	0.000879799
0.1473	5.35884e-06	0.000864309
0.1474	5.27983e-06	0.000852897
0.1475	5.20197e-06	0.000842402
0.1476	5.12525e-06	0.000828414
0.1477	5.04964e-06	0.00081013
0.1478	4.97514e-06	0.000811191
0.1479	4.90173e-06	0.000789755
0.148	4.82939e-06	0.000785579
0.1481	4.7581e-06	0.000768107
0.1482	4.68786e-06	0.000760638
0.1483	4.61864e-06	0.000747716
0.1484	4.55044e-06	0.000736977
0.1485	4.48323e-06	0.000728362
0.1486	4.417e-06	0.000714068
0.1487	4.35175e-06	0.00070954
0.1488	4.28744e-06	0.000691598
0.1489	4.22409e-06	0.000691159
0.149	4.16165e-06	0.000669625
0.1491	4.10013e-06	0.000671661
0.1492	4.03951e-06	0.000651354
0.1493	3.97979e-06	0.000651193
0.1494	3.92093e-06	0.000634662
0.1495	3.86294e-06	0.000630568
0.1496	3.8058e-06	0.000618041
0.1497	3.74949e-06	0.000610389
0.1498	3.69401e-06	0.000602066
0.1499	3.63935e-06	0.000590892
0.15	3.58548e-06	0.000587525
0.1501	3.53241e-06	0.000574249
0.1502	3.48012e-06	0.000560889
0.1503	3.42859e-06	0.000565518
0.1504	3.37782e-06	0.000547618
0.1505	3.3278e-06	0.000546421
0.1506	3.27851e-06	0.000532749
0.1507	3.22995e-06	0.000527985
0.1508	3.1821e-06	0.00051914
0.1509	3.13495e-06	0.000510762
0.151	3.0885e-06	0.000506421
0.1511	3.04272e-06	0.000494092
0.1512	2.99763e-06	0.000494021
0.1513	2.95319e-06	0.000477655
0.1514	2.90941e-06	0.000481653
0.1515	2.86627e-06	0.000461951
0.1516	2.82377e-06	0.000467011
0.1517	2.78189e-06	0.000451412
0.1518	2.74063e-06	0.000451795
0.1519	2.69998e-06	0.000440118
0.152	2.65993e-06	0.000436439
0.1521	2.62046e-06	0.000429171
0.1522	2.58158e-06	0.000421661
0.1523	2.54327e-06	0.000418821
0.1524	2.50553e-06	0.000407394
0.1525	2.46834e-06	0.000409362
0.1526	2.4317e-06	0.000396495
0.1527	2.3956e-06	0.000386729
0.1528	2.36003e-06	0.000393833
0.1529	2.32499e-06	0.000378425
0.153	2.29046e-06	0.000379279
0.1531	2.25645e-06	0.000368361
0.1532	2.22293e-06	0.000365444
0.1533	2.18991e-06	0.000359587
0.1534	2.15738e-06	0.00035277
0.1535	2.12533e-06	0.000351582
0.1536	2.09375e-06	0.000340491
0.1537	2.06264e-06	0.000343731
0.1538	2.03198e-06	0.000328292
0.1539	2.00178e-06	0.000334814
0.154	1.97203e-06	0.000318507
0.1541	1.94272e-06	0.000323953
0.1542	1.91384e-06	0.000311844
0.1543	1.88538e-06	0.000312504
0.1544	1.85735e-06	0.000304662
0.1545	1.82973e-06	0.000301049
0.1546	1.80252e-06	0.000297815
0.1547	1.77571e-06	0.000290053
0.1548	1.7493e-06	0.000291398
0.1549	1.72328e-06	0.000279399
0.155	1.69764e-06	0.000285371
0.1551	1.67239e-06	0.000272691
0.1552	1.6475e-06	0.000265556
0.1553	1.62299e-06	0.000274366
0.1554	1.59884e-06	0.000260703
0.1555	1.57504e-06	0.00026295
0.1556	1.5516e-06	0.000254022
0.1557	1.52851e-06	0.000252339
0.1558	1.50576e-06	0.00024867
0.1559	1.48334e-06	0.000242854
0.156	1.46126e-06	0.000243994
0.1561	1.4395e-06	0.000233642
0.1562	1.41807e-06	0.000239348
0.1563	1.39695e-06	0.000224399
0.1564	1.37615e-06	0.000232737
0.1565	1.35565e-06	0.000218984
0.1566	1.33546e-06	0.000224476
0.1567	1.31557e-06	0.000215006
0.1568	1.29597e-06	0.000215627
0.1569	1.27667e-06	0.000210717
0.157	1.25765e-06	0.000206896
0.1571	1.23891e-06	0.000206767
0.1572	1.22045e-06	0.000198541
0.1573	1.20226e-06	0.00020312
0.1574	1.18435e-06	0.0001904
0.1575	1.1667e-06	0.000198748
0.1576	1.14931e-06	0.00018795
0.1577	1.13218e-06	0.000181297
0.1578	1.1153e-06	0.000191221
0.1579	1.09868e-06	0.000178929
0.158	1.0823e-06	0.000182226
0.1581	1.06616e-06	0.000174803
0.1582	1.05027e-06	0.000173929
0.1583	1.03461e-06	0.000171857
0.1584	1.01918e-06	0.000166618
0.1585	1.00398e-06	0.000169478
0.1586	9.89008e-07	0.000159504
0.1587	9.7426e-07	0.000167076
0.1588	9.59728e-07	0.000152316
0.1589	9.45415e-07	0.000161976
0.159	9.31312e-07	0.00015018
0.1591	9.1742e-07	0.00015548
0.1592	9.03734e-07	0.000148041
0.1593	8.90251e-07	0.000148402
0.1594	8.76969e-07	0.000145777
0.1595	8.63883e-07	0
0.1596	8.50994e-07	0
0.1597	8.38294e-07	0
0.1598	8.25786e-07	0
0.1599	8.13461e-07	0
0.16	8.0132e-07	0
0.1601	7.89363e-07	0
0.1602	7.77579e-07	0
0.1603	7.65973e-07	0
0.1604	7.54536e-07	0
0.1605	7.43268e-07	0
0.1606	7.32164e-07	0
0.1607	7.21219e-07	0
0.1608	7.10432e-07	0
0.1609	6.99795e-07	0
0.161	6.89308e-07	0
0.1611	6.7896e-07	0
0.1612	6.68757e-07	0
0.1613	6.58686e-07	0
0.1614	6.48749e-07	0
0.1615	6.38937e-07	0
0.1616	6.29252e-07	0
0.1617	6.19687e-07	0
0.1618	6.10239e-07	0
0.1619	6.00907e-07	0
0.162	5.91685e-07	0
0.1621	5.82576e-07	0
0.1622	5.73568e-07	0
0.1623	5.6467e-07	0
0.1624	5.55869e-07	0
0.1625	5.47169e-07	0
0.1626	5.3857e-07	0
0.1627	5.30062e-07	0
0.1628	5.21651e-07	0
0.1629	5.13329e-07	0
0.163	5.05099e-07	0
0.1631	4.96957e-07	0
0.1632	4.88901e-07	0
0.1633	4.80933e-07	0
0.1634	4.73046e-07	0
0.1635	4.65245e-07	0
0.1636	4.57522e-07	0
0.1637	4.49884e-07	0
0.1638	4.42321e-07	0
0.1639	4.34839e-07	0
0.164	4.27431e-07	0
0.1641	4.20101e-07	0
0.1642	4.12846e-07	0
0.1643	4.05663e-07	0
0.1644	3.98555e-07	0
0.1645	3.91516e-07	0
0.1646	3.84552e-07	0
0.1647	3.77654e-07	0
0.1648	3.7083e-07	0
0.1649	3.6407e-07	0
0.165	3.57379e-07	0
0.1651	3.50759e-07	0
0.1652	3.442e-07	0
0.1653	3.3771e-07	0
0.1654	3.31282e-07	0
0.1655	3.24919e-07	0
0.1656	3.18619e-07	0
0.1657	3.12381e-07	0
0.1658	3.06207e-07	0
0.1659	3.00091e-07	0
0.166	2.94039e-07	0
0.1661	2.88044e-07	0
0.1662	2.82111e-07	0
0.1663	2.76234e-07	0
0.1664	2.70418e-07	0
0.1665	2.64657e-07	0
0.1666	2.58954e-07	0
0.1667	2.53307e-07	0
0.1668	2.47715e-07	0
0.1669	2.4218e-07	0
0.167	2.36696e-07	0
0.1671	2.3127e-07	0
0.1672	2.25894e-07	0
0.1673	2.20575e-07	0
0.1674	2.15305e-07	0
0.1675	2.10087e-07	0
0.1676	2.04924e-07	0
0.1677	1.99808e-07	0
0.1678	1.94744e-07	0
0.1679	1.89729e-07	0
0.168	1.84764e-07	0
0.1681	1.79848e-07	0
0.1682	1.74979e-07	0
0.1683	1.7016e-07	0
0.1684	1.65386e-07	0
0.1685	1.60662e-07	0
0.1686	1.5598e-07	0
0.1687	1.51349e-07	0
0.1688	1.4676e-07	0
0.1689	1.42219e-07	0
0.169	1.3772e-07	0
0.1691	1.33267e-07	0
0.1692	1.28857e-07	0
0.1693	1.2449e-07	0
0.1694	1.20168e-07	0
0.1695	1.15885e-07	0
0.1696	1.11648e-07	0
0.1697	1.07449e-07	0
0.1698	1.03295e-07	0
0.1699	9.91786e-08	0
0.17	9.51031e-08	0
0.1701	9.10709e-08	0
0.1702	8.70747e-08	0
0.1703	8.31206e-08	0
0.1704	7.92035e-08	0
0.1705	7.53258e-08	0
0.1706	7.14862e-08	0
0.1707	6.76835e-08	0
0.1708	6.392e-08	0
0.1709	6.01908e-08	0
0.171	5.65018e-08	0
0.1711	5.28453e-08	0
0.1712	4.92287e-08	0
0.1713	4.56447e-08	0
0.1714	4.20981e-08	0
0.1715	3.85851e-08	0
0.1716	3.5107e-08	0
0.1717	3.16637e-08	0
0.1718	2.82528e-08	0
0.1719	2.48778e-08	0
0.172	2.15328e-08	0
0.1721	1.82248e-08	0
0.1722	1.49457e-08	0
0.1723	1.17021e-08	0
0.1724	8.48808e-09	0
0.1725	5.3055e-09	0
0.1726	2.15768e-09	0
0.1727	9.97247e-10	0
0.1728	4.08425e-09	0
0.1729	7.14274e-09	0
0.173	1.01701e-08	0
0.1731	1.31678e-08	0
0.1732	1.61368e-08	0
0.1733	1.90747e-08	0
0.1734	2.19865e-08	0
0.1735	2.48659e-08	0
0.1736	2.77207e-08	0
0.1737	3.05435e-08	0
0.1738	3.33414e-08	0
0.1739	3.61098e-08	0
0.174	3.8852e-08	0
0.1741	4.15669e-08	0
0.1742	4.42544e-08	0
0.1743	4.6917e-08	0
0.1744	4.95508e-08	0
0.1745	5.21622e-08	0
0.1746	5.47434e-08	0
0.1747	5.73028e-08	0
0.1748	5.9834e-08	0
0.1749	6.23423e-08	0
0.175	6.48263e-08	0
0.1751	6.72823e-08	0
0.1752	6.97177e-08	0
0.1753	7.21263e-08	0
0.1754	7.4513e-08	0
0.1755	7.68753e-08	0
0.1756	7.92142e-08	0
0.1757	8.1531e-08	0
0.1758	8.3823e-08	0
0.1759	8.60952e-08	0
0.176	8.83413e-08	0
0.1761	9.05688e-08	0
0.1762	9.27708e-08	0
0.1763	9.49537e-08	0
0.1764	9.71132e-08	0
0.1765	9.92523e-08	0
0.1766	1.0137e-07	0
0.1767	1.03466e-07	0
0.1768	1.05544e-07	0
0.1769	1.07598e-07	0
0.177	1.09635e-07	0
0.1771	1.11648e-07	0
0.1772	1.13644e-07	0
0.1773	1.15618e-07	0
0.1774	1.17574e-07	0
0.1775	1.19512e-07	0
0.1776	1.21426e-07	0
0.1777	1.23326e-07	0
0.1778	1.25204e-07	0
0.1779	1.27065e-07	0
0.178	1.28907e-07	0
0.1781	1.30731e-07	0
0.1782	1.32537e-07	0
0.1783	1.34324e-07	0
0.1784	1.36096e-07	0
0.1785	1.37846e-07	0
0.1786	1.39583e-07	0
0.1787	1.413e-07	0
0.1788	1.43001e-07	0
0.1789	1.44685e-07	0
0.179	1.46352e-07	0
0.1791	1.48003e-07	0
0.1792	1.49637e-07	0
0.1793	1.51256e-07	0
0.1794	1.52857e-07	0
0.1795	1.54445e-07	0
0.1796	1.56013e-07	0
0.1797	1.57569e-07	0
0.1798	1.59107e-07	0
0.1799	1.60631e-07	0
0.18	1.62141e-07	0
0.180128	1.64043e-07	0
0.180255	1.65923e-07	0
0.180383	1.67778e-07	0
0.18051	1.6961e-07	0
0.180638	1.71419e-07	0
0.180766	1.73204e-07	0
0.180893	1.74969e-07	0
0.181021	1.76708e-07	0
0.181148	1.78428e-07	0
0.181276	1.80124e-07	0
0.181404	1.81799e-07	0
0.181531	1.83454e-07	0
0.181659	1.85086e-07	0
0.181786	1.867e-07	0
0.181914	1.88289e-07	0
0.182042	1.89862e-07	0
0.182169	1.91413e-07	0
0.182297	1.92944e-07	0
0.182424	1.94457e-07	0
0.1825	1.95345e-07	0
0.182651	1.971e-07	0
0.182803	1.9883e-07	0
0.182954	2.00536e-07	0
0.183106	2.02212e-07	0
0.183257	2.03864e-07	0
0.183409	2.05494e-07	0
0.18356	2.07096e-07	0
0.183712	2.08674e-07	0
0.183863	2.1023e-07	0
0.184014	2.11761e-07	0
0.184166	2.13269e-07	0
0.184317	2.14755e-07	0
0.184469	2.16218e-07	0
0.18462	2.17657e-07	0
0.184772	2.19077e-07	0
0.184923	2.20474e-07	0
0.185	2.21176e-07	0
0.185183	2.22825e-07	0
0.185367	2.24444e-07	0
0.18555	2.26033e-07	0
0.185733	2.27594e-07	0
0.185916	2.29127e-07	0
0.1861	2.30631e-07	0
0.186283	2.32106e-07	0
0.186466	2.33554e-07	0
0.18665	2.34976e-07	0
0.186833	2.36373e-07	0
0.187016	2.37744e-07	0
0.187199	2.39088e-07	0
0.187383	2.40407e-07	0
0.1875	2.41241e-07	0
0.187729	2.42837e-07	0
0.187958	2.44397e-07	0
0.188187	2.4592e-07	0
0.188416	2.47408e-07	0
0.188645	2.48862e-07	0
0.188874	2.50282e-07	0
0.189103	2.51669e-07	0
0.189333	2.53024e-07	0
0.189562	2.54347e-07	0
0.189791	2.5564e-07	0
0.19	2.56796e-07	0
0.190209	2.57926e-07	0
0.190419	2.59032e-07	0
0.190742	2.60695e-07	0
0.191066	2.62306e-07	0
0.19139	2.63863e-07	0
0.191714	2.65368e-07	0
0.192037	2.66825e-07	0
0.192361	2.68232e-07	0
0.1925	2.68823e-07	0
0.192999	2.7087e-07	0
0.193497	2.72813e-07	0
0.193996	2.74657e-07	0
0.194883	2.77709e-07	0
0.195	2.78091e-07	0
0.195734	2.80377e-07	0
0.196316	2.82067e-07	0
0.196898	2.83653e-07	0
0.197361	2.84845e-07	0
0.1975	2.85195e-07	0
0.197941	2.86261e-07	0
0.198382	2.87276e-07	0
0.198822	2.88243e-07	0
0.199263	2.89164e-07	0
0.199704	2.90042e-07	0
0.2	2.90609e-07	0
0.200296	2.91154e-07	0
0.200592	2.91683e-07	0
0.200888	2.92197e-07	0
0.201184	2.92691e-07	0
0.201479	2.93169e-07	0
0.201775	2.93634e-07	0
0.202071	2.9408e-07	0
0.202367	2.94512e-07	0
0.2025	2.94704e-07	0
0.202804	2.95125e-07	0
0.203109	2.95533e-07	0
0.203413	2.95929e-07	0
0.203717	2.96307e-07	0
0.204021	2.96674e-07	0
0.204326	2.97029e-07	0
0.20463	2.97368e-07	0
0.204934	2.97698e-07	0
0.205	2.97769e-07	0
0.20528	2.98056e-07	0
0.20556	2.98336e-07	0
0.20584	2.98606e-07	0
0.20612	2.98869e-07	0
0.2064	2.9912e-07	0
0.20668	2.99362e-07	0
0.20696	2.99597e-07	0
0.20724	2.99825e-07	0
0.2075	3.00029e-07	0
0.20776	3.00224e-07	0
0.20802	3.00413e-07	0
0.20828	3.00596e-07	0
0.20854	3.00773e-07	0
0.2088	3.00945e-07	0
0.20906	3.01111e-07	0
0.20932	3.0127e-07	0
0.20958	3.01422e-07	0
0.20984	3.0157e-07	0
0.21	3.01661e-07	0
0.210255	3.01797e-07	0
0.210511	3.01928e-07	0
0.210766	3.02055e-07	0
0.211021	3.02177e-07	0
0.211277	3.02295e-07	0
0.211532	3.02409e-07	0
0.211787	3.02519e-07	0
0.212043	3.02624e-07	0
0.212298	3.02724e-07	0
0.2125	3.02802e-07	0
0.212702	3.02875e-07	0
0.212904	3.02947e-07	0
0.213106	3.03016e-07	0
0.213308	3.03083e-07	0
0.21351	3.03147e-07	0
0.213712	3.0321e-07	0
0.213914	3.03271e-07	0
0.214116	3.0333e-07	0
0.214318	3.03387e-07	0
0.21452	3.03441e-07	0
0.214723	3.03492e-07	0
0.214925	3.03541e-07	0
0.215	3.03561e-07	0
0.215243	3.03617e-07	0
0.215486	3.0367e-07	0
0.215728	3.03721e-07	0
0.215971	3.03769e-07	0
0.216214	3.03815e-07	0
0.216457	3.03858e-07	0
0.2167	3.03899e-07	0
0.216943	3.03938e-07	0
0.217185	3.03974e-07	0
0.217428	3.04008e-07	0
0.2175	3.0402e-07	0
0.217739	3.0405e-07	0
0.217978	3.04078e-07	0
0.218217	3.04105e-07	0
0.218457	3.04129e-07	0
0.218696	3.04151e-07	0
0.218935	3.04172e-07	0
0.219174	3.04191e-07	0
0.219413	3.04208e-07	0
0.219652	3.04223e-07	0
0.219891	3.04237e-07	0
0.22	3.04245e-07	0
0.220237	3.04256e-07	0
0.220473	3.04265e-07	0
0.22071	3.04273e-07	0
0.220946	3.04279e-07	0
0.221183	3.04283e-07	0
0.221419	3.04287e-07	0
0.221656	3.04289e-07	0
0.221892	3.04289e-07	0
0.222129	3.04289e-07	0
0.222365	3.04287e-07	0
0.2225	3.04287e-07	0
0.222735	3.04283e-07	0
0.222969	3.04278e-07	0
0.223204	3.04271e-07	0
0.223438	3.04264e-07	0
0.223673	3.04255e-07	0
0.223907	3.04245e-07	0
0.224142	3.04234e-07	0
0.224377	3.04222e-07	0
0.224611	3.04209e-07	0
0.224846	3.04195e-07	0
0.225	3.04187e-07	0
0.225233	3.04172e-07	0
0.225466	3.04155e-07	0
0.225699	3.04138e-07	0
0.225932	3.04119e-07	0
0.226166	3.041e-07	0
0.226399	3.0408e-07	0
0.226632	3.04059e-07	0
0.226865	3.04037e-07	0
0.227098	3.04015e-07	0
0.227331	3.03992e-07	0
0.2275	3.03976e-07	0
0.227669	3.03957e-07	0
0.227838	3.03939e-07	0
0.228007	3.03921e-07	0
0.228176	3.03904e-07	0
0.228345	3.03884e-07	0
0.228513	3.03864e-07	0
0.228682	3.03845e-07	0
0.228851	3.03826e-07	0
0.22902	3.03804e-07	0
0.229189	3.03783e-07	0
0.229358	3.03763e-07	0
0.229527	3.03742e-07	0
0.229696	3.03719e-07	0
0.229865	3.03697e-07	0
0.23	3.03682e-07	0
0.230231	3.0365e-07	0
0.230462	3.03619e-07	0
0.230693	3.03586e-07	0
0.230925	3.03553e-07	0
0.231156	3.0352e-07	0
0.231387	3.03486e-07	0
0.231618	3.03451e-07	0
0.231849	3.03417e-07	0
0.23208	3.03381e-07	0
0.232311	3.03345e-07	0
0.2325	3.03317e-07	0
0.232689	3.03286e-07	0
0.232877	3.03255e-07	0
0.233066	3.03225e-07	0
0.233254	3.03195e-07	0
0.233443	3.03165e-07	0
0.233631	3.03135e-07	0
0.23382	3.03102e-07	0
0.234008	3.0307e-07	0
0.234197	3.03038e-07	0
0.234385	3.03006e-07	0
0.234574	3.02975e-07	0
0.234763	3.02943e-07	0
0.234951	3.02909e-07	0
0.235	3.02902e-07	0
0.23523	3.02862e-07	0
0.23546	3.02821e-07	0
0.23569	3.02779e-07	0
0.23592	3.02738e-07	0
0.23615	3.02696e-07	0
0.23638	3.02653e-07	0
0.23661	3.02611e-07	0
0.23684	3.02568e-07	0
0.23707	3.02525e-07	0
0.237301	3.02482e-07	0
0.2375	3.02445e-07	0
0.237699	3.02406e-07	0
0.237899	3.02367e-07	0
0.238098	3.02328e-07	0
0.238298	3.0229e-07	0
0.238497	3.02251e-07	0
0.238697	3.02213e-07	0
0.238896	3.02175e-07	0
0.239096	3.02136e-07	0
0.239295	3.02096e-07	0
0.239495	3.02056e-07	0
0.239694	3.02016e-07	0
0.239894	3.01976e-07	0
0.24	3.01957e-07	0
0.24023	3.01911e-07	0
0.24046	3.01864e-07	0
0.240689	3.01817e-07	0
0.240919	3.01771e-07	0
0.241149	3.01723e-07	0
0.241379	3.01676e-07	0
0.241609	3.01629e-07	0
0.241838	3.01581e-07	0
0.242068	3.01533e-07	0
0.242298	3.01485e-07	0
0.2425	3.01443e-07	0
0.242702	3.014e-07	0
0.242904	3.01357e-07	0
0.243106	3.01314e-07	0
0.243308	3.01271e-07	0
0.24351	3.01229e-07	0
0.243712	3.01186e-07	0
0.243914	3.01144e-07	0
0.244116	3.01101e-07	0
0.244318	3.01058e-07	0
0.24452	3.01014e-07	0
0.244722	3.0097e-07	0
0.244925	3.00927e-07	0
0.245	3.00913e-07	0
0.24523	3.00863e-07	0
0.245459	3.00813e-07	0
0.245689	3.00763e-07	0
0.245919	3.00713e-07	0
0.246148	3.00663e-07	0
0.246378	3.00612e-07	0
0.246608	3.00562e-07	0
0.246838	3.00512e-07	0
0.247067	3.00461e-07	0
0.247297	3.0041e-07	0
0.2475	3.00366e-07	0
0.247703	3.0032e-07	0
0.247906	3.00274e-07	0
0.248109	3.00229e-07	0
0.248312	3.00183e-07	0
0.248516	3.00138e-07	0
0.248719	3.00093e-07	0
0.248922	3.00049e-07	0
0.249125	3.00004e-07	0
0.249328	2.99959e-07	0
0.249531	2.99913e-07	0
0.249734	2.99867e-07	0
0.249937	2.99821e-07	0
0.25	2.99809e-07	0
0.25023	2.99757e-07	0
0.25046	2.99705e-07	0
0.250689	2.99654e-07	0
0.250919	2.99602e-07	0
0.251149	2.9955e-07	0
0.251379	2.99497e-07	0
0.251609	2.99445e-07	0
0.251838	2.99393e-07	0
0.252068	2.99341e-07	0
0.252298	2.99289e-07	0
0.2525	2.99243e-07	0
0.252702	2.99196e-07	0
0.252904	2.99149e-07	0
0.253106	2.99103e-07	0
0.253308	2.99056e-07	0
0.25351	2.9901e-07	0
0.253712	2.98965e-07	0
0.253914	2.98919e-07	0
0.254115	2.98874e-07	0
0.254317	2.98827e-07	0
0.254519	2.9878e-07	0
0.254721	2.98733e-07	0
0.254923	2.98687e-07	0
0.255	2.98671e-07	0
0.25523	2.98618e-07	0
0.25546	2.98565e-07	0
0.25569	2.98512e-07	0
0.25592	2.98459e-07	0
0.256151	2.98406e-07	0
0.256381	2.98353e-07	0
0.256611	2.983e-07	0
0.256841	2.98247e-07	0
0.257071	2.98193e-07	0
0.257301	2.9814e-07	0
0.2575	2.98094e-07	0
0.257699	2.98047e-07	0
0.257898	2.98e-07	0
0.258097	2.97954e-07	0
0.258296	2.97908e-07	0
0.258495	2.97862e-07	0
0.258694	2.97816e-07	0
0.258893	2.97771e-07	0
0.259092	2.97725e-07	0
0.259291	2.97678e-07	0
0.25949	2.97631e-07	0
0.259689	2.97585e-07	0
0.259888	2.97539e-07	0
0.26	2.97515e-07	0
0.26023	2.97461e-07	0
0.260461	2.97408e-07	0
0.260691	2.97354e-07	0
0.260922	2.973e-07	0
0.261152	2.97246e-07	0
0.261383	2.97193e-07	0
0.261613	2.97139e-07	0
0.261844	2.97085e-07	0
0.262074	2.97031e-07	0
0.262305	2.96977e-07	0
0.2625	2.96932e-07	0
0.262695	2.96885e-07	0
0.26289	2.96839e-07	0
0.263085	2.96793e-07	0
0.26328	2.96748e-07	0
0.263475	2.96703e-07	0
0.26367	2.96659e-07	0
0.263865	2.96613e-07	0
0.26406	2.96567e-07	0
0.264255	2.96521e-07	0
0.26445	2.96475e-07	0
0.264645	2.9643e-07	0
0.26484	2.96385e-07	0
0.265	2.96349e-07	0
0.26516	2.9631e-07	0
0.265319	2.96272e-07	0
0.265479	2.96237e-07	0
0.265639	2.96199e-07	0
0.265798	2.96161e-07	0
0.265958	2.96125e-07	0
0.266117	2.96087e-07	0
0.266277	2.96049e-07	0
0.266437	2.96013e-07	0
0.266596	2.95976e-07	0
0.266756	2.95938e-07	0
0.266916	2.95901e-07	0
0.267075	2.95866e-07	0
0.267235	2.95826e-07	0
0.267395	2.9579e-07	0
0.2675	2.95767e-07	0
0.267731	2.95713e-07	0
0.267962	2.95658e-07	0
0.268193	2.95604e-07	0
0.268424	2.9555e-07	0
0.268655	2.95496e-07	0
0.268886	2.95442e-07	0
0.269117	2.95388e-07	0
0.269348	2.95333e-07	0
0.269579	2.95279e-07	0
0.26981	2.95225e-07	0
0.27	2.95181e-07	0
0.27019	2.95135e-07	0
0.270379	2.9509e-07	0
0.270569	2.95046e-07	0
0.270758	2.95002e-07	0
0.270948	2.94959e-07	0
0.271137	2.94915e-07	0
0.271327	2.94869e-07	0
0.271516	2.94824e-07	0
0.271706	2.9478e-07	0
0.271895	2.94737e-07	0
0.272085	2.94694e-07	0
0.272274	2.94648e-07	0
0.272464	2.94604e-07	0
0.2725	2.94597e-07	0
0.272731	2.94543e-07	0
0.272963	2.94488e-07	0
0.273194	2.94434e-07	0
0.273426	2.9438e-07	0
0.273657	2.94326e-07	0
0.273888	2.94271e-07	0
0.27412	2.94217e-07	0
0.274351	2.94163e-07	0
0.274583	2.94109e-07	0
0.274814	2.94055e-07	0
0.275	2.94011e-07	0
0.275186	2.93966e-07	0
0.275372	2.93922e-07	0
0.275558	2.93879e-07	0
0.275744	2.93836e-07	0
0.27593	2.93794e-07	0
0.276116	2.93749e-07	0
0.276302	2.93705e-07	0
0.276489	2.93661e-07	0
0.276675	2.93619e-07	0
0.276861	2.93577e-07	0
0.277047	2.93532e-07	0
0.277233	2.93488e-07	0
0.277419	2.93445e-07	0
0.2775	2.93428e-07	0
0.277732	2.93373e-07	0
0.277964	2.93319e-07	0
0.278196	2.93265e-07	0
0.278428	2.93211e-07	0
0.27866	2.93156e-07	0
0.278891	2.93102e-07	0
0.279123	2.93048e-07	0
0.279355	2.92994e-07	0
0.279587	2.92939e-07	0
0.279819	2.92885e-07	0
0.28	2.92843e-07	0
0.280181	2.92799e-07	0
0.280362	2.92756e-07	0
0.280543	2.92714e-07	0
0.280724	2.92673e-07	0
0.280905	2.92631e-07	0
0.281085	2.92588e-07	0
0.281266	2.92546e-07	0
0.281447	2.92504e-07	0
0.281628	2.92464e-07	0
0.281809	2.9242e-07	0
0.28199	2.92377e-07	0
0.282171	2.92335e-07	0
0.282352	2.92295e-07	0
0.2825	2.92261e-07	0
0.282732	2.92207e-07	0
0.282965	2.92152e-07	0
0.283197	2.92098e-07	0
0.28343	2.92044e-07	0
0.283662	2.91989e-07	0
0.283895	2.91935e-07	0
0.284127	2.91881e-07	0
0.28436	2.91827e-07	0
0.284592	2.91772e-07	0
0.284825	2.91718e-07	0
0.285	2.91677e-07	0
0.285175	2.91635e-07	0
0.285351	2.91594e-07	0
0.285526	2.91553e-07	0
0.285702	2.91514e-07	0
0.285877	2.91472e-07	0
0.286053	2.91431e-07	0
0.286228	2.91391e-07	0
0.286403	2.91351e-07	0
0.286579	2.91309e-07	0
0.286754	2.91268e-07	0
0.28693	2.91228e-07	0
0.287105	2.91189e-07	0
0.287281	2.91147e-07	0
0.287456	2.91106e-07	0
0.2875	2.91097e-07	0
0.287733	2.91043e-07	0
0.287965	2.90989e-07	0
0.288198	2.90935e-07	0
0.288431	2.90881e-07	0
0.288664	2.90826e-07	0
0.288896	2.90772e-07	0
0.289129	2.90718e-07	0
0.289362	2.90664e-07	0
0.289595	2.9061e-07	0
0.289827	2.90556e-07	0
0.29	2.90516e-07	0
0.290173	2.90474e-07	0
0.290345	2.90433e-07	0
0.290518	2.90394e-07	0
0.290691	2.90356e-07	0
0.290863	2.90314e-07	0
0.291036	2.90274e-07	0
0.291209	2.90235e-07	0
0.291382	2.90196e-07	0
0.291554	2.90154e-07	0
0.291727	2.90114e-07	0
0.2919	2.90075e-07	0
0.292072	2.90036e-07	0
0.292245	2.89995e-07	0
0.292418	2.89956e-07	0
0.2925	2.89938e-07	0
0.292733	2.89884e-07	0
0.292967	2.89829e-07	0
0.2932	2.89775e-07	0
0.293433	2.89721e-07	0
0.293666	2.89667e-07	0
0.2939	2.89613e-07	0
0.294133	2.89559e-07	0
0.294366	2.89505e-07	0
0.294599	2.89451e-07	0
0.294833	2.89397e-07	0
0.295	2.89358e-07	0
0.295167	2.89318e-07	0
0.295335	2.89279e-07	0
0.295502	2.89241e-07	0
0.295669	2.89203e-07	0
0.295836	2.89163e-07	0
0.296004	2.89125e-07	0
0.296171	2.89088e-07	0
0.296338	2.89048e-07	0
0.296506	2.89009e-07	0
0.296673	2.88972e-07	0
0.29684	2.88933e-07	0
0.297007	2.88894e-07	0
0.297175	2.88856e-07	0
0.297342	2.88819e-07	0
0.2975	2.88782e-07	0
0.297658	2.88744e-07	0
0.297816	2.88708e-07	0
0.297974	2.88673e-07	0
0.298132	2.88635e-07	0
0.29829	2.88599e-07	0
0.298448	2.88564e-07	0
0.298606	2.88527e-07	0
0.298763	2.8849e-07	0
0.298921	2.88455e-07	0
0.299079	2.88418e-07	0
0.299237	2.88381e-07	0
0.299395	2.88347e-07	0
0.299553	2.8831e-07	0
0.299711	2.88273e-07	0
0.299869	2.88238e-07	0
0.3	2.88209e-07	0
0.300234	2.88155e-07	0.349053
0.300468	2.88099e-07	1.85973
0.300568	2.8805e-07	6.89832
0.300668	2.87848e-07	1.36379
0.300768	2.87006e-07	1.73525
0.300868	2.84495e-07	0.885136
0.300968	2.78968e-07	0.135669
0.301068	2.6916e-07	0.261059
0.301168	2.53259e-07	0.34137
0.301268	2.27281e-07	0.235122
0.301368	1.84328e-07	0.0743451
0.301468	1.15452e-07	0.0529996
0.301568	1.11189e-08	0.113346
0.301668	1.38037e-07	0.114574
0.301768	3.40218e-07	0.192009
0.301868	6.03836e-07	0.116176
0.301968	9.37168e-07	0.0490344
0.302068	1.3486e-06	0.0325847
0.302168	1.84653e-06	0.0526664
0.302268	2.43906e-06	0.0864545
0.302368	3.13375e-06	0.116695
0.302468	3.93733e-06	0.135668
0.3025	4.21943e-06	0.143679
0.3026	5.17545e-06	0.146927
0.3027	6.25247e-06	0.142793
0.3028	7.45431e-06	0.14449
0.3029	8.78411e-06	0.148929
0.303	1.02443e-05	0.155642
0.3031	1.18369e-05	0.163702
0.3032	1.3563e-05	0.171928
0.3033	1.54233e-05	0.179419
0.3034	1.74179e-05	0.185887
0.3035	1.95465e-05	0.191437
0.3036	2.1808e-05	0.196481
0.3037	2.42013e-05	0.201357
0.3038	2.67245e-05	0.206274
0.3039	2.93757e-05	0.211273
0.304	3.21526e-05	0.216252
0.3041	3.50526e-05	0.221137
0.3042	3.80729e-05	0.225805
0.3043	4.12106e-05	0.230262
0.3044	4.44626e-05	0.234504
0.3045	4.78254e-05	0.238569
0.3046	5.12958e-05	0.242507
0.3047	5.48703e-05	0.246312
0.3048	5.85453e-05	0.250029
0.3049	6.23171e-05	0.253616
0.305	6.61823e-05	0.257097
0.3051	7.0137e-05	0.260453
0.3052	7.41777e-05	0.263697
0.3053	7.83007e-05	0.266806
0.3054	8.25023e-05	0.269821
0.3055	8.6779e-05	0.272723
0.3056	9.1127e-05	0.275526
0.3057	9.55429e-05	0.278239
0.3058	0.000100023	0.280843
0.3059	0.000104564	0.283376
0.306	0.000109163	0.285797
0.3061	0.000113816	0.288145
0.3062	0.00011852	0.290402
0.3063	0.000123271	0.292576
0.3064	0.000128067	0.294679
0.3065	0.000132904	0.296689
0.3066	0.00013778	0.298645
0.3067	0.000142692	0.300507
0.3068	0.000147636	0.302312
0.3069	0.00015261	0.304045
0.307	0.000157611	0.305708
0.3071	0.000162637	0.307318
0.3072	0.000167685	0.308848
0.3073	0.000172752	0.310338
0.3074	0.000177837	0.31175
0.3075	0.000182936	0.313115
0.3076	0.000188048	0.314424
0.3077	0.00019317	0.315646
0.3078	0.000198301	0.316547
0.3079	0.000203438	0.317373
0.308	0.000208579	0.318158
0.3081	0.000213722	0.318926
0.3082	0.000218866	0.319689
0.3083	0.000224008	0.320416
0.3084	0.000229147	0.321072
0.3085	0.000234281	0.321374
0.3086	0.000239406	0.320896
0.3087	0.000244519	0.319049
0.3088	0.000249614	0.315413
0.3089	0.000254686	0.30992
0.309	0.000259727	0.302824
0.3091	0.000264729	0.294673
0.3092	0.000269682	0.285965
0.3093	0.000274576	0.277148
0.3094	0.000279401	0.268435
0.3095	0.000284148	0.259899
0.3096	0.000288804	0.25154
0.3097	0.000293362	0.243287
0.3098	0.000297811	0.23516
0.3099	0.000302142	0.227132
0.31	0.000306348	0.219264
0.3101	0.000310421	0.211581
0.3102	0.000314354	0.204119
0.3103	0.000318143	0.196864
0.3104	0.000321781	0.189851
0.3105	0.000325264	0.183046
0.3106	0.00032859	0.176444
0.3107	0.000331755	0.170046
0.3108	0.000334758	0.163821
0.3109	0.000337597	0.157804
0.311	0.000340271	0.151947
0.3111	0.00034278	0.146285
0.3112	0.000345125	0.140793
0.3113	0.000347307	0.13547
0.3114	0.000349325	0.130323
0.3115	0.000351183	0.125317
0.3116	0.000352882	0.120486
0.3117	0.000354423	0.115785
0.3118	0.00035581	0.111241
0.3119	0.000357046	0.106835
0.312	0.000358132	0.10256
0.3121	0.000359072	0.0984314
0.3122	0.000359869	0.0944122
0.3123	0.000360527	0.0905371
0.3124	0.000361049	0.086766
0.3125	0.000361437	0.0831202
0.3126	0.000361697	0.0795879
0.3127	0.000361831	0.0761723
0.3128	0.000361842	0.0728453
0.3129	0.000361736	0.0696394
0.313	0.000361514	0.0665269
0.3131	0.000361181	0.0635118
0.3132	0.00036074	0.0606001
0.3133	0.000360194	0.0577648
0.3134	0.000359548	0.05504
0.3135	0.000358805	0.0523806
0.3136	0.000357968	0.0498196
0.3137	0.000357041	0.0473361
0.3138	0.000356026	0.0449294
0.3139	0.000354928	0.0426112
0.314	0.000353749	0.0403504
0.3141	0.000352492	0.0381828
0.3142	0.000351162	0.0360672
0.3143	0.00034976	0.0340316
0.3144	0.00034829	0.0320609
0.3145	0.000346754	0.0301494
0.3146	0.000345156	0.028315
0.3147	0.000343498	0.0265223
0.3148	0.000341783	0.0248084
0.3149	0.000340014	0.0231365
0.315	0.000338192	0.0215278
0.3151	0.000336322	0.0199746
0.3152	0.000334405	0.0184797
0.3153	0.000332443	0.0170179
0.3154	0.000330438	0.0156236
0.3155	0.000328394	0.0142703
0.3156	0.000326312	0.0129635
0.3157	0.000324195	0.011711
0.3158	0.000322044	0.0104868
0.3159	0.000319861	0.00932673
0.316	0.000317648	0.0081871
0.3161	0.000315408	0.00710183
0.3162	0.000313142	0.0060519
0.3163	0.000310852	0.00503696
0.3164	0.000308539	0.00407094
0.3165	0.000306205	0.003123
0.3166	0.000303852	0.00223003
0.3167	0.000301481	0.00135295
0.3168	0.000299094	0.000519314
0.3169	0.000296693	0.000283454
0.317	0.000294278	0.00106164
0.3171	0.000291851	0.00179486
0.3172	0.000289413	0.00251885
0.3173	0.000286966	0.00319546
0.3174	0.000284511	0.00385932
0.3175	0.000282049	0.00449044
0.3176	0.000279581	0.00509336
0.3177	0.000277108	0.00566711
0.3178	0.000274631	0.00623446
0.3179	0.000272152	0.00676059
0.318	0.000269671	0.00727109
0.3181	0.000267189	0.00776002
0.3182	0.000264707	0.00821879
0.3183	0.000262226	0.00867289
0.3184	0.000259747	0.009086
0.3185	0.000257271	0.00950056
0.3186	0.000254798	0.00988283
0.3187	0.000252329	0.0102504
0.3188	0.000249866	0.0106039
0.3189	0.000247407	0.010928
0.319	0.000244955	0.0112537
0.3191	0.00024251	0.0115435
0.3192	0.000240073	0.0118351
0.3193	0.000237643	0.0121018
0.3194	0.000235222	0.0123543
0.3195	0.00023281	0.0125999
0.3196	0.000230408	0.0128161
0.3197	0.000228016	0.0130396
0.3198	0.000225634	0.0132316
0.3199	0.000223264	0.0134249
0.32	0.000220905	0.0136011
0.3201	0.000218558	0.0137627
0.3202	0.000216223	0.0139094
0.3203	0.0002139	0.0140631
0.3204	0.000211591	0.0141888
0.3205	0.000209295	0.0143115
0.3206	0.000207012	0.0144252
0.3207	0.000204744	0.0145206
0.3208	0.000202489	0.0146232
0.3209	0.000200249	0.0146963
0.321	0.000198023	0.0147816
0.3211	0.000195813	0.0148458
0.3212	0.000193617	0.0149054
0.3213	0.000191437	0.0149616
0.3214	0.000189272	0.0149976
0.3215	0.000187123	0.0150453
0.3216	0.00018499	0.0150667
0.3217	0.000182873	0.0150982
0.3218	0.000180772	0.0151144
0.3219	0.000178687	0.0151242
0.322	0.000176618	0.0151363
0.3221	0.000174566	0.0151262
0.3222	0.000172531	0.0151319
0.3223	0.000170512	0.015114
0.3224	0.00016851	0.0151037
0.3225	0.000166525	0.0150847
0.3226	0.000164556	0.0150571
0.3227	0.000162605	0.0150221
0.3228	0.00016067	0.0150005
0.3229	0.000158753	0.0149572
0.323	0.000156853	0.0149172
0.3231	0.000154969	0.0148743
0.3232	0.000153103	0.0148187
0.3233	0.000151254	0.0147763
0.3234	0.000149422	0.01471
0.3235	0.000147607	0.0146609
0.3236	0.000145809	0.0145962
0.3237	0.000144028	0.0145315
0.3238	0.000142265	0.0144689
0.3239	0.000140518	0.0143904
0.324	0.000138788	0.0143285
0.3241	0.000137075	0.0142449
0.3242	0.00013538	0.0141752
0.3243	0.000133701	0.014095
0.3244	0.000132038	0.0140118
0.3245	0.000130393	0.0139356
0.3246	0.000128764	0.0138403
0.3247	0.000127152	0.013765
0.3248	0.000125557	0.0136701
0.3249	0.000123978	0.0135853
0.325	0.000122415	0.013496
0.3251	0.000120869	0.013401
0.3252	0.00011934	0.0133018
0.3253	0.000117826	0.0132189
0.3254	0.000116328	0.0131176
0.3255	0.000114847	0.0130223
0.3256	0.000113381	0.0129272
0.3257	0.000111932	0.0128219
0.3258	0.000110498	0.0127324
0.3259	0.00010908	0.0126217
0.326	0.000107677	0.0125303
0.3261	0.00010629	0.0124261
0.3262	0.000104918	0.0123238
0.3263	0.000103562	0.0122262
0.3264	0.000102221	0.0121144
0.3265	0.000100894	0.0120217
0.3266	9.95833e-05	0.0119095
0.3267	9.82869e-05	0.0118124
0.3268	9.70053e-05	0.0117074
0.3269	9.57383e-05	0.0116005
0.327	9.44858e-05	0.0115032
0.3271	9.32478e-05	0.0113877
0.3272	9.20241e-05	0.0112943
0.3273	9.08146e-05	0.0111832
0.3274	8.96191e-05	0.0110827
0.3275	8.84376e-05	0.0109803
0.3276	8.727e-05	0.0108715
0.3277	8.61161e-05	0.0107626
0.3278	8.49758e-05	0.0106708
0.3279	8.3849e-05	0.0105614
0.328	8.27356e-05	0.0104588
0.3281	8.16355e-05	0.0103577
0.3282	8.05485e-05	0.0102474
0.3283	7.94746e-05	0.0101543
0.3284	7.84136e-05	0.0100413
0.3285	7.73653e-05	0.00994826
0.3286	7.63298e-05	0.00984379
0.3287	7.53068e-05	0.0097417
0.3288	7.42962e-05	0.00964571
0.3289	7.3298e-05	0.0095358
0.329	7.2312e-05	0.0094461
0.3291	7.13381e-05	0.00933804
0.3292	7.03761e-05	0.00924511
0.3293	6.94261e-05	0.00914583
0.3294	6.84877e-05	0.0090446
0.3295	6.7561e-05	0.00895443
0.3296	6.66458e-05	0.00884582
0.3297	6.57419e-05	0.00876059
0.3298	6.48494e-05	0.00865851
0.3299	6.3968e-05	0.00856661
0.33	6.30977e-05	0.00847431
0.3301	6.22383e-05	0.00837613
0.3302	6.13897e-05	0.0082775
0.3303	6.05518e-05	0.00819656
0.3304	5.97245e-05	0.00809877
0.3305	5.89077e-05	0.00800832
0.3306	5.81013e-05	0.00791993
0.3307	5.73051e-05	0.00782255
0.3308	5.65191e-05	0.00774273
0.3309	5.57431e-05	0.00764343
0.331	5.49771e-05	0.00756408
0.3311	5.42208e-05	0.00747402
0.3312	5.34743e-05	0.00738623
0.3313	5.27374e-05	0.00730531
0.3314	5.201e-05	0.00721024
0.3315	5.1292e-05	0.00713598
0.3316	5.05833e-05	0.0070438
0.3317	4.98838e-05	0.00696628
0.3318	4.91933e-05	0.00688332
0.3319	4.85119e-05	0.00679789
0.332	4.78393e-05	0.0067245
0.3321	4.71755e-05	0.00663201
0.3322	4.65204e-05	0.00656361
0.3323	4.58738e-05	0.00647882
0.3324	4.52357e-05	0.00640331
0.3325	4.4606e-05	0.0063285
0.3326	4.39846e-05	0.00624689
0.3327	4.33714e-05	0.00616595
0.3328	4.27663e-05	0.00610251
0.3329	4.21692e-05	0.00602222
0.333	4.15799e-05	0.00594919
0.3331	4.09985e-05	0.00587842
0.3332	4.04248e-05	0.00579854
0.3333	3.98587e-05	0.00573643
0.3334	3.93001e-05	0.005655
0.3335	3.8749e-05	0.00559323
0.3336	3.82053e-05	0.00552113
0.3337	3.76688e-05	0.00545091
0.3338	3.71395e-05	0.00538803
0.3339	3.66172e-05	0.00531048
0.334	3.6102e-05	0.00525408
0.3341	3.55937e-05	0.00517997
0.3342	3.50922e-05	0.00511982
0.3343	3.45975e-05	0.00505492
0.3344	3.41095e-05	0.0049868
0.3345	3.3628e-05	0.00493148
0.3346	3.3153e-05	0.0048562
0.3347	3.26845e-05	0.00480552
0.3348	3.22223e-05	0.00473872
0.3349	3.17663e-05	0.00468011
0.335	3.13166e-05	0.00462314
0.3351	3.0873e-05	0.00455845
0.3352	3.04354e-05	0.00449505
0.3353	3.00037e-05	0.00444889
0.3354	2.95779e-05	0.00438579
0.3355	2.9158e-05	0.00432976
0.3356	2.87438e-05	0.00427605
0.3357	2.83352e-05	0.00421297
0.3358	2.79322e-05	0.00416772
0.3359	2.75348e-05	0.00410321
0.336	2.71428e-05	0.00405789
0.3361	2.67562e-05	0.00400255
0.3362	2.63749e-05	0.00394857
0.3363	2.59988e-05	0.00390232
0.3364	2.56279e-05	0.00384078
0.3365	2.52621e-05	0.00380063
0.3366	2.49014e-05	0.0037429
0.3367	2.45456e-05	0.00369832
0.3368	2.41948e-05	0.00364961
0.3369	2.38488e-05	0.00359684
0.337	2.35076e-05	0.00355758
0.3371	2.31711e-05	0.00349741
0.3372	2.28392e-05	0.00346229
0.3373	2.2512e-05	0.00341125
0.3374	2.21893e-05	0.00336725
0.3375	2.18711e-05	0.00332576
0.3376	2.15574e-05	0.0032758
0.3377	2.1248e-05	0.0032273
0.3378	2.09429e-05	0.00319579
0.3379	2.0642e-05	0.00314733
0.338	2.03454e-05	0.00310574
0.3381	2.00529e-05	0.00306651
0.3382	1.97644e-05	0.00301758
0.3383	1.94801e-05	0.00298648
0.3384	1.91996e-05	0.00293611
0.3385	1.89232e-05	0.00290447
0.3386	1.86505e-05	0.00286307
0.3387	1.83818e-05	0.0028225
0.3388	1.81167e-05	0.00279
0.3389	1.78554e-05	0.00274159
0.339	1.75978e-05	0.0027148
0.3391	1.73438e-05	0.00267051
0.3392	1.70934e-05	0.00263857
0.3393	1.68464e-05	0.00260308
0.3394	1.6603e-05	0.00256271
0.3395	1.6363e-05	0.00253629
0.3396	1.61264e-05	0.00248885
0.3397	1.58931e-05	0.0024658
0.3398	1.56631e-05	0.00242749
0.3399	1.54364e-05	0.00239513
0.34	1.52128e-05	0.00236614
0.3401	1.49925e-05	0.00232753
0.3402	1.47752e-05	0.00229122
0.3403	1.45611e-05	0.00227151
0.3404	1.43499e-05	0.00223466
0.3405	1.41418e-05	0.00220439
0.3406	1.39366e-05	0.00217652
0.3407	1.37343e-05	0.00213866
0.3408	1.35349e-05	0.00211868
0.3409	1.33383e-05	0.00207946
0.341	1.31445e-05	0.0020585
0.3411	1.29535e-05	0.00202804
0.3412	1.27652e-05	0.00199788
0.3413	1.25796e-05	0.00197615
0.3414	1.23966e-05	0.00193787
0.3415	1.22163e-05	0.00192144
0.3416	1.20385e-05	0.00188764
0.3417	1.18632e-05	0.00186537
0.3418	1.16904e-05	0.00184017
0.3419	1.15202e-05	0.00180924
0.342	1.13523e-05	0.00179268
0.3421	1.11868e-05	0.00175529
0.3422	1.10238e-05	0.00174123
0.3423	1.0863e-05	0.00171276
0.3424	1.07046e-05	0.00168921
0.3425	1.05484e-05	0.00166987
0.3426	1.03944e-05	0.00164012
0.3427	1.02427e-05	0.0016129
0.3428	1.00931e-05	0.00160202
0.3429	9.94571e-06	0.00157398
0.343	9.80041e-06	0.00155232
0.3431	9.6572e-06	0.00153313
0.3432	9.51604e-06	0.00150365
0.3433	9.37691e-06	0.00149208
0.3434	9.23979e-06	0.00146129
0.3435	9.10464e-06	0.00144832
0.3436	8.97143e-06	0.00142613
0.3437	8.84014e-06	0.00140373
0.3438	8.71074e-06	0.00139014
0.3439	8.58321e-06	0.0013594
0.344	8.45751e-06	0.00135076
0.3441	8.33363e-06	0.00132488
0.3442	8.21153e-06	0.00130975
0.3443	8.0912e-06	0.0012923
0.3444	7.9726e-06	0.00126833
0.3445	7.85572e-06	0.00125914
0.3446	7.74052e-06	0.00122932
0.3447	7.62699e-06	0.00122184
0.3448	7.5151e-06	0.00120078
0.3449	7.40483e-06	0.00118363
0.345	7.29616e-06	0.00117157
0.3451	7.18906e-06	0.00114821
0.3452	7.08351e-06	0.00112784
0.3453	6.97948e-06	0.00112353
0.3454	6.87697e-06	0.00110199
0.3455	6.77594e-06	0.00108666
0.3456	6.67637e-06	0.00107387
0.3457	6.57825e-06	0.00105052
0.3458	6.48155e-06	0.00104515
0.3459	6.38626e-06	0.00102061
0.346	6.29235e-06	0.00101345
0.3461	6.1998e-06	0.000997393
0.3462	6.1086e-06	0.000980628
0.3463	6.01872e-06	0.000973072
0.3464	5.93015e-06	0.000947789
0.3465	5.84286e-06	0.000944869
0.3466	5.75685e-06	0.000924854
0.3467	5.67209e-06	0.000914842
0.3468	5.58856e-06	0.000903145
0.3469	5.50624e-06	0.000884144
0.347	5.42513e-06	0.000880358
0.3471	5.34519e-06	0.000856177
0.3472	5.26642e-06	0.000853333
0.3473	5.1888e-06	0.000837796
0.3474	5.11231e-06	0.000825159
0.3475	5.03694e-06	0.000818502
0.3476	4.96266e-06	0.000799667
0.3477	4.88947e-06	0.000784349
0.3478	4.81735e-06	0.00078482
0.3479	4.74628e-06	0.000768012
0.348	4.67624e-06	0.000757226
0.3481	4.60723e-06	0.000749087
0.3482	4.53923e-06	0.000730144
0.3483	4.47222e-06	0.00072926
0.3484	4.40619e-06	0.000709282
0.3485	4.34113e-06	0.000706273
0.3486	4.27701e-06	0.000694692
0.3487	4.21384e-06	0.000681926
0.3488	4.15159e-06	0.000678796
0.3489	4.09025e-06	0.00065736
0.349	4.02981e-06	0.000658584
0.3491	3.97025e-06	0.000642887
0.3492	3.91156e-06	0.000636436
0.3493	3.85374e-06	0.000628976
0.3494	3.79676e-06	0.000613426
0.3495	3.74061e-06	0.00061356
0.3496	3.68529e-06	0.000593552
0.3497	3.63078e-06	0.000593882
0.3498	3.57707e-06	0.000582434
0.3499	3.52415e-06	0.000572879
0.35	3.472e-06	0.000570232
0.3501	3.42062e-06	0.000554601
0.3502	3.36999e-06	0.000542904
0.3503	3.32011e-06	0.000546764
0.3504	3.27095e-06	0.000533341
0.3505	3.22252e-06	0.000525794
0.3506	3.1748e-06	0.000521011
0.3507	3.12778e-06	0.000505188
0.3508	3.08146e-06	0.000507519
0.3509	3.03581e-06	0.000490837
0.351	2.99083e-06	0.00049073
0.3511	2.94652e-06	0.000482392
0.3512	2.90285e-06	0.000472414
0.3513	2.85984e-06	0.000472503
0.3514	2.81745e-06	0.000453736
0.3515	2.77568e-06	0.000457932
0.3516	2.73453e-06	0.000445391
0.3517	2.69399e-06	0.000441368
0.3518	2.65404e-06	0.000437008
0.3519	2.61468e-06	0.000423806
0.352	2.5759e-06	0.000426756
0.3521	2.53769e-06	0.000409825
0.3522	2.50005e-06	0.000412268
0.3523	2.46296e-06	0.000403838
0.3524	2.42641e-06	0.000396333
0.3525	2.3904e-06	0.000396647
0.3526	2.35493e-06	0.000383163
0.3527	2.31998e-06	0.000374122
0.3528	2.28554e-06	0.000380401
0.3529	2.25161e-06	0.000369382
0.353	2.21818e-06	0.000364097
0.3531	2.18525e-06	0.000361701
0.3532	2.1528e-06	0.00034805
0.3533	2.12083e-06	0.00035266
0.3534	2.08933e-06	0.000338355
0.3535	2.05829e-06	0.000340248
0.3536	2.02772e-06	0.000334256
0.3537	1.99759e-06	0.000326183
0.3538	1.96791e-06	0.000328614
0.3539	1.93867e-06	0.000311657
0.354	1.90986e-06	0.000317973
0.3541	1.88148e-06	0.000307742
0.3542	1.85351e-06	0.000305322
0.3543	1.82596e-06	0.000303241
0.3544	1.79882e-06	0.000291583
0.3545	1.77208e-06	0.00029655
0.3546	1.74573e-06	0.000281906
0.3547	1.71977e-06	0.00028569
0.3548	1.6942e-06	0.000279509
0.3549	1.669e-06	0.000273303
0.355	1.64418e-06	0.000275824
0.3551	1.61973e-06	0.000263786
0.3552	1.59563e-06	0.000256647
0.3553	1.5719e-06	0.000264613
0.3554	1.54851e-06	0.000255289
0.3555	1.52547e-06	0.000251574
0.3556	1.50277e-06	0.000250882
0.3557	1.48041e-06	0.000238726
0.3558	1.45838e-06	0.000244946
0.3559	1.43667e-06	0.000232357
0.356	1.41529e-06	0.000235593
0.3561	1.39422e-06	0.000231302
0.3562	1.37347e-06	0.0002245
0.3563	1.35302e-06	0.000228645
0.3564	1.33288e-06	0.000212881
0.3565	1.31303e-06	0.000220705
0.3566	1.29348e-06	0.000212184
0.3567	1.27422e-06	0.000210774
0.3568	1.25524e-06	0.000210384
0.3569	1.23654e-06	0.000199694
0.357	1.21813e-06	0.000206107
0.3571	1.19998e-06	0.000193186
0.3572	1.18211e-06	0.000197759
0.3573	1.1645e-06	0.000193277
0.3574	1.14715e-06	0.000187831
0.3575	1.13005e-06	0.000192023
0.3576	1.11322e-06	0.000180911
0.3577	1.09663e-06	0.000175156
0.3578	1.08029e-06	0.000184298
0.3579	1.06419e-06	0.000176166
0.358	1.04833e-06	0.00017352
0.3581	1.0327e-06	0.000174044
0.3582	1.01731e-06	0.000162898
0.3583	1.00214e-06	0.000170252
0.3584	9.87204e-07	0.00015891
0.3585	9.72486e-07	0.000163023
0.3586	9.57988e-07	0.000159978
0.3587	9.43702e-07	0.00015399
0.3588	9.29633e-07	0.000159411
0.3589	9.15769e-07	0.000144393
0.359	9.02113e-07	0.000153296
0.3591	8.8866e-07	0.000146063
0.3592	8.75405e-07	0.000145234
0.3593	8.62349e-07	0
0.3594	8.49485e-07	0
0.3595	8.36815e-07	0
0.3596	8.24331e-07	0
0.3597	8.12033e-07	0
0.3598	7.99919e-07	0
0.3599	7.87983e-07	0
0.36	7.76225e-07	0
0.3601	7.64644e-07	0
0.3602	7.53231e-07	0
0.3603	7.41986e-07	0
0.3604	7.30905e-07	0
0.3605	7.19982e-07	0
0.3606	7.09218e-07	0
0.3607	6.98602e-07	0
0.3608	6.88137e-07	0
0.3609	6.77812e-07	0
0.361	6.67627e-07	0
0.3611	6.57578e-07	0
0.3612	6.47658e-07	0
0.3613	6.37869e-07	0
0.3614	6.28202e-07	0
0.3615	6.18656e-07	0
0.3616	6.09228e-07	0
0.3617	5.99913e-07	0
0.3618	5.90712e-07	0
0.3619	5.81617e-07	0
0.362	5.72631e-07	0
0.3621	5.63748e-07	0
0.3622	5.54966e-07	0
0.3623	5.46284e-07	0
0.3624	5.37697e-07	0
0.3625	5.29208e-07	0
0.3626	5.20814e-07	0
0.3627	5.12508e-07	0
0.3628	5.04294e-07	0
0.3629	4.96168e-07	0
0.363	4.88127e-07	0
0.3631	4.80175e-07	0
0.3632	4.72303e-07	0
0.3633	4.64517e-07	0
0.3634	4.56811e-07	0
0.3635	4.49184e-07	0
0.3636	4.41638e-07	0
0.3637	4.34167e-07	0
0.3638	4.26777e-07	0
0.3639	4.19459e-07	0
0.364	4.12217e-07	0
0.3641	4.05049e-07	0
0.3642	3.97953e-07	0
0.3643	3.9093e-07	0
0.3644	3.83976e-07	0
0.3645	3.77094e-07	0
0.3646	3.7028e-07	0
0.3647	3.63535e-07	0
0.3648	3.56858e-07	0
0.3649	3.50245e-07	0
0.365	3.437e-07	0
0.3651	3.37223e-07	0
0.3652	3.30807e-07	0
0.3653	3.24456e-07	0
0.3654	3.18168e-07	0
0.3655	3.11941e-07	0
0.3656	3.05778e-07	0
0.3657	2.99674e-07	0
0.3658	2.93633e-07	0
0.3659	2.87649e-07	0
0.366	2.81725e-07	0
0.3661	2.75861e-07	0
0.3662	2.70052e-07	0
0.3663	2.64304e-07	0
0.3664	2.58611e-07	0
0.3665	2.52974e-07	0
0.3666	2.47393e-07	0
0.3667	2.41865e-07	0
0.3668	2.36395e-07	0
0.3669	2.30976e-07	0
0.367	2.25612e-07	0
0.3671	2.203e-07	0
0.3672	2.1504e-07	0
0.3673	2.09834e-07	0
0.3674	2.04675e-07	0
0.3675	1.9957e-07	0
0.3676	1.94516e-07	0
0.3677	1.8951e-07	0
0.3678	1.84554e-07	0
0.3679	1.79646e-07	0
0.368	1.74785e-07	0
0.3681	1.69975e-07	0
0.3682	1.65209e-07	0
0.3683	1.60493e-07	0
0.3684	1.55821e-07	0
0.3685	1.51196e-07	0
0.3686	1.46617e-07	0
0.3687	1.4208e-07	0
0.3688	1.37592e-07	0
0.3689	1.33145e-07	0
0.369	1.28743e-07	0
0.3691	1.24385e-07	0
0.3692	1.20067e-07	0
0.3693	1.15795e-07	0
0.3694	1.11562e-07	0
0.3695	1.07373e-07	0
0.3696	1.03224e-07	0
0.3697	9.91151e-08	0
0.3698	9.50486e-08	0
0.3699	9.10188e-08	0
0.37	8.70309e-08	0
0.3701	8.30843e-08	0
0.3702	7.91734e-08	0
0.3703	7.53024e-08	0
0.3704	7.14693e-08	0
0.3705	6.76722e-08	0
0.3706	6.39156e-08	0
0.3707	6.01927e-08	0
0.3708	5.65092e-08	0
0.3709	5.28605e-08	0
0.371	4.92474e-08	0
0.3711	4.56715e-08	0
0.3712	4.21276e-08	0
0.3713	3.86228e-08	0
0.3714	3.51496e-08	0
0.3715	3.17116e-08	0
0.3716	2.83078e-08	0
0.3717	2.49354e-08	0
0.3718	2.15996e-08	0
0.3719	1.82935e-08	0
0.372	1.50224e-08	0
0.3721	1.17823e-08	0
0.3722	8.57355e-09	0
0.3723	5.39834e-09	0
0.3724	2.25123e-09	0
0.3725	9.18432e-10	0
0.3726	3.99957e-09	0
0.3727	7.05352e-09	0
0.3728	1.0076e-08	0
0.3729	1.30688e-08	0
0.373	1.60338e-08	0
0.3731	1.89665e-08	0
0.3732	2.18734e-08	0
0.3733	2.4749e-08	0
0.3734	2.75976e-08	0
0.3735	3.04185e-08	0
0.3736	3.32099e-08	0
0.3737	3.59769e-08	0
0.3738	3.87125e-08	0
0.3739	4.14239e-08	0
0.374	4.41076e-08	0
0.3741	4.67645e-08	0
0.3742	4.93973e-08	0
0.3743	5.20006e-08	0
0.3744	5.45814e-08	0
0.3745	5.71344e-08	0
0.3746	5.96632e-08	0
0.3747	6.21678e-08	0
0.3748	6.46456e-08	0
0.3749	6.71021e-08	0
0.375	6.95325e-08	0
0.3751	7.19366e-08	0
0.3752	7.432e-08	0
0.3753	7.66786e-08	0
0.3754	7.90139e-08	0
0.3755	8.13279e-08	0
0.3756	8.36159e-08	0
0.3757	8.58844e-08	0
0.3758	8.81279e-08	0
0.3759	9.03505e-08	0
0.376	9.25516e-08	0
0.3761	9.47292e-08	0
0.3762	9.68883e-08	0
0.3763	9.90221e-08	0
0.3764	1.01138e-07	0
0.3765	1.03231e-07	0
0.3766	1.05304e-07	0
0.3767	1.07358e-07	0
0.3768	1.09388e-07	0
0.3769	1.11401e-07	0
0.377	1.13392e-07	0
0.3771	1.15365e-07	0
0.3772	1.17319e-07	0
0.3773	1.19251e-07	0
0.3774	1.21167e-07	0
0.3775	1.23062e-07	0
0.3776	1.24937e-07	0
0.3777	1.26796e-07	0
0.3778	1.28635e-07	0
0.3779	1.30456e-07	0
0.378	1.3226e-07	0
0.3781	1.34044e-07	0
0.3782	1.35813e-07	0
0.3783	1.37562e-07	0
0.3784	1.39295e-07	0
0.3785	1.41011e-07	0
0.3786	1.42709e-07	0
0.3787	1.44392e-07	0
0.3788	1.46055e-07	0
0.3789	1.47704e-07	0
0.379	1.49336e-07	0
0.3791	1.50952e-07	0
0.3792	1.52553e-07	0
0.3793	1.54135e-07	0
0.3794	1.55704e-07	0
0.3795	1.57256e-07	0
0.3796	1.58793e-07	0
0.3797	1.60316e-07	0
0.3798	1.61821e-07	0
0.3799	1.63315e-07	0
0.38	1.64792e-07	0
0.380126	1.66634e-07	0
0.380253	1.68457e-07	0
0.380379	1.70253e-07	0
0.380505	1.7203e-07	0
0.380631	1.73782e-07	0
0.380758	1.75514e-07	0
0.380884	1.77223e-07	0
0.38101	1.78912e-07	0
0.381136	1.80578e-07	0
0.381263	1.82224e-07	0
0.381389	1.83849e-07	0
0.381515	1.85454e-07	0
0.381642	1.87039e-07	0
0.381768	1.88603e-07	0
0.381894	1.90148e-07	0
0.38202	1.91673e-07	0
0.382147	1.9318e-07	0
0.382273	1.94666e-07	0
0.382399	1.96136e-07	0
0.3825	1.97295e-07	0
0.382601	1.98439e-07	0
0.382701	1.99575e-07	0
0.382802	2.00698e-07	0
0.382954	2.02368e-07	0
0.383105	2.04011e-07	0
0.383257	2.05631e-07	0
0.383408	2.07225e-07	0
0.38356	2.08796e-07	0
0.383712	2.10344e-07	0
0.383863	2.11866e-07	0
0.384015	2.13366e-07	0
0.384166	2.14845e-07	0
0.384318	2.16298e-07	0
0.384469	2.17732e-07	0
0.384621	2.19143e-07	0
0.384773	2.20532e-07	0
0.384924	2.21903e-07	0
0.385	2.2258e-07	0
0.385178	2.24143e-07	0
0.385355	2.2568e-07	0
0.385533	2.27191e-07	0
0.38571	2.28675e-07	0
0.385888	2.3013e-07	0
0.386066	2.31561e-07	0
0.386243	2.32967e-07	0
0.386421	2.34347e-07	0
0.386598	2.35701e-07	0
0.386776	2.37032e-07	0
0.386953	2.38341e-07	0
0.387131	2.39624e-07	0
0.387309	2.40884e-07	0
0.387486	2.42125e-07	0
0.3875	2.42219e-07	0
0.387718	2.43709e-07	0
0.387937	2.45166e-07	0
0.388155	2.46591e-07	0
0.388373	2.47984e-07	0
0.388592	2.49347e-07	0
0.38881	2.5068e-07	0
0.389028	2.51984e-07	0
0.389247	2.53259e-07	0
0.389465	2.54506e-07	0
0.389684	2.55726e-07	0
0.389902	2.56917e-07	0
0.39	2.57444e-07	0
0.390279	2.5891e-07	0
0.390557	2.60335e-07	0
0.390836	2.61721e-07	0
0.391114	2.63067e-07	0
0.391393	2.64375e-07	0
0.391672	2.65647e-07	0
0.39195	2.66882e-07	0
0.392229	2.6808e-07	0
0.3925	2.69215e-07	0
0.392771	2.70316e-07	0
0.393042	2.71387e-07	0
0.39347	2.7302e-07	0
0.393898	2.74578e-07	0
0.394326	2.76068e-07	0
0.394755	2.77494e-07	0
0.395	2.78284e-07	0
0.395805	2.80726e-07	0
0.396609	2.82969e-07	0
0.3975	2.85236e-07	0
0.398074	2.86582e-07	0
0.398648	2.87848e-07	0
0.399222	2.89038e-07	0
0.399668	2.89909e-07	0
0.4	2.90532e-07	0
0.400332	2.9113e-07	0
0.400664	2.91708e-07	0
0.400997	2.92265e-07	0
0.401329	2.92799e-07	0
0.401661	2.93316e-07	0
0.401993	2.93812e-07	0
0.402326	2.94289e-07	0
0.4025	2.94535e-07	0
0.402853	2.95011e-07	0
0.403206	2.95471e-07	0
0.403559	2.95909e-07	0
0.403912	2.96332e-07	0
0.404265	2.96736e-07	0
0.404618	2.97123e-07	0
0.404971	2.97496e-07	0
0.405	2.97527e-07	0
0.405316	2.97843e-07	0
0.405633	2.98149e-07	0
0.405949	2.98445e-07	0
0.406265	2.98727e-07	0
0.406581	2.98998e-07	0
0.406898	2.9926e-07	0
0.407214	2.99512e-07	0
0.4075	2.9973e-07	0
0.407786	2.99939e-07	0
0.408072	3.00141e-07	0
0.408358	3.00335e-07	0
0.408644	3.00523e-07	0
0.40893	3.00704e-07	0
0.409216	3.00878e-07	0
0.409502	3.01043e-07	0
0.409788	3.01202e-07	0
0.41	3.01319e-07	0
0.410212	3.01429e-07	0
0.410424	3.01536e-07	0
0.410636	3.0164e-07	0
0.410849	3.01741e-07	0
0.411061	3.01839e-07	0
0.411273	3.01935e-07	0
0.411485	3.02027e-07	0
0.411697	3.02117e-07	0
0.411909	3.02202e-07	0
0.412121	3.02284e-07	0
0.412334	3.02364e-07	0
0.4125	3.02428e-07	0
0.412773	3.02523e-07	0
0.413046	3.02615e-07	0
0.413319	3.02702e-07	0
0.413593	3.02786e-07	0
0.413866	3.02866e-07	0
0.414139	3.02942e-07	0
0.414412	3.03015e-07	0
0.414685	3.03084e-07	0
0.414958	3.03149e-07	0
0.415	3.03159e-07	0
0.415266	3.03218e-07	0
0.415532	3.03273e-07	0
0.415798	3.03326e-07	0
0.416064	3.03375e-07	0
0.41633	3.03422e-07	0
0.416597	3.03466e-07	0
0.416863	3.03507e-07	0
0.417129	3.03546e-07	0
0.417395	3.03582e-07	0
0.4175	3.03597e-07	0
0.417762	3.03628e-07	0
0.418023	3.03657e-07	0
0.418285	3.03684e-07	0
0.418546	3.03708e-07	0
0.418808	3.0373e-07	0
0.419069	3.0375e-07	0
0.419331	3.03768e-07	0
0.419592	3.03783e-07	0
0.419854	3.03797e-07	0
0.42	3.03807e-07	0
0.420258	3.03817e-07	0
0.420516	3.03825e-07	0
0.420774	3.03832e-07	0
0.421032	3.03837e-07	0
0.42129	3.0384e-07	0
0.421549	3.03842e-07	0
0.421807	3.03842e-07	0
0.422065	3.0384e-07	0
0.422323	3.03837e-07	0
0.4225	3.03837e-07	0
0.422677	3.03831e-07	0
0.422854	3.03827e-07	0
0.423032	3.03823e-07	0
0.423209	3.03818e-07	0
0.423386	3.03811e-07	0
0.423563	3.03805e-07	0
0.423741	3.03799e-07	0
0.423918	3.0379e-07	0
0.424095	3.03781e-07	0
0.424272	3.03772e-07	0
0.424449	3.03763e-07	0
0.424627	3.03752e-07	0
0.424804	3.03741e-07	0
0.424981	3.03731e-07	0
0.425	3.0373e-07	0
0.425253	3.03712e-07	0
0.425507	3.03693e-07	0
0.42576	3.03674e-07	0
0.426013	3.03653e-07	0
0.426266	3.03631e-07	0
0.42652	3.03608e-07	0
0.426773	3.03584e-07	0
0.427026	3.03559e-07	0
0.427279	3.03533e-07	0
0.4275	3.03512e-07	0
0.427721	3.03488e-07	0
0.427941	3.03463e-07	0
0.428162	3.03438e-07	0
0.428382	3.03412e-07	0
0.428603	3.03386e-07	0
0.428823	3.0336e-07	0
0.429044	3.03333e-07	0
0.429264	3.03306e-07	0
0.429485	3.03278e-07	0
0.429705	3.0325e-07	0
0.429926	3.0322e-07	0
0.43	3.03211e-07	0
0.430251	3.03176e-07	0
0.430502	3.03141e-07	0
0.430753	3.03106e-07	0
0.431004	3.03069e-07	0
0.431255	3.03032e-07	0
0.431506	3.02995e-07	0
0.431757	3.02957e-07	0
0.432008	3.02918e-07	0
0.432258	3.02879e-07	0
0.4325	3.02842e-07	0
0.432742	3.02803e-07	0
0.432983	3.02764e-07	0
0.433225	3.02725e-07	0
0.433466	3.02685e-07	0
0.433708	3.02644e-07	0
0.433949	3.02603e-07	0
0.434191	3.02562e-07	0
0.434432	3.0252e-07	0
0.434674	3.02478e-07	0
0.434915	3.02436e-07	0
0.435	3.02423e-07	0
0.43525	3.02378e-07	0
0.435499	3.02333e-07	0
0.435749	3.02288e-07	0
0.435999	3.02243e-07	0
0.436249	3.02197e-07	0
0.436498	3.0215e-07	0
0.436748	3.02104e-07	0
0.436998	3.02057e-07	0
0.437248	3.0201e-07	0
0.437497	3.01963e-07	0
0.4375	3.01962e-07	0
0.437745	3.01916e-07	0
0.43799	3.01868e-07	0
0.438235	3.01821e-07	0
0.43848	3.01773e-07	0
0.438724	3.01725e-07	0
0.438969	3.01677e-07	0
0.439214	3.01628e-07	0
0.439459	3.01579e-07	0
0.439704	3.0153e-07	0
0.439949	3.01481e-07	0
0.44	3.01472e-07	0
0.440249	3.01421e-07	0
0.440498	3.01371e-07	0
0.440747	3.0132e-07	0
0.440996	3.01269e-07	0
0.441246	3.01217e-07	0
0.441495	3.01166e-07	0
0.441744	3.01114e-07	0
0.441993	3.01062e-07	0
0.442242	3.0101e-07	0
0.442491	3.00958e-07	0
0.4425	3.00957e-07	0
0.442749	3.00904e-07	0
0.442997	3.00852e-07	0
0.443246	3.00799e-07	0
0.443494	3.00746e-07	0
0.443743	3.00693e-07	0
0.443991	3.0064e-07	0
0.44424	3.00587e-07	0
0.444488	3.00533e-07	0
0.444737	3.0048e-07	0
0.444986	3.00426e-07	0
0.445	3.00423e-07	0
0.445249	3.00369e-07	0
0.445498	3.00315e-07	0
0.445747	3.0026e-07	0
0.445996	3.00206e-07	0
0.446245	3.00151e-07	0
0.446494	3.00097e-07	0
0.446744	3.00042e-07	0
0.446993	2.99987e-07	0
0.447242	2.99932e-07	0
0.447491	2.99877e-07	0
0.4475	2.99875e-07	0
0.447749	2.9982e-07	0
0.447998	2.99764e-07	0
0.448248	2.99709e-07	0
0.448497	2.99653e-07	0
0.448746	2.99598e-07	0
0.448995	2.99542e-07	0
0.449245	2.99486e-07	0
0.449494	2.9943e-07	0
0.449743	2.99374e-07	0
0.449992	2.99318e-07	0
0.45	2.99316e-07	0
0.450249	2.9926e-07	0
0.450498	2.99204e-07	0
0.450747	2.99148e-07	0
0.450996	2.99091e-07	0
0.451245	2.99035e-07	0
0.451494	2.98978e-07	0
0.451743	2.98922e-07	0
0.451992	2.98865e-07	0
0.452241	2.98808e-07	0
0.45249	2.98752e-07	0
0.4525	2.98749e-07	0
0.452749	2.98693e-07	0
0.452999	2.98635e-07	0
0.453248	2.98578e-07	0
0.453498	2.98521e-07	0
0.453747	2.98464e-07	0
0.453996	2.98407e-07	0
0.454246	2.9835e-07	0
0.454495	2.98292e-07	0
0.454744	2.98235e-07	0
0.454994	2.98178e-07	0
0.455	2.98176e-07	0
0.45525	2.98119e-07	0
0.4555	2.98061e-07	0
0.455749	2.98004e-07	0
0.455999	2.97946e-07	0
0.456249	2.97888e-07	0
0.456499	2.9783e-07	0
0.456748	2.97773e-07	0
0.456998	2.97715e-07	0
0.457248	2.97657e-07	0
0.457498	2.97599e-07	0
0.4575	2.97599e-07	0
0.457745	2.97542e-07	0
0.457991	2.97485e-07	0
0.458236	2.97428e-07	0
0.458482	2.9737e-07	0
0.458727	2.97313e-07	0
0.458972	2.97256e-07	0
0.459218	2.97199e-07	0
0.459463	2.97142e-07	0
0.459708	2.97085e-07	0
0.459954	2.97027e-07	0
0.46	2.97018e-07	0
0.46025	2.9696e-07	0
0.460499	2.96902e-07	0
0.460749	2.96843e-07	0
0.460999	2.96785e-07	0
0.461248	2.96727e-07	0
0.461498	2.96669e-07	0
0.461748	2.9661e-07	0
0.461997	2.96552e-07	0
0.462247	2.96494e-07	0
0.462497	2.96436e-07	0
0.4625	2.96435e-07	0
0.462745	2.96377e-07	0
0.462991	2.9632e-07	0
0.463236	2.96262e-07	0
0.463481	2.96205e-07	0
0.463727	2.96147e-07	0
0.463972	2.9609e-07	0
0.464217	2.96032e-07	0
0.464462	2.95975e-07	0
0.464708	2.95917e-07	0
0.464953	2.9586e-07	0
0.465	2.9585e-07	0
0.46525	2.95792e-07	0
0.4655	2.95733e-07	0
0.46575	2.95675e-07	0
0.466	2.95616e-07	0
0.46625	2.95557e-07	0
0.466501	2.95499e-07	0
0.466751	2.9544e-07	0
0.467001	2.95381e-07	0
0.467251	2.95323e-07	0
0.4675	2.95265e-07	0
0.467749	2.95206e-07	0
0.467998	2.95148e-07	0
0.468247	2.95089e-07	0
0.468496	2.95031e-07	0
0.468746	2.94972e-07	0
0.468995	2.94914e-07	0
0.469244	2.94856e-07	0
0.469493	2.94797e-07	0
0.469742	2.94739e-07	0
0.469991	2.9468e-07	0
0.47	2.94678e-07	0
0.470251	2.94617e-07	0
0.470502	2.94558e-07	0
0.470753	2.94499e-07	0
0.471004	2.94441e-07	0
0.471255	2.94382e-07	0
0.471505	2.94323e-07	0
0.471756	2.94264e-07	0
0.472007	2.94205e-07	0
0.472258	2.94146e-07	0
0.4725	2.94092e-07	0
0.472742	2.94035e-07	0
0.472984	2.93978e-07	0
0.473225	2.93921e-07	0
0.473467	2.93864e-07	0
0.473709	2.93807e-07	0
0.473951	2.9375e-07	0
0.474193	2.93693e-07	0
0.474435	2.93636e-07	0
0.474676	2.9358e-07	0
0.474918	2.93523e-07	0
0.475	2.93506e-07	0
0.475251	2.93447e-07	0
0.475502	2.93388e-07	0
0.475753	2.93329e-07	0
0.476004	2.93271e-07	0
0.476255	2.93212e-07	0
0.476506	2.93153e-07	0
0.476757	2.93094e-07	0
0.477008	2.93035e-07	0
0.477259	2.92976e-07	0
0.4775	2.9292e-07	0
0.477741	2.92863e-07	0
0.477981	2.92807e-07	0
0.478222	2.9275e-07	0
0.478462	2.92694e-07	0
0.478703	2.92637e-07	0
0.478944	2.92581e-07	0
0.479184	2.92524e-07	0
0.479425	2.92468e-07	0
0.479666	2.92411e-07	0
0.479906	2.92355e-07	0
0.48	2.92335e-07	0
0.480252	2.92277e-07	0
0.480503	2.92218e-07	0
0.480755	2.92159e-07	0
0.481006	2.921e-07	0
0.481258	2.92041e-07	0
0.481509	2.91982e-07	0
0.481761	2.91924e-07	0
0.482012	2.91865e-07	0
0.482264	2.91806e-07	0
0.4825	2.91751e-07	0
0.482736	2.91695e-07	0
0.482972	2.9164e-07	0
0.483208	2.91584e-07	0
0.483444	2.91529e-07	0
0.483681	2.91474e-07	0
0.483917	2.91418e-07	0
0.484153	2.91363e-07	0
0.484389	2.91308e-07	0
0.484625	2.91253e-07	0
0.484861	2.91198e-07	0
0.485	2.91168e-07	0
0.485252	2.91109e-07	0
0.485504	2.9105e-07	0
0.485756	2.90992e-07	0
0.486008	2.90933e-07	0
0.486261	2.90874e-07	0
0.486513	2.90815e-07	0
0.486765	2.90757e-07	0
0.487017	2.90698e-07	0
0.487269	2.90639e-07	0
0.4875	2.90585e-07	0
0.487731	2.90531e-07	0
0.487962	2.90477e-07	0
0.488193	2.90422e-07	0
0.488424	2.90368e-07	0
0.488655	2.90314e-07	0
0.488886	2.90261e-07	0
0.489117	2.90207e-07	0
0.489349	2.90154e-07	0
0.48958	2.901e-07	0
0.489811	2.90047e-07	0
0.49	2.90004e-07	0
0.490189	2.89959e-07	0
0.490379	2.89914e-07	0
0.490568	2.89871e-07	0
0.490757	2.89829e-07	0
0.490947	2.89784e-07	0
0.491136	2.89739e-07	0
0.491325	2.89696e-07	0
0.491515	2.89654e-07	0
0.491704	2.89608e-07	0
0.491893	2.89564e-07	0
0.492083	2.89521e-07	0
0.492272	2.89479e-07	0
0.492461	2.89434e-07	0
0.4925	2.89426e-07	0
0.492753	2.89368e-07	0
0.493005	2.89309e-07	0
0.493258	2.8925e-07	0
0.493511	2.89192e-07	0
0.493763	2.89133e-07	0
0.494016	2.89075e-07	0
0.494268	2.89016e-07	0
0.494521	2.88958e-07	0
0.494774	2.88899e-07	0
0.495	2.88847e-07	0
0.495226	2.88794e-07	0
0.495453	2.88741e-07	0
0.495679	2.88688e-07	0
0.495905	2.88635e-07	0
0.496132	2.88583e-07	0
0.496358	2.88531e-07	0
0.496585	2.88479e-07	0
0.496811	2.88427e-07	0
0.497037	2.88376e-07	0
0.497264	2.88324e-07	0
0.49749	2.88271e-07	0
0.4975	2.8827e-07	0
0.497754	2.88211e-07	0
0.498007	2.88152e-07	0
0.498261	2.88094e-07	0
0.498515	2.88035e-07	0
0.498768	2.87977e-07	0
0.499022	2.87918e-07	0
0.499275	2.87859e-07	0
0.499529	2.87801e-07	0
0.499783	2.87742e-07	0
0.5	2.87692e-07	0
0.500217	2.87641e-07	0.348888
0.500435	2.87592e-07	1.6081
0.500535	2.87587e-07	4.92792
0.500635	2.87653e-07	0.792811
0.500735	2.87967e-07	1.1295
0.500835	2.89059e-07	0.605257
0.500935	2.92515e-07	0.116952
0.501035	3.01834e-07	0.156899
0.501135	3.2243e-07	0.229345
0.501235	3.60634e-07	0.17804
0.501335	4.22927e-07	0.08628
0.501435	5.16133e-07	0.0118086
0.501535	6.47969e-07	0.0213849
0.501635	8.27298e-07	0.0162539
0.501735	1.06391e-06	0.0105207
0.501835	1.36795e-06	0.0410118
0.501935	1.7494e-06	0.063548
0.502035	2.21764e-06	0.074686
0.502135	2.78133e-06	0.0770205
0.502235	3.44838e-06	0.0755345
0.502335	4.22596e-06	0.0746003
0.502435	5.12055e-06	0.0764114
0.5025	5.77229e-06	0.0810755
0.5026	6.8727e-06	0.0861369
0.5027	8.10401e-06	0.0902527
0.5028	9.47015e-06	0.0973864
0.5029	1.09743e-05	0.103577
0.503	1.26191e-05	0.108394
0.5031	1.44063e-05	0.112293
0.5032	1.63371e-05	0.115835
0.5033	1.84125e-05	0.119448
0.5034	2.06324e-05	0.12327
0.5035	2.29968e-05	0.12726
0.5036	2.5505e-05	0.131296
0.5037	2.81558e-05	0.135234
0.5038	3.09481e-05	0.139022
0.5039	3.388e-05	0.142636
0.504	3.69496e-05	0.146103
0.5041	4.01547e-05	0.149479
0.5042	4.3493e-05	0.152776
0.5043	4.69618e-05	0.156026
0.5044	5.05585e-05	0.159222
0.5045	5.428e-05	0.162349
0.5046	5.81236e-05	0.165416
0.5047	6.2086e-05	0.168398
0.5048	6.61642e-05	0.171313
0.5049	7.0355e-05	0.174157
0.505	7.4655e-05	0.176928
0.5051	7.90611e-05	0.179647
0.5052	8.35699e-05	0.182296
0.5053	8.81781e-05	0.1849
0.5054	9.28824e-05	0.187439
0.5055	9.76796e-05	0.18992
0.5056	0.000102566	0.192353
0.5057	0.000107539	0.194721
0.5058	0.000112595	0.197047
0.5059	0.000117731	0.199318
0.506	0.000122944	0.201535
0.5061	0.00012823	0.203712
0.5062	0.000133587	0.205831
0.5063	0.000139011	0.207913
0.5064	0.0001445	0.209947
0.5065	0.00015005	0.211931
0.5066	0.000155659	0.213883
0.5067	0.000161324	0.215781
0.5068	0.000167043	0.217647
0.5069	0.000172811	0.219471
0.507	0.000178628	0.221249
0.5071	0.00018449	0.223
0.5072	0.000190394	0.224704
0.5073	0.000196339	0.226377
0.5074	0.000202322	0.228015
0.5075	0.00020834	0.22961
0.5076	0.000214392	0.231182
0.5077	0.000220474	0.232669
0.5078	0.000226586	0.233874
0.5079	0.000232724	0.234998
0.508	0.000238887	0.236106
0.5081	0.000245072	0.237223
0.5082	0.000251278	0.238333
0.5083	0.000257503	0.239456
0.5084	0.000263744	0.240528
0.5085	0.00027	0.241402
0.5086	0.000276267	0.2418
0.5087	0.000282542	0.241351
0.5088	0.000288818	0.239807
0.5089	0.000295089	0.237103
0.509	0.000301348	0.23341
0.5091	0.000307585	0.229057
0.5092	0.000313791	0.224357
0.5093	0.000319956	0.219582
0.5094	0.000326068	0.214867
0.5095	0.000332116	0.210248
0.5096	0.000338091	0.205731
0.5097	0.00034398	0.201266
0.5098	0.000349776	0.196852
0.5099	0.000355467	0.192488
0.51	0.000361045	0.188179
0.5101	0.000366502	0.183965
0.5102	0.000371832	0.179838
0.5103	0.000377027	0.175828
0.5104	0.000382081	0.171915
0.5105	0.00038699	0.168101
0.5106	0.00039175	0.164388
0.5107	0.000396357	0.160754
0.5108	0.000400808	0.157218
0.5109	0.000405102	0.153763
0.511	0.000409236	0.150389
0.5111	0.000413209	0.147105
0.5112	0.000417021	0.143893
0.5113	0.000420672	0.140769
0.5114	0.000424161	0.137719
0.5115	0.000427491	0.134737
0.5116	0.000430661	0.131837
0.5117	0.000433672	0.128998
0.5118	0.000436528	0.126232
0.5119	0.000439228	0.123533
0.512	0.000441776	0.120891
0.5121	0.000444174	0.118322
0.5122	0.000446423	0.115805
0.5123	0.000448526	0.113352
0.5124	0.000450486	0.110959
0.5125	0.000452306	0.108612
0.5126	0.000453988	0.106331
0.5127	0.000455535	0.104093
0.5128	0.00045695	0.101919
0.5129	0.000458236	0.0997869
0.513	0.000459396	0.0977031
0.5131	0.000460433	0.0956738
0.5132	0.000461349	0.0936803
0.5133	0.000462148	0.091744
0.5134	0.000462833	0.0898473
0.5135	0.000463406	0.0879904
0.5136	0.000463871	0.0861839
0.5137	0.00046423	0.084408
0.5138	0.000464487	0.082681
0.5139	0.000464643	0.0809911
0.514	0.000464703	0.0793334
0.5141	0.000464669	0.077723
0.5142	0.000464543	0.0761393
0.5143	0.000464328	0.0745972
0.5144	0.000464027	0.0730902
0.5145	0.000463643	0.0716086
0.5146	0.000463177	0.0701718
0.5147	0.000462633	0.0687584
0.5148	0.000462014	0.0673796
0.5149	0.00046132	0.0660349
0.515	0.000460556	0.0647098
0.5151	0.000459722	0.0634255
0.5152	0.000458822	0.0621598
0.5153	0.000457858	0.0609335
0.5154	0.000456831	0.0597263
0.5155	0.000455744	0.0585448
0.5156	0.0004546	0.057396
0.5157	0.000453399	0.0562615
0.5158	0.000452144	0.0551635
0.5159	0.000450837	0.054085
0.516	0.000449481	0.0530266
0.5161	0.000448075	0.0519995
0.5162	0.000446624	0.0509846
0.5163	0.000445127	0.0500003
0.5164	0.000443587	0.0490357
0.5165	0.000442007	0.0480859
0.5166	0.000440386	0.0471668
0.5167	0.000438727	0.0462584
0.5168	0.000437031	0.0453751
0.5169	0.000435301	0.0445121
0.517	0.000433537	0.0436589
0.5171	0.00043174	0.0428361
0.5172	0.000429913	0.0420226
0.5173	0.000428056	0.0412291
0.5174	0.000426171	0.0404566
0.5175	0.000424259	0.0396901
0.5176	0.000422322	0.0389517
0.5177	0.00042036	0.0382193
0.5178	0.000418374	0.0375137
0.5179	0.000416367	0.0368153
0.518	0.000414339	0.0361308
0.5181	0.000412291	0.0354676
0.5182	0.000410224	0.0348076
0.5183	0.000408139	0.034173
0.5184	0.000406037	0.0335474
0.5185	0.00040392	0.0329314
0.5186	0.000401787	0.0323366
0.5187	0.000399641	0.0317443
0.5188	0.000397482	0.0311725
0.5189	0.00039531	0.0306114
0.519	0.000393127	0.0300555
0.5191	0.000390933	0.0295216
0.5192	0.00038873	0.0289897
0.5193	0.000386517	0.028474
0.5194	0.000384296	0.0279706
0.5195	0.000382068	0.0274683
0.5196	0.000379833	0.0269888
0.5197	0.000377591	0.026511
0.5198	0.000375344	0.026045
0.5199	0.000373092	0.0255932
0.52	0.000370836	0.0251396
0.5201	0.000368576	0.0247073
0.5202	0.000366313	0.0242741
0.5203	0.000364048	0.0238609
0.5204	0.00036178	0.0234483
0.5205	0.000359512	0.0230431
0.5206	0.000357242	0.0226529
0.5207	0.000354972	0.0222599
0.5208	0.000352701	0.0218861
0.5209	0.000350432	0.0215157
0.521	0.000348163	0.0211488
0.5211	0.000345896	0.0207978
0.5212	0.00034363	0.0204438
0.5213	0.000341367	0.0201048
0.5214	0.000339106	0.0197715
0.5215	0.000336848	0.019438
0.5216	0.000334594	0.0191218
0.5217	0.000332344	0.0188028
0.5218	0.000330097	0.0184949
0.5219	0.000327855	0.0181951
0.522	0.000325617	0.0178914
0.5221	0.000323385	0.0176064
0.5222	0.000321158	0.0173189
0.5223	0.000318936	0.0170386
0.5224	0.000316721	0.0167686
0.5225	0.000314511	0.0164929
0.5226	0.000312308	0.0162342
0.5227	0.000310112	0.015971
0.5228	0.000307922	0.0157239
0.5229	0.00030574	0.0154739
0.523	0.000303565	0.0152276
0.5231	0.000301398	0.0149928
0.5232	0.000299238	0.0147519
0.5233	0.000297086	0.0145266
0.5234	0.000294942	0.0143017
0.5235	0.000292807	0.0140769
0.5236	0.00029068	0.0138651
0.5237	0.000288562	0.0136472
0.5238	0.000286453	0.0134411
0.5239	0.000284352	0.0132381
0.524	0.000282261	0.0130318
0.5241	0.000280179	0.0128402
0.5242	0.000278106	0.0126432
0.5243	0.000276043	0.0124542
0.5244	0.000273989	0.0122712
0.5245	0.000271945	0.0120814
0.5246	0.000269911	0.011908
0.5247	0.000267887	0.0117299
0.5248	0.000265873	0.0115561
0.5249	0.000263869	0.0113906
0.525	0.000261875	0.0112175
0.5251	0.000259892	0.0110586
0.5252	0.000257919	0.0108933
0.5253	0.000255956	0.010742
0.5254	0.000254004	0.0105857
0.5255	0.000252063	0.0104311
0.5256	0.000250132	0.0102861
0.5257	0.000248212	0.0101331
0.5258	0.000246302	0.00999376
0.5259	0.000244403	0.00985305
0.526	0.000242515	0.00971051
0.5261	0.000240638	0.00957924
0.5262	0.000238772	0.00944044
0.5263	0.000236917	0.00931138
0.5264	0.000235073	0.00918408
0.5265	0.00023324	0.00905159
0.5266	0.000231418	0.00893242
0.5267	0.000229607	0.00880656
0.5268	0.000227806	0.00868675
0.5269	0.000226017	0.00857183
0.527	0.00022424	0.00844834
0.5271	0.000222473	0.00834016
0.5272	0.000220717	0.0082261
0.5273	0.000218972	0.00811438
0.5274	0.000217239	0.00801013
0.5275	0.000215516	0.0078972
0.5276	0.000213805	0.00779655
0.5277	0.000212105	0.00768874
0.5278	0.000210416	0.0075937
0.5279	0.000208738	0.00749249
0.528	0.000207071	0.00739181
0.5281	0.000205415	0.00729967
0.5282	0.00020377	0.00719845
0.5283	0.000202136	0.00710968
0.5284	0.000200513	0.0070187
0.5285	0.000198901	0.00692469
0.5286	0.0001973	0.00684108
0.5287	0.00019571	0.00674907
0.5288	0.000194131	0.00666558
0.5289	0.000192563	0.00658321
0.529	0.000191006	0.00649444
0.5291	0.000189459	0.00641832
0.5292	0.000187923	0.00633478
0.5293	0.000186398	0.00625602
0.5294	0.000184884	0.00618177
0.5295	0.000183381	0.00609769
0.5296	0.000181888	0.00602844
0.5297	0.000180406	0.00595272
0.5298	0.000178934	0.00587802
0.5299	0.000177473	0.00581041
0.53	0.000176022	0.00573362
0.5301	0.000174582	0.00566796
0.5302	0.000173153	0.00559456
0.5303	0.000171733	0.00553324
0.5304	0.000170325	0.00546518
0.5305	0.000168926	0.00539697
0.5306	0.000167538	0.0053367
0.5307	0.00016616	0.00526678
0.5308	0.000164792	0.00520854
0.5309	0.000163434	0.00514765
0.531	0.000162086	0.00508296
0.5311	0.000160748	0.00502824
0.5312	0.000159421	0.00496466
0.5313	0.000158103	0.00490879
0.5314	0.000156795	0.0048538
0.5315	0.000155497	0.00479158
0.5316	0.000154209	0.00474171
0.5317	0.00015293	0.00468407
0.5318	0.000151662	0.0046303
0.5319	0.000150402	0.00458099
0.532	0.000149153	0.00452096
0.5321	0.000147913	0.0044756
0.5322	0.000146682	0.0044235
0.5323	0.000145461	0.00437143
0.5324	0.000144249	0.00432638
0.5325	0.000143047	0.00427197
0.5326	0.000141854	0.00422766
0.5327	0.00014067	0.00417562
0.5328	0.000139495	0.0041352
0.5329	0.000138329	0.00408768
0.533	0.000137173	0.00403956
0.5331	0.000136025	0.00399905
0.5332	0.000134887	0.00394859
0.5333	0.000133757	0.00390931
0.5334	0.000132636	0.00386719
0.5335	0.000131524	0.00382077
0.5336	0.00013042	0.0037841
0.5337	0.000129326	0.00373836
0.5338	0.00012824	0.00369971
0.5339	0.000127162	0.00366194
0.534	0.000126093	0.00361633
0.5341	0.000125033	0.00358298
0.5342	0.000123981	0.00354172
0.5343	0.000122937	0.00350361
0.5344	0.000121902	0.00347011
0.5345	0.000120875	0.00342519
0.5346	0.000119856	0.00339497
0.5347	0.000118845	0.00335794
0.5348	0.000117842	0.00332011
0.5349	0.000116847	0.00328943
0.535	0.000115861	0.00324935
0.5351	0.000114882	0.00321847
0.5352	0.000113911	0.00318015
0.5353	0.000112948	0.00315312
0.5354	0.000111992	0.00311875
0.5355	0.000111045	0.00308348
0.5356	0.000110105	0.00305564
0.5357	0.000109172	0.00301769
0.5358	0.000108248	0.00299058
0.5359	0.00010733	0.0029606
0.536	0.00010642	0.00292592
0.5361	0.000105518	0.00290094
0.5362	0.000104623	0.00286678
0.5363	0.000103735	0.00283924
0.5364	0.000102854	0.00281269
0.5365	0.000101981	0.00277781
0.5366	0.000101115	0.00275523
0.5367	0.000100255	0.0027247
0.5368	9.94032e-05	0.00269674
0.5369	9.8558e-05	0.00267352
0.537	9.77197e-05	0.00263877
0.5371	9.68883e-05	0.00261822
0.5372	9.60638e-05	0.00259115
0.5373	9.5246e-05	0.00256262
0.5374	9.44349e-05	0.00254143
0.5375	9.36306e-05	0.00251091
0.5376	9.28328e-05	0.00248897
0.5377	9.20417e-05	0.00245959
0.5378	9.1257e-05	0.00244133
0.5379	9.04789e-05	0.00241568
0.538	8.97071e-05	0.00238897
0.5381	8.89418e-05	0.0023696
0.5382	8.81828e-05	0.00234002
0.5383	8.74301e-05	0.002321
0.5384	8.66836e-05	0.00229915
0.5385	8.59434e-05	0.00227229
0.5386	8.52093e-05	0.00225513
0.5387	8.44812e-05	0.00222878
0.5388	8.37593e-05	0.00220865
0.5389	8.30433e-05	0.0021897
0.539	8.23333e-05	0.002162
0.5391	8.16292e-05	0.00214671
0.5392	8.0931e-05	0.00212349
0.5393	8.02386e-05	0.00210232
0.5394	7.9552e-05	0.00208606
0.5395	7.88711e-05	0.00205833
0.5396	7.8196e-05	0.00204423
0.5397	7.75264e-05	0.00202401
0.5398	7.68625e-05	0.00200173
0.5399	7.62041e-05	0.00198706
0.54	7.55512e-05	0.00196315
0.5401	7.49039e-05	0.00194711
0.5402	7.42619e-05	0.001924
0.5403	7.36253e-05	0.00191182
0.5404	7.29941e-05	0.00189218
0.5405	7.23682e-05	0.00187132
0.5406	7.17475e-05	0.00185776
0.5407	7.11321e-05	0.00183397
0.5408	7.05218e-05	0.00182052
0.5409	6.99166e-05	0.00180432
0.541	6.93166e-05	0.00178285
0.5411	6.87216e-05	0.00177114
0.5412	6.81317e-05	0.00175025
0.5413	6.75467e-05	0.00173524
0.5414	6.69666e-05	0.00172163
0.5415	6.63914e-05	0.00169889
0.5416	6.58211e-05	0.0016887
0.5417	6.52556e-05	0.00167065
0.5418	6.46949e-05	0.00165417
0.5419	6.41389e-05	0.00164281
0.542	6.35876e-05	0.00162008
0.5421	6.3041e-05	0.00161042
0.5422	6.2499e-05	0.0015951
0.5423	6.19616e-05	0.00157716
0.5424	6.14288e-05	0.00156711
0.5425	6.09005e-05	0.00154797
0.5426	6.03766e-05	0.00153609
0.5427	5.98572e-05	0.00151737
0.5428	5.93422e-05	0.00150949
0.5429	5.88315e-05	0.00149412
0.543	5.83252e-05	0.00147743
0.5431	5.78232e-05	0.00146802
0.5432	5.73255e-05	0.0014484
0.5433	5.6832e-05	0.0014389
0.5434	5.63427e-05	0.00142676
0.5435	5.58575e-05	0.00140912
0.5436	5.53765e-05	0.00140132
0.5437	5.48995e-05	0.0013844
0.5438	5.44266e-05	0.00137302
0.5439	5.39578e-05	0.00136328
0.544	5.34929e-05	0.00134406
0.5441	5.3032e-05	0.00133758
0.5442	5.2575e-05	0.00132332
0.5443	5.21219e-05	0.00131016
0.5444	5.16727e-05	0.00130235
0.5445	5.12273e-05	0.00128331
0.5446	5.07857e-05	0.0012768
0.5447	5.03479e-05	0.0012651
0.5448	4.99138e-05	0.00125023
0.5449	4.94834e-05	0.00124358
0.545	4.90567e-05	0.001228
0.5451	4.86336e-05	0.00121899
0.5452	4.82141e-05	0.00120358
0.5453	4.77983e-05	0.00119886
0.5454	4.73859e-05	0.00118663
0.5455	4.69771e-05	0.00117298
0.5456	4.65718e-05	0.00116661
0.5457	4.617e-05	0.00115004
0.5458	4.57716e-05	0.00114342
0.5459	4.53766e-05	0.00113431
0.546	4.4985e-05	0.00111947
0.5461	4.45967e-05	0.00111456
0.5462	4.42118e-05	0.00110059
0.5463	4.38301e-05	0.00109185
0.5464	4.34518e-05	0.00108503
0.5465	4.30766e-05	0.00106837
0.5466	4.27047e-05	0.00106464
0.5467	4.2336e-05	0.00105323
0.5468	4.19704e-05	0.00104249
0.5469	4.16079e-05	0.00103734
0.547	4.12486e-05	0.00102109
0.5471	4.08924e-05	0.00101686
0.5472	4.05392e-05	0.00100792
0.5473	4.0189e-05	0.000995279
0.5474	3.98418e-05	0.000991174
0.5475	3.94976e-05	0.000978316
0.5476	3.91564e-05	0.000971458
0.5477	3.88181e-05	0.000958479
0.5478	3.84827e-05	0.000956107
0.5479	3.81502e-05	0.000946241
0.548	3.78205e-05	0.000934861
0.5481	3.74937e-05	0.000930787
0.5482	3.71697e-05	0.000916544
0.5483	3.68484e-05	0.000912083
0.5484	3.65299e-05	0.000905257
0.5485	3.62142e-05	0.000892499
0.5486	3.59011e-05	0.000889779
0.5487	3.55908e-05	0.000878067
0.5488	3.52831e-05	0.000871291
0.5489	3.49781e-05	0.000866697
0.549	3.46757e-05	0.000851951
0.5491	3.43759e-05	0.00085031
0.5492	3.40787e-05	0.000841117
0.5493	3.3784e-05	0.00083215
0.5494	3.34919e-05	0.000829021
0.5495	3.32022e-05	0.000814945
0.5496	3.29151e-05	0.000812381
0.5497	3.26305e-05	0.000805591
0.5498	3.23483e-05	0.00079459
0.5499	3.20685e-05	0.000792451
0.55	3.17911e-05	0.000781734
0.5501	3.15161e-05	0.000776415
0.5502	3.12435e-05	0.000765339
0.5503	3.09732e-05	0.000764774
0.5504	3.07053e-05	0.000756719
0.5505	3.04397e-05	0.000747068
0.5506	3.01763e-05	0.000744748
0.5507	2.99153e-05	0.000732297
0.5508	2.96564e-05	0.000729466
0.5509	2.93999e-05	0.000724418
0.551	2.91455e-05	0.000713236
0.5511	2.88933e-05	0.000712204
0.5512	2.86433e-05	0.000702259
0.5513	2.83954e-05	0.000696953
0.5514	2.81497e-05	0.000694109
0.5515	2.79061e-05	0.000680791
0.5516	2.76646e-05	0.000680775
0.5517	2.74252e-05	0.000673329
0.5518	2.71878e-05	0.000665678
0.5519	2.69525e-05	0.00066412
0.552	2.67192e-05	0.000651772
0.5521	2.6488e-05	0.00065043
0.5522	2.62587e-05	0.00064536
0.5523	2.60314e-05	0.000635561
0.5524	2.58061e-05	0.000634964
0.5525	2.55827e-05	0.000625968
0.5526	2.53612e-05	0.000621785
0.5527	2.51417e-05	0.000612193
0.5528	2.4924e-05	0.000613023
0.5529	2.47083e-05	0.000606377
0.553	2.44944e-05	0.000598063
0.5531	2.42823e-05	0.000597107
0.5532	2.40721e-05	0.000586064
0.5533	2.38636e-05	0.000584482
0.5534	2.3657e-05	0.000580834
0.5535	2.34522e-05	0.000570856
0.5536	2.32491e-05	0.000571143
0.5537	2.30478e-05	0.000562601
0.5538	2.28482e-05	0.000558406
0.5539	2.26504e-05	0.000556957
0.554	2.24542e-05	0.000544715
0.5541	2.22598e-05	0.000545979
0.5542	2.2067e-05	0.000539935
0.5543	2.18759e-05	0.000533262
0.5544	2.16865e-05	0.000532941
0.5545	2.14987e-05	0.000521988
0.5546	2.13125e-05	0.000521543
0.5547	2.11279e-05	0.000517867
0.5548	2.09449e-05	0.000508951
0.5549	2.07635e-05	0.000509579
0.555	2.05837e-05	0.000501987
0.5551	2.04054e-05	0.000498623
0.5552	2.02287e-05	0.000490219
0.5553	2.00535e-05	0.000492149
0.5554	1.98798e-05	0.000486613
0.5555	1.97076e-05	0.000479338
0.5556	1.95369e-05	0.000479451
0.5557	1.93676e-05	0.000469524
0.5558	1.91999e-05	0.000468907
0.5559	1.90335e-05	0.000466375
0.556	1.88687e-05	0.000457323
0.5561	1.87052e-05	0.000458652
0.5562	1.85432e-05	0.000451238
0.5563	1.83825e-05	0.000447887
0.5564	1.82233e-05	0.000447561
0.5565	1.80654e-05	0.000436135
0.5566	1.79089e-05	0.000438415
0.5567	1.77538e-05	0.000433512
0.5568	1.75999e-05	0.000427564
0.5569	1.74475e-05	0.000428225
0.557	1.72963e-05	0.000418413
0.5571	1.71464e-05	0.000418621
0.5572	1.69979e-05	0.00041609
0.5573	1.68506e-05	0.00040782
0.5574	1.67046e-05	0.000409429
0.5575	1.65599e-05	0.000403
0.5576	1.64164e-05	0.000400226
0.5577	1.62742e-05	0.000392775
0.5578	1.61332e-05	0.000395572
0.5579	1.59934e-05	0.00039092
0.558	1.58548e-05	0.000384456
0.5581	1.57174e-05	0.000385417
0.5582	1.55812e-05	0.000376386
0.5583	1.54462e-05	0.000376513
0.5584	1.53124e-05	0.000374883
0.5585	1.51797e-05	0.000366542
0.5586	1.50481e-05	0.000368702
0.5587	1.49177e-05	0.000362208
0.5588	1.47885e-05	0.00035949
0.5589	1.46603e-05	0.000360086
0.559	1.45333e-05	0.000349267
0.5591	1.44073e-05	0.000352364
0.5592	1.42825e-05	0.000348406
0.5593	1.41587e-05	0.000342981
0.5594	1.4036e-05	0.00034443
0.5595	1.39144e-05	0.00033557
0.5596	1.37938e-05	0.000336234
0.5597	1.36742e-05	0.000334663
0.5598	1.35557e-05	0.000326846
0.5599	1.34383e-05	0.000329254
0.56	1.33218e-05	0.000323806
0.5601	1.32063e-05	0.000321459
0.5602	1.30919e-05	0.000314764
0.5603	1.29784e-05	0.000318242
0.5604	1.28659e-05	0.000314294
0.5605	1.27544e-05	0.000308472
0.5606	1.26439e-05	0.000310111
0.5607	1.25343e-05	0.000301806
0.5608	1.24257e-05	0.00030251
0.5609	1.2318e-05	0.000301613
0.561	1.22112e-05	0.000293815
0.5611	1.21054e-05	0.000296641
0.5612	1.20005e-05	0.000290903
0.5613	1.18964e-05	0.000288657
0.5614	1.17933e-05	0.000290014
0.5615	1.16911e-05	0.000279646
0.5616	1.15898e-05	0.000283402
0.5617	1.14893e-05	0.000280235
0.5618	1.13897e-05	0.00027518
0.5619	1.1291e-05	0.000277265
0.562	1.11932e-05	0.000269205
0.5621	1.10961e-05	0.000270177
0.5622	1.1e-05	0.000269418
0.5623	1.09046e-05	0.000261907
0.5624	1.08101e-05	0.00026497
0.5625	1.07164e-05	0.000260357
0.5626	1.06235e-05	0.000258268
0.5627	1.05314e-05	0.000252215
0.5628	1.04401e-05	0.000256246
0.5629	1.03496e-05	0.000252866
0.563	1.02599e-05	0.000247543
0.5631	1.0171e-05	0.000249719
0.5632	1.00828e-05	0.000242003
0.5633	9.99542e-06	0.00024315
0.5634	9.90878e-06	0.000242855
0.5635	9.82289e-06	0.000235472
0.5636	9.73774e-06	0.000238836
0.5637	9.65332e-06	0.000233726
0.5638	9.56965e-06	0.000231826
0.5639	9.48669e-06	0.000233746
0.564	9.40446e-06	0.000223911
0.5641	9.32293e-06	0.000228042
0.5642	9.24211e-06	0.000225536
0.5643	9.162e-06	0.000220749
0.5644	9.08258e-06	0.000223364
0.5645	9.00384e-06	0.000215991
0.5646	8.92579e-06	0.000217157
0.5647	8.84841e-06	0.00021709
0.5648	8.77171e-06	0.000209769
0.5649	8.69567e-06	0.000213368
0.565	8.62029e-06	0.000209473
0.5651	8.54556e-06	0.000207553
0.5652	8.47148e-06	0.000202015
0.5653	8.39804e-06	0.000206482
0.5654	8.32523e-06	0.000203559
0.5655	8.25306e-06	0.000198631
0.5656	8.18152e-06	0.00020124
0.5657	8.11059e-06	0.00019401
0.5658	8.04028e-06	0.000195495
0.5659	7.97058e-06	0.000195697
0.566	7.90148e-06	0.000188626
0.5661	7.83298e-06	0.000192424
0.5662	7.76507e-06	0.000187841
0.5663	7.69776e-06	0.000186187
0.5664	7.63102e-06	0.000188532
0.5665	7.56487e-06	0.000179243
0.5666	7.49928e-06	0.000183564
0.5667	7.43427e-06	0.00018162
0.5668	7.36982e-06	0.000177014
0.5669	7.30593e-06	0.000180072
0.567	7.24259e-06	0.000173297
0.5671	7.1798e-06	0.000174563
0.5672	7.11756e-06	0.000175095
0.5673	7.05585e-06	0.000167871
0.5674	6.99468e-06	0.000171915
0.5675	6.93404e-06	0.000168646
0.5676	6.87392e-06	0.000166799
0.5677	6.81433e-06	0.000161696
0.5678	6.75525e-06	0.000166515
0.5679	6.69669e-06	0.000163965
0.568	6.63863e-06	0.000159344
0.5681	6.58108e-06	0.000162299
0.5682	6.52402e-06	0.000155469
0.5683	6.46746e-06	0.000157209
0.5684	6.41139e-06	0.000157825
0.5685	6.35581e-06	0.000150984
0.5686	6.3007e-06	0.000155136
0.5687	6.24608e-06	0.000150998
0.5688	6.19193e-06	0.000149512
0.5689	6.13824e-06	0.000152202
0.569	6.08503e-06	0.000143381
0.5691	6.03227e-06	0.000147816
0.5692	5.97997e-06	0.000146354
0.5693	5.92813e-06	0.000141857
0.5694	5.87673e-06	0.000145281
0.5695	5.82578e-06	0.000139027
0.5696	5.77527e-06	0.000140322
0.5697	5.7252e-06	0.000141376
0.5698	5.67556e-06	0.000134179
0.5699	5.62636e-06	0.000138596
0.57	5.57758e-06	0.000135877
0.5701	5.52922e-06	0.000134041
0.5702	5.48128e-06	0.000129298
0.5703	5.43376e-06	0.0001344
0.5704	5.38665e-06	0.000132151
0.5705	5.33995e-06	0.000127769
0.5706	5.29365e-06	0.000131004
0.5707	5.24776e-06	0.000124506
0.5708	5.20226e-06	0.000126435
0.5709	5.15715e-06	0.000127401
0.571	5.11244e-06	0.000120724
0.5711	5.06812e-06	0.000125165
0.5712	5.02418e-06	0.00012141
0.5713	4.98062e-06	0.000120026
0.5714	4.93743e-06	0.000122999
0.5715	4.89463e-06	0.000114583
0.5716	4.85219e-06	0.000119069
0.5717	4.81012e-06	0.000118031
0.5718	4.76842e-06	0.000113577
0.5719	4.72707e-06	0.000117309
0.572	4.68609e-06	0.000111518
0.5721	4.64546e-06	0.00011278
0.5722	4.60518e-06	0.000114301
0.5723	4.56526e-06	0.00010707
0.5724	4.52568e-06	0.000111801
0.5725	4.48644e-06	0.000109577
0.5726	4.44754e-06	0.000107697
0.5727	4.40898e-06	0.000103258
0.5728	4.37075e-06	0.000108584
0.5729	4.33286e-06	0.000106581
0.573	4.29529e-06	0.000102385
0.5731	4.25805e-06	0.000105845
0.5732	4.22113e-06	9.96271e-05
0.5733	4.18453e-06	0.000101692
0.5734	4.14825e-06	0.000102953
0.5735	4.11229e-06	9.63886e-05
0.5736	4.07663e-06	0.000101067
0.5737	4.04129e-06	9.76412e-05
0.5738	4.00625e-06	9.63114e-05
0.5739	3.97151e-06	9.95156e-05
0.574	3.93708e-06	9.14547e-05
0.5741	3.90294e-06	9.59437e-05
0.5742	3.8691e-06	9.52777e-05
0.5743	3.83556e-06	9.08225e-05
0.5744	3.8023e-06	9.48126e-05
0.5745	3.76934e-06	8.94349e-05
0.5746	3.73666e-06	9.06188e-05
0.5747	3.70426e-06	9.25572e-05
0.5748	3.67214e-06	8.52473e-05
0.5749	3.6403e-06	9.02481e-05
0.575	3.60874e-06	8.84678e-05
0.5751	3.57745e-06	8.6503e-05
0.5752	3.54643e-06	8.23223e-05
0.5753	3.51569e-06	8.78278e-05
0.5754	3.4852e-06	8.60277e-05
0.5755	3.45499e-06	8.19722e-05
0.5756	3.42503e-06	8.56147e-05
0.5757	3.39533e-06	7.96331e-05
0.5758	3.3659e-06	8.17913e-05
0.5759	3.33671e-06	8.33061e-05
0.576	3.30778e-06	7.68125e-05
0.5761	3.2791e-06	8.16862e-05
0.5762	3.25067e-06	7.85493e-05
0.5763	3.22249e-06	7.72318e-05
0.5764	3.19455e-06	8.06274e-05
0.5765	3.16685e-06	7.28811e-05
0.5766	3.13939e-06	7.73334e-05
0.5767	3.11217e-06	7.70009e-05
0.5768	3.08519e-06	7.25044e-05
0.5769	3.05844e-06	7.67139e-05
0.577	3.03192e-06	7.17115e-05
0.5771	3.00564e-06	7.27798e-05
0.5772	2.97957e-06	7.50976e-05
0.5773	2.95374e-06	6.76724e-05
0.5774	2.92813e-06	7.29045e-05
0.5775	2.90275e-06	7.15302e-05
0.5776	2.87758e-06	6.94452e-05
0.5777	2.85263e-06	6.5488e-05
0.5778	2.82789e-06	7.11381e-05
0.5779	2.80337e-06	6.95048e-05
0.578	2.77907e-06	6.55541e-05
0.5781	2.75497e-06	6.93442e-05
0.5782	2.73109e-06	6.35647e-05
0.5783	2.70741e-06	6.57812e-05
0.5784	2.68393e-06	6.7517e-05
0.5785	2.66066e-06	6.10591e-05
0.5786	2.63759e-06	6.6096e-05
0.5787	2.61472e-06	6.32166e-05
0.5788	2.59206e-06	6.18762e-05
0.5789	2.56958e-06	6.54309e-05
0.579	2.5473e-06	5.797e-05
0.5791	2.52522e-06	6.23503e-05
0.5792	2.50332e-06	6.23224e-05
0.5793	2.48162e-06	5.77497e-05
0.5794	2.4601e-06	6.21495e-05
0.5795	2.43877e-06	5.74949e-05
0.5796	2.41763e-06	5.84121e-05
0.5797	2.39666e-06	6.10836e-05
0.5798	2.37588e-06	5.35077e-05
0.5799	2.35529e-06	5.89434e-05
0.58	2.33487e-06	5.79486e-05
0.5801	2.31462e-06	5.57126e-05
0.5802	2.29455e-06	5.19506e-05
0.5803	2.27466e-06	5.77157e-05
0.5804	2.25493e-06	5.62203e-05
0.5805	2.23538e-06	5.2347e-05
0.5806	2.216e-06	5.6256e-05
0.5807	2.19679e-06	5.0651e-05
0.5808	2.17774e-06	5.28994e-05
0.5809	2.15886e-06	5.48281e-05
0.581	2.14014e-06	4.83806e-05
0.5811	2.12159e-06	5.35529e-05
0.5812	2.10319e-06	5.09025e-05
0.5813	2.08496e-06	4.9516e-05
0.5814	2.06688e-06	5.32035e-05
0.5815	2.04896e-06	4.59991e-05
0.5816	2.03119e-06	5.02853e-05
0.5817	2.01358e-06	5.05335e-05
0.5818	1.99613e-06	4.58639e-05
0.5819	1.97882e-06	5.04271e-05
0.582	1.96166e-06	4.60918e-05
0.5821	1.94465e-06	4.68385e-05
0.5822	1.92779e-06	4.98352e-05
0.5823	1.91108e-06	4.20903e-05
0.5824	1.89451e-06	4.77037e-05
0.5825	1.87808e-06	4.70574e-05
0.5826	1.8618e-06	4.46592e-05
0.5827	1.84566e-06	4.10642e-05
0.5828	1.82965e-06	4.69192e-05
0.5829	1.81379e-06	4.55382e-05
0.583	1.79806e-06	4.17202e-05
0.5831	1.78247e-06	4.57269e-05
0.5832	1.76702e-06	4.02741e-05
0.5833	1.7517e-06	4.25332e-05
0.5834	1.73651e-06	4.46318e-05
0.5835	1.72146e-06	3.81736e-05
0.5836	1.70653e-06	4.34599e-05
0.5837	1.69173e-06	4.10163e-05
0.5838	1.67707e-06	3.95632e-05
0.5839	1.66253e-06	4.33627e-05
0.584	1.64811e-06	3.63932e-05
0.5841	1.63382e-06	4.05662e-05
0.5842	1.61966e-06	4.10693e-05
0.5843	1.60561e-06	3.62829e-05
0.5844	1.59169e-06	4.09899e-05
0.5845	1.57789e-06	3.69525e-05
0.5846	1.56421e-06	3.75111e-05
0.5847	1.55065e-06	4.08114e-05
0.5848	1.53721e-06	3.28798e-05
0.5849	1.52388e-06	3.86516e-05
0.585	1.51067e-06	3.83321e-05
0.5851	1.49757e-06	3.57516e-05
0.5852	1.48458e-06	3.23086e-05
0.5853	1.47171e-06	3.82369e-05
0.5854	1.45895e-06	3.69519e-05
0.5855	1.4463e-06	3.31696e-05
0.5856	1.43376e-06	3.72553e-05
0.5857	1.42133e-06	3.19367e-05
0.5858	1.40901e-06	3.41878e-05
0.5859	1.39679e-06	3.64403e-05
0.586	1.38468e-06	2.99531e-05
0.5861	1.37268e-06	3.53365e-05
0.5862	1.36077e-06	3.3084e-05
0.5863	1.34898e-06	3.15458e-05
0.5864	1.33728e-06	3.54405e-05
0.5865	1.32569e-06	0
0.5866	1.31419e-06	0
0.5867	1.3028e-06	0
0.5868	1.2915e-06	0
0.5869	1.28031e-06	0
0.587	1.2692e-06	0
0.5871	1.2582e-06	0
0.5872	1.24729e-06	0
0.5873	1.23648e-06	0
0.5874	1.22576e-06	0
0.5875	1.21513e-06	0
0.5876	1.2046e-06	0
0.5877	1.19416e-06	0
0.5878	1.18381e-06	0
0.5879	1.17355e-06	0
0.588	1.16339e-06	0
0.5881	1.15331e-06	0
0.5882	1.14332e-06	0
0.5883	1.13343e-06	0
0.5884	1.12363e-06	0
0.5885	1.11391e-06	0
0.5886	1.10429e-06	0
0.5887	1.09475e-06	0
0.5888	1.0853e-06	0
0.5889	1.07594e-06	0
0.589	1.06666e-06	0
0.5891	1.05748e-06	0
0.5892	1.04837e-06	0
0.5893	1.03936e-06	0
0.5894	1.03043e-06	0
0.5895	1.02158e-06	0
0.5896	1.01282e-06	0
0.5897	1.00414e-06	0
0.5898	9.95545e-07	0
0.5899	9.87032e-07	0
0.59	9.786e-07	0
0.5901	9.70246e-07	0
0.5902	9.61974e-07	0
0.5903	9.53782e-07	0
0.5904	9.45667e-07	0
0.5905	9.37633e-07	0
0.5906	9.29674e-07	0
0.5907	9.21793e-07	0
0.5908	9.13989e-07	0
0.5909	9.06258e-07	0
0.591	8.98603e-07	0
0.5911	8.91023e-07	0
0.5912	8.83514e-07	0
0.5913	8.76082e-07	0
0.5914	8.68718e-07	0
0.5915	8.61427e-07	0
0.5916	8.54208e-07	0
0.5917	8.47056e-07	0
0.5918	8.39977e-07	0
0.5919	8.32965e-07	0
0.592	8.26021e-07	0
0.5921	8.19147e-07	0
0.5922	8.12336e-07	0
0.5923	8.05594e-07	0
0.5924	7.98918e-07	0
0.5925	7.92306e-07	0
0.5926	7.85757e-07	0
0.5927	7.79274e-07	0
0.5928	7.72854e-07	0
0.5929	7.66495e-07	0
0.593	7.602e-07	0
0.5931	7.53965e-07	0
0.5932	7.47791e-07	0
0.5933	7.41679e-07	0
0.5934	7.35623e-07	0
0.5935	7.2963e-07	0
0.5936	7.23693e-07	0
0.5937	7.17814e-07	0
0.5938	7.11995e-07	0
0.5939	7.0623e-07	0
0.594	7.00522e-07	0
0.5941	6.94871e-07	0
0.5942	6.89272e-07	0
0.5943	6.83731e-07	0
0.5944	6.78243e-07	0
0.5945	6.72807e-07	0
0.5946	6.67428e-07	0
0.5947	6.62097e-07	0
0.5948	6.5682e-07	0
0.5949	6.51596e-07	0
0.595	6.46422e-07	0
0.5951	6.41296e-07	0
0.5952	6.36223e-07	0
0.5953	6.31199e-07	0
0.5954	6.26223e-07	0
0.5955	6.21298e-07	0
0.5956	6.16418e-07	0
0.5957	6.11587e-07	0
0.5958	6.06805e-07	0
0.5959	6.02066e-07	0
0.596	5.97376e-07	0
0.5961	5.92732e-07	0
0.5962	5.88131e-07	0
0.5963	5.83578e-07	0
0.5964	5.79067e-07	0
0.5965	5.74601e-07	0
0.5966	5.70179e-07	0
0.5967	5.65798e-07	0
0.5968	5.61463e-07	0
0.5969	5.57168e-07	0
0.597	5.52915e-07	0
0.5971	5.48707e-07	0
0.5972	5.44535e-07	0
0.5973	5.40407e-07	0
0.5974	5.36319e-07	0
0.5975	5.32271e-07	0
0.5976	5.2826e-07	0
0.5977	5.2429e-07	0
0.5978	5.20359e-07	0
0.5979	5.16465e-07	0
0.598	5.12612e-07	0
0.5981	5.08794e-07	0
0.5982	5.05014e-07	0
0.5983	5.01272e-07	0
0.5984	4.97564e-07	0
0.5985	4.93894e-07	0
0.5986	4.9026e-07	0
0.5987	4.8666e-07	0
0.5988	4.83098e-07	0
0.5989	4.79567e-07	0
0.599	4.76073e-07	0
0.5991	4.72614e-07	0
0.5992	4.69185e-07	0
0.5993	4.65793e-07	0
0.5994	4.62432e-07	0
0.5995	4.59104e-07	0
0.5996	4.55811e-07	0
0.5997	4.52547e-07	0
0.5998	4.49316e-07	0
0.5999	4.46118e-07	0
0.6	4.4295e-07	0
0.6001	4.3981e-07	0
0.6002	4.36704e-07	0
0.6003	4.33629e-07	0
0.6004	4.30581e-07	0
0.6005	4.27566e-07	0
0.6006	4.24578e-07	0
0.6007	4.21619e-07	0
0.6008	4.18692e-07	0
0.6009	4.15789e-07	0
0.601	4.12918e-07	0
0.6011	4.10074e-07	0
0.6012	4.07256e-07	0
0.6013	4.04469e-07	0
0.6014	4.01706e-07	0
0.6015	3.98971e-07	0
0.6016	3.96264e-07	0
0.6017	3.9358e-07	0
0.6018	3.90926e-07	0
0.6019	3.88296e-07	0
0.602	3.85691e-07	0
0.6021	3.83114e-07	0
0.6022	3.80559e-07	0
0.6023	3.7803e-07	0
0.6024	3.75528e-07	0
0.6025	3.73048e-07	0
0.6026	3.70591e-07	0
0.6027	3.6816e-07	0
0.6028	3.65752e-07	0
0.6029	3.63367e-07	0
0.603	3.61007e-07	0
0.6031	3.58668e-07	0
0.6032	3.56353e-07	0
0.6033	3.54062e-07	0
0.6034	3.5179e-07	0
0.6035	3.49542e-07	0
0.6036	3.47316e-07	0
0.6037	3.4511e-07	0
0.6038	3.42929e-07	0
0.6039	3.40766e-07	0
0.604	3.38625e-07	0
0.6041	3.36506e-07	0
0.6042	3.34405e-07	0
0.6043	3.32327e-07	0
0.6044	3.30269e-07	0
0.6045	3.2823e-07	0
0.6046	3.26213e-07	0
0.6047	3.24212e-07	0
0.6048	3.22233e-07	0
0.6049	3.20274e-07	0
0.605	3.18333e-07	0
0.6051	3.16409e-07	0
0.6052	3.14506e-07	0
0.6053	3.12621e-07	0
0.6054	3.10753e-07	0
0.6055	3.08906e-07	0
0.6056	3.07075e-07	0
0.6057	3.05262e-07	0
0.6058	3.03469e-07	0
0.6059	3.0169e-07	0
0.606	2.9993e-07	0
0.6061	2.98187e-07	0
0.6062	2.9646e-07	0
0.6063	2.94753e-07	0
0.6064	2.93059e-07	0
0.6065	2.91382e-07	0
0.6066	2.89724e-07	0
0.6067	2.88079e-07	0
0.6068	2.86452e-07	0
0.6069	2.8484e-07	0
0.607	2.83243e-07	0
0.6071	2.81664e-07	0
0.6072	2.80097e-07	0
0.6073	2.78547e-07	0
0.6074	2.77014e-07	0
0.6075	2.75494e-07	0
0.6076	2.73987e-07	0
0.6077	2.72496e-07	0
0.6078	2.71021e-07	0
0.6079	2.69558e-07	0
0.608	2.68112e-07	0
0.6081	2.66678e-07	0
0.6082	2.65258e-07	0
0.6083	2.63854e-07	0
0.6084	2.6246e-07	0
0.6085	2.61082e-07	0
0.6086	2.59717e-07	0
0.6087	2.58364e-07	0
0.6088	2.57027e-07	0
0.6089	2.557e-07	0
0.609	2.54387e-07	0
0.6091	2.53089e-07	0
0.6092	2.518e-07	0
0.6093	2.50525e-07	0
0.6094	2.49263e-07	0
0.6095	2.48012e-07	0
0.6096	2.46775e-07	0
0.6097	2.45548e-07	0
0.6098	2.44334e-07	0
0.6099	2.43133e-07	0
0.61	2.41942e-07	0
0.610114	2.40598e-07	0
0.610228	2.39271e-07	0
0.610342	2.37958e-07	0
0.610456	2.36659e-07	0
0.61057	2.35376e-07	0
0.610683	2.34105e-07	0
0.610797	2.32851e-07	0
0.610911	2.31607e-07	0
0.611025	2.3038e-07	0
0.611139	2.29164e-07	0
0.611253	2.27963e-07	0
0.611367	2.26776e-07	0
0.611481	2.256e-07	0
0.611595	2.2444e-07	0
0.611709	2.23289e-07	0
0.611823	2.22154e-07	0
0.611937	2.21029e-07	0
0.61205	2.19918e-07	0
0.612164	2.18819e-07	0
0.612278	2.17731e-07	0
0.612392	2.16658e-07	0
0.6125	2.15651e-07	0
0.612608	2.14653e-07	0
0.612716	2.13669e-07	0
0.612823	2.12693e-07	0
0.612931	2.11728e-07	0
0.613039	2.10775e-07	0
0.613147	2.09828e-07	0
0.613255	2.08893e-07	0
0.613362	2.07968e-07	0
0.61347	2.07052e-07	0
0.613578	2.06147e-07	0
0.613686	2.05248e-07	0
0.613794	2.04362e-07	0
0.613901	2.03483e-07	0
0.614009	2.02614e-07	0
0.614117	2.01756e-07	0
0.614225	2.00903e-07	0
0.614333	2.00063e-07	0
0.61444	1.99228e-07	0
0.614548	1.98404e-07	0
0.614656	1.97589e-07	0
0.614764	1.9678e-07	0
0.614872	1.95982e-07	0
0.614979	1.95192e-07	0
0.615	1.95041e-07	0
0.615138	1.9404e-07	0
0.615276	1.93056e-07	0
0.615414	1.92082e-07	0
0.615552	1.91123e-07	0
0.61569	1.90175e-07	0
0.615828	1.89242e-07	0
0.615967	1.88319e-07	0
0.616105	1.8741e-07	0
0.616243	1.86512e-07	0
0.616381	1.85627e-07	0
0.616519	1.84752e-07	0
0.616657	1.8389e-07	0
0.616795	1.83039e-07	0
0.616933	1.822e-07	0
0.617071	1.81372e-07	0
0.617209	1.80554e-07	0
0.617347	1.79748e-07	0
0.617485	1.78953e-07	0
0.6175	1.7887e-07	0
0.617651	1.78012e-07	0
0.617801	1.77171e-07	0
0.617952	1.7634e-07	0
0.618103	1.75521e-07	0
0.618253	1.74715e-07	0
0.618404	1.73919e-07	0
0.618554	1.73138e-07	0
0.618705	1.72363e-07	0
0.618856	1.71604e-07	0
0.619006	1.70853e-07	0
0.619157	1.70114e-07	0
0.619308	1.69385e-07	0
0.619458	1.68667e-07	0
0.619609	1.6796e-07	0
0.61976	1.67261e-07	0
0.61991	1.66576e-07	0
0.62	1.66171e-07	0
0.620163	1.65442e-07	0
0.620326	1.64727e-07	0
0.620489	1.64023e-07	0
0.620652	1.63329e-07	0
0.620815	1.62648e-07	0
0.620978	1.61975e-07	0
0.621141	1.61313e-07	0
0.621305	1.60663e-07	0
0.621468	1.60021e-07	0
0.621631	1.59391e-07	0
0.621794	1.58769e-07	0
0.621957	1.58157e-07	0
0.62212	1.57556e-07	0
0.622283	1.56961e-07	0
0.622446	1.56379e-07	0
0.6225	1.56188e-07	0
0.622676	1.55571e-07	0
0.622851	1.54966e-07	0
0.623027	1.54373e-07	0
0.623202	1.53786e-07	0
0.623378	1.53211e-07	0
0.623554	1.52646e-07	0
0.623729	1.52088e-07	0
0.623905	1.51542e-07	0
0.62408	1.51005e-07	0
0.624256	1.50474e-07	0
0.624432	1.49954e-07	0
0.624607	1.49443e-07	0
0.624783	1.48939e-07	0
0.624958	1.48446e-07	0
0.625	1.4833e-07	0
0.625188	1.4781e-07	0
0.625375	1.47301e-07	0
0.625563	1.46803e-07	0
0.625751	1.46311e-07	0
0.625938	1.45828e-07	0
0.626126	1.45355e-07	0
0.626314	1.44891e-07	0
0.626501	1.44432e-07	0
0.626689	1.43983e-07	0
0.626877	1.43543e-07	0
0.627064	1.43108e-07	0
0.627252	1.42682e-07	0
0.62744	1.42265e-07	0
0.6275	1.42132e-07	0
0.627699	1.41697e-07	0
0.627898	1.41271e-07	0
0.628097	1.40855e-07	0
0.628296	1.40446e-07	0
0.628495	1.40043e-07	0
0.628694	1.39648e-07	0
0.628893	1.39261e-07	0
0.629092	1.38882e-07	0
0.629291	1.38507e-07	0
0.62949	1.3814e-07	0
0.629689	1.37782e-07	0
0.629888	1.37429e-07	0
0.63	1.37234e-07	0
0.630209	1.36871e-07	0
0.630419	1.36517e-07	0
0.630628	1.3617e-07	0
0.630838	1.35831e-07	0
0.631047	1.35497e-07	0
0.631257	1.35168e-07	0
0.631466	1.34847e-07	0
0.631675	1.34532e-07	0
0.631885	1.34225e-07	0
0.632094	1.33921e-07	0
0.632304	1.33623e-07	0
0.6325	1.33351e-07	0
0.632696	1.33081e-07	0
0.632893	1.32816e-07	0
0.633089	1.32558e-07	0
0.633285	1.32304e-07	0
0.633481	1.32053e-07	0
0.633678	1.31807e-07	0
0.633874	1.31567e-07	0
0.63407	1.3133e-07	0
0.634267	1.31096e-07	0
0.634463	1.30867e-07	0
0.634659	1.30644e-07	0
0.634856	1.30423e-07	0
0.635	1.30264e-07	0
0.635227	1.30015e-07	0
0.635455	1.29771e-07	0
0.635682	1.29533e-07	0
0.63591	1.293e-07	0
0.636137	1.29072e-07	0
0.636365	1.28849e-07	0
0.636592	1.2863e-07	0
0.636819	1.28414e-07	0
0.637047	1.28203e-07	0
0.637274	1.27996e-07	0
0.6375	1.27797e-07	0
0.637726	1.27599e-07	0
0.637951	1.27405e-07	0
0.638177	1.27215e-07	0
0.638403	1.2703e-07	0
0.638629	1.26849e-07	0
0.638854	1.26671e-07	0
0.63908	1.26496e-07	0
0.639306	1.26323e-07	0
0.639531	1.26154e-07	0
0.639757	1.25989e-07	0
0.639983	1.25829e-07	0
0.64	1.25817e-07	0
0.640241	1.25646e-07	0
0.640483	1.2548e-07	0
0.640724	1.25316e-07	0
0.640965	1.25157e-07	0
0.641206	1.25e-07	0
0.641448	1.24847e-07	0
0.641689	1.24697e-07	0
0.64193	1.24551e-07	0
0.642171	1.24407e-07	0
0.642413	1.24267e-07	0
0.6425	1.24216e-07	0
0.642747	1.24075e-07	0
0.642993	1.23937e-07	0
0.64324	1.23801e-07	0
0.643487	1.23668e-07	0
0.643733	1.23538e-07	0
0.64398	1.23411e-07	0
0.644227	1.23286e-07	0
0.644473	1.23164e-07	0
0.64472	1.23045e-07	0
0.644966	1.22929e-07	0
0.645	1.22913e-07	0
0.645251	1.22795e-07	0
0.645502	1.2268e-07	0
0.645754	1.22567e-07	0
0.646005	1.22456e-07	0
0.646256	1.22347e-07	0
0.646507	1.22241e-07	0
0.646758	1.22137e-07	0
0.647009	1.22034e-07	0
0.647261	1.21934e-07	0
0.6475	1.21842e-07	0
0.647739	1.21749e-07	0
0.647979	1.21658e-07	0
0.648218	1.21568e-07	0
0.648458	1.2148e-07	0
0.648697	1.21394e-07	0
0.648937	1.2131e-07	0
0.649176	1.21228e-07	0
0.649415	1.21147e-07	0
0.649655	1.21067e-07	0
0.649894	1.20988e-07	0
0.65	1.20954e-07	0
0.650258	1.20871e-07	0
0.650516	1.20789e-07	0
0.650774	1.20708e-07	0
0.651032	1.20629e-07	0
0.65129	1.20551e-07	0
0.651548	1.20475e-07	0
0.651807	1.204e-07	0
0.652065	1.20327e-07	0
0.652323	1.20254e-07	0
0.6525	1.20208e-07	0
0.652677	1.20157e-07	0
0.652855	1.2011e-07	0
0.653032	1.20064e-07	0
0.653209	1.20016e-07	0
0.653386	1.1997e-07	0
0.653564	1.19926e-07	0
0.653741	1.19879e-07	0
0.653918	1.19835e-07	0
0.654096	1.19792e-07	0
0.654273	1.19747e-07	0
0.65445	1.19705e-07	0
0.654627	1.19663e-07	0
0.654805	1.19619e-07	0
0.654982	1.1958e-07	0
0.655	1.19576e-07	0
0.655263	1.19514e-07	0
0.655525	1.19454e-07	0
0.655788	1.19394e-07	0
0.65605	1.19335e-07	0
0.656313	1.19277e-07	0
0.656575	1.1922e-07	0
0.656838	1.19164e-07	0
0.657101	1.19109e-07	0
0.657363	1.19054e-07	0
0.6575	1.19028e-07	0
0.657765	1.18974e-07	0
0.658029	1.18921e-07	0
0.658294	1.18869e-07	0
0.658558	1.18817e-07	0
0.658823	1.18766e-07	0
0.659087	1.18716e-07	0
0.659352	1.18666e-07	0
0.659617	1.18618e-07	0
0.659881	1.18569e-07	0
0.66	1.18549e-07	0
0.660266	1.18501e-07	0
0.660532	1.18454e-07	0
0.660798	1.18408e-07	0
0.661064	1.18362e-07	0
0.66133	1.18316e-07	0
0.661596	1.18271e-07	0
0.661862	1.18227e-07	0
0.662128	1.18183e-07	0
0.662394	1.1814e-07	0
0.6625	1.18124e-07	0
0.662767	1.18081e-07	0
0.663034	1.18038e-07	0
0.663302	1.17996e-07	0
0.663569	1.17955e-07	0
0.663836	1.17913e-07	0
0.664103	1.17873e-07	0
0.66437	1.17832e-07	0
0.664638	1.17792e-07	0
0.664905	1.17753e-07	0
0.665	1.1774e-07	0
0.665268	1.17701e-07	0
0.665536	1.17662e-07	0
0.665805	1.17623e-07	0
0.666073	1.17585e-07	0
0.666341	1.17548e-07	0
0.666609	1.1751e-07	0
0.666877	1.17473e-07	0
0.667146	1.17436e-07	0
0.667414	1.174e-07	0
0.6675	1.17389e-07	0
0.667769	1.17353e-07	0
0.668038	1.17317e-07	0
0.668307	1.17281e-07	0
0.668576	1.17246e-07	0
0.668845	1.17211e-07	0
0.669114	1.17176e-07	0
0.669383	1.17141e-07	0
0.669652	1.17107e-07	0
0.669921	1.17073e-07	0
0.67	1.17064e-07	0
0.67027	1.1703e-07	0
0.67054	1.16996e-07	0
0.670809	1.16963e-07	0
0.671079	1.1693e-07	0
0.671349	1.16897e-07	0
0.671619	1.16864e-07	0
0.671888	1.16831e-07	0
0.672158	1.16799e-07	0
0.672428	1.16767e-07	0
0.6725	1.16759e-07	0
0.67277	1.16727e-07	0
0.673041	1.16695e-07	0
0.673311	1.16663e-07	0
0.673582	1.16632e-07	0
0.673852	1.166e-07	0
0.674122	1.16569e-07	0
0.674393	1.16538e-07	0
0.674663	1.16507e-07	0
0.674934	1.16477e-07	0
0.675	1.1647e-07	0
0.675271	1.16439e-07	0
0.675542	1.16409e-07	0
0.675813	1.16378e-07	0
0.676084	1.16348e-07	0
0.676355	1.16318e-07	0
0.676626	1.16288e-07	0
0.676897	1.16259e-07	0
0.677167	1.16229e-07	0
0.677438	1.162e-07	0
0.6775	1.16193e-07	0
0.677771	1.16164e-07	0
0.678043	1.16134e-07	0
0.678314	1.16105e-07	0
0.678586	1.16076e-07	0
0.678857	1.16047e-07	0
0.679129	1.16018e-07	0
0.6794	1.1599e-07	0
0.679671	1.15961e-07	0
0.679943	1.15932e-07	0
0.68	1.15927e-07	0
0.680272	1.15898e-07	0
0.680544	1.1587e-07	0
0.680816	1.15841e-07	0
0.681087	1.15813e-07	0
0.681359	1.15785e-07	0
0.681631	1.15757e-07	0
0.681903	1.15729e-07	0
0.682175	1.15701e-07	0
0.682447	1.15673e-07	0
0.6825	1.15668e-07	0
0.682772	1.1564e-07	0
0.683045	1.15612e-07	0
0.683317	1.15585e-07	0
0.683589	1.15557e-07	0
0.683861	1.1553e-07	0
0.684134	1.15502e-07	0
0.684406	1.15475e-07	0
0.684678	1.15447e-07	0
0.68495	1.1542e-07	0
0.685	1.15415e-07	0
0.685273	1.15388e-07	0
0.685545	1.15361e-07	0
0.685818	1.15334e-07	0
0.686091	1.15307e-07	0
0.686363	1.1528e-07	0
0.686636	1.15253e-07	0
0.686908	1.15226e-07	0
0.687181	1.15199e-07	0
0.687454	1.15172e-07	0
0.6875	1.15168e-07	0
0.687773	1.15141e-07	0
0.688046	1.15114e-07	0
0.688319	1.15088e-07	0
0.688592	1.15061e-07	0
0.688865	1.15034e-07	0
0.689138	1.15008e-07	0
0.689411	1.14981e-07	0
0.689684	1.14955e-07	0
0.689957	1.14928e-07	0
0.69	1.14924e-07	0
0.690273	1.14898e-07	0
0.690547	1.14871e-07	0
0.69082	1.14845e-07	0
0.691093	1.14819e-07	0
0.691367	1.14792e-07	0
0.69164	1.14766e-07	0
0.691913	1.1474e-07	0
0.692187	1.14714e-07	0
0.69246	1.14688e-07	0
0.6925	1.14684e-07	0
0.692774	1.14658e-07	0
0.693047	1.14632e-07	0
0.693321	1.14605e-07	0
0.693595	1.14579e-07	0
0.693868	1.14553e-07	0
0.694142	1.14527e-07	0
0.694416	1.14501e-07	0
0.694689	1.14475e-07	0
0.694963	1.1445e-07	0
0.695	1.14446e-07	0
0.695274	1.1442e-07	0
0.695548	1.14394e-07	0
0.695822	1.14368e-07	0
0.696096	1.14343e-07	0
0.69637	1.14317e-07	0
0.696644	1.14291e-07	0
0.696918	1.14265e-07	0
0.697192	1.14239e-07	0
0.697466	1.14214e-07	0
0.6975	1.14211e-07	0
0.697774	1.14185e-07	0
0.698049	1.14159e-07	0
0.698323	1.14133e-07	0
0.698597	1.14108e-07	0
0.698872	1.14082e-07	0
0.699146	1.14056e-07	0
0.69942	1.14031e-07	0
0.699695	1.14005e-07	0
0.699969	1.1398e-07	0
0.7	1.13977e-07	0
0.700275	1.13951e-07	0
0.700549	1.13926e-07	0
0.700824	1.139e-07	0
0.701098	1.13874e-07	0
0.701373	1.13849e-07	0
0.701647	1.13823e-07	0
0.701922	1.13798e-07	0
0.702197	1.13772e-07	0
0.702471	1.13747e-07	0
0.7025	1.13744e-07	0
0.702775	1.13719e-07	0
0.70305	1.13693e-07	0
0.703324	1.13668e-07	0
0.703599	1.13643e-07	0
0.703874	1.13617e-07	0
0.704149	1.13592e-07	0
0.704423	1.13566e-07	0
0.704698	1.13541e-07	0
0.704973	1.13516e-07	0
0.705	1.13513e-07	0
0.705275	1.13488e-07	0
0.70555	1.13463e-07	0
0.705825	1.13437e-07	0
0.7061	1.13412e-07	0
0.706375	1.13387e-07	0
0.70665	1.13361e-07	0
0.706926	1.13336e-07	0
0.707201	1.13311e-07	0
0.707476	1.13286e-07	0
0.7075	1.13283e-07	0
0.707775	1.13258e-07	0
0.708051	1.13233e-07	0
0.708326	1.13208e-07	0
0.708602	1.13182e-07	0
0.708877	1.13157e-07	0
0.709153	1.13132e-07	0
0.709428	1.13107e-07	0
0.709704	1.13081e-07	0
0.709979	1.13056e-07	0
0.71	1.13054e-07	0
0.710276	1.13029e-07	0
0.710552	1.13004e-07	0
0.710827	1.12979e-07	0
0.711103	1.12954e-07	0
0.711379	1.12928e-07	0
0.711655	1.12903e-07	0
0.711931	1.12878e-07	0
0.712206	1.12853e-07	0
0.712482	1.12828e-07	0
0.7125	1.12826e-07	0
0.712776	1.12801e-07	0
0.713052	1.12776e-07	0
0.713328	1.12751e-07	0
0.713603	1.12726e-07	0
0.713879	1.12701e-07	0
0.714155	1.12675e-07	0
0.714431	1.1265e-07	0
0.714707	1.12625e-07	0
0.714983	1.126e-07	0
0.715	1.12599e-07	0
0.715276	1.12574e-07	0
0.715553	1.12549e-07	0
0.715829	1.12523e-07	0
0.716106	1.12498e-07	0
0.716382	1.12473e-07	0
0.716659	1.12448e-07	0
0.716935	1.12423e-07	0
0.717212	1.12398e-07	0
0.717488	1.12373e-07	0
0.7175	1.12372e-07	0
0.717777	1.12347e-07	0
0.718053	1.12322e-07	0
0.71833	1.12297e-07	0
0.718607	1.12272e-07	0
0.718883	1.12247e-07	0
0.71916	1.12222e-07	0
0.719436	1.12197e-07	0
0.719713	1.12172e-07	0
0.71999	1.12147e-07	0
0.72	1.12146e-07	0
0.720276	1.12121e-07	0
0.720553	1.12096e-07	0
0.720829	1.12071e-07	0
0.721105	1.12046e-07	0
0.721381	1.12021e-07	0
0.721658	1.11996e-07	0
0.721934	1.11971e-07	0
0.72221	1.11946e-07	0
0.722487	1.11921e-07	0
0.7225	1.1192e-07	0
0.722777	1.11895e-07	0
0.723055	1.1187e-07	0
0.723332	1.11845e-07	0
0.72361	1.1182e-07	0
0.723887	1.11795e-07	0
0.724165	1.1177e-07	0
0.724442	1.11745e-07	0
0.72472	1.1172e-07	0
0.724997	1.11696e-07	0
0.725	1.11695e-07	0
0.725269	1.11671e-07	0
0.725539	1.11647e-07	0
0.725808	1.11622e-07	0
0.726077	1.11598e-07	0
0.726347	1.11573e-07	0
0.726616	1.11549e-07	0
0.726885	1.11525e-07	0
0.727155	1.11501e-07	0
0.727424	1.11476e-07	0
0.7275	1.11471e-07	0
0.727778	1.11446e-07	0
0.728056	1.11422e-07	0
0.728333	1.11397e-07	0
0.728611	1.11372e-07	0
0.728889	1.11347e-07	0
0.729167	1.11322e-07	0
0.729444	1.11297e-07	0
0.729722	1.11272e-07	0
0.73	1.11247e-07	0
0.730278	1.11223e-07	0
0.730556	1.11198e-07	0
0.730833	1.11173e-07	0
0.731111	1.11148e-07	0
0.731389	1.11123e-07	0
0.731667	1.11098e-07	0
0.731944	1.11073e-07	0
0.732222	1.11049e-07	0
0.7325	1.11024e-07	0
0.7325	1.11024e-07	0
0.7326	1.11013e-07	0
0.732878	1.10988e-07	0
0.733157	1.10964e-07	0
0.733435	1.10939e-07	0
0.733714	1.10914e-07	0
0.733992	1.10889e-07	0
0.73427	1.10864e-07	0
0.734549	1.10839e-07	0
0.734827	1.10815e-07	0
0.735	1.10802e-07	0
0.735279	1.10777e-07	0
0.735558	1.10752e-07	0
0.735836	1.10727e-07	0
0.736115	1.10702e-07	0
0.736394	1.10678e-07	0
0.736673	1.10653e-07	0
0.736951	1.10628e-07	0
0.73723	1.10603e-07	0
0.7375	1.10579e-07	0
0.73777	1.10555e-07	0
0.73804	1.10531e-07	0
0.738309	1.10507e-07	0
0.738579	1.10483e-07	0
0.738849	1.10458e-07	0
0.739119	1.10434e-07	0
0.739389	1.1041e-07	0
0.739658	1.10386e-07	0
0.739928	1.10362e-07	0
0.74	1.10358e-07	0
0.740279	1.10333e-07	0
0.740558	1.10308e-07	0
0.740838	1.10284e-07	0
0.741117	1.10259e-07	0
0.741396	1.10234e-07	0
0.741675	1.10209e-07	0
0.741954	1.10185e-07	0
0.742233	1.1016e-07	0
0.7425	1.10137e-07	0
0.742767	1.10113e-07	0
0.743033	1.10089e-07	0
0.7433	1.10065e-07	0
0.743566	1.10041e-07	0
0.743833	1.10017e-07	0
0.744099	1.09994e-07	0
0.744366	1.0997e-07	0
0.744633	1.09946e-07	0
0.744899	1.09923e-07	0
0.745	1.09916e-07	0
0.74528	1.09892e-07	0
0.74556	1.09867e-07	0
0.745839	1.09842e-07	0
0.746119	1.09817e-07	0
0.746399	1.09793e-07	0
0.746679	1.09768e-07	0
0.746958	1.09743e-07	0
0.747238	1.09719e-07	0
0.7475	1.09696e-07	0
0.747762	1.09672e-07	0
0.748024	1.09649e-07	0
0.748285	1.09625e-07	0
0.748547	1.09602e-07	0
0.748809	1.09579e-07	0
0.749071	1.09556e-07	0
0.749332	1.09533e-07	0
0.749594	1.0951e-07	0
0.749856	1.09487e-07	0
0.75	1.09477e-07	0
0.75028	1.09452e-07	0
0.750561	1.09427e-07	0
0.750841	1.09403e-07	0
0.751122	1.09378e-07	0
0.751402	1.09353e-07	0
0.751682	1.09329e-07	0
0.751963	1.09304e-07	0
0.752243	1.0928e-07	0
0.7525	1.09257e-07	0
0.752757	1.09234e-07	0
0.753013	1.09211e-07	0
0.75327	1.09188e-07	0
0.753527	1.09165e-07	0
0.753783	1.09143e-07	0
0.75404	1.0912e-07	0
0.754297	1.09098e-07	0
0.754554	1.09076e-07	0
0.75481	1.09054e-07	0
0.755	1.09039e-07	0
0.75519	1.09021e-07	0
0.755379	1.09004e-07	0
0.755569	1.0899e-07	0
0.755759	1.08972e-07	0
0.755949	1.08955e-07	0
0.756138	1.0894e-07	0
0.756328	1.08923e-07	0
0.756518	1.08906e-07	0
0.756708	1.08891e-07	0
0.756897	1.08874e-07	0
0.757087	1.08857e-07	0
0.757277	1.08842e-07	0
0.757467	1.08826e-07	0
0.7575	1.08824e-07	0
0.757781	1.08799e-07	0
0.758062	1.08775e-07	0
0.758343	1.0875e-07	0
0.758624	1.08726e-07	0
0.758905	1.08701e-07	0
0.759186	1.08677e-07	0
0.759467	1.08652e-07	0
0.759748	1.08628e-07	0
0.76	1.08606e-07	0
0.760252	1.08583e-07	0
0.760505	1.08561e-07	0
0.760757	1.08538e-07	0
0.76101	1.08516e-07	0
0.761262	1.08494e-07	0
0.761515	1.08473e-07	0
0.761767	1.08451e-07	0
0.76202	1.0843e-07	0
0.762272	1.08409e-07	0
0.7625	1.0839e-07	0
0.762728	1.08369e-07	0
0.762956	1.08348e-07	0
0.763184	1.08328e-07	0
0.763412	1.0831e-07	0
0.76364	1.08291e-07	0
0.763868	1.08271e-07	0
0.764096	1.0825e-07	0
0.764324	1.0823e-07	0
0.764551	1.08211e-07	0
0.764779	1.08193e-07	0
0.765	1.08175e-07	0
0.765221	1.08154e-07	0
0.765441	1.08134e-07	0
0.765662	1.08116e-07	0
0.765882	1.08098e-07	0
0.766103	1.08079e-07	0
0.766324	1.08059e-07	0
0.766544	1.0804e-07	0
0.766765	1.08022e-07	0
0.766985	1.08004e-07	0
0.767206	1.07984e-07	0
0.767426	1.07965e-07	0
0.7675	1.0796e-07	0
0.767782	1.07936e-07	0
0.768064	1.07912e-07	0
0.768347	1.07887e-07	0
0.768629	1.07863e-07	0
0.768911	1.07839e-07	0
0.769193	1.07814e-07	0
0.769476	1.0779e-07	0
0.769758	1.07766e-07	0
0.77	1.07745e-07	0
0.770242	1.07723e-07	0
0.770484	1.07701e-07	0
0.770727	1.0768e-07	0
0.770969	1.0766e-07	0
0.771211	1.07639e-07	0
0.771453	1.07619e-07	0
0.771695	1.076e-07	0
0.771937	1.07578e-07	0
0.77218	1.07556e-07	0
0.772422	1.07536e-07	0
0.7725	1.07531e-07	0
0.772783	1.07507e-07	0
0.773066	1.07482e-07	0
0.773349	1.07458e-07	0
0.773631	1.07434e-07	0
0.773914	1.07409e-07	0
0.774197	1.07385e-07	0
0.77448	1.07361e-07	0
0.774763	1.07336e-07	0
0.775	1.07316e-07	0
0.775237	1.07295e-07	0
0.775474	1.07274e-07	0
0.775712	1.07253e-07	0
0.775949	1.07233e-07	0
0.776186	1.07214e-07	0
0.776423	1.07195e-07	0
0.776661	1.07174e-07	0
0.776898	1.07152e-07	0
0.777135	1.07132e-07	0
0.777372	1.07112e-07	0
0.7775	1.07103e-07	0
0.777783	1.07079e-07	0
0.778067	1.07055e-07	0
0.77835	1.0703e-07	0
0.778634	1.07006e-07	0
0.778917	1.06982e-07	0
0.779201	1.06957e-07	0
0.779484	1.06933e-07	0
0.779768	1.06909e-07	0
0.78	1.06889e-07	0
0.780232	1.06868e-07	0
0.780464	1.06848e-07	0
0.780696	1.06828e-07	0
0.780928	1.06809e-07	0
0.78116	1.0679e-07	0
0.781393	1.0677e-07	0
0.781625	1.06749e-07	0
0.781857	1.06729e-07	0
0.782089	1.0671e-07	0
0.782321	1.06691e-07	0
0.7825	1.06677e-07	0
0.782784	1.06653e-07	0
0.783068	1.06629e-07	0
0.783352	1.06604e-07	0
0.783637	1.0658e-07	0
0.783921	1.06556e-07	0
0.784205	1.06532e-07	0
0.784489	1.06507e-07	0
0.784773	1.06483e-07	0
0.785	1.06464e-07	0
0.785227	1.06443e-07	0
0.785454	1.06423e-07	0
0.785681	1.06404e-07	0
0.785908	1.06386e-07	0
0.786135	1.06368e-07	0
0.786362	1.06347e-07	0
0.786589	1.06328e-07	0
0.786816	1.06308e-07	0
0.787042	1.0629e-07	0
0.787269	1.06272e-07	0
0.787496	1.06253e-07	0
0.7875	1.06253e-07	0
0.78779	1.06228e-07	0
0.788079	1.06203e-07	0
0.788369	1.06178e-07	0
0.788659	1.06154e-07	0
0.788949	1.06129e-07	0
0.789238	1.06104e-07	0
0.789528	1.06079e-07	0
0.789818	1.06055e-07	0
0.79	1.0604e-07	0
0.790285	1.06016e-07	0
0.79057	1.05992e-07	0
0.790855	1.05968e-07	0
0.79114	1.05944e-07	0
0.791425	1.05919e-07	0
0.79171	1.05895e-07	0
0.791995	1.05871e-07	0
0.79228	1.05847e-07	0
0.7925	1.05828e-07	0
0.79272	1.05808e-07	0
0.792939	1.05789e-07	0
0.793159	1.05771e-07	0
0.793379	1.05754e-07	0
0.793599	1.05735e-07	0
0.793818	1.05716e-07	0
0.794038	1.05697e-07	0
0.794258	1.0568e-07	0
0.794478	1.05662e-07	0
0.794697	1.05642e-07	0
0.794917	1.05624e-07	0
0.795	1.05619e-07	0
0.795285	1.05594e-07	0
0.795571	1.0557e-07	0
0.795856	1.05546e-07	0
0.796142	1.05522e-07	0
0.796427	1.05498e-07	0
0.796712	1.05474e-07	0
0.796998	1.0545e-07	0
0.797283	1.05426e-07	0
0.7975	1.05407e-07	0
0.797717	1.05388e-07	0
0.797934	1.05369e-07	0
0.798151	1.05351e-07	0
0.798367	1.05335e-07	0
0.798584	1.05315e-07	0
0.798801	1.05297e-07	0
0.799018	1.05279e-07	0
0.799235	1.05262e-07	0
0.799452	1.05243e-07	0
0.799668	1.05224e-07	0
0.799885	1.05207e-07	0
0.8	1.05199e-07	0
0.800286	1.05175e-07	0
0.800572	1.05151e-07	0
0.800858	1.05127e-07	0
0.801144	1.05102e-07	0
0.80143	1.05078e-07	0
0.801716	1.05054e-07	0
0.802002	1.0503e-07	0
0.802288	1.05006e-07	0
0.8025	1.04989e-07	0
0.802712	1.04969e-07	0
0.802924	1.04951e-07	0
0.803136	1.04934e-07	0
0.803348	1.04918e-07	0
0.80356	1.04899e-07	0
0.803772	1.04881e-07	0
0.803984	1.04864e-07	0
0.804196	1.04847e-07	0
0.804408	1.04828e-07	0
0.80462	1.0481e-07	0
0.804832	1.04794e-07	0
0.805	1.04781e-07	0
0.805287	1.04757e-07	0
0.805573	1.04733e-07	0
0.80586	1.04709e-07	0
0.806147	1.04685e-07	0
0.806433	1.04661e-07	0
0.80672	1.04637e-07	0
0.807007	1.04613e-07	0
0.807293	1.04589e-07	0
0.8075	1.04572e-07	0
0.807707	1.04553e-07	0
0.807913	1.04535e-07	0
0.80812	1.04519e-07	0
0.808326	1.04502e-07	0
0.808533	1.04484e-07	0
0.80874	1.04467e-07	0
0.808946	1.04452e-07	0
0.809153	1.04433e-07	0
0.809359	1.04416e-07	0
0.809566	1.044e-07	0
0.809773	1.04383e-07	0
0.809979	1.04366e-07	0
0.81	1.04365e-07	0
0.810287	1.04341e-07	0
0.810574	1.04317e-07	0
0.810861	1.04293e-07	0
0.811147	1.04269e-07	0
0.811434	1.04245e-07	0
0.811721	1.04221e-07	0
0.812008	1.04198e-07	0
0.812295	1.04174e-07	0
0.8125	1.04157e-07	0
0.812705	1.04138e-07	0
0.812911	1.04121e-07	0
0.813116	1.04105e-07	0
0.813321	1.04088e-07	0
0.813526	1.0407e-07	0
0.813732	1.04054e-07	0
0.813937	1.04039e-07	0
0.814142	1.0402e-07	0
0.814348	1.04003e-07	0
0.814553	1.03987e-07	0
0.814758	1.0397e-07	0
0.814963	1.03953e-07	0
0.815	1.03951e-07	0
0.815288	1.03927e-07	0
0.815575	1.03903e-07	0
0.815863	1.03879e-07	0
0.81615	1.03856e-07	0
0.816438	1.03832e-07	0
0.816725	1.03808e-07	0
0.817013	1.03784e-07	0
0.8173	1.0376e-07	0
0.8175	1.03744e-07	0
0.8177	1.03725e-07	0
0.817899	1.03709e-07	0
0.818099	1.03694e-07	0
0.818298	1.03677e-07	0
0.818498	1.0366e-07	0
0.818697	1.03645e-07	0
0.818897	1.03628e-07	0
0.819096	1.03611e-07	0
0.819296	1.03595e-07	0
0.819496	1.0358e-07	0
0.819695	1.03562e-07	0
0.819895	1.03547e-07	0
0.82	1.03539e-07	0
0.820288	1.03515e-07	0
0.820577	1.03492e-07	0
0.820865	1.03468e-07	0
0.821153	1.03444e-07	0
0.821441	1.0342e-07	0
0.82173	1.03396e-07	0
0.822018	1.03372e-07	0
0.822306	1.03349e-07	0
0.8225	1.03333e-07	0
0.822694	1.03315e-07	0
0.822887	1.03299e-07	0
0.823081	1.03285e-07	0
0.823275	1.03268e-07	0
0.823469	1.03252e-07	0
0.823662	1.03238e-07	0
0.823856	1.0322e-07	0
0.82405	1.03204e-07	0
0.824244	1.03191e-07	0
0.824437	1.03173e-07	0
0.824631	1.03157e-07	0
0.824825	1.03143e-07	0
0.825	1.03129e-07	0
0.825289	1.03105e-07	0
0.825578	1.03082e-07	0
0.825867	1.03058e-07	0
0.826156	1.03034e-07	0
0.826445	1.0301e-07	0
0.826734	1.02986e-07	0
0.827023	1.02963e-07	0
0.827312	1.02939e-07	0
0.8275	1.02923e-07	0
0.827789	1.029e-07	0
0.828079	1.02876e-07	0
0.828368	1.02852e-07	0
0.828657	1.02828e-07	0
0.828947	1.02805e-07	0
0.829236	1.02781e-07	0
0.829526	1.02757e-07	0
0.829815	1.02733e-07	0
0.83	1.02718e-07	0
0.83029	1.02694e-07	0
0.830579	1.02671e-07	0
0.830869	1.02647e-07	0
0.831159	1.02623e-07	0
0.831448	1.02599e-07	0
0.831738	1.02575e-07	0
0.832028	1.02552e-07	0
0.832317	1.02528e-07	0
0.8325	1.02513e-07	0
0.83279	1.02489e-07	0
0.83308	1.02465e-07	0
0.83337	1.02442e-07	0
0.83366	1.02418e-07	0
0.83395	1.02394e-07	0
0.83424	1.0237e-07	0
0.83453	1.02347e-07	0
0.83482	1.02323e-07	0
0.835	1.02308e-07	0
0.83529	1.02284e-07	0
0.83558	1.0226e-07	0
0.835871	1.02237e-07	0
0.836161	1.02213e-07	0
0.836451	1.02189e-07	0
0.836741	1.02165e-07	0
0.837032	1.02142e-07	0
0.837322	1.02118e-07	0
0.8375	1.02103e-07	0
0.837791	1.0208e-07	0
0.838081	1.02056e-07	0
0.838372	1.02032e-07	0
0.838662	1.02008e-07	0
0.838953	1.01984e-07	0
0.839243	1.01961e-07	0
0.839534	1.01937e-07	0
0.839824	1.01913e-07	0
0.84	1.01899e-07	0
0.840291	1.01875e-07	0
0.840582	1.01851e-07	0
0.840872	1.01828e-07	0
0.841163	1.01804e-07	0
0.841454	1.0178e-07	0
0.841745	1.01756e-07	0
0.842036	1.01733e-07	0
0.842326	1.01709e-07	0
0.8425	1.01695e-07	0
0.842791	1.01671e-07	0
0.843082	1.01647e-07	0
0.843373	1.01624e-07	0
0.843664	1.016e-07	0
0.843955	1.01576e-07	0
0.844247	1.01552e-07	0
0.844538	1.01529e-07	0
0.844829	1.01505e-07	0
0.845	1.01491e-07	0
0.845291	1.01467e-07	0
0.845583	1.01444e-07	0
0.845874	1.0142e-07	0
0.846165	1.01396e-07	0
0.846457	1.01372e-07	0
0.846748	1.01349e-07	0
0.84704	1.01325e-07	0
0.847331	1.01301e-07	0
0.8475	1.01288e-07	0
0.847792	1.01264e-07	0
0.848083	1.0124e-07	0
0.848375	1.01216e-07	0
0.848667	1.01193e-07	0
0.848958	1.01169e-07	0
0.84925	1.01145e-07	0
0.849542	1.01122e-07	0
0.849833	1.01098e-07	0
0.85	1.01084e-07	0
0.850292	1.01061e-07	0
0.850584	1.01037e-07	0
0.850876	1.01013e-07	0
0.851168	1.0099e-07	0
0.85146	1.00966e-07	0
0.851752	1.00942e-07	0
0.852044	1.00919e-07	0
0.852336	1.00895e-07	0
0.8525	1.00882e-07	0
0.852792	1.00858e-07	0
0.853084	1.00834e-07	0
0.853377	1.00811e-07	0
0.853669	1.00787e-07	0
0.853961	1.00763e-07	0
0.854253	1.0074e-07	0
0.854546	1.00716e-07	0
0.854838	1.00693e-07	0
0.855	1.00679e-07	0
0.855293	1.00656e-07	0
0.855585	1.00632e-07	0
0.855878	1.00608e-07	0
0.85617	1.00585e-07	0
0.856463	1.00561e-07	0
0.856755	1.00538e-07	0
0.857048	1.00514e-07	0
0.85734	1.0049e-07	0
0.8575	1.00477e-07	0
0.857793	1.00454e-07	0
0.858086	1.0043e-07	0
0.858378	1.00407e-07	0
0.858671	1.00383e-07	0
0.858964	1.00359e-07	0
0.859257	1.00336e-07	0
0.85955	1.00312e-07	0
0.859843	1.00289e-07	0
0.86	1.00276e-07	0
0.860293	1.00252e-07	0
0.860586	1.00229e-07	0
0.860879	1.00205e-07	0
0.861172	1.00181e-07	0
0.861466	1.00158e-07	0
0.861759	1.00134e-07	0
0.862052	1.00111e-07	0
0.862345	1.00087e-07	0
0.8625	1.00075e-07	0
0.862793	1.00051e-07	0
0.863087	1.00028e-07	0
0.86338	1.00004e-07	0
0.863674	9.99804e-08	0
0.863967	9.99568e-08	0
0.86426	9.99333e-08	0
0.864554	9.99097e-08	0
0.864847	9.98862e-08	0
0.865	9.98739e-08	0
0.865294	9.98504e-08	0
0.865587	9.98268e-08	0
0.865881	9.98033e-08	0
0.866175	9.97797e-08	0
0.866468	9.97562e-08	0
0.866762	9.97326e-08	0
0.867056	9.97091e-08	0
0.86735	9.96856e-08	0
0.8675	9.96735e-08	0
0.867794	9.965e-08	0
0.868088	9.96265e-08	0
0.868382	9.96029e-08	0
0.868676	9.95794e-08	0
0.86897	9.95559e-08	0
0.869264	9.95324e-08	0
0.869558	9.95089e-08	0
0.869852	9.94854e-08	0
0.87	9.94735e-08	0
0.870294	9.945e-08	0
0.870589	9.94265e-08	0
0.870883	9.9403e-08	0
0.871177	9.93795e-08	0
0.871471	9.9356e-08	0
0.871766	9.93325e-08	0
0.87206	9.9309e-08	0
0.872354	9.92856e-08	0
0.8725	9.92739e-08	0
0.872795	9.92505e-08	0
0.873089	9.9227e-08	0
0.873384	9.92035e-08	0
0.873678	9.918e-08	0
0.873973	9.91565e-08	0
0.874267	9.91331e-08	0
0.874562	9.91096e-08	0
0.874856	9.90862e-08	0
0.875	9.90747e-08	0
0.875295	9.90513e-08	0
0.87559	9.90278e-08	0
0.875885	9.90044e-08	0
0.876179	9.89809e-08	0
0.876474	9.89575e-08	0
0.876769	9.8934e-08	0
0.877064	9.89106e-08	0
0.877359	9.88871e-08	0
0.8775	9.88759e-08	0
0.877795	9.88525e-08	0
0.87809	9.88291e-08	0
0.878385	9.88056e-08	0
0.878681	9.87822e-08	0
0.878976	9.87588e-08	0
0.879271	9.87353e-08	0
0.879566	9.87119e-08	0
0.879861	9.86885e-08	0
0.88	9.86775e-08	0
0.880295	9.86541e-08	0
0.880591	9.86307e-08	0
0.880886	9.86073e-08	0
0.881182	9.85839e-08	0
0.881477	9.85605e-08	0
0.881773	9.85371e-08	0
0.882068	9.85137e-08	0
0.882363	9.84903e-08	0
0.8825	9.84795e-08	0
0.882796	9.84561e-08	0
0.883091	9.84327e-08	0
0.883387	9.84093e-08	0
0.883683	9.83859e-08	0
0.883979	9.83626e-08	0
0.884274	9.83392e-08	0
0.88457	9.83158e-08	0
0.884866	9.82925e-08	0
0.885	9.82819e-08	0
0.885296	9.82585e-08	0
0.885592	9.82351e-08	0
0.885888	9.82118e-08	0
0.886184	9.81884e-08	0
0.88648	9.81651e-08	0
0.886776	9.81417e-08	0
0.887072	9.81184e-08	0
0.887368	9.8095e-08	0
0.8875	9.80847e-08	0
0.887796	9.80613e-08	0
0.888093	9.8038e-08	0
0.888389	9.80146e-08	0
0.888685	9.79913e-08	0
0.888982	9.7968e-08	0
0.889278	9.79446e-08	0
0.889574	9.79213e-08	0
0.889871	9.7898e-08	0
0.89	9.78878e-08	0
0.890297	9.78645e-08	0
0.890593	9.78412e-08	0
0.89089	9.78179e-08	0
0.891186	9.77946e-08	0
0.891483	9.77712e-08	0
0.89178	9.77479e-08	0
0.892076	9.77247e-08	0
0.892373	9.77014e-08	0
0.8925	9.76914e-08	0
0.892797	9.76681e-08	0
0.893094	9.76448e-08	0
0.893391	9.76215e-08	0
0.893688	9.75982e-08	0
0.893985	9.75749e-08	0
0.894281	9.75517e-08	0
0.894578	9.75284e-08	0
0.894875	9.75051e-08	0
0.895	9.74954e-08	0
0.895297	9.74721e-08	0
0.895594	9.74488e-08	0
0.895892	9.74255e-08	0
0.896189	9.74023e-08	0
0.896486	9.7379e-08	0
0.896783	9.73557e-08	0
0.89708	9.73325e-08	0
0.897378	9.73093e-08	0
0.8975	9.72997e-08	0
0.897797	9.72764e-08	0
0.898095	9.72532e-08	0
0.898392	9.72299e-08	0
0.89869	9.72067e-08	0
0.898987	9.71835e-08	0
0.899285	9.71602e-08	0
0.899582	9.7137e-08	0
0.89988	9.71138e-08	0
0.9	9.71044e-08	0
0.900298	9.70812e-08	0
0.900596	9.7058e-08	0
0.900893	9.70348e-08	0
0.901191	9.70115e-08	0
0.901489	9.69883e-08	0
0.901787	9.69651e-08	0
0.902084	9.69419e-08	0
0.902382	9.69187e-08	0
0.9025	9.69096e-08	0
0.902798	9.68864e-08	0
0.903096	9.68632e-08	0
0.903394	9.684e-08	0
0.903692	9.68168e-08	0
0.90399	9.67936e-08	0
0.904288	9.67704e-08	0
0.904587	9.67472e-08	0
0.904885	9.6724e-08	0
0.905	9.67151e-08	0
0.905298	9.66919e-08	0
0.905597	9.66687e-08	0
0.905895	9.66455e-08	0
0.906194	9.66224e-08	0
0.906492	9.65992e-08	0
0.90679	9.65761e-08	0
0.907089	9.65529e-08	0
0.907387	9.65298e-08	0
0.9075	9.6521e-08	0
0.907799	9.64978e-08	0
0.908097	9.64747e-08	0
0.908396	9.64515e-08	0
0.908695	9.64284e-08	0
0.908993	9.64052e-08	0
0.909292	9.63821e-08	0
0.909591	9.6359e-08	0
0.909889	9.63359e-08	0
0.91	9.63273e-08	0
0.910299	9.63042e-08	0
0.910598	9.6281e-08	0
0.910897	9.62579e-08	0
0.911196	9.62348e-08	0
0.911495	9.62117e-08	0
0.911794	9.61885e-08	0
0.912093	9.61654e-08	0
0.912392	9.61423e-08	0
0.9125	9.6134e-08	0
0.912799	9.61109e-08	0
0.913099	9.60878e-08	0
0.913398	9.60647e-08	0
0.913697	9.60416e-08	0
0.913996	9.60185e-08	0
0.914296	9.59954e-08	0
0.914595	9.59723e-08	0
0.914894	9.59492e-08	0
0.915	9.59411e-08	0
0.9153	9.5918e-08	0
0.915599	9.58949e-08	0
0.915899	9.58718e-08	0
0.916198	9.58487e-08	0
0.916498	9.58257e-08	0
0.916797	9.58026e-08	0
0.917097	9.57795e-08	0
0.917396	9.57565e-08	0
0.9175	9.57485e-08	0
0.9178	9.57255e-08	0
0.9181	9.57024e-08	0
0.9184	9.56793e-08	0
0.918699	9.56563e-08	0
0.918999	9.56332e-08	0
0.919299	9.56102e-08	0
0.919599	9.55872e-08	0
0.919899	9.55641e-08	0
0.92	9.55564e-08	0
0.9203	9.55333e-08	0
0.9206	9.55103e-08	0
0.9209	9.54873e-08	0
0.921201	9.54642e-08	0
0.921501	9.54412e-08	0
0.921801	9.54182e-08	0
0.922101	9.53952e-08	0
0.922401	9.53722e-08	0
0.9225	9.53646e-08	0
0.9228	9.53416e-08	0
0.923101	9.53186e-08	0
0.923401	9.52956e-08	0
0.923702	9.52726e-08	0
0.924002	9.52496e-08	0
0.924303	9.52266e-08	0
0.924603	9.52036e-08	0
0.924904	9.51806e-08	0
0.925	9.51732e-08	0
0.925301	9.51502e-08	0
0.925601	9.51272e-08	0
0.925902	9.51043e-08	0
0.926203	9.50813e-08	0
0.926504	9.50583e-08	0
0.926804	9.50353e-08	0
0.927105	9.50124e-08	0
0.927406	9.49894e-08	0
0.9275	9.49822e-08	0
0.927801	9.49593e-08	0
0.928102	9.49363e-08	0
0.928403	9.49133e-08	0
0.928704	9.48904e-08	0
0.929005	9.48674e-08	0
0.929306	9.48445e-08	0
0.929607	9.48215e-08	0
0.929908	9.47986e-08	0
0.93	9.47916e-08	0
0.930301	9.47687e-08	0
0.930603	9.47457e-08	0
0.930904	9.47228e-08	0
0.931205	9.46998e-08	0
0.931507	9.46769e-08	0
0.931808	9.4654e-08	0
0.932109	9.46311e-08	0
0.932411	9.46082e-08	0
0.9325	9.46014e-08	0
0.932802	9.45785e-08	0
0.933103	9.45555e-08	0
0.933405	9.45326e-08	0
0.933707	9.45097e-08	0
0.934008	9.44868e-08	0
0.93431	9.44639e-08	0
0.934612	9.4441e-08	0
0.934913	9.44181e-08	0
0.935	9.44115e-08	0
0.935302	9.43886e-08	0
0.935604	9.43657e-08	0
0.935906	9.43428e-08	0
0.936208	9.43199e-08	0
0.93651	9.42971e-08	0
0.936812	9.42742e-08	0
0.937114	9.42513e-08	0
0.937416	9.42284e-08	0
0.9375	9.42221e-08	0
0.937802	9.41992e-08	0
0.938104	9.41763e-08	0
0.938407	9.41534e-08	0
0.938709	9.41306e-08	0
0.939011	9.41077e-08	0
0.939313	9.40848e-08	0
0.939616	9.4062e-08	0
0.939918	9.40392e-08	0
0.94	9.4033e-08	0
0.940303	9.40101e-08	0
0.940605	9.39873e-08	0
0.940908	9.39644e-08	0
0.94121	9.39416e-08	0
0.941513	9.39187e-08	0
0.941815	9.38959e-08	0
0.942118	9.38731e-08	0
0.94242	9.38502e-08	0
0.9425	9.38443e-08	0
0.942803	9.38214e-08	0
0.943106	9.37986e-08	0
0.943409	9.37758e-08	0
0.943711	9.37529e-08	0
0.944014	9.37301e-08	0
0.944317	9.37073e-08	0
0.94462	9.36845e-08	0
0.944923	9.36617e-08	0
0.945	9.36559e-08	0
0.945303	9.36331e-08	0
0.945606	9.36103e-08	0
0.945909	9.35875e-08	0
0.946213	9.35647e-08	0
0.946516	9.35419e-08	0
0.946819	9.35191e-08	0
0.947122	9.34963e-08	0
0.947425	9.34736e-08	0
0.9475	9.3468e-08	0
0.947803	9.34452e-08	0
0.948107	9.34224e-08	0
0.94841	9.33996e-08	0
0.948714	9.33768e-08	0
0.949017	9.33541e-08	0
0.949321	9.33313e-08	0
0.949624	9.33086e-08	0
0.949928	9.32858e-08	0
0.95	9.32804e-08	0
0.950304	9.32576e-08	0
0.950607	9.32349e-08	0
0.950911	9.32121e-08	0
0.951215	9.31893e-08	0
0.951519	9.31666e-08	0
0.951822	9.31439e-08	0
0.952126	9.31211e-08	0
0.95243	9.30984e-08	0
0.9525	9.30932e-08	0
0.952804	9.30704e-08	0
0.953108	9.30477e-08	0
0.953412	9.3025e-08	0
0.953716	9.30022e-08	0
0.95402	9.29795e-08	0
0.954324	9.29568e-08	0
0.954628	9.29341e-08	0
0.954932	9.29114e-08	0
0.955	9.29063e-08	0
0.955304	9.28836e-08	0
0.955609	9.28609e-08	0
0.955913	9.28382e-08	0
0.956217	9.28155e-08	0
0.956522	9.27928e-08	0
0.956826	9.27701e-08	0
0.95713	9.27474e-08	0
0.957435	9.27247e-08	0
0.9575	9.27199e-08	0
0.957805	9.26972e-08	0
0.958109	9.26745e-08	0
0.958414	9.26518e-08	0
0.958719	9.26291e-08	0
0.959023	9.26065e-08	0
0.959328	9.25838e-08	0
0.959632	9.25611e-08	0
0.959937	9.25385e-08	0
0.96	9.25338e-08	0
0.960305	9.25111e-08	0
0.96061	9.24885e-08	0
0.960915	9.24658e-08	0
0.96122	9.24431e-08	0
0.961525	9.24205e-08	0
0.96183	9.23978e-08	0
0.962135	9.23752e-08	0
0.96244	9.23526e-08	0
0.9625	9.23481e-08	0
0.962805	9.23255e-08	0
0.96311	9.23028e-08	0
0.963416	9.22802e-08	0
0.963721	9.22575e-08	0
0.964026	9.22349e-08	0
0.964331	9.22123e-08	0
0.964637	9.21897e-08	0
0.964942	9.21671e-08	0
0.965	9.21628e-08	0
0.965306	9.21401e-08	0
0.965611	9.21175e-08	0
0.965917	9.20949e-08	0
0.966222	9.20723e-08	0
0.966528	9.20497e-08	0
0.966833	9.20271e-08	0
0.967139	9.20045e-08	0
0.967444	9.19819e-08	0
0.9675	9.19778e-08	0
0.967806	9.19552e-08	0
0.968112	9.19326e-08	0
0.968418	9.191e-08	0
0.968723	9.18874e-08	0
0.969029	9.18648e-08	0
0.969335	9.18423e-08	0
0.969641	9.18197e-08	0
0.969947	9.17971e-08	0
0.97	9.17932e-08	0
0.970306	9.17706e-08	0
0.970612	9.17481e-08	0
0.970918	9.17255e-08	0
0.971225	9.17029e-08	0
0.971531	9.16804e-08	0
0.971837	9.16578e-08	0
0.972143	9.16353e-08	0
0.972449	9.16127e-08	0
0.9725	9.1609e-08	0
0.972806	9.15864e-08	0
0.973113	9.15639e-08	0
0.973419	9.15413e-08	0
0.973726	9.15188e-08	0
0.974032	9.14962e-08	0
0.974339	9.14737e-08	0
0.974645	9.14512e-08	0
0.974952	9.14287e-08	0
0.975	9.14251e-08	0
0.975307	9.14026e-08	0
0.975614	9.13801e-08	0
0.97592	9.13575e-08	0
0.976227	9.1335e-08	0
0.976534	9.13125e-08	0
0.976841	9.129e-08	0
0.977147	9.12675e-08	0
0.977454	9.1245e-08	0
0.9775	9.12417e-08	0
0.977807	9.12191e-08	0
0.978114	9.11966e-08	0
0.978421	9.11741e-08	0
0.978728	9.11516e-08	0
0.979035	9.11291e-08	0
0.979343	9.11066e-08	0
0.97965	9.10842e-08	0
0.979957	9.10617e-08	0
0.98	9.10585e-08	0
0.980307	9.1036e-08	0
0.980615	9.10136e-08	0
0.980922	9.09911e-08	0
0.981229	9.09686e-08	0
0.981537	9.09461e-08	0
0.981844	9.09237e-08	0
0.982152	9.09012e-08	0
0.982459	9.08788e-08	0
0.9825	9.08758e-08	0
0.982808	9.08533e-08	0
0.983115	9.08309e-08	0
0.983423	9.08084e-08	0
0.983731	9.07859e-08	0
0.984038	9.07635e-08	0
0.984346	9.07411e-08	0
0.984654	9.07186e-08	0
0.984962	9.06962e-08	0
0.985	9.06934e-08	0
0.985308	9.06709e-08	0
0.985616	9.06485e-08	0
0.985924	9.06261e-08	0
0.986232	9.06036e-08	0
0.98654	9.05812e-08	0
0.986848	9.05588e-08	0
0.987156	9.05364e-08	0
0.987464	9.0514e-08	0
0.9875	9.05114e-08	0
0.987808	9.0489e-08	0
0.988117	9.04665e-08	0
0.988425	9.04441e-08	0
0.988733	9.04217e-08	0
0.989042	9.03993e-08	0
0.98935	9.03769e-08	0
0.989658	9.03545e-08	0
0.989967	9.03321e-08	0
0.99	9.03297e-08	0
0.990309	9.03073e-08	0
0.990617	9.02849e-08	0
0.990926	9.02626e-08	0
0.991234	9.02402e-08	0
0.991543	9.02178e-08	0
0.991851	9.01954e-08	0
0.99216	9.01731e-08	0
0.992469	9.01507e-08	0
0.9925	9.01484e-08	0
0.992809	9.01261e-08	0
0.993118	9.01037e-08	0
0.993427	9.00813e-08	0
0.993736	9.0059e-08	0
0.994044	9.00366e-08	0
0.994353	9.00143e-08	0
0.994662	8.99919e-08	0
0.994971	8.99696e-08	0
0.995	8.99675e-08	0
0.995309	8.99452e-08	0
0.995618	8.99228e-08	0
0.995928	8.99005e-08	0
0.996237	8.98781e-08	0
0.996546	8.98558e-08	0
0.996855	8.98335e-08	0
0.997165	8.98111e-08	0
0.997474	8.97888e-08	0
0.9975	8.9787e-08	0
0.997809	8.97646e-08	0
0.998119	8.97423e-08	0
0.998428	8.972e-08	0
0.998738	8.96977e-08	0
0.999047	8.96754e-08	0
0.999357	8.96531e-08	0
0.999666	8.96308e-08	0
0.999976	8.96085e-08	0
1	8.96068e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-10_fractional_Theta_adaptive_error_diff_not_on_ref_full.dat <==
0	0	0
0.0001	0	0
0.0002	0	0
0.0003	0	0
0.0004	0	0
0.0005	0	0
0.0006	0	0
0.0007	0	0
0.0008	0	0
0.0009	0	0
0.001	0	0
0.0011	0	0
0.0012	0	0
0.0013	0	0
0.0014	0	0
0.0015	0	0
0.0016	0	0
0.0017	0	0
0.0018	0	0
0.0019	0	0
0.002	0	0
0.0021	0	0
0.0022	0	0
0.0023	0	0
0.0024	0	0
0.0025	0	0
0.0026	0	0
0.0027	0	0
0.0028	0	0
0.0029	0	0
0.003	0	0
0.0031	0	0
0.0032	0	0
0.0033	0	0
0.0034	0	0
0.0035	0	0
0.0036	0	0
0.0037	0	0
0.0038	0	0
0.0039	0	0
0.004	0	0
0.0041	0	0
0.0042	0	0
0.0043	0	0
0.0044	0	0
0.0045	0	0
0.0046	0	0
0.0047	0	0
0.0048	0	0
0.0049	0	0
0.005	0	0
0.0051	0	0
0.0052	0	0
0.0053	0	0
0.0054	0	0
0.0055	0	0
0.0056	0	0
0.0057	0	0
0.0058	0	0
0.0059	0	0
0.006	0	0
0.0061	0	0
0.0062	0	0
0.0063	0	0
0.0064	0	0
0.0065	0	0
0.0066	0	0
0.0067	0	0
0.0068	0	0
0.0069	0	0
0.007	0	0
0.0071	0	0
0.0072	0	0
0.0073	0	0
0.0074	0	0
0.0075	0	0
0.0076	0	0
0.0077	0	0
0.0078	0	0
0.0079	0	0
0.008	0	0
0.0081	0	0
0.0082	0	0
0.0083	0	0
0.0084	0	0
0.0085	0	0
0.0086	0	0
0.0087	0	0
0.0088	0	0
0.0089	0	0
0.009	0	0
0.0091	0	0
0.0092	0	0
0.0093	0	0
0.0094	0	0
0.0095	0	0
0.0096	0	0
0.0097	0	0
0.0098	0	0
0.0099	0	0
0.01	0	0
0.0101	0	0
0.0102	0	0
0.0103	0	0
0.0104	0	0
0.0105	0	0
0.0106	0	0
0.0107	0	0
0.0108	0	0
0.0109	0	0
0.011	0	0
0.0111	0	0
0.0112	0	0
0.0113	0	0
0.0114	0	0
0.0115	0	0
0.0116	0	0
0.0117	0	0
0.0118	0	0
0.0119	0	0
0.012	0	0
0.0121	0	0
0.0122	0	0
0.0123	0	0
0.0124	0	0
0.0125	0	0
0.0126	0	0
0.0127	0	0
0.0128	0	0
0.0129	0	0
0.013	0	0
0.0131	0	0
0.0132	0	0
0.0133	0	0
0.0134	0	0
0.0135	0	0
0.0136	0	0
0.0137	0	0
0.0138	0	0
0.0139	0	0
0.014	0	0
0.0141	0	0
0.0142	0	0
0.0143	0	0
0.0144	0	0
0.0145	0	0
0.0146	0	0
0.0147	0	0
0.0148	0	0
0.0149	0	0
0.015	0	0
0.0151	0	0
0.0152	0	0
0.0153	0	0
0.0154	0	0
0.0155	0	0
0.0156	0	0
0.0157	0	0
0.0158	0	0
0.0159	0	0
0.016	0	0
0.0161	0	0
0.0162	0	0
0.0163	0	0
0.0164	0	0
0.0165	0	0
0.0166	0	0
0.0167	0	0
0.0168	0	0
0.0169	0	0
0.017	0	0
0.0171	0	0
0.0172	0	0
0.0173	0	0
0.0174	0	0
0.0175	0	0
0.0176	0	0
0.0177	0	0
0.0178	0	0
0.0179	0	0
0.018	0	0
0.0181	0	0
0.0182	0	0
0.0183	0	0
0.0184	0	0
0.0185	0	0
0.0186	0	0
0.0187	0	0
0.0188	0	0
0.0189	0	0
0.019	0	0
0.0191	0	0
0.0192	0	0
0.0193	0	0
0.0194	0	0
0.0195	0	0
0.0196	0	0
0.0197	0	0
0.0198	0	0
0.0199	0	0
0.02	0	0
0.0201	0	0
0.0202	0	0
0.0203	0	0
0.0204	0	0
0.0205	0	0
0.0206	0	0
0.0207	0	0
0.0208	0	0
0.0209	0	0
0.021	0	0
0.0211	0	0
0.0212	0	0
0.0213	0	0
0.0214	0	0
0.0215	0	0
0.0216	0	0
0.0217	0	0
0.0218	0	0
0.0219	0	0
0.022	0	0
0.0221	0	0
0.0222	0	0
0.0223	0	0
0.0224	0	0
0.0225	0	0
0.0226	0	0
0.0227	0	0
0.0228	0	0
0.0229	0	0
0.023	0	0
0.0231	0	0
0.0232	0	0
0.0233	0	0
0.0234	0	0
0.0235	0	0
0.0236	0	0
0.0237	0	0
0.0238	0	0
0.0239	0	0
0.024	0	0
0.0241	0	0
0.0242	0	0
0.0243	0	0
0.0244	0	0
0.0245	0	0
0.0246	0	0
0.0247	0	0
0.0248	0	0
0.0249	0	0
0.025	0	0
0.0251	0	0
0.0252	0	0
0.0253	0	0
0.0254	0	0
0.0255	0	0
0.0256	0	0
0.0257	0	0
0.0258	0	0
0.0259	0	0
0.026	0	0
0.0261	0	0
0.0262	0	0
0.0263	0	0
0.0264	0	0
0.0265	0	0
0.0266	0	0
0.0267	0	0
0.0268	0	0
0.0269	0	0
0.027	0	0
0.0271	0	0
0.0272	0	0
0.0273	0	0
0.0274	0	0
0.0275	0	0
0.0276	0	0
0.0277	0	0
0.0278	0	0
0.0279	0	0
0.028	0	0
0.0281	0	0
0.0282	0	0
0.0283	0	0
0.0284	0	0
0.0285	0	0
0.0286	0	0
0.0287	0	0
0.0288	0	0
0.0289	0	0
0.029	0	0
0.0291	0	0
0.0292	0	0
0.0293	0	0
0.0294	0	0
0.0295	0	0
0.0296	0	0
0.0297	0	0
0.0298	0	0
0.0299	0	0
0.03	0	0
0.0301	0	0
0.0302	0	0
0.0303	0	0
0.0304	0	0
0.0305	0	0
0.0306	0	0
0.0307	0	0
0.0308	0	0
0.0309	0	0
0.031	0	0
0.0311	0	0
0.0312	0	0
0.0313	0	0
0.0314	0	0
0.0315	0	0
0.0316	0	0
0.0317	0	0
0.0318	0	0
0.0319	0	0
0.032	0	0
0.0321	0	0
0.0322	0	0
0.0323	0	0
0.0324	0	0
0.0325	0	0
0.0326	0	0
0.0327	0	0
0.0328	0	0
0.0329	0	0
0.033	0	0
0.0331	0	0
0.0332	0	0
0.0333	0	0
0.0334	0	0
0.0335	0	0
0.0336	0	0
0.0337	0	0
0.0338	0	0
0.0339	0	0
0.034	0	0
0.0341	0	0
0.0342	0	0
0.0343	0	0
0.0344	0	0
0.0345	0	0
0.0346	0	0
0.0347	0	0
0.0348	0	0
0.0349	0	0
0.035	0	0
0.0351	0	0
0.0352	0	0
0.0353	0	0
0.0354	0	0
0.0355	0	0
0.0356	0	0
0.0357	0	0
0.0358	0	0
0.0359	0	0
0.036	0	0
0.0361	0	0
0.0362	0	0
0.0363	0	0
0.0364	0	0
0.0365	0	0
0.0366	0	0
0.0367	0	0
0.0368	0	0
0.0369	0	0
0.037	0	0
0.0371	0	0
0.0372	0	0
0.0373	0	0
0.0374	0	0
0.0375	0	0
0.0376	0	0
0.0377	0	0
0.0378	0	0
0.0379	0	0
0.038	0	0
0.0381	0	0
0.0382	0	0
0.0383	0	0
0.0384	0	0
0.0385	0	0
0.0386	0	0
0.0387	0	0
0.0388	0	0
0.0389	0	0
0.039	0	0
0.0391	0	0
0.0392	0	0
0.0393	0	0
0.0394	0	0
0.0395	0	0
0.0396	0	0
0.0397	0	0
0.0398	0	0
0.0399	0	0
0.04	0	0
0.0401	0	0
0.0402	0	0
0.0403	0	0
0.0404	0	0
0.0405	0	0
0.0406	0	0
0.0407	0	0
0.0408	0	0
0.0409	0	0
0.041	0	0
0.0411	0	0
0.0412	0	0
0.0413	0	0
0.0414	0	0
0.0415	0	0
0.0416	0	0
0.0417	0	0
0.0418	0	0
0.0419	0	0
0.042	0	0
0.0421	0	0
0.0422	0	0
0.0423	0	0
0.0424	0	0
0.0425	0	0
0.0426	0	0
0.0427	0	0
0.0428	0	0
0.0429	0	0
0.043	0	0
0.0431	0	0
0.0432	0	0
0.0433	0	0
0.0434	0	0
0.0435	0	0
0.0436	0	0
0.0437	0	0
0.0438	0	0
0.0439	0	0
0.044	0	0
0.0441	0	0
0.0442	0	0
0.0443	0	0
0.0444	0	0
0.0445	0	0
0.0446	0	0
0.0447	0	0
0.0448	0	0
0.0449	0	0
0.045	0	0
0.0451	0	0
0.0452	0	0
0.0453	0	0
0.0454	0	0
0.0455	0	0
0.0456	0	0
0.0457	0	0
0.0458	0	0
0.0459	0	0
0.046	0	0
0.0461	0	0
0.0462	0	0
0.0463	0	0
0.0464	0	0
0.0465	0	0
0.0466	0	0
0.0467	0	0
0.0468	0	0
0.0469	0	0
0.047	0	0
0.0471	0	0
0.0472	0	0
0.0473	0	0
0.0474	0	0
0.0475	0	0
0.0476	0	0
0.0477	0	0
0.0478	0	0
0.0479	0	0
0.048	0	0
0.0481	0	0
0.0482	0	0
0.0483	0	0
0.0484	0	0
0.0485	0	0
0.0486	0	0
0.0487	0	0
0.0488	0	0
0.0489	0	0
0.049	0	0
0.0491	0	0
0.0492	0	0
0.0493	0	0
0.0494	0	0
0.0495	0	0
0.0496	0	0
0.0497	0	0
0.0498	0	0
0.0499	0	0
0.05	0	0
0.0501	0	0
0.0502	0	0
0.0503	0	0
0.0504	0	0
0.0505	0	0
0.0506	0	0
0.0507	0	0
0.0508	0	0
0.0509	0	0
0.051	0	0
0.0511	0	0
0.0512	0	0
0.0513	0	0
0.0514	0	0
0.0515	0	0
0.0516	0	0
0.0517	0	0
0.0518	0	0
0.0519	0	0
0.052	0	0
0.0521	0	0
0.0522	0	0
0.0523	0	0
0.0524	0	0
0.0525	0	0
0.0526	0	0
0.0527	0	0
0.0528	0	0
0.0529	0	0
0.053	0	0
0.0531	0	0
0.0532	0	0
0.0533	0	0
0.0534	0	0
0.0535	0	0
0.0536	0	0
0.0537	0	0
0.0538	0	0
0.0539	0	0
0.054	0	0
0.0541	0	0
0.0542	0	0
0.0543	0	0
0.0544	0	0
0.0545	0	0
0.0546	0	0
0.0547	0	0
0.0548	0	0
0.0549	0	0
0.055	0	0
0.0551	0	0
0.0552	0	0
0.0553	0	0
0.0554	0	0
0.0555	0	0
0.0556	0	0
0.0557	0	0
0.0558	0	0
0.0559	0	0
0.056	0	0
0.0561	0	0
0.0562	0	0
0.0563	0	0
0.0564	0	0
0.0565	0	0
0.0566	0	0
0.0567	0	0
0.0568	0	0
0.0569	0	0
0.057	0	0
0.0571	0	0
0.0572	0	0
0.0573	0	0
0.0574	0	0
0.0575	0	0
0.0576	0	0
0.0577	0	0
0.0578	0	0
0.0579	0	0
0.058	0	0
0.0581	0	0
0.0582	0	0
0.0583	0	0
0.0584	0	0
0.0585	0	0
0.0586	0	0
0.0587	0	0
0.0588	0	0
0.0589	0	0
0.059	0	0
0.0591	0	0
0.0592	0	0
0.0593	0	0
0.0594	0	0
0.0595	0	0
0.0596	0	0
0.0597	0	0
0.0598	0	0
0.0599	0	0
0.06	0	0
0.0601	0	0
0.0602	0	0
0.0603	0	0
0.0604	0	0
0.0605	0	0
0.0606	0	0
0.0607	0	0
0.0608	0	0
0.0609	0	0
0.061	0	0
0.0611	0	0
0.0612	0	0
0.0613	0	0
0.0614	0	0
0.0615	0	0
0.0616	0	0
0.0617	0	0
0.0618	0	0
0.0619	0	0
0.062	0	0
0.0621	0	0
0.0622	0	0
0.0623	0	0
0.0624	0	0
0.0625	0	0
0.0626	0	0
0.0627	0	0
0.0628	0	0
0.0629	0	0
0.063	0	0
0.0631	0	0
0.0632	0	0
0.0633	0	0
0.0634	0	0
0.0635	0	0
0.0636	0	0
0.0637	0	0
0.0638	0	0
0.0639	0	0
0.064	0	0
0.0641	0	0
0.0642	0	0
0.0643	0	0
0.0644	0	0
0.0645	0	0
0.0646	0	0
0.0647	0	0
0.0648	0	0
0.0649	0	0
0.065	0	0
0.0651	0	0
0.0652	0	0
0.0653	0	0
0.0654	0	0
0.0655	0	0
0.0656	0	0
0.0657	0	0
0.0658	0	0
0.0659	0	0
0.066	0	0
0.0661	0	0
0.0662	0	0
0.0663	0	0
0.0664	0	0
0.0665	0	0
0.0666	0	0
0.0667	0	0
0.0668	0	0
0.0669	0	0
0.067	0	0
0.0671	0	0
0.0672	0	0
0.0673	0	0
0.0674	0	0
0.0675	0	0
0.0676	0	0
0.0677	0	0
0.0678	0	0
0.0679	0	0
0.068	0	0
0.0681	0	0
0.0682	0	0
0.0683	0	0
0.0684	0	0
0.0685	0	0
0.0686	0	0
0.0687	0	0
0.0688	0	0
0.0689	0	0
0.069	0	0
0.0691	0	0
0.0692	0	0
0.0693	0	0
0.0694	0	0
0.0695	0	0
0.0696	0	0
0.0697	0	0
0.0698	0	0
0.0699	0	0
0.07	0	0
0.0701	0	0
0.0702	0	0
0.0703	0	0
0.0704	0	0
0.0705	0	0
0.0706	0	0
0.0707	0	0
0.0708	0	0
0.0709	0	0
0.071	0	0
0.0711	0	0
0.0712	0	0
0.0713	0	0
0.0714	0	0
0.0715	0	0
0.0716	0	0
0.0717	0	0
0.0718	0	0
0.0719	0	0
0.072	0	0
0.0721	0	0
0.0722	0	0
0.0723	0	0
0.0724	0	0
0.0725	0	0
0.0726	0	0
0.0727	0	0
0.0728	0	0
0.0729	0	0
0.073	0	0
0.0731	0	0
0.0732	0	0
0.0733	0	0
0.0734	0	0
0.0735	0	0
0.0736	0	0
0.0737	0	0
0.0738	0	0
0.0739	0	0
0.074	0	0
0.0741	0	0
0.0742	0	0
0.0743	0	0
0.0744	0	0
0.0745	0	0
0.0746	0	0
0.0747	0	0
0.0748	0	0
0.0749	0	0
0.075	0	0
0.0751	0	0
0.0752	0	0
0.0753	0	0
0.0754	0	0
0.0755	0	0
0.0756	0	0
0.0757	0	0
0.0758	0	0
0.0759	0	0
0.076	0	0
0.0761	0	0
0.0762	0	0
0.0763	0	0
0.0764	0	0
0.0765	0	0
0.0766	0	0
0.0767	0	0
0.0768	0	0
0.0769	0	0
0.077	0	0
0.0771	0	0
0.0772	0	0
0.0773	0	0
0.0774	0	0
0.0775	0	0
0.0776	0	0
0.0777	0	0
0.0778	0	0
0.0779	0	0
0.078	0	0
0.0781	0	0
0.0782	0	0
0.0783	0	0
0.0784	0	0
0.0785	0	0
0.0786	0	0
0.0787	0	0
0.0788	0	0
0.0789	0	0
0.079	0	0
0.0791	0	0
0.0792	0	0
0.0793	0	0
0.0794	0	0
0.0795	0	0
0.0796	0	0
0.0797	0	0
0.0798	0	0
0.0799	0	0
0.08	0	0
0.0801	0	0
0.0802	0	0
0.0803	0	0
0.0804	0	0
0.0805	0	0
0.0806	0	0
0.0807	0	0
0.0808	0	0
0.0809	0	0
0.081	0	0
0.0811	0	0
0.0812	0	0
0.0813	0	0
0.0814	0	0
0.0815	0	0
0.0816	0	0
0.0817	0	0
0.0818	0	0
0.0819	0	0
0.082	0	0
0.0821	0	0
0.0822	0	0
0.0823	0	0
0.0824	0	0
0.0825	0	0
0.0826	0	0
0.0827	0	0
0.0828	0	0
0.0829	0	0
0.083	0	0
0.0831	0	0
0.0832	0	0
0.0833	0	0
0.0834	0	0
0.0835	0	0
0.0836	0	0
0.0837	0	0
0.0838	0	0
0.0839	0	0
0.084	0	0
0.0841	0	0
0.0842	0	0
0.0843	0	0
0.0844	0	0
0.0845	0	0
0.0846	0	0
0.0847	0	0
0.0848	0	0
0.0849	0	0
0.085	0	0
0.0851	0	0
0.0852	0	0
0.0853	0	0
0.0854	0	0
0.0855	0	0
0.0856	0	0
0.0857	0	0
0.0858	0	0
0.0859	0	0
0.086	0	0
0.0861	0	0
0.0862	0	0
0.0863	0	0
0.0864	0	0
0.0865	0	0
0.0866	0	0
0.0867	0	0
0.0868	0	0
0.0869	0	0
0.087	0	0
0.0871	0	0
0.0872	0	0
0.0873	0	0
0.0874	0	0
0.0875	0	0
0.0876	0	0
0.0877	0	0
0.0878	0	0
0.0879	0	0
0.088	0	0
0.0881	0	0
0.0882	0	0
0.0883	0	0
0.0884	0	0
0.0885	0	0
0.0886	0	0
0.0887	0	0
0.0888	0	0
0.0889	0	0
0.089	0	0
0.0891	0	0
0.0892	0	0
0.0893	0	0
0.0894	0	0
0.0895	0	0
0.0896	0	0
0.0897	0	0
0.0898	0	0
0.0899	0	0
0.09	0	0
0.0901	0	0
0.0902	0	0
0.0903	0	0
0.0904	0	0
0.0905	0	0
0.0906	0	0
0.0907	0	0
0.0908	0	0
0.0909	0	0
0.091	0	0
0.0911	0	0
0.0912	0	0
0.0913	0	0
0.0914	0	0
0.0915	0	0
0.0916	0	0
0.0917	0	0
0.0918	0	0
0.0919	0	0
0.092	0	0
0.0921	0	0
0.0922	0	0
0.0923	0	0
0.0924	0	0
0.0925	0	0
0.0926	0	0
0.0927	0	0
0.0928	0	0
0.0929	0	0
0.093	0	0
0.0931	0	0
0.0932	0	0
0.0933	0	0
0.0934	0	0
0.0935	0	0
0.0936	0	0
0.0937	0	0
0.0938	0	0
0.0939	0	0
0.094	0	0
0.0941	0	0
0.0942	0	0
0.0943	0	0
0.0944	0	0
0.0945	0	0
0.0946	0	0
0.0947	0	0
0.0948	0	0
0.0949	0	0
0.095	0	0
0.0951	0	0
0.0952	0	0
0.0953	0	0
0.0954	0	0
0.0955	0	0
0.0956	0	0
0.0957	0	0
0.0958	0	0
0.0959	0	0
0.096	0	0
0.0961	0	0
0.0962	0	0
0.0963	0	0
0.0964	0	0
0.0965	0	0
0.0966	0	0
0.0967	0	0
0.0968	0	0
0.0969	0	0
0.097	0	0
0.0971	0	0
0.0972	0	0
0.0973	0	0
0.0974	0	0
0.0975	0	0
0.0976	0	0
0.0977	0	0
0.0978	0	0
0.0979	0	0
0.098	0	0
0.0981	0	0
0.0982	0	0
0.0983	0	0
0.0984	0	0
0.0985	0	0
0.0986	0	0
0.0987	0	0
0.0988	0	0
0.0989	0	0
0.099	0	0
0.0991	0	0
0.0992	0	0
0.0993	0	0
0.0994	0	0
0.0995	0	0
0.0996	0	0
0.0997	0	0
0.0998	0	0
0.0999	0	0
0.1	0	0
0.1001	0	-4.02891e-05
0.1002	0	-0.000338507
0.1003	-5.55112e-17	-0.000680082
0.1004	-2.27596e-15	-0.00100551
0.1005	-2.56295e-13	-0.00130041
0.1006	-6.35114e-12	-0.00156111
0.1007	-6.51992e-11	-0.00179751
0.1008	-3.85754e-10	-0.00208342
0.1009	-1.57725e-09	-0.00266522
0.101	-4.96751e-09	-0.00401895
0.1011	-1.29136e-08	-0.0067288
0.1012	-2.90228e-08	-0.0112329
0.1013	-5.82404e-08	-0.0176189
0.1014	-1.06805e-07	-0.0255994
0.1015	-1.82095e-07	-0.0346537
0.1016	-2.92405e-07	-0.0442308
0.1017	-4.46692e-07	-0.0539068
0.1018	-6.54306e-07	-0.0634452
0.1019	-9.24742e-07	-0.0727715
0.102	-1.26741e-06	-0.081903
0.1021	-1.69145e-06	-0.0908799
0.1022	-2.20556e-06	-0.0997222
0.1023	-2.81787e-06	-0.108418
0.1024	-3.53584e-06	-0.116935
0.1025	-4.36621e-06	-0.125235
0.1026	-5.31495e-06	-0.133291
0.1027	-6.38724e-06	-0.141094
0.1028	-7.58745e-06	-0.148643
0.1029	-8.9192e-06	-0.15595
0.103	-1.03853e-05	-0.163027
0.1031	-1.1988e-05	-0.169883
0.1032	-1.37287e-05	-0.176525
0.1033	-1.56082e-05	-0.182958
0.1034	-1.76268e-05	-0.189184
0.1035	-1.97842e-05	-0.195207
0.1036	-2.20796e-05	-0.201033
0.1037	-2.45118e-05	-0.206666
0.1038	-2.70792e-05	-0.212115
0.1039	-2.97798e-05	-0.217384
0.104	-3.26112e-05	-0.222479
0.1041	-3.5571e-05	-0.227407
0.1042	-3.86563e-05	-0.232172
0.1043	-4.1864e-05	-0.236778
0.1044	-4.51911e-05	-0.241232
0.1045	-4.8634e-05	-0.245537
0.1046	-5.21895e-05	-0.249699
0.1047	-5.58537e-05	-0.253718
0.1048	-5.96232e-05	-0.257603
0.1049	-6.34942e-05	-0.261357
0.105	-6.7463e-05	-0.264984
0.1051	-7.15257e-05	-0.268487
0.1052	-7.56786e-05	-0.271874
0.1053	-7.99179e-05	-0.27514
0.1054	-8.42397e-05	-0.278293
0.1055	-8.86404e-05	-0.281339
0.1056	-9.31162e-05	-0.284278
0.1057	-9.76634e-05	-0.287115
0.1058	-0.000102278	-0.289853
0.1059	-0.000106958	-0.292493
0.106	-0.000111697	-0.295041
0.1061	-0.000116494	-0.297495
0.1062	-0.000121345	-0.299861
0.1063	-0.000126246	-0.302141
0.1064	-0.000131195	-0.304339
0.1065	-0.000136187	-0.306457
0.1066	-0.00014122	-0.308496
0.1067	-0.000146291	-0.310461
0.1068	-0.000151396	-0.312349
0.1069	-0.000156534	-0.314165
0.107	-0.0001617	-0.315913
0.1071	-0.000166893	-0.317594
0.1072	-0.00017211	-0.31921
0.1073	-0.000177347	-0.320764
0.1074	-0.000182604	-0.322256
0.1075	-0.000187876	-0.323685
0.1076	-0.000193162	-0.325056
0.1077	-0.000198459	-0.326339
0.1078	-0.000203766	-0.327301
0.1079	-0.00020908	-0.328168
0.108	-0.000214399	-0.329
0.1081	-0.000219721	-0.329814
0.1082	-0.000225044	-0.330617
0.1083	-0.000230366	-0.331394
0.1084	-0.000235685	-0.332074
0.1085	-0.000241	-0.332413
0.1086	-0.000246306	-0.331932
0.1087	-0.000251599	-0.330047
0.1088	-0.000256876	-0.32631
0.1089	-0.000262128	-0.320639
0.109	-0.000267349	-0.31333
0.1091	-0.00027253	-0.304908
0.1092	-0.000277661	-0.295932
0.1093	-0.000282732	-0.286818
0.1094	-0.000287731	-0.277816
0.1095	-0.000292649	-0.269
0.1096	-0.000297475	-0.260356
0.1097	-0.000302199	-0.251836
0.1098	-0.000306811	-0.243422
0.1099	-0.000311301	-0.235131
0.11	-0.000315662	-0.226996
0.1101	-0.000319886	-0.219053
0.1102	-0.000323965	-0.211332
0.1103	-0.000327895	-0.203838
0.1104	-0.000331669	-0.196578
0.1105	-0.000335284	-0.189542
0.1106	-0.000338736	-0.182722
0.1107	-0.000342022	-0.176094
0.1108	-0.000345139	-0.169663
0.1109	-0.000348088	-0.163426
0.111	-0.000350866	-0.157384
0.1111	-0.000353474	-0.151518
0.1112	-0.000355912	-0.145836
0.1113	-0.00035818	-0.140335
0.1114	-0.00036028	-0.135005
0.1115	-0.000362214	-0.129833
0.1116	-0.000363983	-0.124822
0.1117	-0.00036559	-0.119972
0.1118	-0.000367037	-0.115266
0.1119	-0.000368327	-0.110703
0.112	-0.000369462	-0.106285
0.1121	-0.000370447	-0.102009
0.1122	-0.000371284	-0.0978561
0.1123	-0.000371976	-0.0938342
0.1124	-0.000372527	-0.0899439
0.1125	-0.000372941	-0.0861696
0.1126	-0.000373221	-0.0825085
0.1127	-0.000373371	-0.0789739
0.1128	-0.000373395	-0.075538
0.1129	-0.000373296	-0.0722118
0.113	-0.000373078	-0.0689969
0.1131	-0.000372745	-0.0658774
0.1132	-0.0003723	-0.0628538
0.1133	-0.000371747	-0.0599313
0.1134	-0.000371089	-0.057101
0.1135	-0.000370331	-0.0543549
0.1136	-0.000369476	-0.0517001
0.1137	-0.000368528	-0.0491344
0.1138	-0.000367489	-0.0466421
0.1139	-0.000366363	-0.044233
0.114	-0.000365154	-0.0419092
0.1141	-0.000363865	-0.0396494
0.1142	-0.000362498	-0.0374657
0.1143	-0.000361058	-0.0353629
0.1144	-0.000359547	-0.0333166
0.1145	-0.000357969	-0.0313397
0.1146	-0.000356325	-0.0294389
0.1147	-0.00035462	-0.0275881
0.1148	-0.000352855	-0.0258014
0.1149	-0.000351034	-0.0240853
0.115	-0.00034916	-0.0224134
0.1151	-0.000347234	-0.0208011
0.1152	-0.00034526	-0.0192542
0.1153	-0.000343239	-0.0177466
0.1154	-0.000341175	-0.0162946
0.1155	-0.000339069	-0.0149014
0.1156	-0.000336924	-0.0135446
0.1157	-0.000334742	-0.01224
0.1158	-0.000332525	-0.0109869
0.1159	-0.000330276	-0.00976822
0.116	-0.000327995	-0.0085996
0.1161	-0.000325686	-0.00747392
0.1162	-0.00032335	-0.00638168
0.1163	-0.000320989	-0.0053381
0.1164	-0.000318604	-0.00432804
0.1165	-0.000316197	-0.00335205
0.1166	-0.000313771	-0.0024233
0.1167	-0.000311326	-0.00151825
0.1168	-0.000308865	-0.000649868
0.1169	-0.000306388	0.000176807
0.117	-0.000303897	0.000983726
0.1171	-0.000301393	0.00175204
0.1172	-0.000298879	0.00248953
0.1173	-0.000296354	0.00320466
0.1174	-0.000293822	0.00388044
0.1175	-0.000291281	0.00453804
0.1176	-0.000288735	0.00516863
0.1177	-0.000286183	0.00576151
0.1178	-0.000283628	0.00634453
0.1179	-0.000281069	0.00689542
0.118	-0.000278509	0.0074203
0.1181	-0.000275948	0.0079306
0.1182	-0.000273387	0.00840727
0.1183	-0.000270827	0.00887229
0.1184	-0.000268269	0.00931427
0.1185	-0.000265713	0.00972873
0.1186	-0.000263161	0.0101353
0.1187	-0.000260613	0.0105123
0.1188	-0.00025807	0.010877
0.1189	-0.000255533	0.011225
0.119	-0.000253002	0.011546
0.1191	-0.000250478	0.0118639
0.1192	-0.000247961	0.012155
0.1193	-0.000245453	0.0124354
0.1194	-0.000242954	0.0127025
0.1195	-0.000240464	0.012945
0.1196	-0.000237985	0.0131871
0.1197	-0.000235515	0.013404
0.1198	-0.000233056	0.0136142
0.1199	-0.000230609	0.0138115
0.12	-0.000228174	0.0139886
0.1201	-0.00022575	0.0141671
0.1202	-0.00022334	0.014317
0.1203	-0.000220942	0.0144731
0.1204	-0.000218558	0.0146068
0.1205	-0.000216187	0.0147337
0.1206	-0.00021383	0.0148531
0.1207	-0.000211488	0.0149532
0.1208	-0.00020916	0.0150577
0.1209	-0.000206847	0.0151398
0.121	-0.000204549	0.0152235
0.1211	-0.000202266	0.015294
0.1212	-0.000199999	0.015354
0.1213	-0.000197748	0.0154144
0.1214	-0.000195512	0.0154527
0.1215	-0.000193293	0.0155008
0.1216	-0.00019109	0.0155292
0.1217	-0.000188904	0.0155575
0.1218	-0.000186734	0.0155776
0.1219	-0.000184581	0.015587
0.122	-0.000182445	0.0156005
0.1221	-0.000180326	0.0155923
0.1222	-0.000178224	0.0155967
0.1223	-0.000176139	0.0155821
0.1224	-0.000174071	0.01557
0.1225	-0.000172021	0.0155498
0.1226	-0.000169988	0.0155256
0.1227	-0.000167973	0.0154896
0.1228	-0.000165975	0.0154653
0.1229	-0.000163995	0.0154217
0.123	-0.000162032	0.0153829
0.1231	-0.000160087	0.0153361
0.1232	-0.00015816	0.0152847
0.1233	-0.00015625	0.0152358
0.1234	-0.000154358	0.0151726
0.1235	-0.000152483	0.0151214
0.1236	-0.000150626	0.0150493
0.1237	-0.000148787	0.0149918
0.1238	-0.000146965	0.0149181
0.1239	-0.000145161	0.0148498
0.124	-0.000143375	0.0147751
0.1241	-0.000141605	0.0146971
0.1242	-0.000139854	0.0146223
0.1243	-0.00013812	0.0145357
0.1244	-0.000136403	0.0144607
0.1245	-0.000134703	0.0143661
0.1246	-0.000133021	0.014289
0.1247	-0.000131356	0.0141932
0.1248	-0.000129708	0.0141088
0.1249	-0.000128077	0.0140135
0.125	-0.000126463	0.0139226
0.1251	-0.000124866	0.0138281
0.1252	-0.000123286	0.0137252
0.1253	-0.000121722	0.0136388
0.1254	-0.000120175	0.0135328
0.1255	-0.000118645	0.0134395
0.1256	-0.000117131	0.0133347
0.1257	-0.000115634	0.013236
0.1258	-0.000114153	0.0131331
0.1259	-0.000112688	0.0130295
0.126	-0.000111239	0.0129286
0.1261	-0.000109806	0.0128207
0.1262	-0.000108389	0.0127215
0.1263	-0.000106988	0.0126094
0.1264	-0.000105602	0.0125122
0.1265	-0.000104232	0.0123963
0.1266	-0.000102878	0.0122999
0.1267	-0.000101539	0.0121842
0.1268	-0.000100215	0.0120853
0.1269	-9.89059e-05	0.0119718
0.127	-9.76121e-05	0.0118697
0.1271	-9.63332e-05	0.0117581
0.1272	-9.5069e-05	0.0116534
0.1273	-9.38195e-05	0.0115444
0.1274	-9.25846e-05	0.0114373
0.1275	-9.1364e-05	0.0113308
0.1276	-9.01578e-05	0.0112245
0.1277	-8.89658e-05	0.0111097
0.1278	-8.77878e-05	0.011014
0.1279	-8.66238e-05	0.0108975
0.128	-8.54736e-05	0.0107992
0.1281	-8.43371e-05	0.0106851
0.1282	-8.32142e-05	0.0105854
0.1283	-8.21047e-05	0.010474
0.1284	-8.10086e-05	0.0103731
0.1285	-7.99257e-05	0.0102644
0.1286	-7.88559e-05	0.0101622
0.1287	-7.7799e-05	0.0100563
0.1288	-7.67551e-05	0.00995325
0.1289	-7.57238e-05	0.00984958
0.129	-7.47052e-05	0.00974591
0.1291	-7.3699e-05	0.00964474
0.1292	-7.27052e-05	0.00954056
0.1293	-7.17237e-05	0.00944194
0.1294	-7.07543e-05	0.0093373
0.1295	-6.97969e-05	0.00924127
0.1296	-6.88514e-05	0.00913617
0.1297	-6.79176e-05	0.00904282
0.1298	-6.69955e-05	0.00893767
0.1299	-6.6085e-05	0.00884647
0.13	-6.51858e-05	0.00874192
0.1301	-6.4298e-05	0.00865282
0.1302	-6.34213e-05	0.00854623
0.1303	-6.25556e-05	0.00846255
0.1304	-6.1701e-05	0.00835654
0.1305	-6.08571e-05	0.00827294
0.1306	-6.0024e-05	0.00816893
0.1307	-5.92014e-05	0.00808589
0.1308	-5.83894e-05	0.00798411
0.1309	-5.75877e-05	0.00790174
0.131	-5.67963e-05	0.00780218
0.1311	-5.6015e-05	0.00772044
0.1312	-5.52438e-05	0.00762308
0.1313	-5.44824e-05	0.00754195
0.1314	-5.37309e-05	0.00744674
0.1315	-5.29891e-05	0.00736665
0.1316	-5.22569e-05	0.00727299
0.1317	-5.15342e-05	0.00719413
0.1318	-5.08209e-05	0.00710225
0.1319	-5.01169e-05	0.00702463
0.132	-4.9422e-05	0.00693449
0.1321	-4.87362e-05	0.00685806
0.1322	-4.80594e-05	0.00676965
0.1323	-4.73914e-05	0.00669443
0.1324	-4.67322e-05	0.00660775
0.1325	-4.60816e-05	0.00653443
0.1326	-4.54396e-05	0.00645091
0.1327	-4.48061e-05	0.00636748
0.1328	-4.41809e-05	0.0063026
0.1329	-4.3564e-05	0.00621336
0.133	-4.29552e-05	0.00614849
0.1331	-4.23545e-05	0.00606112
0.1332	-4.17618e-05	0.00599777
0.1333	-4.11769e-05	0.00591248
0.1334	-4.05999e-05	0.00585048
0.1335	-4.00305e-05	0.00576699
0.1336	-3.94687e-05	0.00570611
0.1337	-3.89144e-05	0.0056243
0.1338	-3.83676e-05	0.00556452
0.1339	-3.7828e-05	0.00548442
0.134	-3.72957e-05	0.00542579
0.1341	-3.67706e-05	0.00534735
0.1342	-3.62525e-05	0.00528992
0.1343	-3.57414e-05	0.00521352
0.1344	-3.52371e-05	0.00515663
0.1345	-3.47397e-05	0.00508245
0.1346	-3.4249e-05	0.00502615
0.1347	-3.37649e-05	0.00495419
0.1348	-3.32874e-05	0.00489846
0.1349	-3.28163e-05	0.0048287
0.135	-3.23517e-05	0.00477352
0.1351	-3.18933e-05	0.0047093
0.1352	-3.14412e-05	0.00464224
0.1353	-3.09953e-05	0.00459511
0.1354	-3.05554e-05	0.00452431
0.1355	-3.01215e-05	0.00447616
0.1356	-2.96936e-05	0.0044078
0.1357	-2.92715e-05	0.00436
0.1358	-2.88551e-05	0.00429437
0.1359	-2.84445e-05	0.00424685
0.136	-2.80395e-05	0.00418375
0.1361	-2.76401e-05	0.0041363
0.1362	-2.72461e-05	0.0040756
0.1363	-2.68576e-05	0.00402818
0.1364	-2.64744e-05	0.00396986
0.1365	-2.60965e-05	0.00392248
0.1366	-2.57238e-05	0.00386657
0.1367	-2.53563e-05	0.00381925
0.1368	-2.49938e-05	0.00376567
0.1369	-2.46363e-05	0.00371839
0.137	-2.42838e-05	0.00366751
0.1371	-2.39362e-05	0.00361959
0.1372	-2.35933e-05	0.00357159
0.1373	-2.32553e-05	0.00352315
0.1374	-2.29219e-05	0.003478
0.1375	-2.25932e-05	0.003429
0.1376	-2.2269e-05	0.00338883
0.1377	-2.19493e-05	0.00333265
0.1378	-2.16341e-05	0.0033005
0.1379	-2.13233e-05	0.00324565
0.138	-2.10168e-05	0.00321192
0.1381	-2.07146e-05	0.00315972
0.1382	-2.04167e-05	0.00312504
0.1383	-2.01228e-05	0.00307588
0.1384	-1.98331e-05	0.00304042
0.1385	-1.95475e-05	0.00299429
0.1386	-1.92658e-05	0.00295798
0.1387	-1.89882e-05	0.00291478
0.1388	-1.87144e-05	0.00287753
0.1389	-1.84444e-05	0.00283722
0.139	-1.81782e-05	0.00279901
0.1391	-1.79158e-05	0.00276157
0.1392	-1.76571e-05	0.00272241
0.1393	-1.7402e-05	0.00268783
0.1394	-1.71505e-05	0.00264772
0.1395	-1.69025e-05	0.00261598
0.1396	-1.66581e-05	0.00257489
0.1397	-1.64171e-05	0.00254594
0.1398	-1.61795e-05	0.0025038
0.1399	-1.59452e-05	0.00247806
0.14	-1.57143e-05	0.00243415
0.1401	-1.54866e-05	0.00241186
0.1402	-1.52622e-05	0.0023668
0.1403	-1.50409e-05	0.00234461
0.1404	-1.48228e-05	0.00230323
0.1405	-1.46078e-05	0.00228265
0.1406	-1.43958e-05	0.00223864
0.1407	-1.41868e-05	0.00221891
0.1408	-1.39808e-05	0.00217857
0.1409	-1.37777e-05	0.00215693
0.141	-1.35775e-05	0.00211991
0.1411	-1.33802e-05	0.0020964
0.1412	-1.31856e-05	0.00206275
0.1413	-1.29939e-05	0.00203739
0.1414	-1.28048e-05	0.00200711
0.1415	-1.26185e-05	0.00197989
0.1416	-1.24348e-05	0.00195296
0.1417	-1.22538e-05	0.00192386
0.1418	-1.20753e-05	0.00190026
0.1419	-1.18994e-05	0.00186927
0.142	-1.1726e-05	0.00184897
0.1421	-1.1555e-05	0.00181607
0.1422	-1.13866e-05	0.00179906
0.1423	-1.12205e-05	0.00176424
0.1424	-1.10568e-05	0.00175049
0.1425	-1.08954e-05	0.00171406
0.1426	-1.07364e-05	0.00170177
0.1427	-1.05796e-05	0.0016661
0.1428	-1.04251e-05	0.00165465
0.1429	-1.02729e-05	0.00162127
0.143	-1.01227e-05	0.00160688
0.1431	-9.9748e-06	0.00157714
0.1432	-9.82898e-06	0.00156035
0.1433	-9.68525e-06	0.00153444
0.1434	-9.5436e-06	0.00151525
0.1435	-9.40398e-06	0.00149306
0.1436	-9.26636e-06	0.00147135
0.1437	-9.13074e-06	0.00145279
0.1438	-8.99706e-06	0.00142853
0.1439	-8.86531e-06	0.00141359
0.144	-8.73546e-06	0.00138679
0.1441	-8.60749e-06	0.00137549
0.1442	-8.48135e-06	0.00134615
0.1443	-8.35705e-06	0.00133832
0.1444	-8.23453e-06	0.00130686
0.1445	-8.11379e-06	0.0013002
0.1446	-7.99478e-06	0.00127213
0.1447	-7.8775e-06	0.00126234
0.1448	-7.76192e-06	0.00123752
0.1449	-7.64801e-06	0.00122506
0.145	-7.53574e-06	0.00120495
0.1451	-7.4251e-06	0.00118974
0.1452	-7.31607e-06	0.00116476
0.1453	-7.20861e-06	0.00116078
0.1454	-7.10271e-06	0.0011344
0.1455	-6.99834e-06	0.00112597
0.1456	-6.89549e-06	0.00110328
0.1457	-6.79413e-06	0.00109192
0.1458	-6.69424e-06	0.00107345
0.1459	-6.5958e-06	0.00105923
0.146	-6.49879e-06	0.00104483
0.1461	-6.40319e-06	0.00102754
0.1462	-6.30898e-06	0.00101702
0.1463	-6.21613e-06	0.00099657
0.1464	-6.12464e-06	0.000989912
0.1465	-6.03447e-06	0.000966335
0.1466	-5.94562e-06	0.000963547
0.1467	-5.85806e-06	0.000936964
0.1468	-5.77178e-06	0.000935633
0.1469	-5.68675e-06	0.000912732
0.147	-5.60296e-06	0.000907602
0.1471	-5.52039e-06	0.000888182
0.1472	-5.43902e-06	0.000879799
0.1473	-5.35884e-06	0.000864309
0.1474	-5.27983e-06	0.000852897
0.1475	-5.20197e-06	0.000842402
0.1476	-5.12525e-06	0.000828414
0.1477	-5.04964e-06	0.00081013
0.1478	-4.97514e-06	0.000811191
0.1479	-4.90173e-06	0.000789755
0.148	-4.82939e-06	0.000785579
0.1481	-4.7581e-06	0.000768107
0.1482	-4.68786e-06	0.000760638
0.1483	-4.61864e-06	0.000747716
0.1484	-4.55044e-06	0.000736977
0.1485	-4.48323e-06	0.000728362
0.1486	-4.417e-06	0.000714068
0.1487	-4.35175e-06	0.00070954
0.1488	-4.28744e-06	0.000691598
0.1489	-4.22409e-06	0.000691159
0.149	-4.16165e-06	0.000669625
0.1491	-4.10013e-06	0.000671661
0.1492	-4.03951e-06	0.000651354
0.1493	-3.97979e-06	0.000651193
0.1494	-3.92093e-06	0.000634662
0.1495	-3.86294e-06	0.000630568
0.1496	-3.8058e-06	0.000618041
0.1497	-3.74949e-06	0.000610389
0.1498	-3.69401e-06	0.000602066
0.1499	-3.63935e-06	0.000590892
0.15	-3.58548e-06	0.000587525
0.1501	-3.53241e-06	0.000574249
0.1502	-3.48012e-06	0.000560889
0.1503	-3.42859e-06	0.000565518
0.1504	-3.37782e-06	0.000547618
0.1505	-3.3278e-06	0.000546421
0.1506	-3.27851e-06	0.000532749
0.1507	-3.22995e-06	0.000527985
0.1508	-3.1821e-06	0.00051914
0.1509	-3.13495e-06	0.000510762
0.151	-3.0885e-06	0.000506421
0.1511	-3.04272e-06	0.000494092
0.1512	-2.99763e-06	0.000494021
0.1513	-2.95319e-06	0.000477655
0.1514	-2.90941e-06	0.000481653
0.1515	-2.86627e-06	0.000461951
0.1516	-2.82377e-06	0.000467011
0.1517	-2.78189e-06	0.000451412
0.1518	-2.74063e-06	0.000451795
0.1519	-2.69998e-06	0.000440118
0.152	-2.65993e-06	0.000436439
0.1521	-2.62046e-06	0.000429171
0.1522	-2.58158e-06	0.000421661
0.1523	-2.54327e-06	0.000418821
0.1524	-2.50553e-06	0.000407394
0.1525	-2.46834e-06	0.000409362
0.1526	-2.4317e-06	0.000396495
0.1527	-2.3956e-06	0.000386729
0.1528	-2.36003e-06	0.000393833
0.1529	-2.32499e-06	0.000378425
0.153	-2.29046e-06	0.000379279
0.1531	-2.25645e-06	0.000368361
0.1532	-2.22293e-06	0.000365444
0.1533	-2.18991e-06	0.000359587
0.1534	-2.15738e-06	0.00035277
0.1535	-2.12533e-06	0.000351582
0.1536	-2.09375e-06	0.000340491
0.1537	-2.06264e-06	0.000343731
0.1538	-2.03198e-06	0.000328292
0.1539	-2.00178e-06	0.000334814
0.154	-1.97203e-06	0.000318507
0.1541	-1.94272e-06	0.000323953
0.1542	-1.91384e-06	0.000311844
0.1543	-1.88538e-06	0.000312504
0.1544	-1.85735e-06	0.000304662
0.1545	-1.82973e-06	0.000301049
0.1546	-1.80252e-06	0.000297815
0.1547	-1.77571e-06	0.000290053
0.1548	-1.7493e-06	0.000291398
0.1549	-1.72328e-06	0.000279399
0.155	-1.69764e-06	0.000285371
0.1551	-1.67239e-06	0.000272691
0.1552	-1.6475e-06	0.000265556
0.1553	-1.62299e-06	0.000274366
0.1554	-1.59884e-06	0.000260703
0.1555	-1.57504e-06	0.00026295
0.1556	-1.5516e-06	0.000254022
0.1557	-1.52851e-06	0.000252339
0.1558	-1.50576e-06	0.00024867
0.1559	-1.48334e-06	0.000242854
0.156	-1.46126e-06	0.000243994
0.1561	-1.4395e-06	0.000233642
0.1562	-1.41807e-06	0.000239348
0.1563	-1.39695e-06	0.000224399
0.1564	-1.37615e-06	0.000232737
0.1565	-1.35565e-06	0.000218984
0.1566	-1.33546e-06	0.000224476
0.1567	-1.31557e-06	0.000215006
0.1568	-1.29597e-06	0.000215627
0.1569	-1.27667e-06	0.000210717
0.157	-1.25765e-06	0.000206896
0.1571	-1.23891e-06	0.000206767
0.1572	-1.22045e-06	0.000198541
0.1573	-1.20226e-06	0.00020312
0.1574	-1.18435e-06	0.0001904
0.1575	-1.1667e-06	0.000198748
0.1576	-1.14931e-06	0.00018795
0.1577	-1.13218e-06	0.000181297
0.1578	-1.1153e-06	0.000191221
0.1579	-1.09868e-06	0.000178929
0.158	-1.0823e-06	0.000182226
0.1581	-1.06616e-06	0.000174803
0.1582	-1.05027e-06	0.000173929
0.1583	-1.03461e-06	0.000171857
0.1584	-1.01918e-06	0.000166618
0.1585	-1.00398e-06	0.000169478
0.1586	-9.89008e-07	0.000159504
0.1587	-9.7426e-07	0.000167076
0.1588	-9.59728e-07	0.000152316
0.1589	-9.45415e-07	0.000161976
0.159	-9.31312e-07	0.00015018
0.1591	-9.1742e-07	0.00015548
0.1592	-9.03734e-07	0.000148041
0.1593	-8.90251e-07	0.000148402
0.1594	-8.76969e-07	0.000145777
0.1595	-8.63883e-07	0
0.1596	-8.50994e-07	0
0.1597	-8.38294e-07	0
0.1598	-8.25786e-07	0
0.1599	-8.13461e-07	0
0.16	-8.0132e-07	0
0.1601	-7.89363e-07	0
0.1602	-7.77579e-07	0
0.1603	-7.65973e-07	0
0.1604	-7.54536e-07	0
0.1605	-7.43268e-07	0
0.1606	-7.32164e-07	0
0.1607	-7.21219e-07	0
0.1608	-7.10432e-07	0
0.1609	-6.99795e-07	0
0.161	-6.89308e-07	0
0.1611	-6.7896e-07	0
0.1612	-6.68757e-07	0
0.1613	-6.58686e-07	0
0.1614	-6.48749e-07	0
0.1615	-6.38937e-07	0
0.1616	-6.29252e-07	0
0.1617	-6.19687e-07	0
0.1618	-6.10239e-07	0
0.1619	-6.00907e-07	0
0.162	-5.91685e-07	0
0.1621	-5.82576e-07	0
0.1622	-5.73568e-07	0
0.1623	-5.6467e-07	0
0.1624	-5.55869e-07	0
0.1625	-5.47169e-07	0
0.1626	-5.3857e-07	0
0.1627	-5.30062e-07	0
0.1628	-5.21651e-07	0
0.1629	-5.13329e-07	0
0.163	-5.05099e-07	0
0.1631	-4.96957e-07	0
0.1632	-4.88901e-07	0
0.1633	-4.80933e-07	0
0.1634	-4.73046e-07	0
0.1635	-4.65245e-07	0
0.1636	-4.57522e-07	0
0.1637	-4.49884e-07	0
0.1638	-4.42321e-07	0
0.1639	-4.34839e-07	0
0.164	-4.27431e-07	0
0.1641	-4.20101e-07	0
0.1642	-4.12846e-07	0
0.1643	-4.05663e-07	0
0.1644	-3.98555e-07	0
0.1645	-3.91516e-07	0
0.1646	-3.84552e-07	0
0.1647	-3.77654e-07	0
0.1648	-3.7083e-07	0
0.1649	-3.6407e-07	0
0.165	-3.57379e-07	0
0.1651	-3.50759e-07	0
0.1652	-3.442e-07	0
0.1653	-3.3771e-07	0
0.1654	-3.31282e-07	0
0.1655	-3.24919e-07	0
0.1656	-3.18619e-07	0
0.1657	-3.12381e-07	0
0.1658	-3.06207e-07	0
0.1659	-3.00091e-07	0
0.166	-2.94039e-07	0
0.1661	-2.88044e-07	0
0.1662	-2.82111e-07	0
0.1663	-2.76234e-07	0
0.1664	-2.70418e-07	0
0.1665	-2.64657e-07	0
0.1666	-2.58954e-07	0
0.1667	-2.53307e-07	0
0.1668	-2.47715e-07	0
0.1669	-2.4218e-07	0
0.167	-2.36696e-07	0
0.1671	-2.3127e-07	0
0.1672	-2.25894e-07	0
0.1673	-2.20575e-07	0
0.1674	-2.15305e-07	0
0.1675	-2.10087e-07	0
0.1676	-2.04924e-07	0
0.1677	-1.99808e-07	0
0.1678	-1.94744e-07	0
0.1679	-1.89729e-07	0
0.168	-1.84764e-07	0
0.1681	-1.79848e-07	0
0.1682	-1.74979e-07	0
0.1683	-1.7016e-07	0
0.1684	-1.65386e-07	0
0.1685	-1.60662e-07	0
0.1686	-1.5598e-07	0
0.1687	-1.51349e-07	0
0.1688	-1.4676e-07	0
0.1689	-1.42219e-07	0
0.169	-1.3772e-07	0
0.1691	-1.33267e-07	0
0.1692	-1.28857e-07	0
0.1693	-1.2449e-07	0
0.1694	-1.20168e-07	0
0.1695	-1.15885e-07	0
0.1696	-1.11648e-07	0
0.1697	-1.07449e-07	0
0.1698	-1.03295e-07	0
0.1699	-9.91786e-08	0
0.17	-9.51031e-08	0
0.1701	-9.10709e-08	0
0.1702	-8.70747e-08	0
0.1703	-8.31206e-08	0
0.1704	-7.92035e-08	0
0.1705	-7.53258e-08	0
0.1706	-7.14862e-08	0
0.1707	-6.76835e-08	0
0.1708	-6.392e-08	0
0.1709	-6.01908e-08	0
0.171	-5.65018e-08	0
0.1711	-5.28453e-08	0
0.1712	-4.92287e-08	0
0.1713	-4.56447e-08	0
0.1714	-4.20981e-08	0
0.1715	-3.85851e-08	0
0.1716	-3.5107e-08	0
0.1717	-3.16637e-08	0
0.1718	-2.82528e-08	0
0.1719	-2.48778e-08	0
0.172	-2.15328e-08	0
0.1721	-1.82248e-08	0
0.1722	-1.49457e-08	0
0.1723	-1.17021e-08	0
0.1724	-8.48808e-09	0
0.1725	-5.3055e-09	0
0.1726	-2.15768e-09	0
0.1727	9.97247e-10	0
0.1728	4.08425e-09	0
0.1729	7.14274e-09	0
0.173	1.01701e-08	0
0.1731	1.31678e-08	0
0.1732	1.61368e-08	0
0.1733	1.90747e-08	0
0.1734	2.19865e-08	0
0.1735	2.48659e-08	0
0.1736	2.77207e-08	0
0.1737	3.05435e-08	0
0.1738	3.33414e-08	0
0.1739	3.61098e-08	0
0.174	3.8852e-08	0
0.1741	4.15669e-08	0
0.1742	4.42544e-08	0
0.1743	4.6917e-08	0
0.1744	4.95508e-08	0
0.1745	5.21622e-08	0
0.1746	5.47434e-08	0
0.1747	5.73028e-08	0
0.1748	5.9834e-08	0
0.1749	6.23423e-08	0
0.175	6.48263e-08	0
0.1751	6.72823e-08	0
0.1752	6.97177e-08	0
0.1753	7.21263e-08	0
0.1754	7.4513e-08	0
0.1755	7.68753e-08	0
0.1756	7.92142e-08	0
0.1757	8.1531e-08	0
0.1758	8.3823e-08	0
0.1759	8.60952e-08	0
0.176	8.83413e-08	0
0.1761	9.05688e-08	0
0.1762	9.27708e-08	0
0.1763	9.49537e-08	0
0.1764	9.71132e-08	0
0.1765	9.92523e-08	0
0.1766	1.0137e-07	0
0.1767	1.03466e-07	0
0.1768	1.05544e-07	0
0.1769	1.07598e-07	0
0.177	1.09635e-07	0
0.1771	1.11648e-07	0
0.1772	1.13644e-07	0
0.1773	1.15618e-07	0
0.1774	1.17574e-07	0
0.1775	1.19512e-07	0
0.1776	1.21426e-07	0
0.1777	1.23326e-07	0
0.1778	1.25204e-07	0
0.1779	1.27065e-07	0
0.178	1.28907e-07	0
0.1781	1.30731e-07	0
0.1782	1.32537e-07	0
0.1783	1.34324e-07	0
0.1784	1.36096e-07	0
0.1785	1.37846e-07	0
0.1786	1.39583e-07	0
0.1787	1.413e-07	0
0.1788	1.43001e-07	0
0.1789	1.44685e-07	0
0.179	1.46352e-07	0
0.1791	1.48003e-07	0
0.1792	1.49637e-07	0
0.1793	1.51256e-07	0
0.1794	1.52857e-07	0
0.1795	1.54445e-07	0
0.1796	1.56013e-07	0
0.1797	1.57569e-07	0
0.1798	1.59107e-07	0
0.1799	1.60631e-07	0
0.18	1.62141e-07	0
0.180128	1.64043e-07	0
0.180255	1.65923e-07	0
0.180383	1.67778e-07	0
0.18051	1.6961e-07	0
0.180638	1.71419e-07	0
0.180766	1.73204e-07	0
0.180893	1.74969e-07	0
0.181021	1.76708e-07	0
0.181148	1.78428e-07	0
0.181276	1.80124e-07	0
0.181404	1.81799e-07	0
0.181531	1.83454e-07	0
0.181659	1.85086e-07	0
0.181786	1.867e-07	0
0.181914	1.88289e-07	0
0.182042	1.89862e-07	0
0.182169	1.91413e-07	0
0.182297	1.92944e-07	0
0.182424	1.94457e-07	0
0.1825	1.95345e-07	0
0.182651	1.971e-07	0
0.182803	1.9883e-07	0
0.182954	2.00536e-07	0
0.183106	2.02212e-07	0
0.183257	2.03864e-07	0
0.183409	2.05494e-07	0
0.18356	2.07096e-07	0
0.183712	2.08674e-07	0
0.183863	2.1023e-07	0
0.184014	2.11761e-07	0
0.184166	2.13269e-07	0
0.184317	2.14755e-07	0
0.184469	2.16218e-07	0
0.18462	2.17657e-07	0
0.184772	2.19077e-07	0
0.184923	2.20474e-07	0
0.185	2.21176e-07	0
0.185183	2.22825e-07	0
0.185367	2.24444e-07	0
0.18555	2.26033e-07	0
0.185733	2.27594e-07	0
0.185916	2.29127e-07	0
0.1861	2.30631e-07	0
0.186283	2.32106e-07	0
0.186466	2.33554e-07	0
0.18665	2.34976e-07	0
0.186833	2.36373e-07	0
0.187016	2.37744e-07	0
0.187199	2.39088e-07	0
0.187383	2.40407e-07	0
0.1875	2.41241e-07	0
0.187729	2.42837e-07	0
0.187958	2.44397e-07	0
0.188187	2.4592e-07	0
0.188416	2.47408e-07	0
0.188645	2.48862e-07	0
0.188874	2.50282e-07	0
0.189103	2.51669e-07	0
0.189333	2.53024e-07	0
0.189562	2.54347e-07	0
0.189791	2.5564e-07	0
0.19	2.56796e-07	0
0.190209	2.57926e-07	0
0.190419	2.59032e-07	0
0.190742	2.60695e-07	0
0.191066	2.62306e-07	0
0.19139	2.63863e-07	0
0.191714	2.65368e-07	0
0.192037	2.66825e-07	0
0.192361	2.68232e-07	0
0.1925	2.68823e-07	0
0.192999	2.7087e-07	0
0.193497	2.72813e-07	0
0.193996	2.74657e-07	0
0.194883	2.77709e-07	0
0.195	2.78091e-07	0
0.195734	2.80377e-07	0
0.196316	2.82067e-07	0
0.196898	2.83653e-07	0
0.197361	2.84845e-07	0
0.1975	2.85195e-07	0
0.197941	2.86261e-07	0
0.198382	2.87276e-07	0
0.198822	2.88243e-07	0
0.199263	2.89164e-07	0
0.199704	2.90042e-07	0
0.2	2.90609e-07	0
0.200296	2.91154e-07	0
0.200592	2.91683e-07	0
0.200888	2.92197e-07	0
0.201184	2.92691e-07	0
0.201479	2.93169e-07	0
0.201775	2.93634e-07	0
0.202071	2.9408e-07	0
0.202367	2.94512e-07	0
0.2025	2.94704e-07	0
0.202804	2.95125e-07	0
0.203109	2.95533e-07	0
0.203413	2.95929e-07	0
0.203717	2.96307e-07	0
0.204021	2.96674e-07	0
0.204326	2.97029e-07	0
0.20463	2.97368e-07	0
0.204934	2.97698e-07	0
0.205	2.97769e-07	0
0.20528	2.98056e-07	0
0.20556	2.98336e-07	0
0.20584	2.98606e-07	0
0.20612	2.98869e-07	0
0.2064	2.9912e-07	0
0.20668	2.99362e-07	0
0.20696	2.99597e-07	0
0.20724	2.99825e-07	0
0.2075	3.00029e-07	0
0.20776	3.00224e-07	0
0.20802	3.00413e-07	0
0.20828	3.00596e-07	0
0.20854	3.00773e-07	0
0.2088	3.00945e-07	0
0.20906	3.01111e-07	0
0.20932	3.0127e-07	0
0.20958	3.01422e-07	0
0.20984	3.0157e-07	0
0.21	3.01661e-07	0
0.210255	3.01797e-07	0
0.210511	3.01928e-07	0
0.210766	3.02055e-07	0
0.211021	3.02177e-07	0
0.211277	3.02295e-07	0
0.211532	3.02409e-07	0
0.211787	3.02519e-07	0
0.212043	3.02624e-07	0
0.212298	3.02724e-07	0
0.2125	3.02802e-07	0
0.212702	3.02875e-07	0
0.212904	3.02947e-07	0
0.213106	3.03016e-07	0
0.213308	3.03083e-07	0
0.21351	3.03147e-07	0
0.213712	3.0321e-07	0
0.213914	3.03271e-07	0
0.214116	3.0333e-07	0
0.214318	3.03387e-07	0
0.21452	3.03441e-07	0
0.214723	3.03492e-07	0
0.214925	3.03541e-07	0
0.215	3.03561e-07	0
0.215243	3.03617e-07	0
0.215486	3.0367e-07	0
0.215728	3.03721e-07	0
0.215971	3.03769e-07	0
0.216214	3.03815e-07	0
0.216457	3.03858e-07	0
0.2167	3.03899e-07	0
0.216943	3.03938e-07	0
0.217185	3.03974e-07	0
0.217428	3.04008e-07	0
0.2175	3.0402e-07	0
0.217739	3.0405e-07	0
0.217978	3.04078e-07	0
0.218217	3.04105e-07	0
0.218457	3.04129e-07	0
0.218696	3.04151e-07	0
0.218935	3.04172e-07	0
0.219174	3.04191e-07	0
0.219413	3.04208e-07	0
0.219652	3.04223e-07	0
0.219891	3.04237e-07	0
0.22	3.04245e-07	0
0.220237	3.04256e-07	0
0.220473	3.04265e-07	0
0.22071	3.04273e-07	0
0.220946	3.04279e-07	0
0.221183	3.04283e-07	0
0.221419	3.04287e-07	0
0.221656	3.04289e-07	0
0.221892	3.04289e-07	0
0.222129	3.04289e-07	0
0.222365	3.04287e-07	0
0.2225	3.04287e-07	0
0.222735	3.04283e-07	0
0.222969	3.04278e-07	0
0.223204	3.04271e-07	0
0.223438	3.04264e-07	0
0.223673	3.04255e-07	0
0.223907	3.04245e-07	0
0.224142	3.04234e-07	0
0.224377	3.04222e-07	0
0.224611	3.04209e-07	0
0.224846	3.04195e-07	0
0.225	3.04187e-07	0
0.225233	3.04172e-07	0
0.225466	3.04155e-07	0
0.225699	3.04138e-07	0
0.225932	3.04119e-07	0
0.226166	3.041e-07	0
0.226399	3.0408e-07	0
0.226632	3.04059e-07	0
0.226865	3.04037e-07	0
0.227098	3.04015e-07	0
0.227331	3.03992e-07	0
0.2275	3.03976e-07	0
0.227669	3.03957e-07	0
0.227838	3.03939e-07	0
0.228007	3.03921e-07	0
0.228176	3.03904e-07	0
0.228345	3.03884e-07	0
0.228513	3.03864e-07	0
0.228682	3.03845e-07	0
0.228851	3.03826e-07	0
0.22902	3.03804e-07	0
0.229189	3.03783e-07	0
0.229358	3.03763e-07	0
0.229527	3.03742e-07	0
0.229696	3.03719e-07	0
0.229865	3.03697e-07	0
0.23	3.03682e-07	0
0.230231	3.0365e-07	0
0.230462	3.03619e-07	0
0.230693	3.03586e-07	0
0.230925	3.03553e-07	0
0.231156	3.0352e-07	0
0.231387	3.03486e-07	0
0.231618	3.03451e-07	0
0.231849	3.03417e-07	0
0.23208	3.03381e-07	0
0.232311	3.03345e-07	0
0.2325	3.03317e-07	0
0.232689	3.03286e-07	0
0.232877	3.03255e-07	0
0.233066	3.03225e-07	0
0.233254	3.03195e-07	0
0.233443	3.03165e-07	0
0.233631	3.03135e-07	0
0.23382	3.03102e-07	0
0.234008	3.0307e-07	0
0.234197	3.03038e-07	0
0.234385	3.03006e-07	0
0.234574	3.02975e-07	0
0.234763	3.02943e-07	0
0.234951	3.02909e-07	0
0.235	3.02902e-07	0
0.23523	3.02862e-07	0
0.23546	3.02821e-07	0
0.23569	3.02779e-07	0
0.23592	3.02738e-07	0
0.23615	3.02696e-07	0
0.23638	3.02653e-07	0
0.23661	3.02611e-07	0
0.23684	3.02568e-07	0
0.23707	3.02525e-07	0
0.237301	3.02482e-07	0
0.2375	3.02445e-07	0
0.237699	3.02406e-07	0
0.237899	3.02367e-07	0
0.238098	3.02328e-07	0
0.238298	3.0229e-07	0
0.238497	3.02251e-07	0
0.238697	3.02213e-07	0
0.238896	3.02175e-07	0
0.239096	3.02136e-07	0
0.239295	3.02096e-07	0
0.239495	3.02056e-07	0
0.239694	3.02016e-07	0
0.239894	3.01976e-07	0
0.24	3.01957e-07	0
0.24023	3.01911e-07	0
0.24046	3.01864e-07	0
0.240689	3.01817e-07	0
0.240919	3.01771e-07	0
0.241149	3.01723e-07	0
0.241379	3.01676e-07	0
0.241609	3.01629e-07	0
0.241838	3.01581e-07	0
0.242068	3.01533e-07	0
0.242298	3.01485e-07	0
0.2425	3.01443e-07	0
0.242702	3.014e-07	0
0.242904	3.01357e-07	0
0.243106	3.01314e-07	0
0.243308	3.01271e-07	0
0.24351	3.01229e-07	0
0.243712	3.01186e-07	0
0.243914	3.01144e-07	0
0.244116	3.01101e-07	0
0.244318	3.01058e-07	0
0.24452	3.01014e-07	0
0.244722	3.0097e-07	0
0.244925	3.00927e-07	0
0.245	3.00913e-07	0
0.24523	3.00863e-07	0
0.245459	3.00813e-07	0
0.245689	3.00763e-07	0
0.245919	3.00713e-07	0
0.246148	3.00663e-07	0
0.246378	3.00612e-07	0
0.246608	3.00562e-07	0
0.246838	3.00512e-07	0
0.247067	3.00461e-07	0
0.247297	3.0041e-07	0
0.2475	3.00366e-07	0
0.247703	3.0032e-07	0
0.247906	3.00274e-07	0
0.248109	3.00229e-07	0
0.248312	3.00183e-07	0
0.248516	3.00138e-07	0
0.248719	3.00093e-07	0
0.248922	3.00049e-07	0
0.249125	3.00004e-07	0
0.249328	2.99959e-07	0
0.249531	2.99913e-07	0
0.249734	2.99867e-07	0
0.249937	2.99821e-07	0
0.25	2.99809e-07	0
0.25023	2.99757e-07	0
0.25046	2.99705e-07	0
0.250689	2.99654e-07	0
0.250919	2.99602e-07	0
0.251149	2.9955e-07	0
0.251379	2.99497e-07	0
0.251609	2.99445e-07	0
0.251838	2.99393e-07	0
0.252068	2.99341e-07	0
0.252298	2.99289e-07	0
0.2525	2.99243e-07	0
0.252702	2.99196e-07	0
0.252904	2.99149e-07	0
0.253106	2.99103e-07	0
0.253308	2.99056e-07	0
0.25351	2.9901e-07	0
0.253712	2.98965e-07	0
0.253914	2.98919e-07	0
0.254115	2.98874e-07	0
0.254317	2.98827e-07	0
0.254519	2.9878e-07	0
0.254721	2.98733e-07	0
0.254923	2.98687e-07	0
0.255	2.98671e-07	0
0.25523	2.98618e-07	0
0.25546	2.98565e-07	0
0.25569	2.98512e-07	0
0.25592	2.98459e-07	0
0.256151	2.98406e-07	0
0.256381	2.98353e-07	0
0.256611	2.983e-07	0
0.256841	2.98247e-07	0
0.257071	2.98193e-07	0
0.257301	2.9814e-07	0
0.2575	2.98094e-07	0
0.257699	2.98047e-07	0
0.257898	2.98e-07	0
0.258097	2.97954e-07	0
0.258296	2.97908e-07	0
0.258495	2.97862e-07	0
0.258694	2.97816e-07	0
0.258893	2.97771e-07	0
0.259092	2.97725e-07	0
0.259291	2.97678e-07	0
0.25949	2.97631e-07	0
0.259689	2.97585e-07	0
0.259888	2.97539e-07	0
0.26	2.97515e-07	0
0.26023	2.97461e-07	0
0.260461	2.97408e-07	0
0.260691	2.97354e-07	0
0.260922	2.973e-07	0
0.261152	2.97246e-07	0
0.261383	2.97193e-07	0
0.261613	2.97139e-07	0
0.261844	2.97085e-07	0
0.262074	2.97031e-07	0
0.262305	2.96977e-07	0
0.2625	2.96932e-07	0
0.262695	2.96885e-07	0
0.26289	2.96839e-07	0
0.263085	2.96793e-07	0
0.26328	2.96748e-07	0
0.263475	2.96703e-07	0
0.26367	2.96659e-07	0
0.263865	2.96613e-07	0
0.26406	2.96567e-07	0
0.264255	2.96521e-07	0
0.26445	2.96475e-07	0
0.264645	2.9643e-07	0
0.26484	2.96385e-07	0
0.265	2.96349e-07	0
0.26516	2.9631e-07	0
0.265319	2.96272e-07	0
0.265479	2.96237e-07	0
0.265639	2.96199e-07	0
0.265798	2.96161e-07	0
0.265958	2.96125e-07	0
0.266117	2.96087e-07	0
0.266277	2.96049e-07	0
0.266437	2.96013e-07	0
0.266596	2.95976e-07	0
0.266756	2.95938e-07	0
0.266916	2.95901e-07	0
0.267075	2.95866e-07	0
0.267235	2.95826e-07	0
0.267395	2.9579e-07	0
0.2675	2.95767e-07	0
0.267731	2.95713e-07	0
0.267962	2.95658e-07	0
0.268193	2.95604e-07	0
0.268424	2.9555e-07	0
0.268655	2.95496e-07	0
0.268886	2.95442e-07	0
0.269117	2.95388e-07	0
0.269348	2.95333e-07	0
0.269579	2.95279e-07	0
0.26981	2.95225e-07	0
0.27	2.95181e-07	0
0.27019	2.95135e-07	0
0.270379	2.9509e-07	0
0.270569	2.95046e-07	0
0.270758	2.95002e-07	0
0.270948	2.94959e-07	0
0.271137	2.94915e-07	0
0.271327	2.94869e-07	0
0.271516	2.94824e-07	0
0.271706	2.9478e-07	0
0.271895	2.94737e-07	0
0.272085	2.94694e-07	0
0.272274	2.94648e-07	0
0.272464	2.94604e-07	0
0.2725	2.94597e-07	0
0.272731	2.94543e-07	0
0.272963	2.94488e-07	0
0.273194	2.94434e-07	0
0.273426	2.9438e-07	0
0.273657	2.94326e-07	0
0.273888	2.94271e-07	0
0.27412	2.94217e-07	0
0.274351	2.94163e-07	0
0.274583	2.94109e-07	0
0.274814	2.94055e-07	0
0.275	2.94011e-07	0
0.275186	2.93966e-07	0
0.275372	2.93922e-07	0
0.275558	2.93879e-07	0
0.275744	2.93836e-07	0
0.27593	2.93794e-07	0
0.276116	2.93749e-07	0
0.276302	2.93705e-07	0
0.276489	2.93661e-07	0
0.276675	2.93619e-07	0
0.276861	2.93577e-07	0
0.277047	2.93532e-07	0
0.277233	2.93488e-07	0
0.277419	2.93445e-07	0
0.2775	2.93428e-07	0
0.277732	2.93373e-07	0
0.277964	2.93319e-07	0
0.278196	2.93265e-07	0
0.278428	2.93211e-07	0
0.27866	2.93156e-07	0
0.278891	2.93102e-07	0
0.279123	2.93048e-07	0
0.279355	2.92994e-07	0
0.279587	2.92939e-07	0
0.279819	2.92885e-07	0
0.28	2.92843e-07	0
0.280181	2.92799e-07	0
0.280362	2.92756e-07	0
0.280543	2.92714e-07	0
0.280724	2.92673e-07	0
0.280905	2.92631e-07	0
0.281085	2.92588e-07	0
0.281266	2.92546e-07	0
0.281447	2.92504e-07	0
0.281628	2.92464e-07	0
0.281809	2.9242e-07	0
0.28199	2.92377e-07	0
0.282171	2.92335e-07	0
0.282352	2.92295e-07	0
0.2825	2.92261e-07	0
0.282732	2.92207e-07	0
0.282965	2.92152e-07	0
0.283197	2.92098e-07	0
0.28343	2.92044e-07	0
0.283662	2.91989e-07	0
0.283895	2.91935e-07	0
0.284127	2.91881e-07	0
0.28436	2.91827e-07	0
0.284592	2.91772e-07	0
0.284825	2.91718e-07	0
0.285	2.91677e-07	0
0.285175	2.91635e-07	0
0.285351	2.91594e-07	0
0.285526	2.91553e-07	0
0.285702	2.91514e-07	0
0.285877	2.91472e-07	0
0.286053	2.91431e-07	0
0.286228	2.91391e-07	0
0.286403	2.91351e-07	0
0.286579	2.91309e-07	0
0.286754	2.91268e-07	0
0.28693	2.91228e-07	0
0.287105	2.91189e-07	0
0.287281	2.91147e-07	0
0.287456	2.91106e-07	0
0.2875	2.91097e-07	0
0.287733	2.91043e-07	0
0.287965	2.90989e-07	0
0.288198	2.90935e-07	0
0.288431	2.90881e-07	0
0.288664	2.90826e-07	0
0.288896	2.90772e-07	0
0.289129	2.90718e-07	0
0.289362	2.90664e-07	0
0.289595	2.9061e-07	0
0.289827	2.90556e-07	0
0.29	2.90516e-07	0
0.290173	2.90474e-07	0
0.290345	2.90433e-07	0
0.290518	2.90394e-07	0
0.290691	2.90356e-07	0
0.290863	2.90314e-07	0
0.291036	2.90274e-07	0
0.291209	2.90235e-07	0
0.291382	2.90196e-07	0
0.291554	2.90154e-07	0
0.291727	2.90114e-07	0
0.2919	2.90075e-07	0
0.292072	2.90036e-07	0
0.292245	2.89995e-07	0
0.292418	2.89956e-07	0
0.2925	2.89938e-07	0
0.292733	2.89884e-07	0
0.292967	2.89829e-07	0
0.2932	2.89775e-07	0
0.293433	2.89721e-07	0
0.293666	2.89667e-07	0
0.2939	2.89613e-07	0
0.294133	2.89559e-07	0
0.294366	2.89505e-07	0
0.294599	2.89451e-07	0
0.294833	2.89397e-07	0
0.295	2.89358e-07	0
0.295167	2.89318e-07	0
0.295335	2.89279e-07	0
0.295502	2.89241e-07	0
0.295669	2.89203e-07	0
0.295836	2.89163e-07	0
0.296004	2.89125e-07	0
0.296171	2.89088e-07	0
0.296338	2.89048e-07	0
0.296506	2.89009e-07	0
0.296673	2.88972e-07	0
0.29684	2.88933e-07	0
0.297007	2.88894e-07	0
0.297175	2.88856e-07	0
0.297342	2.88819e-07	0
0.2975	2.88782e-07	0
0.297658	2.88744e-07	0
0.297816	2.88708e-07	0
0.297974	2.88673e-07	0
0.298132	2.88635e-07	0
0.29829	2.88599e-07	0
0.298448	2.88564e-07	0
0.298606	2.88527e-07	0
0.298763	2.8849e-07	0
0.298921	2.88455e-07	0
0.299079	2.88418e-07	0
0.299237	2.88381e-07	0
0.299395	2.88347e-07	0
0.299553	2.8831e-07	0
0.299711	2.88273e-07	0
0.299869	2.88238e-07	0
0.3	2.88209e-07	0
0.300234	2.88155e-07	0
0.300468	2.88099e-07	0
0.300568	2.8805e-07	0
0.300668	2.87848e-07	0
0.300768	2.87006e-07	0
0.300868	2.84495e-07	0
0.300968	2.78968e-07	0
0.301068	2.6916e-07	0.261059
0.301168	2.53259e-07	0.34137
0.301268	2.27281e-07	0.235122
0.301368	1.84328e-07	0.0743451
0.301468	1.15452e-07	-0.0529996
0.301568	1.11189e-08	-0.113346
0.301668	-1.38037e-07	-0.114574
0.301768	-3.40218e-07	-0.192009
0.301868	-6.03836e-07	-0.116176
0.301968	-9.37168e-07	-0.0490344
0.302068	-1.3486e-06	-0.0325847
0.302168	-1.84653e-06	-0.0526664
0.302268	-2.43906e-06	-0.0864545
0.302368	-3.13375e-06	-0.116695
0.302468	-3.93733e-06	-0.135668
0.3025	-4.21943e-06	-0.143679
0.3026	-5.17545e-06	-0.146927
0.3027	-6.25247e-06	-0.142793
0.3028	-7.45431e-06	-0.14449
0.3029	-8.78411e-06	-0.148929
0.303	-1.02443e-05	-0.155642
0.3031	-1.18369e-05	-0.163702
0.3032	-1.3563e-05	-0.171928
0.3033	-1.54233e-05	-0.179419
0.3034	-1.74179e-05	-0.185887
0.3035	-1.95465e-05	-0.191437
0.3036	-2.1808e-05	-0.196481
0.3037	-2.42013e-05	-0.201357
0.3038	-2.67245e-05	-0.206274
0.3039	-2.93757e-05	-0.211273
0.304	-3.21526e-05	-0.216252
0.3041	-3.50526e-05	-0.221137
0.3042	-3.80729e-05	-0.225805
0.3043	-4.12106e-05	-0.230262
0.3044	-4.44626e-05	-0.234504
0.3045	-4.78254e-05	-0.238569
0.3046	-5.12958e-05	-0.242507
0.3047	-5.48703e-05	-0.246312
0.3048	-5.85453e-05	-0.250029
0.3049	-6.23171e-05	-0.253616
0.305	-6.61823e-05	-0.257097
0.3051	-7.0137e-05	-0.260453
0.3052	-7.41777e-05	-0.263697
0.3053	-7.83007e-05	-0.266806
0.3054	-8.25023e-05	-0.269821
0.3055	-8.6779e-05	-0.272723
0.3056	-9.1127e-05	-0.275526
0.3057	-9.55429e-05	-0.278239
0.3058	-0.000100023	-0.280843
0.3059	-0.000104564	-0.283376
0.306	-0.000109163	-0.285797
0.3061	-0.000113816	-0.288145
0.3062	-0.00011852	-0.290402
0.3063	-0.000123271	-0.292576
0.3064	-0.000128067	-0.294679
0.3065	-0.000132904	-0.296689
0.3066	-0.00013778	-0.298645
0.3067	-0.000142692	-0.300507
0.3068	-0.000147636	-0.302312
0.3069	-0.00015261	-0.304045
0.307	-0.000157611	-0.305708
0.3071	-0.000162637	-0.307318
0.3072	-0.000167685	-0.308848
0.3073	-0.000172752	-0.310338
0.3074	-0.000177837	-0.31175
0.3075	-0.000182936	-0.313115
0.3076	-0.000188048	-0.314424
0.3077	-0.00019317	-0.315646
0.3078	-0.000198301	-0.316547
0.3079	-0.000203438	-0.317373
0.308	-0.000208579	-0.318158
0.3081	-0.000213722	-0.318926
0.3082	-0.000218866	-0.319689
0.3083	-0.000224008	-0.320416
0.3084	-0.000229147	-0.321072
0.3085	-0.000234281	-0.321374
0.3086	-0.000239406	-0.320896
0.3087	-0.000244519	-0.319049
0.3088	-0.000249614	-0.315413
0.3089	-0.000254686	-0.30992
0.309	-0.000259727	-0.302824
0.3091	-0.000264729	-0.294673
0.3092	-0.000269682	-0.285965
0.3093	-0.000274576	-0.277148
0.3094	-0.000279401	-0.268435
0.3095	-0.000284148	-0.259899
0.3096	-0.000288804	-0.25154
0.3097	-0.000293362	-0.243287
0.3098	-0.000297811	-0.23516
0.3099	-0.000302142	-0.227132
0.31	-0.000306348	-0.219264
0.3101	-0.000310421	-0.211581
0.3102	-0.000314354	-0.204119
0.3103	-0.000318143	-0.196864
0.3104	-0.000321781	-0.189851
0.3105	-0.000325264	-0.183046
0.3106	-0.00032859	-0.176444
0.3107	-0.000331755	-0.170046
0.3108	-0.000334758	-0.163821
0.3109	-0.000337597	-0.157804
0.311	-0.000340271	-0.151947
0.3111	-0.00034278	-0.146285
0.3112	-0.000345125	-0.140793
0.3113	-0.000347307	-0.13547
0.3114	-0.000349325	-0.130323
0.3115	-0.000351183	-0.125317
0.3116	-0.000352882	-0.120486
0.3117	-0.000354423	-0.115785
0.3118	-0.00035581	-0.111241
0.3119	-0.000357046	-0.106835
0.312	-0.000358132	-0.10256
0.3121	-0.000359072	-0.0984314
0.3122	-0.000359869	-0.0944122
0.3123	-0.000360527	-0.0905371
0.3124	-0.000361049	-0.086766
0.3125	-0.000361437	-0.0831202
0.3126	-0.000361697	-0.0795879
0.3127	-0.000361831	-0.0761723
0.3128	-0.000361842	-0.0728453
0.3129	-0.000361736	-0.0696394
0.313	-0.000361514	-0.0665269
0.3131	-0.000361181	-0.0635118
0.3132	-0.00036074	-0.0606001
0.3133	-0.000360194	-0.0577648
0.3134	-0.000359548	-0.05504
0.3135	-0.000358805	-0.0523806
0.3136	-0.000357968	-0.0498196
0.3137	-0.000357041	-0.0473361
0.3138	-0.000356026	-0.0449294
0.3139	-0.000354928	-0.0426112
0.314	-0.000353749	-0.0403504
0.3141	-0.000352492	-0.0381828
0.3142	-0.000351162	-0.0360672
0.3143	-0.00034976	-0.0340316
0.3144	-0.00034829	-0.0320609
0.3145	-0.000346754	-0.0301494
0.3146	-0.000345156	-0.028315
0.3147	-0.000343498	-0.0265223
0.3148	-0.000341783	-0.0248084
0.3149	-0.000340014	-0.0231365
0.315	-0.000338192	-0.0215278
0.3151	-0.000336322	-0.0199746
0.3152	-0.000334405	-0.0184797
0.3153	-0.000332443	-0.0170179
0.3154	-0.000330438	-0.0156236
0.3155	-0.000328394	-0.0142703
0.3156	-0.000326312	-0.0129635
0.3157	-0.000324195	-0.011711
0.3158	-0.000322044	-0.0104868
0.3159	-0.000319861	-0.00932673
0.316	-0.000317648	-0.0081871
0.3161	-0.000315408	-0.00710183
0.3162	-0.000313142	-0.0060519
0.3163	-0.000310852	-0.00503696
0.3164	-0.000308539	-0.00407094
0.3165	-0.000306205	-0.003123
0.3166	-0.000303852	-0.00223003
0.3167	-0.000301481	-0.00135295
0.3168	-0.000299094	-0.000519314
0.3169	-0.000296693	0.000283454
0.317	-0.000294278	0.00106164
0.3171	-0.000291851	0.00179486
0.3172	-0.000289413	0.00251885
0.3173	-0.000286966	0.00319546
0.3174	-0.000284511	0.00385932
0.3175	-0.000282049	0.00449044
0.3176	-0.000279581	0.00509336
0.3177	-0.000277108	0.00566711
0.3178	-0.000274631	0.00623446
0.3179	-0.000272152	0.00676059
0.318	-0.000269671	0.00727109
0.3181	-0.000267189	0.00776002
0.3182	-0.000264707	0.00821879
0.3183	-0.000262226	0.00867289
0.3184	-0.000259747	0.009086
0.3185	-0.000257271	0.00950056
0.3186	-0.000254798	0.00988283
0.3187	-0.000252329	0.0102504
0.3188	-0.000249866	0.0106039
0.3189	-0.000247407	0.010928
0.319	-0.000244955	0.0112537
0.3191	-0.00024251	0.0115435
0.3192	-0.000240073	0.0118351
0.3193	-0.000237643	0.0121018
0.3194	-0.000235222	0.0123543
0.3195	-0.00023281	0.0125999
0.3196	-0.000230408	0.0128161
0.3197	-0.000228016	0.0130396
0.3198	-0.000225634	0.0132316
0.3199	-0.000223264	0.0134249
0.32	-0.000220905	0.0136011
0.3201	-0.000218558	0.0137627
0.3202	-0.000216223	0.0139094
0.3203	-0.0002139	0.0140631
0.3204	-0.000211591	0.0141888
0.3205	-0.000209295	0.0143115
0.3206	-0.000207012	0.0144252
0.3207	-0.000204744	0.0145206
0.3208	-0.000202489	0.0146232
0.3209	-0.000200249	0.0146963
0.321	-0.000198023	0.0147816
0.3211	-0.000195813	0.0148458
0.3212	-0.000193617	0.0149054
0.3213	-0.000191437	0.0149616
0.3214	-0.000189272	0.0149976
0.3215	-0.000187123	0.0150453
0.3216	-0.00018499	0.0150667
0.3217	-0.000182873	0.0150982
0.3218	-0.000180772	0.0151144
0.3219	-0.000178687	0.0151242
0.322	-0.000176618	0.0151363
0.3221	-0.000174566	0.0151262
0.3222	-0.000172531	0.0151319
0.3223	-0.000170512	0.015114
0.3224	-0.00016851	0.0151037
0.3225	-0.000166525	0.0150847
0.3226	-0.000164556	0.0150571
0.3227	-0.000162605	0.0150221
0.3228	-0.00016067	0.0150005
0.3229	-0.000158753	0.0149572
0.323	-0.000156853	0.0149172
0.3231	-0.000154969	0.0148743
0.3232	-0.000153103	0.0148187
0.3233	-0.000151254	0.0147763
0.3234	-0.000149422	0.01471
0.3235	-0.000147607	0.0146609
0.3236	-0.000145809	0.0145962
0.3237	-0.000144028	0.0145315
0.3238	-0.000142265	0.0144689
0.3239	-0.000140518	0.0143904
0.324	-0.000138788	0.0143285
0.3241	-0.000137075	0.0142449
0.3242	-0.00013538	0.0141752
0.3243	-0.000133701	0.014095
0.3244	-0.000132038	0.0140118
0.3245	-0.000130393	0.0139356
0.3246	-0.000128764	0.0138403
0.3247	-0.000127152	0.013765
0.3248	-0.000125557	0.0136701
0.3249	-0.000123978	0.0135853
0.325	-0.000122415	0.013496
0.3251	-0.000120869	0.013401
0.3252	-0.00011934	0.0133018
0.3253	-0.000117826	0.0132189
0.3254	-0.000116328	0.0131176
0.3255	-0.000114847	0.0130223
0.3256	-0.000113381	0.0129272
0.3257	-0.000111932	0.0128219
0.3258	-0.000110498	0.0127324
0.3259	-0.00010908	0.0126217
0.326	-0.000107677	0.0125303
0.3261	-0.00010629	0.0124261
0.3262	-0.000104918	0.0123238
0.3263	-0.000103562	0.0122262
0.3264	-0.000102221	0.0121144
0.3265	-0.000100894	0.0120217
0.3266	-9.95833e-05	0.0119095
0.3267	-9.82869e-05	0.0118124
0.3268	-9.70053e-05	0.0117074
0.3269	-9.57383e-05	0.0116005
0.327	-9.44858e-05	0.0115032
0.3271	-9.32478e-05	0.0113877
0.3272	-9.20241e-05	0.0112943
0.3273	-9.08146e-05	0.0111832
0.3274	-8.96191e-05	0.0110827
0.3275	-8.84376e-05	0.0109803
0.3276	-8.727e-05	0.0108715
0.3277	-8.61161e-05	0.0107626
0.3278	-8.49758e-05	0.0106708
0.3279	-8.3849e-05	0.0105614
0.328	-8.27356e-05	0.0104588
0.3281	-8.16355e-05	0.0103577
0.3282	-8.05485e-05	0.0102474
0.3283	-7.94746e-05	0.0101543
0.3284	-7.84136e-05	0.0100413
0.3285	-7.73653e-05	0.00994826
0.3286	-7.63298e-05	0.00984379
0.3287	-7.53068e-05	0.0097417
0.3288	-7.42962e-05	0.00964571
0.3289	-7.3298e-05	0.0095358
0.329	-7.2312e-05	0.0094461
0.3291	-7.13381e-05	0.00933804
0.3292	-7.03761e-05	0.00924511
0.3293	-6.94261e-05	0.00914583
0.3294	-6.84877e-05	0.0090446
0.3295	-6.7561e-05	0.00895443
0.3296	-6.66458e-05	0.00884582
0.3297	-6.57419e-05	0.00876059
0.3298	-6.48494e-05	0.00865851
0.3299	-6.3968e-05	0.00856661
0.33	-6.30977e-05	0.00847431
0.3301	-6.22383e-05	0.00837613
0.3302	-6.13897e-05	0.0082775
0.3303	-6.05518e-05	0.00819656
0.3304	-5.97245e-05	0.00809877
0.3305	-5.89077e-05	0.00800832
0.3306	-5.81013e-05	0.00791993
0.3307	-5.73051e-05	0.00782255
0.3308	-5.65191e-05	0.00774273
0.3309	-5.57431e-05	0.00764343
0.331	-5.49771e-05	0.00756408
0.3311	-5.42208e-05	0.00747402
0.3312	-5.34743e-05	0.00738623
0.3313	-5.27374e-05	0.00730531
0.3314	-5.201e-05	0.00721024
0.3315	-5.1292e-05	0.00713598
0.3316	-5.05833e-05	0.0070438
0.3317	-4.98838e-05	0.00696628
0.3318	-4.91933e-05	0.00688332
0.3319	-4.85119e-05	0.00679789
0.332	-4.78393e-05	0.0067245
0.3321	-4.71755e-05	0.00663201
0.3322	-4.65204e-05	0.00656361
0.3323	-4.58738e-05	0.00647882
0.3324	-4.52357e-05	0.00640331
0.3325	-4.4606e-05	0.0063285
0.3326	-4.39846e-05	0.00624689
0.3327	-4.33714e-05	0.00616595
0.3328	-4.27663e-05	0.00610251
0.3329	-4.21692e-05	0.00602222
0.333	-4.15799e-05	0.00594919
0.3331	-4.09985e-05	0.00587842
0.3332	-4.04248e-05	0.00579854
0.3333	-3.98587e-05	0.00573643
0.3334	-3.93001e-05	0.005655
0.3335	-3.8749e-05	0.00559323
0.3336	-3.82053e-05	0.00552113
0.3337	-3.76688e-05	0.00545091
0.3338	-3.71395e-05	0.00538803
0.3339	-3.66172e-05	0.00531048
0.334	-3.6102e-05	0.00525408
0.3341	-3.55937e-05	0.00517997
0.3342	-3.50922e-05	0.00511982
0.3343	-3.45975e-05	0.00505492
0.3344	-3.41095e-05	0.0049868
0.3345	-3.3628e-05	0.00493148
0.3346	-3.3153e-05	0.0048562
0.3347	-3.26845e-05	0.00480552
0.3348	-3.22223e-05	0.00473872
0.3349	-3.17663e-05	0.00468011
0.335	-3.13166e-05	0.00462314
0.3351	-3.0873e-05	0.00455845
0.3352	-3.04354e-05	0.00449505
0.3353	-3.00037e-05	0.00444889
0.3354	-2.95779e-05	0.00438579
0.3355	-2.9158e-05	0.00432976
0.3356	-2.87438e-05	0.00427605
0.3357	-2.83352e-05	0.00421297
0.3358	-2.79322e-05	0.00416772
0.3359	-2.75348e-05	0.00410321
0.336	-2.71428e-05	0.00405789
0.3361	-2.67562e-05	0.00400255
0.3362	-2.63749e-05	0.00394857
0.3363	-2.59988e-05	0.00390232
0.3364	-2.56279e-05	0.00384078
0.3365	-2.52621e-05	0.00380063
0.3366	-2.49014e-05	0.0037429
0.3367	-2.45456e-05	0.00369832
0.3368	-2.41948e-05	0.00364961
0.3369	-2.38488e-05	0.00359684
0.337	-2.35076e-05	0.00355758
0.3371	-2.31711e-05	0.00349741
0.3372	-2.28392e-05	0.00346229
0.3373	-2.2512e-05	0.00341125
0.3374	-2.21893e-05	0.00336725
0.3375	-2.18711e-05	0.00332576
0.3376	-2.15574e-05	0.0032758
0.3377	-2.1248e-05	0.0032273
0.3378	-2.09429e-05	0.00319579
0.3379	-2.0642e-05	0.00314733
0.338	-2.03454e-05	0.00310574
0.3381	-2.00529e-05	0.00306651
0.3382	-1.97644e-05	0.00301758
0.3383	-1.94801e-05	0.00298648
0.3384	-1.91996e-05	0.00293611
0.3385	-1.89232e-05	0.00290447
0.3386	-1.86505e-05	0.00286307
0.3387	-1.83818e-05	0.0028225
0.3388	-1.81167e-05	0.00279
0.3389	-1.78554e-05	0.00274159
0.339	-1.75978e-05	0.0027148
0.3391	-1.73438e-05	0.00267051
0.3392	-1.70934e-05	0.00263857
0.3393	-1.68464e-05	0.00260308
0.3394	-1.6603e-05	0.00256271
0.3395	-1.6363e-05	0.00253629
0.3396	-1.61264e-05	0.00248885
0.3397	-1.58931e-05	0.0024658
0.3398	-1.56631e-05	0.00242749
0.3399	-1.54364e-05	0.00239513
0.34	-1.52128e-05	0.00236614
0.3401	-1.49925e-05	0.00232753
0.3402	-1.47752e-05	0.00229122
0.3403	-1.45611e-05	0.00227151
0.3404	-1.43499e-05	0.00223466
0.3405	-1.41418e-05	0.00220439
0.3406	-1.39366e-05	0.00217652
0.3407	-1.37343e-05	0.00213866
0.3408	-1.35349e-05	0.00211868
0.3409	-1.33383e-05	0.00207946
0.341	-1.31445e-05	0.0020585
0.3411	-1.29535e-05	0.00202804
0.3412	-1.27652e-05	0.00199788
0.3413	-1.25796e-05	0.00197615
0.3414	-1.23966e-05	0.00193787
0.3415	-1.22163e-05	0.00192144
0.3416	-1.20385e-05	0.00188764
0.3417	-1.18632e-05	0.00186537
0.3418	-1.16904e-05	0.00184017
0.3419	-1.15202e-05	0.00180924
0.342	-1.13523e-05	0.00179268
0.3421	-1.11868e-05	0.00175529
0.3422	-1.10238e-05	0.00174123
0.3423	-1.0863e-05	0.00171276
0.3424	-1.07046e-05	0.00168921
0.3425	-1.05484e-05	0.00166987
0.3426	-1.03944e-05	0.00164012
0.3427	-1.02427e-05	0.0016129
0.3428	-1.00931e-05	0.00160202
0.3429	-9.94571e-06	0.00157398
0.343	-9.80041e-06	0.00155232
0.3431	-9.6572e-06	0.00153313
0.3432	-9.51604e-06	0.00150365
0.3433	-9.37691e-06	0.00149208
0.3434	-9.23979e-06	0.00146129
0.3435	-9.10464e-06	0.00144832
0.3436	-8.97143e-06	0.00142613
0.3437	-8.84014e-06	0.00140373
0.3438	-8.71074e-06	0.00139014
0.3439	-8.58321e-06	0.0013594
0.344	-8.45751e-06	0.00135076
0.3441	-8.33363e-06	0.00132488
0.3442	-8.21153e-06	0.00130975
0.3443	-8.0912e-06	0.0012923
0.3444	-7.9726e-06	0.00126833
0.3445	-7.85572e-06	0.00125914
0.3446	-7.74052e-06	0.00122932
0.3447	-7.62699e-06	0.00122184
0.3448	-7.5151e-06	0.00120078
0.3449	-7.40483e-06	0.00118363
0.345	-7.29616e-06	0.00117157
0.3451	-7.18906e-06	0.00114821
0.3452	-7.08351e-06	0.00112784
0.3453	-6.97948e-06	0.00112353
0.3454	-6.87697e-06	0.00110199
0.3455	-6.77594e-06	0.00108666
0.3456	-6.67637e-06	0.00107387
0.3457	-6.57825e-06	0.00105052
0.3458	-6.48155e-06	0.00104515
0.3459	-6.38626e-06	0.00102061
0.346	-6.29235e-06	0.00101345
0.3461	-6.1998e-06	0.000997393
0.3462	-6.1086e-06	0.000980628
0.3463	-6.01872e-06	0.000973072
0.3464	-5.93015e-06	0.000947789
0.3465	-5.84286e-06	0.000944869
0.3466	-5.75685e-06	0.000924854
0.3467	-5.67209e-06	0.000914842
0.3468	-5.58856e-06	0.000903145
0.3469	-5.50624e-06	0.000884144
0.347	-5.42513e-06	0.000880358
0.3471	-5.34519e-06	0.000856177
0.3472	-5.26642e-06	0.000853333
0.3473	-5.1888e-06	0.000837796
0.3474	-5.11231e-06	0.000825159
0.3475	-5.03694e-06	0.000818502
0.3476	-4.96266e-06	0.000799667
0.3477	-4.88947e-06	0.000784349
0.3478	-4.81735e-06	0.00078482
0.3479	-4.74628e-06	0.000768012
0.348	-4.67624e-06	0.000757226
0.3481	-4.60723e-06	0.000749087
0.3482	-4.53923e-06	0.000730144
0.3483	-4.47222e-06	0.00072926
0.3484	-4.40619e-06	0.000709282
0.3485	-4.34113e-06	0.000706273
0.3486	-4.27701e-06	0.000694692
0.3487	-4.21384e-06	0.000681926
0.3488	-4.15159e-06	0.000678796
0.3489	-4.09025e-06	0.00065736
0.349	-4.02981e-06	0.000658584
0.3491	-3.97025e-06	0.000642887
0.3492	-3.91156e-06	0.000636436
0.3493	-3.85374e-06	0.000628976
0.3494	-3.79676e-06	0.000613426
0.3495	-3.74061e-06	0.00061356
0.3496	-3.68529e-06	0.000593552
0.3497	-3.63078e-06	0.000593882
0.3498	-3.57707e-06	0.000582434
0.3499	-3.52415e-06	0.000572879
0.35	-3.472e-06	0.000570232
0.3501	-3.42062e-06	0.000554601
0.3502	-3.36999e-06	0.000542904
0.3503	-3.32011e-06	0.000546764
0.3504	-3.27095e-06	0.000533341
0.3505	-3.22252e-06	0.000525794
0.3506	-3.1748e-06	0.000521011
0.3507	-3.12778e-06	0.000505188
0.3508	-3.08146e-06	0.000507519
0.3509	-3.03581e-06	0.000490837
0.351	-2.99083e-06	0.00049073
0.3511	-2.94652e-06	0.000482392
0.3512	-2.90285e-06	0.000472414
0.3513	-2.85984e-06	0.000472503
0.3514	-2.81745e-06	0.000453736
0.3515	-2.77568e-06	0.000457932
0.3516	-2.73453e-06	0.000445391
0.3517	-2.69399e-06	0.000441368
0.3518	-2.65404e-06	0.000437008
0.3519	-2.61468e-06	0.000423806
0.352	-2.5759e-06	0.000426756
0.3521	-2.53769e-06	0.000409825
0.3522	-2.50005e-06	0.000412268
0.3523	-2.46296e-06	0.000403838
0.3524	-2.42641e-06	0.000396333
0.3525	-2.3904e-06	0.000396647
0.3526	-2.35493e-06	0.000383163
0.3527	-2.31998e-06	0.000374122
0.3528	-2.28554e-06	0.000380401
0.3529	-2.25161e-06	0.000369382
0.353	-2.21818e-06	0.000364097
0.3531	-2.18525e-06	0.000361701
0.3532	-2.1528e-06	0.00034805
0.3533	-2.12083e-06	0.00035266
0.3534	-2.08933e-06	0.000338355
0.3535	-2.05829e-06	0.000340248
0.3536	-2.02772e-06	0.000334256
0.3537	-1.99759e-06	0.000326183
0.3538	-1.96791e-06	0.000328614
0.3539	-1.93867e-06	0.000311657
0.354	-1.90986e-06	0.000317973
0.3541	-1.88148e-06	0.000307742
0.3542	-1.85351e-06	0.000305322
0.3543	-1.82596e-06	0.000303241
0.3544	-1.79882e-06	0.000291583
0.3545	-1.77208e-06	0.00029655
0.3546	-1.74573e-06	0.000281906
0.3547	-1.71977e-06	0.00028569
0.3548	-1.6942e-06	0.000279509
0.3549	-1.669e-06	0.000273303
0.355	-1.64418e-06	0.000275824
0.3551	-1.61973e-06	0.000263786
0.3552	-1.59563e-06	0.000256647
0.3553	-1.5719e-06	0.000264613
0.3554	-1.54851e-06	0.000255289
0.3555	-1.52547e-06	0.000251574
0.3556	-1.50277e-06	0.000250882
0.3557	-1.48041e-06	0.000238726
0.3558	-1.45838e-06	0.000244946
0.3559	-1.43667e-06	0.000232357
0.356	-1.41529e-06	0.000235593
0.3561	-1.39422e-06	0.000231302
0.3562	-1.37347e-06	0.0002245
0.3563	-1.35302e-06	0.000228645
0.3564	-1.33288e-06	0.000212881
0.3565	-1.31303e-06	0.000220705
0.3566	-1.29348e-06	0.000212184
0.3567	-1.27422e-06	0.000210774
0.3568	-1.25524e-06	0.000210384
0.3569	-1.23654e-06	0.000199694
0.357	-1.21813e-06	0.000206107
0.3571	-1.19998e-06	0.000193186
0.3572	-1.18211e-06	0.000197759
0.3573	-1.1645e-06	0.000193277
0.3574	-1.14715e-06	0.000187831
0.3575	-1.13005e-06	0.000192023
0.3576	-1.11322e-06	0.000180911
0.3577	-1.09663e-06	0.000175156
0.3578	-1.08029e-06	0.000184298
0.3579	-1.06419e-06	0.000176166
0.358	-1.04833e-06	0.00017352
0.3581	-1.0327e-06	0.000174044
0.3582	-1.01731e-06	0.000162898
0.3583	-1.00214e-06	0.000170252
0.3584	-9.87204e-07	0.00015891
0.3585	-9.72486e-07	0.000163023
0.3586	-9.57988e-07	0.000159978
0.3587	-9.43702e-07	0.00015399
0.3588	-9.29633e-07	0.000159411
0.3589	-9.15769e-07	0.000144393
0.359	-9.02113e-07	0.000153296
0.3591	-8.8866e-07	0.000146063
0.3592	-8.75405e-07	0.000145234
0.3593	-8.62349e-07	0
0.3594	-8.49485e-07	0
0.3595	-8.36815e-07	0
0.3596	-8.24331e-07	0
0.3597	-8.12033e-07	0
0.3598	-7.99919e-07	0
0.3599	-7.87983e-07	0
0.36	-7.76225e-07	0
0.3601	-7.64644e-07	0
0.3602	-7.53231e-07	0
0.3603	-7.41986e-07	0
0.3604	-7.30905e-07	0
0.3605	-7.19982e-07	0
0.3606	-7.09218e-07	0
0.3607	-6.98602e-07	0
0.3608	-6.88137e-07	0
0.3609	-6.77812e-07	0
0.361	-6.67627e-07	0
0.3611	-6.57578e-07	0
0.3612	-6.47658e-07	0
0.3613	-6.37869e-07	0
0.3614	-6.28202e-07	0
0.3615	-6.18656e-07	0
0.3616	-6.09228e-07	0
0.3617	-5.99913e-07	0
0.3618	-5.90712e-07	0
0.3619	-5.81617e-07	0
0.362	-5.72631e-07	0
0.3621	-5.63748e-07	0
0.3622	-5.54966e-07	0
0.3623	-5.46284e-07	0
0.3624	-5.37697e-07	0
0.3625	-5.29208e-07	0
0.3626	-5.20814e-07	0
0.3627	-5.12508e-07	0
0.3628	-5.04294e-07	0
0.3629	-4.96168e-07	0
0.363	-4.88127e-07	0
0.3631	-4.80175e-07	0
0.3632	-4.72303e-07	0
0.3633	-4.64517e-07	0
0.3634	-4.56811e-07	0
0.3635	-4.49184e-07	0
0.3636	-4.41638e-07	0
0.3637	-4.34167e-07	0
0.3638	-4.26777e-07	0
0.3639	-4.19459e-07	0
0.364	-4.12217e-07	0
0.3641	-4.05049e-07	0
0.3642	-3.97953e-07	0
0.3643	-3.9093e-07	0
0.3644	-3.83976e-07	0
0.3645	-3.77094e-07	0
0.3646	-3.7028e-07	0
0.3647	-3.63535e-07	0
0.3648	-3.56858e-07	0
0.3649	-3.50245e-07	0
0.365	-3.437e-07	0
0.3651	-3.37223e-07	0
0.3652	-3.30807e-07	0
0.3653	-3.24456e-07	0
0.3654	-3.18168e-07	0
0.3655	-3.11941e-07	0
0.3656	-3.05778e-07	0
0.3657	-2.99674e-07	0
0.3658	-2.93633e-07	0
0.3659	-2.87649e-07	0
0.366	-2.81725e-07	0
0.3661	-2.75861e-07	0
0.3662	-2.70052e-07	0
0.3663	-2.64304e-07	0
0.3664	-2.58611e-07	0
0.3665	-2.52974e-07	0
0.3666	-2.47393e-07	0
0.3667	-2.41865e-07	0
0.3668	-2.36395e-07	0
0.3669	-2.30976e-07	0
0.367	-2.25612e-07	0
0.3671	-2.203e-07	0
0.3672	-2.1504e-07	0
0.3673	-2.09834e-07	0
0.3674	-2.04675e-07	0
0.3675	-1.9957e-07	0
0.3676	-1.94516e-07	0
0.3677	-1.8951e-07	0
0.3678	-1.84554e-07	0
0.3679	-1.79646e-07	0
0.368	-1.74785e-07	0
0.3681	-1.69975e-07	0
0.3682	-1.65209e-07	0
0.3683	-1.60493e-07	0
0.3684	-1.55821e-07	0
0.3685	-1.51196e-07	0
0.3686	-1.46617e-07	0
0.3687	-1.4208e-07	0
0.3688	-1.37592e-07	0
0.3689	-1.33145e-07	0
0.369	-1.28743e-07	0
0.3691	-1.24385e-07	0
0.3692	-1.20067e-07	0
0.3693	-1.15795e-07	0
0.3694	-1.11562e-07	0
0.3695	-1.07373e-07	0
0.3696	-1.03224e-07	0
0.3697	-9.91151e-08	0
0.3698	-9.50486e-08	0
0.3699	-9.10188e-08	0
0.37	-8.70309e-08	0
0.3701	-8.30843e-08	0
0.3702	-7.91734e-08	0
0.3703	-7.53024e-08	0
0.3704	-7.14693e-08	0
0.3705	-6.76722e-08	0
0.3706	-6.39156e-08	0
0.3707	-6.01927e-08	0
0.3708	-5.65092e-08	0
0.3709	-5.28605e-08	0
0.371	-4.92474e-08	0
0.3711	-4.56715e-08	0
0.3712	-4.21276e-08	0
0.3713	-3.86228e-08	0
0.3714	-3.51496e-08	0
0.3715	-3.17116e-08	0
0.3716	-2.83078e-08	0
0.3717	-2.49354e-08	0
0.3718	-2.15996e-08	0
0.3719	-1.82935e-08	0
0.372	-1.50224e-08	0
0.3721	-1.17823e-08	0
0.3722	-8.57355e-09	0
0.3723	-5.39834e-09	0
0.3724	-2.25123e-09	0
0.3725	9.18432e-10	0
0.3726	3.99957e-09	0
0.3727	7.05352e-09	0
0.3728	1.0076e-08	0
0.3729	1.30688e-08	0
0.373	1.60338e-08	0
0.3731	1.89665e-08	0
0.3732	2.18734e-08	0
0.3733	2.4749e-08	0
0.3734	2.75976e-08	0
0.3735	3.04185e-08	0
0.3736	3.32099e-08	0
0.3737	3.59769e-08	0
0.3738	3.87125e-08	0
0.3739	4.14239e-08	0
0.374	4.41076e-08	0
0.3741	4.67645e-08	0
0.3742	4.93973e-08	0
0.3743	5.20006e-08	0
0.3744	5.45814e-08	0
0.3745	5.71344e-08	0
0.3746	5.96632e-08	0
0.3747	6.21678e-08	0
0.3748	6.46456e-08	0
0.3749	6.71021e-08	0
0.375	6.95325e-08	0
0.3751	7.19366e-08	0
0.3752	7.432e-08	0
0.3753	7.66786e-08	0
0.3754	7.90139e-08	0
0.3755	8.13279e-08	0
0.3756	8.36159e-08	0
0.3757	8.58844e-08	0
0.3758	8.81279e-08	0
0.3759	9.03505e-08	0
0.376	9.25516e-08	0
0.3761	9.47292e-08	0
0.3762	9.68883e-08	0
0.3763	9.90221e-08	0
0.3764	1.01138e-07	0
0.3765	1.03231e-07	0
0.3766	1.05304e-07	0
0.3767	1.07358e-07	0
0.3768	1.09388e-07	0
0.3769	1.11401e-07	0
0.377	1.13392e-07	0
0.3771	1.15365e-07	0
0.3772	1.17319e-07	0
0.3773	1.19251e-07	0
0.3774	1.21167e-07	0
0.3775	1.23062e-07	0
0.3776	1.24937e-07	0
0.3777	1.26796e-07	0
0.3778	1.28635e-07	0
0.3779	1.30456e-07	0
0.378	1.3226e-07	0
0.3781	1.34044e-07	0
0.3782	1.35813e-07	0
0.3783	1.37562e-07	0
0.3784	1.39295e-07	0
0.3785	1.41011e-07	0
0.3786	1.42709e-07	0
0.3787	1.44392e-07	0
0.3788	1.46055e-07	0
0.3789	1.47704e-07	0
0.379	1.49336e-07	0
0.3791	1.50952e-07	0
0.3792	1.52553e-07	0
0.3793	1.54135e-07	0
0.3794	1.55704e-07	0
0.3795	1.57256e-07	0
0.3796	1.58793e-07	0
0.3797	1.60316e-07	0
0.3798	1.61821e-07	0
0.3799	1.63315e-07	0
0.38	1.64792e-07	0
0.380126	1.66634e-07	0
0.380253	1.68457e-07	0
0.380379	1.70253e-07	0
0.380505	1.7203e-07	0
0.380631	1.73782e-07	0
0.380758	1.75514e-07	0
0.380884	1.77223e-07	0
0.38101	1.78912e-07	0
0.381136	1.80578e-07	0
0.381263	1.82224e-07	0
0.381389	1.83849e-07	0
0.381515	1.85454e-07	0
0.381642	1.87039e-07	0
0.381768	1.88603e-07	0
0.381894	1.90148e-07	0
0.38202	1.91673e-07	0
0.382147	1.9318e-07	0
0.382273	1.94666e-07	0
0.382399	1.96136e-07	0
0.3825	1.97295e-07	0
0.382601	1.98439e-07	0
0.382701	1.99575e-07	0
0.382802	2.00698e-07	0
0.382954	2.02368e-07	0
0.383105	2.04011e-07	0
0.383257	2.05631e-07	0
0.383408	2.07225e-07	0
0.38356	2.08796e-07	0
0.383712	2.10344e-07	0
0.383863	2.11866e-07	0
0.384015	2.13366e-07	0
0.384166	2.14845e-07	0
0.384318	2.16298e-07	0
0.384469	2.17732e-07	0
0.384621	2.19143e-07	0
0.384773	2.20532e-07	0
0.384924	2.21903e-07	0
0.385	2.2258e-07	0
0.385178	2.24143e-07	0
0.385355	2.2568e-07	0
0.385533	2.27191e-07	0
0.38571	2.28675e-07	0
0.385888	2.3013e-07	0
0.386066	2.31561e-07	0
0.386243	2.32967e-07	0
0.386421	2.34347e-07	0
0.386598	2.35701e-07	0
0.386776	2.37032e-07	0
0.386953	2.38341e-07	0
0.387131	2.39624e-07	0
0.387309	2.40884e-07	0
0.387486	2.42125e-07	0
0.3875	2.42219e-07	0
0.387718	2.43709e-07	0
0.387937	2.45166e-07	0
0.388155	2.46591e-07	0
0.388373	2.47984e-07	0
0.388592	2.49347e-07	0
0.38881	2.5068e-07	0
0.389028	2.51984e-07	0
0.389247	2.53259e-07	0
0.389465	2.54506e-07	0
0.389684	2.55726e-07	0
0.389902	2.56917e-07	0
0.39	2.57444e-07	0
0.390279	2.5891e-07	0
0.390557	2.60335e-07	0
0.390836	2.61721e-07	0
0.391114	2.63067e-07	0
0.391393	2.64375e-07	0
0.391672	2.65647e-07	0
0.39195	2.66882e-07	0
0.392229	2.6808e-07	0
0.3925	2.69215e-07	0
0.392771	2.70316e-07	0
0.393042	2.71387e-07	0
0.39347	2.7302e-07	0
0.393898	2.74578e-07	0
0.394326	2.76068e-07	0
0.394755	2.77494e-07	0
0.395	2.78284e-07	0
0.395805	2.80726e-07	0
0.396609	2.82969e-07	0
0.3975	2.85236e-07	0
0.398074	2.86582e-07	0
0.398648	2.87848e-07	0
0.399222	2.89038e-07	0
0.399668	2.89909e-07	0
0.4	2.90532e-07	0
0.400332	2.9113e-07	0
0.400664	2.91708e-07	0
0.400997	2.92265e-07	0
0.401329	2.92799e-07	0
0.401661	2.93316e-07	0
0.401993	2.93812e-07	0
0.402326	2.94289e-07	0
0.4025	2.94535e-07	0
0.402853	2.95011e-07	0
0.403206	2.95471e-07	0
0.403559	2.95909e-07	0
0.403912	2.96332e-07	0
0.404265	2.96736e-07	0
0.404618	2.97123e-07	0
0.404971	2.97496e-07	0
0.405	2.97527e-07	0
0.405316	2.97843e-07	0
0.405633	2.98149e-07	0
0.405949	2.98445e-07	0
0.406265	2.98727e-07	0
0.406581	2.98998e-07	0
0.406898	2.9926e-07	0
0.407214	2.99512e-07	0
0.4075	2.9973e-07	0
0.407786	2.99939e-07	0
0.408072	3.00141e-07	0
0.408358	3.00335e-07	0
0.408644	3.00523e-07	0
0.40893	3.00704e-07	0
0.409216	3.00878e-07	0
0.409502	3.01043e-07	0
0.409788	3.01202e-07	0
0.41	3.01319e-07	0
0.410212	3.01429e-07	0
0.410424	3.01536e-07	0
0.410636	3.0164e-07	0
0.410849	3.01741e-07	0
0.411061	3.01839e-07	0
0.411273	3.01935e-07	0
0.411485	3.02027e-07	0
0.411697	3.02117e-07	0
0.411909	3.02202e-07	0
0.412121	3.02284e-07	0
0.412334	3.02364e-07	0
0.4125	3.02428e-07	0
0.412773	3.02523e-07	0
0.413046	3.02615e-07	0
0.413319	3.02702e-07	0
0.413593	3.02786e-07	0
0.413866	3.02866e-07	0
0.414139	3.02942e-07	0
0.414412	3.03015e-07	0
0.414685	3.03084e-07	0
0.414958	3.03149e-07	0
0.415	3.03159e-07	0
0.415266	3.03218e-07	0
0.415532	3.03273e-07	0
0.415798	3.03326e-07	0
0.416064	3.03375e-07	0
0.41633	3.03422e-07	0
0.416597	3.03466e-07	0
0.416863	3.03507e-07	0
0.417129	3.03546e-07	0
0.417395	3.03582e-07	0
0.4175	3.03597e-07	0
0.417762	3.03628e-07	0
0.418023	3.03657e-07	0
0.418285	3.03684e-07	0
0.418546	3.03708e-07	0
0.418808	3.0373e-07	0
0.419069	3.0375e-07	0
0.419331	3.03768e-07	0
0.419592	3.03783e-07	0
0.419854	3.03797e-07	0
0.42	3.03807e-07	0
0.420258	3.03817e-07	0
0.420516	3.03825e-07	0
0.420774	3.03832e-07	0
0.421032	3.03837e-07	0
0.42129	3.0384e-07	0
0.421549	3.03842e-07	0
0.421807	3.03842e-07	0
0.422065	3.0384e-07	0
0.422323	3.03837e-07	0
0.4225	3.03837e-07	0
0.422677	3.03831e-07	0
0.422854	3.03827e-07	0
0.423032	3.03823e-07	0
0.423209	3.03818e-07	0
0.423386	3.03811e-07	0
0.423563	3.03805e-07	0
0.423741	3.03799e-07	0
0.423918	3.0379e-07	0
0.424095	3.03781e-07	0
0.424272	3.03772e-07	0
0.424449	3.03763e-07	0
0.424627	3.03752e-07	0
0.424804	3.03741e-07	0
0.424981	3.03731e-07	0
0.425	3.0373e-07	0
0.425253	3.03712e-07	0
0.425507	3.03693e-07	0
0.42576	3.03674e-07	0
0.426013	3.03653e-07	0
0.426266	3.03631e-07	0
0.42652	3.03608e-07	0
0.426773	3.03584e-07	0
0.427026	3.03559e-07	0
0.427279	3.03533e-07	0
0.4275	3.03512e-07	0
0.427721	3.03488e-07	0
0.427941	3.03463e-07	0
0.428162	3.03438e-07	0
0.428382	3.03412e-07	0
0.428603	3.03386e-07	0
0.428823	3.0336e-07	0
0.429044	3.03333e-07	0
0.429264	3.03306e-07	0
0.429485	3.03278e-07	0
0.429705	3.0325e-07	0
0.429926	3.0322e-07	0
0.43	3.03211e-07	0
0.430251	3.03176e-07	0
0.430502	3.03141e-07	0
0.430753	3.03106e-07	0
0.431004	3.03069e-07	0
0.431255	3.03032e-07	0
0.431506	3.02995e-07	0
0.431757	3.02957e-07	0
0.432008	3.02918e-07	0
0.432258	3.02879e-07	0
0.4325	3.02842e-07	0
0.432742	3.02803e-07	0
0.432983	3.02764e-07	0
0.433225	3.02725e-07	0
0.433466	3.02685e-07	0
0.433708	3.02644e-07	0
0.433949	3.02603e-07	0
0.434191	3.02562e-07	0
0.434432	3.0252e-07	0
0.434674	3.02478e-07	0
0.434915	3.02436e-07	0
0.435	3.02423e-07	0
0.43525	3.02378e-07	0
0.435499	3.02333e-07	0
0.435749	3.02288e-07	0
0.435999	3.02243e-07	0
0.436249	3.02197e-07	0
0.436498	3.0215e-07	0
0.436748	3.02104e-07	0
0.436998	3.02057e-07	0
0.437248	3.0201e-07	0
0.437497	3.01963e-07	0
0.4375	3.01962e-07	0
0.437745	3.01916e-07	0
0.43799	3.01868e-07	0
0.438235	3.01821e-07	0
0.43848	3.01773e-07	0
0.438724	3.01725e-07	0
0.438969	3.01677e-07	0
0.439214	3.01628e-07	0
0.439459	3.01579e-07	0
0.439704	3.0153e-07	0
0.439949	3.01481e-07	0
0.44	3.01472e-07	0
0.440249	3.01421e-07	0
0.440498	3.01371e-07	0
0.440747	3.0132e-07	0
0.440996	3.01269e-07	0
0.441246	3.01217e-07	0
0.441495	3.01166e-07	0
0.441744	3.01114e-07	0
0.441993	3.01062e-07	0
0.442242	3.0101e-07	0
0.442491	3.00958e-07	0
0.4425	3.00957e-07	0
0.442749	3.00904e-07	0
0.442997	3.00852e-07	0
0.443246	3.00799e-07	0
0.443494	3.00746e-07	0
0.443743	3.00693e-07	0
0.443991	3.0064e-07	0
0.44424	3.00587e-07	0
0.444488	3.00533e-07	0
0.444737	3.0048e-07	0
0.444986	3.00426e-07	0
0.445	3.00423e-07	0
0.445249	3.00369e-07	0
0.445498	3.00315e-07	0
0.445747	3.0026e-07	0
0.445996	3.00206e-07	0
0.446245	3.00151e-07	0
0.446494	3.00097e-07	0
0.446744	3.00042e-07	0
0.446993	2.99987e-07	0
0.447242	2.99932e-07	0
0.447491	2.99877e-07	0
0.4475	2.99875e-07	0
0.447749	2.9982e-07	0
0.447998	2.99764e-07	0
0.448248	2.99709e-07	0
0.448497	2.99653e-07	0
0.448746	2.99598e-07	0
0.448995	2.99542e-07	0
0.449245	2.99486e-07	0
0.449494	2.9943e-07	0
0.449743	2.99374e-07	0
0.449992	2.99318e-07	0
0.45	2.99316e-07	0
0.450249	2.9926e-07	0
0.450498	2.99204e-07	0
0.450747	2.99148e-07	0
0.450996	2.99091e-07	0
0.451245	2.99035e-07	0
0.451494	2.98978e-07	0
0.451743	2.98922e-07	0
0.451992	2.98865e-07	0
0.452241	2.98808e-07	0
0.45249	2.98752e-07	0
0.4525	2.98749e-07	0
0.452749	2.98693e-07	0
0.452999	2.98635e-07	0
0.453248	2.98578e-07	0
0.453498	2.98521e-07	0
0.453747	2.98464e-07	0
0.453996	2.98407e-07	0
0.454246	2.9835e-07	0
0.454495	2.98292e-07	0
0.454744	2.98235e-07	0
0.454994	2.98178e-07	0
0.455	2.98176e-07	0
0.45525	2.98119e-07	0
0.4555	2.98061e-07	0
0.455749	2.98004e-07	0
0.455999	2.97946e-07	0
0.456249	2.97888e-07	0
0.456499	2.9783e-07	0
0.456748	2.97773e-07	0
0.456998	2.97715e-07	0
0.457248	2.97657e-07	0
0.457498	2.97599e-07	0
0.4575	2.97599e-07	0
0.457745	2.97542e-07	0
0.457991	2.97485e-07	0
0.458236	2.97428e-07	0
0.458482	2.9737e-07	0
0.458727	2.97313e-07	0
0.458972	2.97256e-07	0
0.459218	2.97199e-07	0
0.459463	2.97142e-07	0
0.459708	2.97085e-07	0
0.459954	2.97027e-07	0
0.46	2.97018e-07	0
0.46025	2.9696e-07	0
0.460499	2.96902e-07	0
0.460749	2.96843e-07	0
0.460999	2.96785e-07	0
0.461248	2.96727e-07	0
0.461498	2.96669e-07	0
0.461748	2.9661e-07	0
0.461997	2.96552e-07	0
0.462247	2.96494e-07	0
0.462497	2.96436e-07	0
0.4625	2.96435e-07	0
0.462745	2.96377e-07	0
0.462991	2.9632e-07	0
0.463236	2.96262e-07	0
0.463481	2.96205e-07	0
0.463727	2.96147e-07	0
0.463972	2.9609e-07	0
0.464217	2.96032e-07	0
0.464462	2.95975e-07	0
0.464708	2.95917e-07	0
0.464953	2.9586e-07	0
0.465	2.9585e-07	0
0.46525	2.95792e-07	0
0.4655	2.95733e-07	0
0.46575	2.95675e-07	0
0.466	2.95616e-07	0
0.46625	2.95557e-07	0
0.466501	2.95499e-07	0
0.466751	2.9544e-07	0
0.467001	2.95381e-07	0
0.467251	2.95323e-07	0
0.4675	2.95265e-07	0
0.467749	2.95206e-07	0
0.467998	2.95148e-07	0
0.468247	2.95089e-07	0
0.468496	2.95031e-07	0
0.468746	2.94972e-07	0
0.468995	2.94914e-07	0
0.469244	2.94856e-07	0
0.469493	2.94797e-07	0
0.469742	2.94739e-07	0
0.469991	2.9468e-07	0
0.47	2.94678e-07	0
0.470251	2.94617e-07	0
0.470502	2.94558e-07	0
0.470753	2.94499e-07	0
0.471004	2.94441e-07	0
0.471255	2.94382e-07	0
0.471505	2.94323e-07	0
0.471756	2.94264e-07	0
0.472007	2.94205e-07	0
0.472258	2.94146e-07	0
0.4725	2.94092e-07	0
0.472742	2.94035e-07	0
0.472984	2.93978e-07	0
0.473225	2.93921e-07	0
0.473467	2.93864e-07	0
0.473709	2.93807e-07	0
0.473951	2.9375e-07	0
0.474193	2.93693e-07	0
0.474435	2.93636e-07	0
0.474676	2.9358e-07	0
0.474918	2.93523e-07	0
0.475	2.93506e-07	0
0.475251	2.93447e-07	0
0.475502	2.93388e-07	0
0.475753	2.93329e-07	0
0.476004	2.93271e-07	0
0.476255	2.93212e-07	0
0.476506	2.93153e-07	0
0.476757	2.93094e-07	0
0.477008	2.93035e-07	0
0.477259	2.92976e-07	0
0.4775	2.9292e-07	0
0.477741	2.92863e-07	0
0.477981	2.92807e-07	0
0.478222	2.9275e-07	0
0.478462	2.92694e-07	0
0.478703	2.92637e-07	0
0.478944	2.92581e-07	0
0.479184	2.92524e-07	0
0.479425	2.92468e-07	0
0.479666	2.92411e-07	0
0.479906	2.92355e-07	0
0.48	2.92335e-07	0
0.480252	2.92277e-07	0
0.480503	2.92218e-07	0
0.480755	2.92159e-07	0
0.481006	2.921e-07	0
0.481258	2.92041e-07	0
0.481509	2.91982e-07	0
0.481761	2.91924e-07	0
0.482012	2.91865e-07	0
0.482264	2.91806e-07	0
0.4825	2.91751e-07	0
0.482736	2.91695e-07	0
0.482972	2.9164e-07	0
0.483208	2.91584e-07	0
0.483444	2.91529e-07	0
0.483681	2.91474e-07	0
0.483917	2.91418e-07	0
0.484153	2.91363e-07	0
0.484389	2.91308e-07	0
0.484625	2.91253e-07	0
0.484861	2.91198e-07	0
0.485	2.91168e-07	0
0.485252	2.91109e-07	0
0.485504	2.9105e-07	0
0.485756	2.90992e-07	0
0.486008	2.90933e-07	0
0.486261	2.90874e-07	0
0.486513	2.90815e-07	0
0.486765	2.90757e-07	0
0.487017	2.90698e-07	0
0.487269	2.90639e-07	0
0.4875	2.90585e-07	0
0.487731	2.90531e-07	0
0.487962	2.90477e-07	0
0.488193	2.90422e-07	0
0.488424	2.90368e-07	0
0.488655	2.90314e-07	0
0.488886	2.90261e-07	0
0.489117	2.90207e-07	0
0.489349	2.90154e-07	0
0.48958	2.901e-07	0
0.489811	2.90047e-07	0
0.49	2.90004e-07	0
0.490189	2.89959e-07	0
0.490379	2.89914e-07	0
0.490568	2.89871e-07	0
0.490757	2.89829e-07	0
0.490947	2.89784e-07	0
0.491136	2.89739e-07	0
0.491325	2.89696e-07	0
0.491515	2.89654e-07	0
0.491704	2.89608e-07	0
0.491893	2.89564e-07	0
0.492083	2.89521e-07	0
0.492272	2.89479e-07	0
0.492461	2.89434e-07	0
0.4925	2.89426e-07	0
0.492753	2.89368e-07	0
0.493005	2.89309e-07	0
0.493258	2.8925e-07	0
0.493511	2.89192e-07	0
0.493763	2.89133e-07	0
0.494016	2.89075e-07	0
0.494268	2.89016e-07	0
0.494521	2.88958e-07	0
0.494774	2.88899e-07	0
0.495	2.88847e-07	0
0.495226	2.88794e-07	0
0.495453	2.88741e-07	0
0.495679	2.88688e-07	0
0.495905	2.88635e-07	0
0.496132	2.88583e-07	0
0.496358	2.88531e-07	0
0.496585	2.88479e-07	0
0.496811	2.88427e-07	0
0.497037	2.88376e-07	0
0.497264	2.88324e-07	0
0.49749	2.88271e-07	0
0.4975	2.8827e-07	0
0.497754	2.88211e-07	0
0.498007	2.88152e-07	0
0.498261	2.88094e-07	0
0.498515	2.88035e-07	0
0.498768	2.87977e-07	0
0.499022	2.87918e-07	0
0.499275	2.87859e-07	0
0.499529	2.87801e-07	0
0.499783	2.87742e-07	0
0.5	2.87692e-07	0
0.500217	2.87641e-07	0
0.500435	2.87592e-07	0
0.500535	2.87587e-07	0
0.500635	2.87653e-07	0
0.500735	2.87967e-07	0
0.500835	2.89059e-07	0
0.500935	2.92515e-07	-0.116952
0.501035	3.01834e-07	0.156899
0.501135	3.2243e-07	0.229345
0.501235	3.60634e-07	0.17804
0.501335	4.22927e-07	0.08628
0.501435	5.16133e-07	0.0118086
0.501535	6.47969e-07	-0.0213849
0.501635	8.27298e-07	-0.0162539
0.501735	1.06391e-06	0.0105207
0.501835	1.36795e-06	0.0410118
0.501935	1.7494e-06	0.063548
0.502035	2.21764e-06	0.074686
0.502135	2.78133e-06	0.0770205
0.502235	3.44838e-06	0.0755345
0.502335	4.22596e-06	0.0746003
0.502435	5.12055e-06	0.0764114
0.5025	5.77229e-06	0.0810755
0.5026	6.8727e-06	0.0861369
0.5027	8.10401e-06	0.0902527
0.5028	9.47015e-06	0.0973864
0.5029	1.09743e-05	0.103577
0.503	1.26191e-05	0.108394
0.5031	1.44063e-05	0.112293
0.5032	1.63371e-05	0.115835
0.5033	1.84125e-05	0.119448
0.5034	2.06324e-05	0.12327
0.5035	2.29968e-05	0.12726
0.5036	2.5505e-05	0.131296
0.5037	2.81558e-05	0.135234
0.5038	3.09481e-05	0.139022
0.5039	3.388e-05	0.142636
0.504	3.69496e-05	0.146103
0.5041	4.01547e-05	0.149479
0.5042	4.3493e-05	0.152776
0.5043	4.69618e-05	0.156026
0.5044	5.05585e-05	0.159222
0.5045	5.428e-05	0.162349
0.5046	5.81236e-05	0.165416
0.5047	6.2086e-05	0.168398
0.5048	6.61642e-05	0.171313
0.5049	7.0355e-05	0.174157
0.505	7.4655e-05	0.176928
0.5051	7.90611e-05	0.179647
0.5052	8.35699e-05	0.182296
0.5053	8.81781e-05	0.1849
0.5054	9.28824e-05	0.187439
0.5055	9.76796e-05	0.18992
0.5056	0.000102566	0.192353
0.5057	0.000107539	0.194721
0.5058	0.000112595	0.197047
0.5059	0.000117731	0.199318
0.506	0.000122944	0.201535
0.5061	0.00012823	0.203712
0.5062	0.000133587	0.205831
0.5063	0.000139011	0.207913
0.5064	0.0001445	0.209947
0.5065	0.00015005	0.211931
0.5066	0.000155659	0.213883
0.5067	0.000161324	0.215781
0.5068	0.000167043	0.217647
0.5069	0.000172811	0.219471
0.507	0.000178628	0.221249
0.5071	0.00018449	0.223
0.5072	0.000190394	0.224704
0.5073	0.000196339	0.226377
0.5074	0.000202322	0.228015
0.5075	0.00020834	0.22961
0.5076	0.000214392	0.231182
0.5077	0.000220474	0.232669
0.5078	0.000226586	0.233874
0.5079	0.000232724	0.234998
0.508	0.000238887	0.236106
0.5081	0.000245072	0.237223
0.5082	0.000251278	0.238333
0.5083	0.000257503	0.239456
0.5084	0.000263744	0.240528
0.5085	0.00027	0.241402
0.5086	0.000276267	0.2418
0.5087	0.000282542	0.241351
0.5088	0.000288818	0.239807
0.5089	0.000295089	0.237103
0.509	0.000301348	0.23341
0.5091	0.000307585	0.229057
0.5092	0.000313791	0.224357
0.5093	0.000319956	0.219582
0.5094	0.000326068	0.214867
0.5095	0.000332116	0.210248
0.5096	0.000338091	0.205731
0.5097	0.00034398	0.201266
0.5098	0.000349776	0.196852
0.5099	0.000355467	0.192488
0.51	0.000361045	0.188179
0.5101	0.000366502	0.183965
0.5102	0.000371832	0.179838
0.5103	0.000377027	0.175828
0.5104	0.000382081	0.171915
0.5105	0.00038699	0.168101
0.5106	0.00039175	0.164388
0.5107	0.000396357	0.160754
0.5108	0.000400808	0.157218
0.5109	0.000405102	0.153763
0.511	0.000409236	0.150389
0.5111	0.000413209	0.147105
0.5112	0.000417021	0.143893
0.5113	0.000420672	0.140769
0.5114	0.000424161	0.137719
0.5115	0.000427491	0.134737
0.5116	0.000430661	0.131837
0.5117	0.000433672	0.128998
0.5118	0.000436528	0.126232
0.5119	0.000439228	0.123533
0.512	0.000441776	0.120891
0.5121	0.000444174	0.118322
0.5122	0.000446423	0.115805
0.5123	0.000448526	0.113352
0.5124	0.000450486	0.110959
0.5125	0.000452306	0.108612
0.5126	0.000453988	0.106331
0.5127	0.000455535	0.104093
0.5128	0.00045695	0.101919
0.5129	0.000458236	0.0997869
0.513	0.000459396	0.0977031
0.5131	0.000460433	0.0956738
0.5132	0.000461349	0.0936803
0.5133	0.000462148	0.091744
0.5134	0.000462833	0.0898473
0.5135	0.000463406	0.0879904
0.5136	0.000463871	0.0861839
0.5137	0.00046423	0.084408
0.5138	0.000464487	0.082681
0.5139	0.000464643	0.0809911
0.514	0.000464703	0.0793334
0.5141	0.000464669	0.077723
0.5142	0.000464543	0.0761393
0.5143	0.000464328	0.0745972
0.5144	0.000464027	0.0730902
0.5145	0.000463643	0.0716086
0.5146	0.000463177	0.0701718
0.5147	0.000462633	0.0687584
0.5148	0.000462014	0.0673796
0.5149	0.00046132	0.0660349
0.515	0.000460556	0.0647098
0.5151	0.000459722	0.0634255
0.5152	0.000458822	0.0621598
0.5153	0.000457858	0.0609335
0.5154	0.000456831	0.0597263
0.5155	0.000455744	0.0585448
0.5156	0.0004546	0.057396
0.5157	0.000453399	0.0562615
0.5158	0.000452144	0.0551635
0.5159	0.000450837	0.054085
0.516	0.000449481	0.0530266
0.5161	0.000448075	0.0519995
0.5162	0.000446624	0.0509846
0.5163	0.000445127	0.0500003
0.5164	0.000443587	0.0490357
0.5165	0.000442007	0.0480859
0.5166	0.000440386	0.0471668
0.5167	0.000438727	0.0462584
0.5168	0.000437031	0.0453751
0.5169	0.000435301	0.0445121
0.517	0.000433537	0.0436589
0.5171	0.00043174	0.0428361
0.5172	0.000429913	0.0420226
0.5173	0.000428056	0.0412291
0.5174	0.000426171	0.0404566
0.5175	0.000424259	0.0396901
0.5176	0.000422322	0.0389517
0.5177	0.00042036	0.0382193
0.5178	0.000418374	0.0375137
0.5179	0.000416367	0.0368153
0.518	0.000414339	0.0361308
0.5181	0.000412291	0.0354676
0.5182	0.000410224	0.0348076
0.5183	0.000408139	0.034173
0.5184	0.000406037	0.0335474
0.5185	0.00040392	0.0329314
0.5186	0.000401787	0.0323366
0.5187	0.000399641	0.0317443
0.5188	0.000397482	0.0311725
0.5189	0.00039531	0.0306114
0.519	0.000393127	0.0300555
0.5191	0.000390933	0.0295216
0.5192	0.00038873	0.0289897
0.5193	0.000386517	0.028474
0.5194	0.000384296	0.0279706
0.5195	0.000382068	0.0274683
0.5196	0.000379833	0.0269888
0.5197	0.000377591	0.026511
0.5198	0.000375344	0.026045
0.5199	0.000373092	0.0255932
0.52	0.000370836	0.0251396
0.5201	0.000368576	0.0247073
0.5202	0.000366313	0.0242741
0.5203	0.000364048	0.0238609
0.5204	0.00036178	0.0234483
0.5205	0.000359512	0.0230431
0.5206	0.000357242	0.0226529
0.5207	0.000354972	0.0222599
0.5208	0.000352701	0.0218861
0.5209	0.000350432	0.0215157
0.521	0.000348163	0.0211488
0.5211	0.000345896	0.0207978
0.5212	0.00034363	0.0204438
0.5213	0.000341367	0.0201048
0.5214	0.000339106	0.0197715
0.5215	0.000336848	0.019438
0.5216	0.000334594	0.0191218
0.5217	0.000332344	0.0188028
0.5218	0.000330097	0.0184949
0.5219	0.000327855	0.0181951
0.522	0.000325617	0.0178914
0.5221	0.000323385	0.0176064
0.5222	0.000321158	0.0173189
0.5223	0.000318936	0.0170386
0.5224	0.000316721	0.0167686
0.5225	0.000314511	0.0164929
0.5226	0.000312308	0.0162342
0.5227	0.000310112	0.015971
0.5228	0.000307922	0.0157239
0.5229	0.00030574	0.0154739
0.523	0.000303565	0.0152276
0.5231	0.000301398	0.0149928
0.5232	0.000299238	0.0147519
0.5233	0.000297086	0.0145266
0.5234	0.000294942	0.0143017
0.5235	0.000292807	0.0140769
0.5236	0.00029068	0.0138651
0.5237	0.000288562	0.0136472
0.5238	0.000286453	0.0134411
0.5239	0.000284352	0.0132381
0.524	0.000282261	0.0130318
0.5241	0.000280179	0.0128402
0.5242	0.000278106	0.0126432
0.5243	0.000276043	0.0124542
0.5244	0.000273989	0.0122712
0.5245	0.000271945	0.0120814
0.5246	0.000269911	0.011908
0.5247	0.000267887	0.0117299
0.5248	0.000265873	0.0115561
0.5249	0.000263869	0.0113906
0.525	0.000261875	0.0112175
0.5251	0.000259892	0.0110586
0.5252	0.000257919	0.0108933
0.5253	0.000255956	0.010742
0.5254	0.000254004	0.0105857
0.5255	0.000252063	0.0104311
0.5256	0.000250132	0.0102861
0.5257	0.000248212	0.0101331
0.5258	0.000246302	0.00999376
0.5259	0.000244403	0.00985305
0.526	0.000242515	0.00971051
0.5261	0.000240638	0.00957924
0.5262	0.000238772	0.00944044
0.5263	0.000236917	0.00931138
0.5264	0.000235073	0.00918408
0.5265	0.00023324	0.00905159
0.5266	0.000231418	0.00893242
0.5267	0.000229607	0.00880656
0.5268	0.000227806	0.00868675
0.5269	0.000226017	0.00857183
0.527	0.00022424	0.00844834
0.5271	0.000222473	0.00834016
0.5272	0.000220717	0.0082261
0.5273	0.000218972	0.00811438
0.5274	0.000217239	0.00801013
0.5275	0.000215516	0.0078972
0.5276	0.000213805	0.00779655
0.5277	0.000212105	0.00768874
0.5278	0.000210416	0.0075937
0.5279	0.000208738	0.00749249
0.528	0.000207071	0.00739181
0.5281	0.000205415	0.00729967
0.5282	0.00020377	0.00719845
0.5283	0.000202136	0.00710968
0.5284	0.000200513	0.0070187
0.5285	0.000198901	0.00692469
0.5286	0.0001973	0.00684108
0.5287	0.00019571	0.00674907
0.5288	0.000194131	0.00666558
0.5289	0.000192563	0.00658321
0.529	0.000191006	0.00649444
0.5291	0.000189459	0.00641832
0.5292	0.000187923	0.00633478
0.5293	0.000186398	0.00625602
0.5294	0.000184884	0.00618177
0.5295	0.000183381	0.00609769
0.5296	0.000181888	0.00602844
0.5297	0.000180406	0.00595272
0.5298	0.000178934	0.00587802
0.5299	0.000177473	0.00581041
0.53	0.000176022	0.00573362
0.5301	0.000174582	0.00566796
0.5302	0.000173153	0.00559456
0.5303	0.000171733	0.00553324
0.5304	0.000170325	0.00546518
0.5305	0.000168926	0.00539697
0.5306	0.000167538	0.0053367
0.5307	0.00016616	0.00526678
0.5308	0.000164792	0.00520854
0.5309	0.000163434	0.00514765
0.531	0.000162086	0.00508296
0.5311	0.000160748	0.00502824
0.5312	0.000159421	0.00496466
0.5313	0.000158103	0.00490879
0.5314	0.000156795	0.0048538
0.5315	0.000155497	0.00479158
0.5316	0.000154209	0.00474171
0.5317	0.00015293	0.00468407
0.5318	0.000151662	0.0046303
0.5319	0.000150402	0.00458099
0.532	0.000149153	0.00452096
0.5321	0.000147913	0.0044756
0.5322	0.000146682	0.0044235
0.5323	0.000145461	0.00437143
0.5324	0.000144249	0.00432638
0.5325	0.000143047	0.00427197
0.5326	0.000141854	0.00422766
0.5327	0.00014067	0.00417562
0.5328	0.000139495	0.0041352
0.5329	0.000138329	0.00408768
0.533	0.000137173	0.00403956
0.5331	0.000136025	0.00399905
0.5332	0.000134887	0.00394859
0.5333	0.000133757	0.00390931
0.5334	0.000132636	0.00386719
0.5335	0.000131524	0.00382077
0.5336	0.00013042	0.0037841
0.5337	0.000129326	0.00373836
0.5338	0.00012824	0.00369971
0.5339	0.000127162	0.00366194
0.534	0.000126093	0.00361633
0.5341	0.000125033	0.00358298
0.5342	0.000123981	0.00354172
0.5343	0.000122937	0.00350361
0.5344	0.000121902	0.00347011
0.5345	0.000120875	0.00342519
0.5346	0.000119856	0.00339497
0.5347	0.000118845	0.00335794
0.5348	0.000117842	0.00332011
0.5349	0.000116847	0.00328943
0.535	0.000115861	0.00324935
0.5351	0.000114882	0.00321847
0.5352	0.000113911	0.00318015
0.5353	0.000112948	0.00315312
0.5354	0.000111992	0.00311875
0.5355	0.000111045	0.00308348
0.5356	0.000110105	0.00305564
0.5357	0.000109172	0.00301769
0.5358	0.000108248	0.00299058
0.5359	0.00010733	0.0029606
0.536	0.00010642	0.00292592
0.5361	0.000105518	0.00290094
0.5362	0.000104623	0.00286678
0.5363	0.000103735	0.00283924
0.5364	0.000102854	0.00281269
0.5365	0.000101981	0.00277781
0.5366	0.000101115	0.00275523
0.5367	0.000100255	0.0027247
0.5368	9.94032e-05	0.00269674
0.5369	9.8558e-05	0.00267352
0.537	9.77197e-05	0.00263877
0.5371	9.68883e-05	0.00261822
0.5372	9.60638e-05	0.00259115
0.5373	9.5246e-05	0.00256262
0.5374	9.44349e-05	0.00254143
0.5375	9.36306e-05	0.00251091
0.5376	9.28328e-05	0.00248897
0.5377	9.20417e-05	0.00245959
0.5378	9.1257e-05	0.00244133
0.5379	9.04789e-05	0.00241568
0.538	8.97071e-05	0.00238897
0.5381	8.89418e-05	0.0023696
0.5382	8.81828e-05	0.00234002
0.5383	8.74301e-05	0.002321
0.5384	8.66836e-05	0.00229915
0.5385	8.59434e-05	0.00227229
0.5386	8.52093e-05	0.00225513
0.5387	8.44812e-05	0.00222878
0.5388	8.37593e-05	0.00220865
0.5389	8.30433e-05	0.0021897
0.539	8.23333e-05	0.002162
0.5391	8.16292e-05	0.00214671
0.5392	8.0931e-05	0.00212349
0.5393	8.02386e-05	0.00210232
0.5394	7.9552e-05	0.00208606
0.5395	7.88711e-05	0.00205833
0.5396	7.8196e-05	0.00204423
0.5397	7.75264e-05	0.00202401
0.5398	7.68625e-05	0.00200173
0.5399	7.62041e-05	0.00198706
0.54	7.55512e-05	0.00196315
0.5401	7.49039e-05	0.00194711
0.5402	7.42619e-05	0.001924
0.5403	7.36253e-05	0.00191182
0.5404	7.29941e-05	0.00189218
0.5405	7.23682e-05	0.00187132
0.5406	7.17475e-05	0.00185776
0.5407	7.11321e-05	0.00183397
0.5408	7.05218e-05	0.00182052
0.5409	6.99166e-05	0.00180432
0.541	6.93166e-05	0.00178285
0.5411	6.87216e-05	0.00177114
0.5412	6.81317e-05	0.00175025
0.5413	6.75467e-05	0.00173524
0.5414	6.69666e-05	0.00172163
0.5415	6.63914e-05	0.00169889
0.5416	6.58211e-05	0.0016887
0.5417	6.52556e-05	0.00167065
0.5418	6.46949e-05	0.00165417
0.5419	6.41389e-05	0.00164281
0.542	6.35876e-05	0.00162008
0.5421	6.3041e-05	0.00161042
0.5422	6.2499e-05	0.0015951
0.5423	6.19616e-05	0.00157716
0.5424	6.14288e-05	0.00156711
0.5425	6.09005e-05	0.00154797
0.5426	6.03766e-05	0.00153609
0.5427	5.98572e-05	0.00151737
0.5428	5.93422e-05	0.00150949
0.5429	5.88315e-05	0.00149412
0.543	5.83252e-05	0.00147743
0.5431	5.78232e-05	0.00146802
0.5432	5.73255e-05	0.0014484
0.5433	5.6832e-05	0.0014389
0.5434	5.63427e-05	0.00142676
0.5435	5.58575e-05	0.00140912
0.5436	5.53765e-05	0.00140132
0.5437	5.48995e-05	0.0013844
0.5438	5.44266e-05	0.00137302
0.5439	5.39578e-05	0.00136328
0.544	5.34929e-05	0.00134406
0.5441	5.3032e-05	0.00133758
0.5442	5.2575e-05	0.00132332
0.5443	5.21219e-05	0.00131016
0.5444	5.16727e-05	0.00130235
0.5445	5.12273e-05	0.00128331
0.5446	5.07857e-05	0.0012768
0.5447	5.03479e-05	0.0012651
0.5448	4.99138e-05	0.00125023
0.5449	4.94834e-05	0.00124358
0.545	4.90567e-05	0.001228
0.5451	4.86336e-05	0.00121899
0.5452	4.82141e-05	0.00120358
0.5453	4.77983e-05	0.00119886
0.5454	4.73859e-05	0.00118663
0.5455	4.69771e-05	0.00117298
0.5456	4.65718e-05	0.00116661
0.5457	4.617e-05	0.00115004
0.5458	4.57716e-05	0.00114342
0.5459	4.53766e-05	0.00113431
0.546	4.4985e-05	0.00111947
0.5461	4.45967e-05	0.00111456
0.5462	4.42118e-05	0.00110059
0.5463	4.38301e-05	0.00109185
0.5464	4.34518e-05	0.00108503
0.5465	4.30766e-05	0.00106837
0.5466	4.27047e-05	0.00106464
0.5467	4.2336e-05	0.00105323
0.5468	4.19704e-05	0.00104249
0.5469	4.16079e-05	0.00103734
0.547	4.12486e-05	0.00102109
0.5471	4.08924e-05	0.00101686
0.5472	4.05392e-05	0.00100792
0.5473	4.0189e-05	0.000995279
0.5474	3.98418e-05	0.000991174
0.5475	3.94976e-05	0.000978316
0.5476	3.91564e-05	0.000971458
0.5477	3.88181e-05	0.000958479
0.5478	3.84827e-05	0.000956107
0.5479	3.81502e-05	0.000946241
0.548	3.78205e-05	0.000934861
0.5481	3.74937e-05	0.000930787
0.5482	3.71697e-05	0.000916544
0.5483	3.68484e-05	0.000912083
0.5484	3.65299e-05	0.000905257
0.5485	3.62142e-05	0.000892499
0.5486	3.59011e-05	0.000889779
0.5487	3.55908e-05	0.000878067
0.5488	3.52831e-05	0.000871291
0.5489	3.49781e-05	0.000866697
0.549	3.46757e-05	0.000851951
0.5491	3.43759e-05	0.00085031
0.5492	3.40787e-05	0.000841117
0.5493	3.3784e-05	0.00083215
0.5494	3.34919e-05	0.000829021
0.5495	3.32022e-05	0.000814945
0.5496	3.29151e-05	0.000812381
0.5497	3.26305e-05	0.000805591
0.5498	3.23483e-05	0.00079459
0.5499	3.20685e-05	0.000792451
0.55	3.17911e-05	0.000781734
0.5501	3.15161e-05	0.000776415
0.5502	3.12435e-05	0.000765339
0.5503	3.09732e-05	0.000764774
0.5504	3.07053e-05	0.000756719
0.5505	3.04397e-05	0.000747068
0.5506	3.01763e-05	0.000744748
0.5507	2.99153e-05	0.000732297
0.5508	2.96564e-05	0.000729466
0.5509	2.93999e-05	0.000724418
0.551	2.91455e-05	0.000713236
0.5511	2.88933e-05	0.000712204
0.5512	2.86433e-05	0.000702259
0.5513	2.83954e-05	0.000696953
0.5514	2.81497e-05	0.000694109
0.5515	2.79061e-05	0.000680791
0.5516	2.76646e-05	0.000680775
0.5517	2.74252e-05	0.000673329
0.5518	2.71878e-05	0.000665678
0.5519	2.69525e-05	0.00066412
0.552	2.67192e-05	0.000651772
0.5521	2.6488e-05	0.00065043
0.5522	2.62587e-05	0.00064536
0.5523	2.60314e-05	0.000635561
0.5524	2.58061e-05	0.000634964
0.5525	2.55827e-05	0.000625968
0.5526	2.53612e-05	0.000621785
0.5527	2.51417e-05	0.000612193
0.5528	2.4924e-05	0.000613023
0.5529	2.47083e-05	0.000606377
0.553	2.44944e-05	0.000598063
0.5531	2.42823e-05	0.000597107
0.5532	2.40721e-05	0.000586064
0.5533	2.38636e-05	0.000584482
0.5534	2.3657e-05	0.000580834
0.5535	2.34522e-05	0.000570856
0.5536	2.32491e-05	0.000571143
0.5537	2.30478e-05	0.000562601
0.5538	2.28482e-05	0.000558406
0.5539	2.26504e-05	0.000556957
0.554	2.24542e-05	0.000544715
0.5541	2.22598e-05	0.000545979
0.5542	2.2067e-05	0.000539935
0.5543	2.18759e-05	0.000533262
0.5544	2.16865e-05	0.000532941
0.5545	2.14987e-05	0.000521988
0.5546	2.13125e-05	0.000521543
0.5547	2.11279e-05	0.000517867
0.5548	2.09449e-05	0.000508951
0.5549	2.07635e-05	0.000509579
0.555	2.05837e-05	0.000501987
0.5551	2.04054e-05	0.000498623
0.5552	2.02287e-05	0.000490219
0.5553	2.00535e-05	0.000492149
0.5554	1.98798e-05	0.000486613
0.5555	1.97076e-05	0.000479338
0.5556	1.95369e-05	0.000479451
0.5557	1.93676e-05	0.000469524
0.5558	1.91999e-05	0.000468907
0.5559	1.90335e-05	0.000466375
0.556	1.88687e-05	0.000457323
0.5561	1.87052e-05	0.000458652
0.5562	1.85432e-05	0.000451238
0.5563	1.83825e-05	0.000447887
0.5564	1.82233e-05	0.000447561
0.5565	1.80654e-05	0.000436135
0.5566	1.79089e-05	0.000438415
0.5567	1.77538e-05	0.000433512
0.5568	1.75999e-05	0.000427564
0.5569	1.74475e-05	0.000428225
0.557	1.72963e-05	0.000418413
0.5571	1.71464e-05	0.000418621
0.5572	1.69979e-05	0.00041609
0.5573	1.68506e-05	0.00040782
0.5574	1.67046e-05	0.000409429
0.5575	1.65599e-05	0.000403
0.5576	1.64164e-05	0.000400226
0.5577	1.62742e-05	0.000392775
0.5578	1.61332e-05	0.000395572
0.5579	1.59934e-05	0.00039092
0.558	1.58548e-05	0.000384456
0.5581	1.57174e-05	0.000385417
0.5582	1.55812e-05	0.000376386
0.5583	1.54462e-05	0.000376513
0.5584	1.53124e-05	0.000374883
0.5585	1.51797e-05	0.000366542
0.5586	1.50481e-05	0.000368702
0.5587	1.49177e-05	0.000362208
0.5588	1.47885e-05	0.00035949
0.5589	1.46603e-05	0.000360086
0.559	1.45333e-05	0.000349267
0.5591	1.44073e-05	0.000352364
0.5592	1.42825e-05	0.000348406
0.5593	1.41587e-05	0.000342981
0.5594	1.4036e-05	0.00034443
0.5595	1.39144e-05	0.00033557
0.5596	1.37938e-05	0.000336234
0.5597	1.36742e-05	0.000334663
0.5598	1.35557e-05	0.000326846
0.5599	1.34383e-05	0.000329254
0.56	1.33218e-05	0.000323806
0.5601	1.32063e-05	0.000321459
0.5602	1.30919e-05	0.000314764
0.5603	1.29784e-05	0.000318242
0.5604	1.28659e-05	0.000314294
0.5605	1.27544e-05	0.000308472
0.5606	1.26439e-05	0.000310111
0.5607	1.25343e-05	0.000301806
0.5608	1.24257e-05	0.00030251
0.5609	1.2318e-05	0.000301613
0.561	1.22112e-05	0.000293815
0.5611	1.21054e-05	0.000296641
0.5612	1.20005e-05	0.000290903
0.5613	1.18964e-05	0.000288657
0.5614	1.17933e-05	0.000290014
0.5615	1.16911e-05	0.000279646
0.5616	1.15898e-05	0.000283402
0.5617	1.14893e-05	0.000280235
0.5618	1.13897e-05	0.00027518
0.5619	1.1291e-05	0.000277265
0.562	1.11932e-05	0.000269205
0.5621	1.10961e-05	0.000270177
0.5622	1.1e-05	0.000269418
0.5623	1.09046e-05	0.000261907
0.5624	1.08101e-05	0.00026497
0.5625	1.07164e-05	0.000260357
0.5626	1.06235e-05	0.000258268
0.5627	1.05314e-05	0.000252215
0.5628	1.04401e-05	0.000256246
0.5629	1.03496e-05	0.000252866
0.563	1.02599e-05	0.000247543
0.5631	1.0171e-05	0.000249719
0.5632	1.00828e-05	0.000242003
0.5633	9.99542e-06	0.00024315
0.5634	9.90878e-06	0.000242855
0.5635	9.82289e-06	0.000235472
0.5636	9.73774e-06	0.000238836
0.5637	9.65332e-06	0.000233726
0.5638	9.56965e-06	0.000231826
0.5639	9.48669e-06	0.000233746
0.564	9.40446e-06	0.000223911
0.5641	9.32293e-06	0.000228042
0.5642	9.24211e-06	0.000225536
0.5643	9.162e-06	0.000220749
0.5644	9.08258e-06	0.000223364
0.5645	9.00384e-06	0.000215991
0.5646	8.92579e-06	0.000217157
0.5647	8.84841e-06	0.00021709
0.5648	8.77171e-06	0.000209769
0.5649	8.69567e-06	0.000213368
0.565	8.62029e-06	0.000209473
0.5651	8.54556e-06	0.000207553
0.5652	8.47148e-06	0.000202015
0.5653	8.39804e-06	0.000206482
0.5654	8.32523e-06	0.000203559
0.5655	8.25306e-06	0.000198631
0.5656	8.18152e-06	0.00020124
0.5657	8.11059e-06	0.00019401
0.5658	8.04028e-06	0.000195495
0.5659	7.97058e-06	0.000195697
0.566	7.90148e-06	0.000188626
0.5661	7.83298e-06	0.000192424
0.5662	7.76507e-06	0.000187841
0.5663	7.69776e-06	0.000186187
0.5664	7.63102e-06	0.000188532
0.5665	7.56487e-06	0.000179243
0.5666	7.49928e-06	0.000183564
0.5667	7.43427e-06	0.00018162
0.5668	7.36982e-06	0.000177014
0.5669	7.30593e-06	0.000180072
0.567	7.24259e-06	0.000173297
0.5671	7.1798e-06	0.000174563
0.5672	7.11756e-06	0.000175095
0.5673	7.05585e-06	0.000167871
0.5674	6.99468e-06	0.000171915
0.5675	6.93404e-06	0.000168646
0.5676	6.87392e-06	0.000166799
0.5677	6.81433e-06	0.000161696
0.5678	6.75525e-06	0.000166515
0.5679	6.69669e-06	0.000163965
0.568	6.63863e-06	0.000159344
0.5681	6.58108e-06	0.000162299
0.5682	6.52402e-06	0.000155469
0.5683	6.46746e-06	0.000157209
0.5684	6.41139e-06	0.000157825
0.5685	6.35581e-06	0.000150984
0.5686	6.3007e-06	0.000155136
0.5687	6.24608e-06	0.000150998
0.5688	6.19193e-06	0.000149512
0.5689	6.13824e-06	0.000152202
0.569	6.08503e-06	0.000143381
0.5691	6.03227e-06	0.000147816
0.5692	5.97997e-06	0.000146354
0.5693	5.92813e-06	0.000141857
0.5694	5.87673e-06	0.000145281
0.5695	5.82578e-06	0.000139027
0.5696	5.77527e-06	0.000140322
0.5697	5.7252e-06	0.000141376
0.5698	5.67556e-06	0.000134179
0.5699	5.62636e-06	0.000138596
0.57	5.57758e-06	0.000135877
0.5701	5.52922e-06	0.000134041
0.5702	5.48128e-06	0.000129298
0.5703	5.43376e-06	0.0001344
0.5704	5.38665e-06	0.000132151
0.5705	5.33995e-06	0.000127769
0.5706	5.29365e-06	0.000131004
0.5707	5.24776e-06	0.000124506
0.5708	5.20226e-06	0.000126435
0.5709	5.15715e-06	0.000127401
0.571	5.11244e-06	0.000120724
0.5711	5.06812e-06	0.000125165
0.5712	5.02418e-06	0.00012141
0.5713	4.98062e-06	0.000120026
0.5714	4.93743e-06	0.000122999
0.5715	4.89463e-06	0.000114583
0.5716	4.85219e-06	0.000119069
0.5717	4.81012e-06	0.000118031
0.5718	4.76842e-06	0.000113577
0.5719	4.72707e-06	0.000117309
0.572	4.68609e-06	0.000111518
0.5721	4.64546e-06	0.00011278
0.5722	4.60518e-06	0.000114301
0.5723	4.56526e-06	0.00010707
0.5724	4.52568e-06	0.000111801
0.5725	4.48644e-06	0.000109577
0.5726	4.44754e-06	0.000107697
0.5727	4.40898e-06	0.000103258
0.5728	4.37075e-06	0.000108584
0.5729	4.33286e-06	0.000106581
0.573	4.29529e-06	0.000102385
0.5731	4.25805e-06	0.000105845
0.5732	4.22113e-06	9.96271e-05
0.5733	4.18453e-06	0.000101692
0.5734	4.14825e-06	0.000102953
0.5735	4.11229e-06	9.63886e-05
0.5736	4.07663e-06	0.000101067
0.5737	4.04129e-06	9.76412e-05
0.5738	4.00625e-06	9.63114e-05
0.5739	3.97151e-06	9.95156e-05
0.574	3.93708e-06	9.14547e-05
0.5741	3.90294e-06	9.59437e-05
0.5742	3.8691e-06	9.52777e-05
0.5743	3.83556e-06	9.08225e-05
0.5744	3.8023e-06	9.48126e-05
0.5745	3.76934e-06	8.94349e-05
0.5746	3.73666e-06	9.06188e-05
0.5747	3.70426e-06	9.25572e-05
0.5748	3.67214e-06	8.52473e-05
0.5749	3.6403e-06	9.02481e-05
0.575	3.60874e-06	8.84678e-05
0.5751	3.57745e-06	8.6503e-05
0.5752	3.54643e-06	8.23223e-05
0.5753	3.51569e-06	8.78278e-05
0.5754	3.4852e-06	8.60277e-05
0.5755	3.45499e-06	8.19722e-05
0.5756	3.42503e-06	8.56147e-05
0.5757	3.39533e-06	7.96331e-05
0.5758	3.3659e-06	8.17913e-05
0.5759	3.33671e-06	8.33061e-05
0.576	3.30778e-06	7.68125e-05
0.5761	3.2791e-06	8.16862e-05
0.5762	3.25067e-06	7.85493e-05
0.5763	3.22249e-06	7.72318e-05
0.5764	3.19455e-06	8.06274e-05
0.5765	3.16685e-06	7.28811e-05
0.5766	3.13939e-06	7.73334e-05
0.5767	3.11217e-06	7.70009e-05
0.5768	3.08519e-06	7.25044e-05
0.5769	3.05844e-06	7.67139e-05
0.577	3.03192e-06	7.17115e-05
0.5771	3.00564e-06	7.27798e-05
0.5772	2.97957e-06	7.50976e-05
0.5773	2.95374e-06	6.76724e-05
0.5774	2.92813e-06	7.29045e-05
0.5775	2.90275e-06	7.15302e-05
0.5776	2.87758e-06	6.94452e-05
0.5777	2.85263e-06	6.5488e-05
0.5778	2.82789e-06	7.11381e-05
0.5779	2.80337e-06	6.95048e-05
0.578	2.77907e-06	6.55541e-05
0.5781	2.75497e-06	6.93442e-05
0.5782	2.73109e-06	6.35647e-05
0.5783	2.70741e-06	6.57812e-05
0.5784	2.68393e-06	6.7517e-05
0.5785	2.66066e-06	6.10591e-05
0.5786	2.63759e-06	6.6096e-05
0.5787	2.61472e-06	6.32166e-05
0.5788	2.59206e-06	6.18762e-05
0.5789	2.56958e-06	6.54309e-05
0.579	2.5473e-06	5.797e-05
0.5791	2.52522e-06	6.23503e-05
0.5792	2.50332e-06	6.23224e-05
0.5793	2.48162e-06	5.77497e-05
0.5794	2.4601e-06	6.21495e-05
0.5795	2.43877e-06	5.74949e-05
0.5796	2.41763e-06	5.84121e-05
0.5797	2.39666e-06	6.10836e-05
0.5798	2.37588e-06	5.35077e-05
0.5799	2.35529e-06	5.89434e-05
0.58	2.33487e-06	5.79486e-05
0.5801	2.31462e-06	5.57126e-05
0.5802	2.29455e-06	5.19506e-05
0.5803	2.27466e-06	5.77157e-05
0.5804	2.25493e-06	5.62203e-05
0.5805	2.23538e-06	5.2347e-05
0.5806	2.216e-06	5.6256e-05
0.5807	2.19679e-06	5.0651e-05
0.5808	2.17774e-06	5.28994e-05
0.5809	2.15886e-06	5.48281e-05
0.581	2.14014e-06	4.83806e-05
0.5811	2.12159e-06	5.35529e-05
0.5812	2.10319e-06	5.09025e-05
0.5813	2.08496e-06	4.9516e-05
0.5814	2.06688e-06	5.32035e-05
0.5815	2.04896e-06	4.59991e-05
0.5816	2.03119e-06	5.02853e-05
0.5817	2.01358e-06	5.05335e-05
0.5818	1.99613e-06	4.58639e-05
0.5819	1.97882e-06	5.04271e-05
0.582	1.96166e-06	4.60918e-05
0.5821	1.94465e-06	4.68385e-05
0.5822	1.92779e-06	4.98352e-05
0.5823	1.91108e-06	4.20903e-05
0.5824	1.89451e-06	4.77037e-05
0.5825	1.87808e-06	4.70574e-05
0.5826	1.8618e-06	4.46592e-05
0.5827	1.84566e-06	4.10642e-05
0.5828	1.82965e-06	4.69192e-05
0.5829	1.81379e-06	4.55382e-05
0.583	1.79806e-06	4.17202e-05
0.5831	1.78247e-06	4.57269e-05
0.5832	1.76702e-06	4.02741e-05
0.5833	1.7517e-06	4.25332e-05
0.5834	1.73651e-06	4.46318e-05
0.5835	1.72146e-06	3.81736e-05
0.5836	1.70653e-06	4.34599e-05
0.5837	1.69173e-06	4.10163e-05
0.5838	1.67707e-06	3.95632e-05
0.5839	1.66253e-06	4.33627e-05
0.584	1.64811e-06	3.63932e-05
0.5841	1.63382e-06	4.05662e-05
0.5842	1.61966e-06	4.10693e-05
0.5843	1.60561e-06	3.62829e-05
0.5844	1.59169e-06	4.09899e-05
0.5845	1.57789e-06	3.69525e-05
0.5846	1.56421e-06	3.75111e-05
0.5847	1.55065e-06	4.08114e-05
0.5848	1.53721e-06	3.28798e-05
0.5849	1.52388e-06	3.86516e-05
0.585	1.51067e-06	3.83321e-05
0.5851	1.49757e-06	3.57516e-05
0.5852	1.48458e-06	3.23086e-05
0.5853	1.47171e-06	3.82369e-05
0.5854	1.45895e-06	3.69519e-05
0.5855	1.4463e-06	3.31696e-05
0.5856	1.43376e-06	3.72553e-05
0.5857	1.42133e-06	3.19367e-05
0.5858	1.40901e-06	3.41878e-05
0.5859	1.39679e-06	3.64403e-05
0.586	1.38468e-06	2.99531e-05
0.5861	1.37268e-06	3.53365e-05
0.5862	1.36077e-06	3.3084e-05
0.5863	1.34898e-06	3.15458e-05
0.5864	1.33728e-06	3.54405e-05
0.5865	1.32569e-06	0
0.5866	1.31419e-06	0
0.5867	1.3028e-06	0
0.5868	1.2915e-06	0
0.5869	1.28031e-06	0
0.587	1.2692e-06	0
0.5871	1.2582e-06	0
0.5872	1.24729e-06	0
0.5873	1.23648e-06	0
0.5874	1.22576e-06	0
0.5875	1.21513e-06	0
0.5876	1.2046e-06	0
0.5877	1.19416e-06	0
0.5878	1.18381e-06	0
0.5879	1.17355e-06	0
0.588	1.16339e-06	0
0.5881	1.15331e-06	0
0.5882	1.14332e-06	0
0.5883	1.13343e-06	0
0.5884	1.12363e-06	0
0.5885	1.11391e-06	0
0.5886	1.10429e-06	0
0.5887	1.09475e-06	0
0.5888	1.0853e-06	0
0.5889	1.07594e-06	0
0.589	1.06666e-06	0
0.5891	1.05748e-06	0
0.5892	1.04837e-06	0
0.5893	1.03936e-06	0
0.5894	1.03043e-06	0
0.5895	1.02158e-06	0
0.5896	1.01282e-06	0
0.5897	1.00414e-06	0
0.5898	9.95545e-07	0
0.5899	9.87032e-07	0
0.59	9.786e-07	0
0.5901	9.70246e-07	0
0.5902	9.61974e-07	0
0.5903	9.53782e-07	0
0.5904	9.45667e-07	0
0.5905	9.37633e-07	0
0.5906	9.29674e-07	0
0.5907	9.21793e-07	0
0.5908	9.13989e-07	0
0.5909	9.06258e-07	0
0.591	8.98603e-07	0
0.5911	8.91023e-07	0
0.5912	8.83514e-07	0
0.5913	8.76082e-07	0
0.5914	8.68718e-07	0
0.5915	8.61427e-07	0
0.5916	8.54208e-07	0
0.5917	8.47056e-07	0
0.5918	8.39977e-07	0
0.5919	8.32965e-07	0
0.592	8.26021e-07	0
0.5921	8.19147e-07	0
0.5922	8.12336e-07	0
0.5923	8.05594e-07	0
0.5924	7.98918e-07	0
0.5925	7.92306e-07	0
0.5926	7.85757e-07	0
0.5927	7.79274e-07	0
0.5928	7.72854e-07	0
0.5929	7.66495e-07	0
0.593	7.602e-07	0
0.5931	7.53965e-07	0
0.5932	7.47791e-07	0
0.5933	7.41679e-07	0
0.5934	7.35623e-07	0
0.5935	7.2963e-07	0
0.5936	7.23693e-07	0
0.5937	7.17814e-07	0
0.5938	7.11995e-07	0
0.5939	7.0623e-07	0
0.594	7.00522e-07	0
0.5941	6.94871e-07	0
0.5942	6.89272e-07	0
0.5943	6.83731e-07	0
0.5944	6.78243e-07	0
0.5945	6.72807e-07	0
0.5946	6.67428e-07	0
0.5947	6.62097e-07	0
0.5948	6.5682e-07	0
0.5949	6.51596e-07	0
0.595	6.46422e-07	0
0.5951	6.41296e-07	0
0.5952	6.36223e-07	0
0.5953	6.31199e-07	0
0.5954	6.26223e-07	0
0.5955	6.21298e-07	0
0.5956	6.16418e-07	0
0.5957	6.11587e-07	0
0.5958	6.06805e-07	0
0.5959	6.02066e-07	0
0.596	5.97376e-07	0
0.5961	5.92732e-07	0
0.5962	5.88131e-07	0
0.5963	5.83578e-07	0
0.5964	5.79067e-07	0
0.5965	5.74601e-07	0
0.5966	5.70179e-07	0
0.5967	5.65798e-07	0
0.5968	5.61463e-07	0
0.5969	5.57168e-07	0
0.597	5.52915e-07	0
0.5971	5.48707e-07	0
0.5972	5.44535e-07	0
0.5973	5.40407e-07	0
0.5974	5.36319e-07	0
0.5975	5.32271e-07	0
0.5976	5.2826e-07	0
0.5977	5.2429e-07	0
0.5978	5.20359e-07	0
0.5979	5.16465e-07	0
0.598	5.12612e-07	0
0.5981	5.08794e-07	0
0.5982	5.05014e-07	0
0.5983	5.01272e-07	0
0.5984	4.97564e-07	0
0.5985	4.93894e-07	0
0.5986	4.9026e-07	0
0.5987	4.8666e-07	0
0.5988	4.83098e-07	0
0.5989	4.79567e-07	0
0.599	4.76073e-07	0
0.5991	4.72614e-07	0
0.5992	4.69185e-07	0
0.5993	4.65793e-07	0
0.5994	4.62432e-07	0
0.5995	4.59104e-07	0
0.5996	4.55811e-07	0
0.5997	4.52547e-07	0
0.5998	4.49316e-07	0
0.5999	4.46118e-07	0
0.6	4.4295e-07	0
0.6001	4.3981e-07	0
0.6002	4.36704e-07	0
0.6003	4.33629e-07	0
0.6004	4.30581e-07	0
0.6005	4.27566e-07	0
0.6006	4.24578e-07	0
0.6007	4.21619e-07	0
0.6008	4.18692e-07	0
0.6009	4.15789e-07	0
0.601	4.12918e-07	0
0.6011	4.10074e-07	0
0.6012	4.07256e-07	0
0.6013	4.04469e-07	0
0.6014	4.01706e-07	0
0.6015	3.98971e-07	0
0.6016	3.96264e-07	0
0.6017	3.9358e-07	0
0.6018	3.90926e-07	0
0.6019	3.88296e-07	0
0.602	3.85691e-07	0
0.6021	3.83114e-07	0
0.6022	3.80559e-07	0
0.6023	3.7803e-07	0
0.6024	3.75528e-07	0
0.6025	3.73048e-07	0
0.6026	3.70591e-07	0
0.6027	3.6816e-07	0
0.6028	3.65752e-07	0
0.6029	3.63367e-07	0
0.603	3.61007e-07	0
0.6031	3.58668e-07	0
0.6032	3.56353e-07	0
0.6033	3.54062e-07	0
0.6034	3.5179e-07	0
0.6035	3.49542e-07	0
0.6036	3.47316e-07	0
0.6037	3.4511e-07	0
0.6038	3.42929e-07	0
0.6039	3.40766e-07	0
0.604	3.38625e-07	0
0.6041	3.36506e-07	0
0.6042	3.34405e-07	0
0.6043	3.32327e-07	0
0.6044	3.30269e-07	0
0.6045	3.2823e-07	0
0.6046	3.26213e-07	0
0.6047	3.24212e-07	0
0.6048	3.22233e-07	0
0.6049	3.20274e-07	0
0.605	3.18333e-07	0
0.6051	3.16409e-07	0
0.6052	3.14506e-07	0
0.6053	3.12621e-07	0
0.6054	3.10753e-07	0
0.6055	3.08906e-07	0
0.6056	3.07075e-07	0
0.6057	3.05262e-07	0
0.6058	3.03469e-07	0
0.6059	3.0169e-07	0
0.606	2.9993e-07	0
0.6061	2.98187e-07	0
0.6062	2.9646e-07	0
0.6063	2.94753e-07	0
0.6064	2.93059e-07	0
0.6065	2.91382e-07	0
0.6066	2.89724e-07	0
0.6067	2.88079e-07	0
0.6068	2.86452e-07	0
0.6069	2.8484e-07	0
0.607	2.83243e-07	0
0.6071	2.81664e-07	0
0.6072	2.80097e-07	0
0.6073	2.78547e-07	0
0.6074	2.77014e-07	0
0.6075	2.75494e-07	0
0.6076	2.73987e-07	0
0.6077	2.72496e-07	0
0.6078	2.71021e-07	0
0.6079	2.69558e-07	0
0.608	2.68112e-07	0
0.6081	2.66678e-07	0
0.6082	2.65258e-07	0
0.6083	2.63854e-07	0
0.6084	2.6246e-07	0
0.6085	2.61082e-07	0
0.6086	2.59717e-07	0
0.6087	2.58364e-07	0
0.6088	2.57027e-07	0
0.6089	2.557e-07	0
0.609	2.54387e-07	0
0.6091	2.53089e-07	0
0.6092	2.518e-07	0
0.6093	2.50525e-07	0
0.6094	2.49263e-07	0
0.6095	2.48012e-07	0
0.6096	2.46775e-07	0
0.6097	2.45548e-07	0
0.6098	2.44334e-07	0
0.6099	2.43133e-07	0
0.61	2.41942e-07	0
0.610114	2.40598e-07	0
0.610228	2.39271e-07	0
0.610342	2.37958e-07	0
0.610456	2.36659e-07	0
0.61057	2.35376e-07	0
0.610683	2.34105e-07	0
0.610797	2.32851e-07	0
0.610911	2.31607e-07	0
0.611025	2.3038e-07	0
0.611139	2.29164e-07	0
0.611253	2.27963e-07	0
0.611367	2.26776e-07	0
0.611481	2.256e-07	0
0.611595	2.2444e-07	0
0.611709	2.23289e-07	0
0.611823	2.22154e-07	0
0.611937	2.21029e-07	0
0.61205	2.19918e-07	0
0.612164	2.18819e-07	0
0.612278	2.17731e-07	0
0.612392	2.16658e-07	0
0.6125	2.15651e-07	0
0.612608	2.14653e-07	0
0.612716	2.13669e-07	0
0.612823	2.12693e-07	0
0.612931	2.11728e-07	0
0.613039	2.10775e-07	0
0.613147	2.09828e-07	0
0.613255	2.08893e-07	0
0.613362	2.07968e-07	0
0.61347	2.07052e-07	0
0.613578	2.06147e-07	0
0.613686	2.05248e-07	0
0.613794	2.04362e-07	0
0.613901	2.03483e-07	0
0.614009	2.02614e-07	0
0.614117	2.01756e-07	0
0.614225	2.00903e-07	0
0.614333	2.00063e-07	0
0.61444	1.99228e-07	0
0.614548	1.98404e-07	0
0.614656	1.97589e-07	0
0.614764	1.9678e-07	0
0.614872	1.95982e-07	0
0.614979	1.95192e-07	0
0.615	1.95041e-07	0
0.615138	1.9404e-07	0
0.615276	1.93056e-07	0
0.615414	1.92082e-07	0
0.615552	1.91123e-07	0
0.61569	1.90175e-07	0
0.615828	1.89242e-07	0
0.615967	1.88319e-07	0
0.616105	1.8741e-07	0
0.616243	1.86512e-07	0
0.616381	1.85627e-07	0
0.616519	1.84752e-07	0
0.616657	1.8389e-07	0
0.616795	1.83039e-07	0
0.616933	1.822e-07	0
0.617071	1.81372e-07	0
0.617209	1.80554e-07	0
0.617347	1.79748e-07	0
0.617485	1.78953e-07	0
0.6175	1.7887e-07	0
0.617651	1.78012e-07	0
0.617801	1.77171e-07	0
0.617952	1.7634e-07	0
0.618103	1.75521e-07	0
0.618253	1.74715e-07	0
0.618404	1.73919e-07	0
0.618554	1.73138e-07	0
0.618705	1.72363e-07	0
0.618856	1.71604e-07	0
0.619006	1.70853e-07	0
0.619157	1.70114e-07	0
0.619308	1.69385e-07	0
0.619458	1.68667e-07	0
0.619609	1.6796e-07	0
0.61976	1.67261e-07	0
0.61991	1.66576e-07	0
0.62	1.66171e-07	0
0.620163	1.65442e-07	0
0.620326	1.64727e-07	0
0.620489	1.64023e-07	0
0.620652	1.63329e-07	0
0.620815	1.62648e-07	0
0.620978	1.61975e-07	0
0.621141	1.61313e-07	0
0.621305	1.60663e-07	0
0.621468	1.60021e-07	0
0.621631	1.59391e-07	0
0.621794	1.58769e-07	0
0.621957	1.58157e-07	0
0.62212	1.57556e-07	0
0.622283	1.56961e-07	0
0.622446	1.56379e-07	0
0.6225	1.56188e-07	0
0.622676	1.55571e-07	0
0.622851	1.54966e-07	0
0.623027	1.54373e-07	0
0.623202	1.53786e-07	0
0.623378	1.53211e-07	0
0.623554	1.52646e-07	0
0.623729	1.52088e-07	0
0.623905	1.51542e-07	0
0.62408	1.51005e-07	0
0.624256	1.50474e-07	0
0.624432	1.49954e-07	0
0.624607	1.49443e-07	0
0.624783	1.48939e-07	0
0.624958	1.48446e-07	0
0.625	1.4833e-07	0
0.625188	1.4781e-07	0
0.625375	1.47301e-07	0
0.625563	1.46803e-07	0
0.625751	1.46311e-07	0
0.625938	1.45828e-07	0
0.626126	1.45355e-07	0
0.626314	1.44891e-07	0
0.626501	1.44432e-07	0
0.626689	1.43983e-07	0
0.626877	1.43543e-07	0
0.627064	1.43108e-07	0
0.627252	1.42682e-07	0
0.62744	1.42265e-07	0
0.6275	1.42132e-07	0
0.627699	1.41697e-07	0
0.627898	1.41271e-07	0
0.628097	1.40855e-07	0
0.628296	1.40446e-07	0
0.628495	1.40043e-07	0
0.628694	1.39648e-07	0
0.628893	1.39261e-07	0
0.629092	1.38882e-07	0
0.629291	1.38507e-07	0
0.62949	1.3814e-07	0
0.629689	1.37782e-07	0
0.629888	1.37429e-07	0
0.63	1.37234e-07	0
0.630209	1.36871e-07	0
0.630419	1.36517e-07	0
0.630628	1.3617e-07	0
0.630838	1.35831e-07	0
0.631047	1.35497e-07	0
0.631257	1.35168e-07	0
0.631466	1.34847e-07	0
0.631675	1.34532e-07	0
0.631885	1.34225e-07	0
0.632094	1.33921e-07	0
0.632304	1.33623e-07	0
0.6325	1.33351e-07	0
0.632696	1.33081e-07	0
0.632893	1.32816e-07	0
0.633089	1.32558e-07	0
0.633285	1.32304e-07	0
0.633481	1.32053e-07	0
0.633678	1.31807e-07	0
0.633874	1.31567e-07	0
0.63407	1.3133e-07	0
0.634267	1.31096e-07	0
0.634463	1.30867e-07	0
0.634659	1.30644e-07	0
0.634856	1.30423e-07	0
0.635	1.30264e-07	0
0.635227	1.30015e-07	0
0.635455	1.29771e-07	0
0.635682	1.29533e-07	0
0.63591	1.293e-07	0
0.636137	1.29072e-07	0
0.636365	1.28849e-07	0
0.636592	1.2863e-07	0
0.636819	1.28414e-07	0
0.637047	1.28203e-07	0
0.637274	1.27996e-07	0
0.6375	1.27797e-07	0
0.637726	1.27599e-07	0
0.637951	1.27405e-07	0
0.638177	1.27215e-07	0
0.638403	1.2703e-07	0
0.638629	1.26849e-07	0
0.638854	1.26671e-07	0
0.63908	1.26496e-07	0
0.639306	1.26323e-07	0
0.639531	1.26154e-07	0
0.639757	1.25989e-07	0
0.639983	1.25829e-07	0
0.64	1.25817e-07	0
0.640241	1.25646e-07	0
0.640483	1.2548e-07	0
0.640724	1.25316e-07	0
0.640965	1.25157e-07	0
0.641206	1.25e-07	0
0.641448	1.24847e-07	0
0.641689	1.24697e-07	0
0.64193	1.24551e-07	0
0.642171	1.24407e-07	0
0.642413	1.24267e-07	0
0.6425	1.24216e-07	0
0.642747	1.24075e-07	0
0.642993	1.23937e-07	0
0.64324	1.23801e-07	0
0.643487	1.23668e-07	0
0.643733	1.23538e-07	0
0.64398	1.23411e-07	0
0.644227	1.23286e-07	0
0.644473	1.23164e-07	0
0.64472	1.23045e-07	0
0.644966	1.22929e-07	0
0.645	1.22913e-07	0
0.645251	1.22795e-07	0
0.645502	1.2268e-07	0
0.645754	1.22567e-07	0
0.646005	1.22456e-07	0
0.646256	1.22347e-07	0
0.646507	1.22241e-07	0
0.646758	1.22137e-07	0
0.647009	1.22034e-07	0
0.647261	1.21934e-07	0
0.6475	1.21842e-07	0
0.647739	1.21749e-07	0
0.647979	1.21658e-07	0
0.648218	1.21568e-07	0
0.648458	1.2148e-07	0
0.648697	1.21394e-07	0
0.648937	1.2131e-07	0
0.649176	1.21228e-07	0
0.649415	1.21147e-07	0
0.649655	1.21067e-07	0
0.649894	1.20988e-07	0
0.65	1.20954e-07	0
0.650258	1.20871e-07	0
0.650516	1.20789e-07	0
0.650774	1.20708e-07	0
0.651032	1.20629e-07	0
0.65129	1.20551e-07	0
0.651548	1.20475e-07	0
0.651807	1.204e-07	0
0.652065	1.20327e-07	0
0.652323	1.20254e-07	0
0.6525	1.20208e-07	0
0.652677	1.20157e-07	0
0.652855	1.2011e-07	0
0.653032	1.20064e-07	0
0.653209	1.20016e-07	0
0.653386	1.1997e-07	0
0.653564	1.19926e-07	0
0.653741	1.19879e-07	0
0.653918	1.19835e-07	0
0.654096	1.19792e-07	0
0.654273	1.19747e-07	0
0.65445	1.19705e-07	0
0.654627	1.19663e-07	0
0.654805	1.19619e-07	0
0.654982	1.1958e-07	0
0.655	1.19576e-07	0
0.655263	1.19514e-07	0
0.655525	1.19454e-07	0
0.655788	1.19394e-07	0
0.65605	1.19335e-07	0
0.656313	1.19277e-07	0
0.656575	1.1922e-07	0
0.656838	1.19164e-07	0
0.657101	1.19109e-07	0
0.657363	1.19054e-07	0
0.6575	1.19028e-07	0
0.657765	1.18974e-07	0
0.658029	1.18921e-07	0
0.658294	1.18869e-07	0
0.658558	1.18817e-07	0
0.658823	1.18766e-07	0
0.659087	1.18716e-07	0
0.659352	1.18666e-07	0
0.659617	1.18618e-07	0
0.659881	1.18569e-07	0
0.66	1.18549e-07	0
0.660266	1.18501e-07	0
0.660532	1.18454e-07	0
0.660798	1.18408e-07	0
0.661064	1.18362e-07	0
0.66133	1.18316e-07	0
0.661596	1.18271e-07	0
0.661862	1.18227e-07	0
0.662128	1.18183e-07	0
0.662394	1.1814e-07	0
0.6625	1.18124e-07	0
0.662767	1.18081e-07	0
0.663034	1.18038e-07	0
0.663302	1.17996e-07	0
0.663569	1.17955e-07	0
0.663836	1.17913e-07	0
0.664103	1.17873e-07	0
0.66437	1.17832e-07	0
0.664638	1.17792e-07	0
0.664905	1.17753e-07	0
0.665	1.1774e-07	0
0.665268	1.17701e-07	0
0.665536	1.17662e-07	0
0.665805	1.17623e-07	0
0.666073	1.17585e-07	0
0.666341	1.17548e-07	0
0.666609	1.1751e-07	0
0.666877	1.17473e-07	0
0.667146	1.17436e-07	0
0.667414	1.174e-07	0
0.6675	1.17389e-07	0
0.667769	1.17353e-07	0
0.668038	1.17317e-07	0
0.668307	1.17281e-07	0
0.668576	1.17246e-07	0
0.668845	1.17211e-07	0
0.669114	1.17176e-07	0
0.669383	1.17141e-07	0
0.669652	1.17107e-07	0
0.669921	1.17073e-07	0
0.67	1.17064e-07	0
0.67027	1.1703e-07	0
0.67054	1.16996e-07	0
0.670809	1.16963e-07	0
0.671079	1.1693e-07	0
0.671349	1.16897e-07	0
0.671619	1.16864e-07	0
0.671888	1.16831e-07	0
0.672158	1.16799e-07	0
0.672428	1.16767e-07	0
0.6725	1.16759e-07	0
0.67277	1.16727e-07	0
0.673041	1.16695e-07	0
0.673311	1.16663e-07	0
0.673582	1.16632e-07	0
0.673852	1.166e-07	0
0.674122	1.16569e-07	0
0.674393	1.16538e-07	0
0.674663	1.16507e-07	0
0.674934	1.16477e-07	0
0.675	1.1647e-07	0
0.675271	1.16439e-07	0
0.675542	1.16409e-07	0
0.675813	1.16378e-07	0
0.676084	1.16348e-07	0
0.676355	1.16318e-07	0
0.676626	1.16288e-07	0
0.676897	1.16259e-07	0
0.677167	1.16229e-07	0
0.677438	1.162e-07	0
0.6775	1.16193e-07	0
0.677771	1.16164e-07	0
0.678043	1.16134e-07	0
0.678314	1.16105e-07	0
0.678586	1.16076e-07	0
0.678857	1.16047e-07	0
0.679129	1.16018e-07	0
0.6794	1.1599e-07	0
0.679671	1.15961e-07	0
0.679943	1.15932e-07	0
0.68	1.15927e-07	0
0.680272	1.15898e-07	0
0.680544	1.1587e-07	0
0.680816	1.15841e-07	0
0.681087	1.15813e-07	0
0.681359	1.15785e-07	0
0.681631	1.15757e-07	0
0.681903	1.15729e-07	0
0.682175	1.15701e-07	0
0.682447	1.15673e-07	0
0.6825	1.15668e-07	0
0.682772	1.1564e-07	0
0.683045	1.15612e-07	0
0.683317	1.15585e-07	0
0.683589	1.15557e-07	0
0.683861	1.1553e-07	0
0.684134	1.15502e-07	0
0.684406	1.15475e-07	0
0.684678	1.15447e-07	0
0.68495	1.1542e-07	0
0.685	1.15415e-07	0
0.685273	1.15388e-07	0
0.685545	1.15361e-07	0
0.685818	1.15334e-07	0
0.686091	1.15307e-07	0
0.686363	1.1528e-07	0
0.686636	1.15253e-07	0
0.686908	1.15226e-07	0
0.687181	1.15199e-07	0
0.687454	1.15172e-07	0
0.6875	1.15168e-07	0
0.687773	1.15141e-07	0
0.688046	1.15114e-07	0
0.688319	1.15088e-07	0
0.688592	1.15061e-07	0
0.688865	1.15034e-07	0
0.689138	1.15008e-07	0
0.689411	1.14981e-07	0
0.689684	1.14955e-07	0
0.689957	1.14928e-07	0
0.69	1.14924e-07	0
0.690273	1.14898e-07	0
0.690547	1.14871e-07	0
0.69082	1.14845e-07	0
0.691093	1.14819e-07	0
0.691367	1.14792e-07	0
0.69164	1.14766e-07	0
0.691913	1.1474e-07	0
0.692187	1.14714e-07	0
0.69246	1.14688e-07	0
0.6925	1.14684e-07	0
0.692774	1.14658e-07	0
0.693047	1.14632e-07	0
0.693321	1.14605e-07	0
0.693595	1.14579e-07	0
0.693868	1.14553e-07	0
0.694142	1.14527e-07	0
0.694416	1.14501e-07	0
0.694689	1.14475e-07	0
0.694963	1.1445e-07	0
0.695	1.14446e-07	0
0.695274	1.1442e-07	0
0.695548	1.14394e-07	0
0.695822	1.14368e-07	0
0.696096	1.14343e-07	0
0.69637	1.14317e-07	0
0.696644	1.14291e-07	0
0.696918	1.14265e-07	0
0.697192	1.14239e-07	0
0.697466	1.14214e-07	0
0.6975	1.14211e-07	0
0.697774	1.14185e-07	0
0.698049	1.14159e-07	0
0.698323	1.14133e-07	0
0.698597	1.14108e-07	0
0.698872	1.14082e-07	0
0.699146	1.14056e-07	0
0.69942	1.14031e-07	0
0.699695	1.14005e-07	0
0.699969	1.1398e-07	0
0.7	1.13977e-07	0
0.700275	1.13951e-07	0
0.700549	1.13926e-07	0
0.700824	1.139e-07	0
0.701098	1.13874e-07	0
0.701373	1.13849e-07	0
0.701647	1.13823e-07	0
0.701922	1.13798e-07	0
0.702197	1.13772e-07	0
0.702471	1.13747e-07	0
0.7025	1.13744e-07	0
0.702775	1.13719e-07	0
0.70305	1.13693e-07	0
0.703324	1.13668e-07	0
0.703599	1.13643e-07	0
0.703874	1.13617e-07	0
0.704149	1.13592e-07	0
0.704423	1.13566e-07	0
0.704698	1.13541e-07	0
0.704973	1.13516e-07	0
0.705	1.13513e-07	0
0.705275	1.13488e-07	0
0.70555	1.13463e-07	0
0.705825	1.13437e-07	0
0.7061	1.13412e-07	0
0.706375	1.13387e-07	0
0.70665	1.13361e-07	0
0.706926	1.13336e-07	0
0.707201	1.13311e-07	0
0.707476	1.13286e-07	0
0.7075	1.13283e-07	0
0.707775	1.13258e-07	0
0.708051	1.13233e-07	0
0.708326	1.13208e-07	0
0.708602	1.13182e-07	0
0.708877	1.13157e-07	0
0.709153	1.13132e-07	0
0.709428	1.13107e-07	0
0.709704	1.13081e-07	0
0.709979	1.13056e-07	0
0.71	1.13054e-07	0
0.710276	1.13029e-07	0
0.710552	1.13004e-07	0
0.710827	1.12979e-07	0
0.711103	1.12954e-07	0
0.711379	1.12928e-07	0
0.711655	1.12903e-07	0
0.711931	1.12878e-07	0
0.712206	1.12853e-07	0
0.712482	1.12828e-07	0
0.7125	1.12826e-07	0
0.712776	1.12801e-07	0
0.713052	1.12776e-07	0
0.713328	1.12751e-07	0
0.713603	1.12726e-07	0
0.713879	1.12701e-07	0
0.714155	1.12675e-07	0
0.714431	1.1265e-07	0
0.714707	1.12625e-07	0
0.714983	1.126e-07	0
0.715	1.12599e-07	0
0.715276	1.12574e-07	0
0.715553	1.12549e-07	0
0.715829	1.12523e-07	0
0.716106	1.12498e-07	0
0.716382	1.12473e-07	0
0.716659	1.12448e-07	0
0.716935	1.12423e-07	0
0.717212	1.12398e-07	0
0.717488	1.12373e-07	0
0.7175	1.12372e-07	0
0.717777	1.12347e-07	0
0.718053	1.12322e-07	0
0.71833	1.12297e-07	0
0.718607	1.12272e-07	0
0.718883	1.12247e-07	0
0.71916	1.12222e-07	0
0.719436	1.12197e-07	0
0.719713	1.12172e-07	0
0.71999	1.12147e-07	0
0.72	1.12146e-07	0
0.720276	1.12121e-07	0
0.720553	1.12096e-07	0
0.720829	1.12071e-07	0
0.721105	1.12046e-07	0
0.721381	1.12021e-07	0
0.721658	1.11996e-07	0
0.721934	1.11971e-07	0
0.72221	1.11946e-07	0
0.722487	1.11921e-07	0
0.7225	1.1192e-07	0
0.722777	1.11895e-07	0
0.723055	1.1187e-07	0
0.723332	1.11845e-07	0
0.72361	1.1182e-07	0
0.723887	1.11795e-07	0
0.724165	1.1177e-07	0
0.724442	1.11745e-07	0
0.72472	1.1172e-07	0
0.724997	1.11696e-07	0
0.725	1.11695e-07	0
0.725269	1.11671e-07	0
0.725539	1.11647e-07	0
0.725808	1.11622e-07	0
0.726077	1.11598e-07	0
0.726347	1.11573e-07	0
0.726616	1.11549e-07	0
0.726885	1.11525e-07	0
0.727155	1.11501e-07	0
0.727424	1.11476e-07	0
0.7275	1.11471e-07	0
0.727778	1.11446e-07	0
0.728056	1.11422e-07	0
0.728333	1.11397e-07	0
0.728611	1.11372e-07	0
0.728889	1.11347e-07	0
0.729167	1.11322e-07	0
0.729444	1.11297e-07	0
0.729722	1.11272e-07	0
0.73	1.11247e-07	0
0.730278	1.11223e-07	0
0.730556	1.11198e-07	0
0.730833	1.11173e-07	0
0.731111	1.11148e-07	0
0.731389	1.11123e-07	0
0.731667	1.11098e-07	0
0.731944	1.11073e-07	0
0.732222	1.11049e-07	0
0.7325	1.11024e-07	0
0.7325	1.11024e-07	0
0.7326	1.11013e-07	0
0.732878	1.10988e-07	0
0.733157	1.10964e-07	0
0.733435	1.10939e-07	0
0.733714	1.10914e-07	0
0.733992	1.10889e-07	0
0.73427	1.10864e-07	0
0.734549	1.10839e-07	0
0.734827	1.10815e-07	0
0.735	1.10802e-07	0
0.735279	1.10777e-07	0
0.735558	1.10752e-07	0
0.735836	1.10727e-07	0
0.736115	1.10702e-07	0
0.736394	1.10678e-07	0
0.736673	1.10653e-07	0
0.736951	1.10628e-07	0
0.73723	1.10603e-07	0
0.7375	1.10579e-07	0
0.73777	1.10555e-07	0
0.73804	1.10531e-07	0
0.738309	1.10507e-07	0
0.738579	1.10483e-07	0
0.738849	1.10458e-07	0
0.739119	1.10434e-07	0
0.739389	1.1041e-07	0
0.739658	1.10386e-07	0
0.739928	1.10362e-07	0
0.74	1.10358e-07	0
0.740279	1.10333e-07	0
0.740558	1.10308e-07	0
0.740838	1.10284e-07	0
0.741117	1.10259e-07	0
0.741396	1.10234e-07	0
0.741675	1.10209e-07	0
0.741954	1.10185e-07	0
0.742233	1.1016e-07	0
0.7425	1.10137e-07	0
0.742767	1.10113e-07	0
0.743033	1.10089e-07	0
0.7433	1.10065e-07	0
0.743566	1.10041e-07	0
0.743833	1.10017e-07	0
0.744099	1.09994e-07	0
0.744366	1.0997e-07	0
0.744633	1.09946e-07	0
0.744899	1.09923e-07	0
0.745	1.09916e-07	0
0.74528	1.09892e-07	0
0.74556	1.09867e-07	0
0.745839	1.09842e-07	0
0.746119	1.09817e-07	0
0.746399	1.09793e-07	0
0.746679	1.09768e-07	0
0.746958	1.09743e-07	0
0.747238	1.09719e-07	0
0.7475	1.09696e-07	0
0.747762	1.09672e-07	0
0.748024	1.09649e-07	0
0.748285	1.09625e-07	0
0.748547	1.09602e-07	0
0.748809	1.09579e-07	0
0.749071	1.09556e-07	0
0.749332	1.09533e-07	0
0.749594	1.0951e-07	0
0.749856	1.09487e-07	0
0.75	1.09477e-07	0
0.75028	1.09452e-07	0
0.750561	1.09427e-07	0
0.750841	1.09403e-07	0
0.751122	1.09378e-07	0
0.751402	1.09353e-07	0
0.751682	1.09329e-07	0
0.751963	1.09304e-07	0
0.752243	1.0928e-07	0
0.7525	1.09257e-07	0
0.752757	1.09234e-07	0
0.753013	1.09211e-07	0
0.75327	1.09188e-07	0
0.753527	1.09165e-07	0
0.753783	1.09143e-07	0
0.75404	1.0912e-07	0
0.754297	1.09098e-07	0
0.754554	1.09076e-07	0
0.75481	1.09054e-07	0
0.755	1.09039e-07	0
0.75519	1.09021e-07	0
0.755379	1.09004e-07	0
0.755569	1.0899e-07	0
0.755759	1.08972e-07	0
0.755949	1.08955e-07	0
0.756138	1.0894e-07	0
0.756328	1.08923e-07	0
0.756518	1.08906e-07	0
0.756708	1.08891e-07	0
0.756897	1.08874e-07	0
0.757087	1.08857e-07	0
0.757277	1.08842e-07	0
0.757467	1.08826e-07	0
0.7575	1.08824e-07	0
0.757781	1.08799e-07	0
0.758062	1.08775e-07	0
0.758343	1.0875e-07	0
0.758624	1.08726e-07	0
0.758905	1.08701e-07	0
0.759186	1.08677e-07	0
0.759467	1.08652e-07	0
0.759748	1.08628e-07	0
0.76	1.08606e-07	0
0.760252	1.08583e-07	0
0.760505	1.08561e-07	0
0.760757	1.08538e-07	0
0.76101	1.08516e-07	0
0.761262	1.08494e-07	0
0.761515	1.08473e-07	0
0.761767	1.08451e-07	0
0.76202	1.0843e-07	0
0.762272	1.08409e-07	0
0.7625	1.0839e-07	0
0.762728	1.08369e-07	0
0.762956	1.08348e-07	0
0.763184	1.08328e-07	0
0.763412	1.0831e-07	0
0.76364	1.08291e-07	0
0.763868	1.08271e-07	0
0.764096	1.0825e-07	0
0.764324	1.0823e-07	0
0.764551	1.08211e-07	0
0.764779	1.08193e-07	0
0.765	1.08175e-07	0
0.765221	1.08154e-07	0
0.765441	1.08134e-07	0
0.765662	1.08116e-07	0
0.765882	1.08098e-07	0
0.766103	1.08079e-07	0
0.766324	1.08059e-07	0
0.766544	1.0804e-07	0
0.766765	1.08022e-07	0
0.766985	1.08004e-07	0
0.767206	1.07984e-07	0
0.767426	1.07965e-07	0
0.7675	1.0796e-07	0
0.767782	1.07936e-07	0
0.768064	1.07912e-07	0
0.768347	1.07887e-07	0
0.768629	1.07863e-07	0
0.768911	1.07839e-07	0
0.769193	1.07814e-07	0
0.769476	1.0779e-07	0
0.769758	1.07766e-07	0
0.77	1.07745e-07	0
0.770242	1.07723e-07	0
0.770484	1.07701e-07	0
0.770727	1.0768e-07	0
0.770969	1.0766e-07	0
0.771211	1.07639e-07	0
0.771453	1.07619e-07	0
0.771695	1.076e-07	0
0.771937	1.07578e-07	0
0.77218	1.07556e-07	0
0.772422	1.07536e-07	0
0.7725	1.07531e-07	0
0.772783	1.07507e-07	0
0.773066	1.07482e-07	0
0.773349	1.07458e-07	0
0.773631	1.07434e-07	0
0.773914	1.07409e-07	0
0.774197	1.07385e-07	0
0.77448	1.07361e-07	0
0.774763	1.07336e-07	0
0.775	1.07316e-07	0
0.775237	1.07295e-07	0
0.775474	1.07274e-07	0
0.775712	1.07253e-07	0
0.775949	1.07233e-07	0
0.776186	1.07214e-07	0
0.776423	1.07195e-07	0
0.776661	1.07174e-07	0
0.776898	1.07152e-07	0
0.777135	1.07132e-07	0
0.777372	1.07112e-07	0
0.7775	1.07103e-07	0
0.777783	1.07079e-07	0
0.778067	1.07055e-07	0
0.77835	1.0703e-07	0
0.778634	1.07006e-07	0
0.778917	1.06982e-07	0
0.779201	1.06957e-07	0
0.779484	1.06933e-07	0
0.779768	1.06909e-07	0
0.78	1.06889e-07	0
0.780232	1.06868e-07	0
0.780464	1.06848e-07	0
0.780696	1.06828e-07	0
0.780928	1.06809e-07	0
0.78116	1.0679e-07	0
0.781393	1.0677e-07	0
0.781625	1.06749e-07	0
0.781857	1.06729e-07	0
0.782089	1.0671e-07	0
0.782321	1.06691e-07	0
0.7825	1.06677e-07	0
0.782784	1.06653e-07	0
0.783068	1.06629e-07	0
0.783352	1.06604e-07	0
0.783637	1.0658e-07	0
0.783921	1.06556e-07	0
0.784205	1.06532e-07	0
0.784489	1.06507e-07	0
0.784773	1.06483e-07	0
0.785	1.06464e-07	0
0.785227	1.06443e-07	0
0.785454	1.06423e-07	0
0.785681	1.06404e-07	0
0.785908	1.06386e-07	0
0.786135	1.06368e-07	0
0.786362	1.06347e-07	0
0.786589	1.06328e-07	0
0.786816	1.06308e-07	0
0.787042	1.0629e-07	0
0.787269	1.06272e-07	0
0.787496	1.06253e-07	0
0.7875	1.06253e-07	0
0.78779	1.06228e-07	0
0.788079	1.06203e-07	0
0.788369	1.06178e-07	0
0.788659	1.06154e-07	0
0.788949	1.06129e-07	0
0.789238	1.06104e-07	0
0.789528	1.06079e-07	0
0.789818	1.06055e-07	0
0.79	1.0604e-07	0
0.790285	1.06016e-07	0
0.79057	1.05992e-07	0
0.790855	1.05968e-07	0
0.79114	1.05944e-07	0
0.791425	1.05919e-07	0
0.79171	1.05895e-07	0
0.791995	1.05871e-07	0
0.79228	1.05847e-07	0
0.7925	1.05828e-07	0
0.79272	1.05808e-07	0
0.792939	1.05789e-07	0
0.793159	1.05771e-07	0
0.793379	1.05754e-07	0
0.793599	1.05735e-07	0
0.793818	1.05716e-07	0
0.794038	1.05697e-07	0
0.794258	1.0568e-07	0
0.794478	1.05662e-07	0
0.794697	1.05642e-07	0
0.794917	1.05624e-07	0
0.795	1.05619e-07	0
0.795285	1.05594e-07	0
0.795571	1.0557e-07	0
0.795856	1.05546e-07	0
0.796142	1.05522e-07	0
0.796427	1.05498e-07	0
0.796712	1.05474e-07	0
0.796998	1.0545e-07	0
0.797283	1.05426e-07	0
0.7975	1.05407e-07	0
0.797717	1.05388e-07	0
0.797934	1.05369e-07	0
0.798151	1.05351e-07	0
0.798367	1.05335e-07	0
0.798584	1.05315e-07	0
0.798801	1.05297e-07	0
0.799018	1.05279e-07	0
0.799235	1.05262e-07	0
0.799452	1.05243e-07	0
0.799668	1.05224e-07	0
0.799885	1.05207e-07	0
0.8	1.05199e-07	0
0.800286	1.05175e-07	0
0.800572	1.05151e-07	0
0.800858	1.05127e-07	0
0.801144	1.05102e-07	0
0.80143	1.05078e-07	0
0.801716	1.05054e-07	0
0.802002	1.0503e-07	0
0.802288	1.05006e-07	0
0.8025	1.04989e-07	0
0.802712	1.04969e-07	0
0.802924	1.04951e-07	0
0.803136	1.04934e-07	0
0.803348	1.04918e-07	0
0.80356	1.04899e-07	0
0.803772	1.04881e-07	0
0.803984	1.04864e-07	0
0.804196	1.04847e-07	0
0.804408	1.04828e-07	0
0.80462	1.0481e-07	0
0.804832	1.04794e-07	0
0.805	1.04781e-07	0
0.805287	1.04757e-07	0
0.805573	1.04733e-07	0
0.80586	1.04709e-07	0
0.806147	1.04685e-07	0
0.806433	1.04661e-07	0
0.80672	1.04637e-07	0
0.807007	1.04613e-07	0
0.807293	1.04589e-07	0
0.8075	1.04572e-07	0
0.807707	1.04553e-07	0
0.807913	1.04535e-07	0
0.80812	1.04519e-07	0
0.808326	1.04502e-07	0
0.808533	1.04484e-07	0
0.80874	1.04467e-07	0
0.808946	1.04452e-07	0
0.809153	1.04433e-07	0
0.809359	1.04416e-07	0
0.809566	1.044e-07	0
0.809773	1.04383e-07	0
0.809979	1.04366e-07	0
0.81	1.04365e-07	0
0.810287	1.04341e-07	0
0.810574	1.04317e-07	0
0.810861	1.04293e-07	0
0.811147	1.04269e-07	0
0.811434	1.04245e-07	0
0.811721	1.04221e-07	0
0.812008	1.04198e-07	0
0.812295	1.04174e-07	0
0.8125	1.04157e-07	0
0.812705	1.04138e-07	0
0.812911	1.04121e-07	0
0.813116	1.04105e-07	0
0.813321	1.04088e-07	0
0.813526	1.0407e-07	0
0.813732	1.04054e-07	0
0.813937	1.04039e-07	0
0.814142	1.0402e-07	0
0.814348	1.04003e-07	0
0.814553	1.03987e-07	0
0.814758	1.0397e-07	0
0.814963	1.03953e-07	0
0.815	1.03951e-07	0
0.815288	1.03927e-07	0
0.815575	1.03903e-07	0
0.815863	1.03879e-07	0
0.81615	1.03856e-07	0
0.816438	1.03832e-07	0
0.816725	1.03808e-07	0
0.817013	1.03784e-07	0
0.8173	1.0376e-07	0
0.8175	1.03744e-07	0
0.8177	1.03725e-07	0
0.817899	1.03709e-07	0
0.818099	1.03694e-07	0
0.818298	1.03677e-07	0
0.818498	1.0366e-07	0
0.818697	1.03645e-07	0
0.818897	1.03628e-07	0
0.819096	1.03611e-07	0
0.819296	1.03595e-07	0
0.819496	1.0358e-07	0
0.819695	1.03562e-07	0
0.819895	1.03547e-07	0
0.82	1.03539e-07	0
0.820288	1.03515e-07	0
0.820577	1.03492e-07	0
0.820865	1.03468e-07	0
0.821153	1.03444e-07	0
0.821441	1.0342e-07	0
0.82173	1.03396e-07	0
0.822018	1.03372e-07	0
0.822306	1.03349e-07	0
0.8225	1.03333e-07	0
0.822694	1.03315e-07	0
0.822887	1.03299e-07	0
0.823081	1.03285e-07	0
0.823275	1.03268e-07	0
0.823469	1.03252e-07	0
0.823662	1.03238e-07	0
0.823856	1.0322e-07	0
0.82405	1.03204e-07	0
0.824244	1.03191e-07	0
0.824437	1.03173e-07	0
0.824631	1.03157e-07	0
0.824825	1.03143e-07	0
0.825	1.03129e-07	0
0.825289	1.03105e-07	0
0.825578	1.03082e-07	0
0.825867	1.03058e-07	0
0.826156	1.03034e-07	0
0.826445	1.0301e-07	0
0.826734	1.02986e-07	0
0.827023	1.02963e-07	0
0.827312	1.02939e-07	0
0.8275	1.02923e-07	0
0.827789	1.029e-07	0
0.828079	1.02876e-07	0
0.828368	1.02852e-07	0
0.828657	1.02828e-07	0
0.828947	1.02805e-07	0
0.829236	1.02781e-07	0
0.829526	1.02757e-07	0
0.829815	1.02733e-07	0
0.83	1.02718e-07	0
0.83029	1.02694e-07	0
0.830579	1.02671e-07	0
0.830869	1.02647e-07	0
0.831159	1.02623e-07	0
0.831448	1.02599e-07	0
0.831738	1.02575e-07	0
0.832028	1.02552e-07	0
0.832317	1.02528e-07	0
0.8325	1.02513e-07	0
0.83279	1.02489e-07	0
0.83308	1.02465e-07	0
0.83337	1.02442e-07	0
0.83366	1.02418e-07	0
0.83395	1.02394e-07	0
0.83424	1.0237e-07	0
0.83453	1.02347e-07	0
0.83482	1.02323e-07	0
0.835	1.02308e-07	0
0.83529	1.02284e-07	0
0.83558	1.0226e-07	0
0.835871	1.02237e-07	0
0.836161	1.02213e-07	0
0.836451	1.02189e-07	0
0.836741	1.02165e-07	0
0.837032	1.02142e-07	0
0.837322	1.02118e-07	0
0.8375	1.02103e-07	0
0.837791	1.0208e-07	0
0.838081	1.02056e-07	0
0.838372	1.02032e-07	0
0.838662	1.02008e-07	0
0.838953	1.01984e-07	0
0.839243	1.01961e-07	0
0.839534	1.01937e-07	0
0.839824	1.01913e-07	0
0.84	1.01899e-07	0
0.840291	1.01875e-07	0
0.840582	1.01851e-07	0
0.840872	1.01828e-07	0
0.841163	1.01804e-07	0
0.841454	1.0178e-07	0
0.841745	1.01756e-07	0
0.842036	1.01733e-07	0
0.842326	1.01709e-07	0
0.8425	1.01695e-07	0
0.842791	1.01671e-07	0
0.843082	1.01647e-07	0
0.843373	1.01624e-07	0
0.843664	1.016e-07	0
0.843955	1.01576e-07	0
0.844247	1.01552e-07	0
0.844538	1.01529e-07	0
0.844829	1.01505e-07	0
0.845	1.01491e-07	0
0.845291	1.01467e-07	0
0.845583	1.01444e-07	0
0.845874	1.0142e-07	0
0.846165	1.01396e-07	0
0.846457	1.01372e-07	0
0.846748	1.01349e-07	0
0.84704	1.01325e-07	0
0.847331	1.01301e-07	0
0.8475	1.01288e-07	0
0.847792	1.01264e-07	0
0.848083	1.0124e-07	0
0.848375	1.01216e-07	0
0.848667	1.01193e-07	0
0.848958	1.01169e-07	0
0.84925	1.01145e-07	0
0.849542	1.01122e-07	0
0.849833	1.01098e-07	0
0.85	1.01084e-07	0
0.850292	1.01061e-07	0
0.850584	1.01037e-07	0
0.850876	1.01013e-07	0
0.851168	1.0099e-07	0
0.85146	1.00966e-07	0
0.851752	1.00942e-07	0
0.852044	1.00919e-07	0
0.852336	1.00895e-07	0
0.8525	1.00882e-07	0
0.852792	1.00858e-07	0
0.853084	1.00834e-07	0
0.853377	1.00811e-07	0
0.853669	1.00787e-07	0
0.853961	1.00763e-07	0
0.854253	1.0074e-07	0
0.854546	1.00716e-07	0
0.854838	1.00693e-07	0
0.855	1.00679e-07	0
0.855293	1.00656e-07	0
0.855585	1.00632e-07	0
0.855878	1.00608e-07	0
0.85617	1.00585e-07	0
0.856463	1.00561e-07	0
0.856755	1.00538e-07	0
0.857048	1.00514e-07	0
0.85734	1.0049e-07	0
0.8575	1.00477e-07	0
0.857793	1.00454e-07	0
0.858086	1.0043e-07	0
0.858378	1.00407e-07	0
0.858671	1.00383e-07	0
0.858964	1.00359e-07	0
0.859257	1.00336e-07	0
0.85955	1.00312e-07	0
0.859843	1.00289e-07	0
0.86	1.00276e-07	0
0.860293	1.00252e-07	0
0.860586	1.00229e-07	0
0.860879	1.00205e-07	0
0.861172	1.00181e-07	0
0.861466	1.00158e-07	0
0.861759	1.00134e-07	0
0.862052	1.00111e-07	0
0.862345	1.00087e-07	0
0.8625	1.00075e-07	0
0.862793	1.00051e-07	0
0.863087	1.00028e-07	0
0.86338	1.00004e-07	0
0.863674	9.99804e-08	0
0.863967	9.99568e-08	0
0.86426	9.99333e-08	0
0.864554	9.99097e-08	0
0.864847	9.98862e-08	0
0.865	9.98739e-08	0
0.865294	9.98504e-08	0
0.865587	9.98268e-08	0
0.865881	9.98033e-08	0
0.866175	9.97797e-08	0
0.866468	9.97562e-08	0
0.866762	9.97326e-08	0
0.867056	9.97091e-08	0
0.86735	9.96856e-08	0
0.8675	9.96735e-08	0
0.867794	9.965e-08	0
0.868088	9.96265e-08	0
0.868382	9.96029e-08	0
0.868676	9.95794e-08	0
0.86897	9.95559e-08	0
0.869264	9.95324e-08	0
0.869558	9.95089e-08	0
0.869852	9.94854e-08	0
0.87	9.94735e-08	0
0.870294	9.945e-08	0
0.870589	9.94265e-08	0
0.870883	9.9403e-08	0
0.871177	9.93795e-08	0
0.871471	9.9356e-08	0
0.871766	9.93325e-08	0
0.87206	9.9309e-08	0
0.872354	9.92856e-08	0
0.8725	9.92739e-08	0
0.872795	9.92505e-08	0
0.873089	9.9227e-08	0
0.873384	9.92035e-08	0
0.873678	9.918e-08	0
0.873973	9.91565e-08	0
0.874267	9.91331e-08	0
0.874562	9.91096e-08	0
0.874856	9.90862e-08	0
0.875	9.90747e-08	0
0.875295	9.90513e-08	0
0.87559	9.90278e-08	0
0.875885	9.90044e-08	0
0.876179	9.89809e-08	0
0.876474	9.89575e-08	0
0.876769	9.8934e-08	0
0.877064	9.89106e-08	0
0.877359	9.88871e-08	0
0.8775	9.88759e-08	0
0.877795	9.88525e-08	0
0.87809	9.88291e-08	0
0.878385	9.88056e-08	0
0.878681	9.87822e-08	0
0.878976	9.87588e-08	0
0.879271	9.87353e-08	0
0.879566	9.87119e-08	0
0.879861	9.86885e-08	0
0.88	9.86775e-08	0
0.880295	9.86541e-08	0
0.880591	9.86307e-08	0
0.880886	9.86073e-08	0
0.881182	9.85839e-08	0
0.881477	9.85605e-08	0
0.881773	9.85371e-08	0
0.882068	9.85137e-08	0
0.882363	9.84903e-08	0
0.8825	9.84795e-08	0
0.882796	9.84561e-08	0
0.883091	9.84327e-08	0
0.883387	9.84093e-08	0
0.883683	9.83859e-08	0
0.883979	9.83626e-08	0
0.884274	9.83392e-08	0
0.88457	9.83158e-08	0
0.884866	9.82925e-08	0
0.885	9.82819e-08	0
0.885296	9.82585e-08	0
0.885592	9.82351e-08	0
0.885888	9.82118e-08	0
0.886184	9.81884e-08	0
0.88648	9.81651e-08	0
0.886776	9.81417e-08	0
0.887072	9.81184e-08	0
0.887368	9.8095e-08	0
0.8875	9.80847e-08	0
0.887796	9.80613e-08	0
0.888093	9.8038e-08	0
0.888389	9.80146e-08	0
0.888685	9.79913e-08	0
0.888982	9.7968e-08	0
0.889278	9.79446e-08	0
0.889574	9.79213e-08	0
0.889871	9.7898e-08	0
0.89	9.78878e-08	0
0.890297	9.78645e-08	0
0.890593	9.78412e-08	0
0.89089	9.78179e-08	0
0.891186	9.77946e-08	0
0.891483	9.77712e-08	0
0.89178	9.77479e-08	0
0.892076	9.77247e-08	0
0.892373	9.77014e-08	0
0.8925	9.76914e-08	0
0.892797	9.76681e-08	0
0.893094	9.76448e-08	0
0.893391	9.76215e-08	0
0.893688	9.75982e-08	0
0.893985	9.75749e-08	0
0.894281	9.75517e-08	0
0.894578	9.75284e-08	0
0.894875	9.75051e-08	0
0.895	9.74954e-08	0
0.895297	9.74721e-08	0
0.895594	9.74488e-08	0
0.895892	9.74255e-08	0
0.896189	9.74023e-08	0
0.896486	9.7379e-08	0
0.896783	9.73557e-08	0
0.89708	9.73325e-08	0
0.897378	9.73093e-08	0
0.8975	9.72997e-08	0
0.897797	9.72764e-08	0
0.898095	9.72532e-08	0
0.898392	9.72299e-08	0
0.89869	9.72067e-08	0
0.898987	9.71835e-08	0
0.899285	9.71602e-08	0
0.899582	9.7137e-08	0
0.89988	9.71138e-08	0
0.9	9.71044e-08	0
0.900298	9.70812e-08	0
0.900596	9.7058e-08	0
0.900893	9.70348e-08	0
0.901191	9.70115e-08	0
0.901489	9.69883e-08	0
0.901787	9.69651e-08	0
0.902084	9.69419e-08	0
0.902382	9.69187e-08	0
0.9025	9.69096e-08	0
0.902798	9.68864e-08	0
0.903096	9.68632e-08	0
0.903394	9.684e-08	0
0.903692	9.68168e-08	0
0.90399	9.67936e-08	0
0.904288	9.67704e-08	0
0.904587	9.67472e-08	0
0.904885	9.6724e-08	0
0.905	9.67151e-08	0
0.905298	9.66919e-08	0
0.905597	9.66687e-08	0
0.905895	9.66455e-08	0
0.906194	9.66224e-08	0
0.906492	9.65992e-08	0
0.90679	9.65761e-08	0
0.907089	9.65529e-08	0
0.907387	9.65298e-08	0
0.9075	9.6521e-08	0
0.907799	9.64978e-08	0
0.908097	9.64747e-08	0
0.908396	9.64515e-08	0
0.908695	9.64284e-08	0
0.908993	9.64052e-08	0
0.909292	9.63821e-08	0
0.909591	9.6359e-08	0
0.909889	9.63359e-08	0
0.91	9.63273e-08	0
0.910299	9.63042e-08	0
0.910598	9.6281e-08	0
0.910897	9.62579e-08	0
0.911196	9.62348e-08	0
0.911495	9.62117e-08	0
0.911794	9.61885e-08	0
0.912093	9.61654e-08	0
0.912392	9.61423e-08	0
0.9125	9.6134e-08	0
0.912799	9.61109e-08	0
0.913099	9.60878e-08	0
0.913398	9.60647e-08	0
0.913697	9.60416e-08	0
0.913996	9.60185e-08	0
0.914296	9.59954e-08	0
0.914595	9.59723e-08	0
0.914894	9.59492e-08	0
0.915	9.59411e-08	0
0.9153	9.5918e-08	0
0.915599	9.58949e-08	0
0.915899	9.58718e-08	0
0.916198	9.58487e-08	0
0.916498	9.58257e-08	0
0.916797	9.58026e-08	0
0.917097	9.57795e-08	0
0.917396	9.57565e-08	0
0.9175	9.57485e-08	0
0.9178	9.57255e-08	0
0.9181	9.57024e-08	0
0.9184	9.56793e-08	0
0.918699	9.56563e-08	0
0.918999	9.56332e-08	0
0.919299	9.56102e-08	0
0.919599	9.55872e-08	0
0.919899	9.55641e-08	0
0.92	9.55564e-08	0
0.9203	9.55333e-08	0
0.9206	9.55103e-08	0
0.9209	9.54873e-08	0
0.921201	9.54642e-08	0
0.921501	9.54412e-08	0
0.921801	9.54182e-08	0
0.922101	9.53952e-08	0
0.922401	9.53722e-08	0
0.9225	9.53646e-08	0
0.9228	9.53416e-08	0
0.923101	9.53186e-08	0
0.923401	9.52956e-08	0
0.923702	9.52726e-08	0
0.924002	9.52496e-08	0
0.924303	9.52266e-08	0
0.924603	9.52036e-08	0
0.924904	9.51806e-08	0
0.925	9.51732e-08	0
0.925301	9.51502e-08	0
0.925601	9.51272e-08	0
0.925902	9.51043e-08	0
0.926203	9.50813e-08	0
0.926504	9.50583e-08	0
0.926804	9.50353e-08	0
0.927105	9.50124e-08	0
0.927406	9.49894e-08	0
0.9275	9.49822e-08	0
0.927801	9.49593e-08	0
0.928102	9.49363e-08	0
0.928403	9.49133e-08	0
0.928704	9.48904e-08	0
0.929005	9.48674e-08	0
0.929306	9.48445e-08	0
0.929607	9.48215e-08	0
0.929908	9.47986e-08	0
0.93	9.47916e-08	0
0.930301	9.47687e-08	0
0.930603	9.47457e-08	0
0.930904	9.47228e-08	0
0.931205	9.46998e-08	0
0.931507	9.46769e-08	0
0.931808	9.4654e-08	0
0.932109	9.46311e-08	0
0.932411	9.46082e-08	0
0.9325	9.46014e-08	0
0.932802	9.45785e-08	0
0.933103	9.45555e-08	0
0.933405	9.45326e-08	0
0.933707	9.45097e-08	0
0.934008	9.44868e-08	0
0.93431	9.44639e-08	0
0.934612	9.4441e-08	0
0.934913	9.44181e-08	0
0.935	9.44115e-08	0
0.935302	9.43886e-08	0
0.935604	9.43657e-08	0
0.935906	9.43428e-08	0
0.936208	9.43199e-08	0
0.93651	9.42971e-08	0
0.936812	9.42742e-08	0
0.937114	9.42513e-08	0
0.937416	9.42284e-08	0
0.9375	9.42221e-08	0
0.937802	9.41992e-08	0
0.938104	9.41763e-08	0
0.938407	9.41534e-08	0
0.938709	9.41306e-08	0
0.939011	9.41077e-08	0
0.939313	9.40848e-08	0
0.939616	9.4062e-08	0
0.939918	9.40392e-08	0
0.94	9.4033e-08	0
0.940303	9.40101e-08	0
0.940605	9.39873e-08	0
0.940908	9.39644e-08	0
0.94121	9.39416e-08	0
0.941513	9.39187e-08	0
0.941815	9.38959e-08	0
0.942118	9.38731e-08	0
0.94242	9.38502e-08	0
0.9425	9.38443e-08	0
0.942803	9.38214e-08	0
0.943106	9.37986e-08	0
0.943409	9.37758e-08	0
0.943711	9.37529e-08	0
0.944014	9.37301e-08	0
0.944317	9.37073e-08	0
0.94462	9.36845e-08	0
0.944923	9.36617e-08	0
0.945	9.36559e-08	0
0.945303	9.36331e-08	0
0.945606	9.36103e-08	0
0.945909	9.35875e-08	0
0.946213	9.35647e-08	0
0.946516	9.35419e-08	0
0.946819	9.35191e-08	0
0.947122	9.34963e-08	0
0.947425	9.34736e-08	0
0.9475	9.3468e-08	0
0.947803	9.34452e-08	0
0.948107	9.34224e-08	0
0.94841	9.33996e-08	0
0.948714	9.33768e-08	0
0.949017	9.33541e-08	0
0.949321	9.33313e-08	0
0.949624	9.33086e-08	0
0.949928	9.32858e-08	0
0.95	9.32804e-08	0
0.950304	9.32576e-08	0
0.950607	9.32349e-08	0
0.950911	9.32121e-08	0
0.951215	9.31893e-08	0
0.951519	9.31666e-08	0
0.951822	9.31439e-08	0
0.952126	9.31211e-08	0
0.95243	9.30984e-08	0
0.9525	9.30932e-08	0
0.952804	9.30704e-08	0
0.953108	9.30477e-08	0
0.953412	9.3025e-08	0
0.953716	9.30022e-08	0
0.95402	9.29795e-08	0
0.954324	9.29568e-08	0
0.954628	9.29341e-08	0
0.954932	9.29114e-08	0
0.955	9.29063e-08	0
0.955304	9.28836e-08	0
0.955609	9.28609e-08	0
0.955913	9.28382e-08	0
0.956217	9.28155e-08	0
0.956522	9.27928e-08	0
0.956826	9.27701e-08	0
0.95713	9.27474e-08	0
0.957435	9.27247e-08	0
0.9575	9.27199e-08	0
0.957805	9.26972e-08	0
0.958109	9.26745e-08	0
0.958414	9.26518e-08	0
0.958719	9.26291e-08	0
0.959023	9.26065e-08	0
0.959328	9.25838e-08	0
0.959632	9.25611e-08	0
0.959937	9.25385e-08	0
0.96	9.25338e-08	0
0.960305	9.25111e-08	0
0.96061	9.24885e-08	0
0.960915	9.24658e-08	0
0.96122	9.24431e-08	0
0.961525	9.24205e-08	0
0.96183	9.23978e-08	0
0.962135	9.23752e-08	0
0.96244	9.23526e-08	0
0.9625	9.23481e-08	0
0.962805	9.23255e-08	0
0.96311	9.23028e-08	0
0.963416	9.22802e-08	0
0.963721	9.22575e-08	0
0.964026	9.22349e-08	0
0.964331	9.22123e-08	0
0.964637	9.21897e-08	0
0.964942	9.21671e-08	0
0.965	9.21628e-08	0
0.965306	9.21401e-08	0
0.965611	9.21175e-08	0
0.965917	9.20949e-08	0
0.966222	9.20723e-08	0
0.966528	9.20497e-08	0
0.966833	9.20271e-08	0
0.967139	9.20045e-08	0
0.967444	9.19819e-08	0
0.9675	9.19778e-08	0
0.967806	9.19552e-08	0
0.968112	9.19326e-08	0
0.968418	9.191e-08	0
0.968723	9.18874e-08	0
0.969029	9.18648e-08	0
0.969335	9.18423e-08	0
0.969641	9.18197e-08	0
0.969947	9.17971e-08	0
0.97	9.17932e-08	0
0.970306	9.17706e-08	0
0.970612	9.17481e-08	0
0.970918	9.17255e-08	0
0.971225	9.17029e-08	0
0.971531	9.16804e-08	0
0.971837	9.16578e-08	0
0.972143	9.16353e-08	0
0.972449	9.16127e-08	0
0.9725	9.1609e-08	0
0.972806	9.15864e-08	0
0.973113	9.15639e-08	0
0.973419	9.15413e-08	0
0.973726	9.15188e-08	0
0.974032	9.14962e-08	0
0.974339	9.14737e-08	0
0.974645	9.14512e-08	0
0.974952	9.14287e-08	0
0.975	9.14251e-08	0
0.975307	9.14026e-08	0
0.975614	9.13801e-08	0
0.97592	9.13575e-08	0
0.976227	9.1335e-08	0
0.976534	9.13125e-08	0
0.976841	9.129e-08	0
0.977147	9.12675e-08	0
0.977454	9.1245e-08	0
0.9775	9.12417e-08	0
0.977807	9.12191e-08	0
0.978114	9.11966e-08	0
0.978421	9.11741e-08	0
0.978728	9.11516e-08	0
0.979035	9.11291e-08	0
0.979343	9.11066e-08	0
0.97965	9.10842e-08	0
0.979957	9.10617e-08	0
0.98	9.10585e-08	0
0.980307	9.1036e-08	0
0.980615	9.10136e-08	0
0.980922	9.09911e-08	0
0.981229	9.09686e-08	0
0.981537	9.09461e-08	0
0.981844	9.09237e-08	0
0.982152	9.09012e-08	0
0.982459	9.08788e-08	0
0.9825	9.08758e-08	0
0.982808	9.08533e-08	0
0.983115	9.08309e-08	0
0.983423	9.08084e-08	0
0.983731	9.07859e-08	0
0.984038	9.07635e-08	0
0.984346	9.07411e-08	0
0.984654	9.07186e-08	0
0.984962	9.06962e-08	0
0.985	9.06934e-08	0
0.985308	9.06709e-08	0
0.985616	9.06485e-08	0
0.985924	9.06261e-08	0
0.986232	9.06036e-08	0
0.98654	9.05812e-08	0
0.986848	9.05588e-08	0
0.987156	9.05364e-08	0
0.987464	9.0514e-08	0
0.9875	9.05114e-08	0
0.987808	9.0489e-08	0
0.988117	9.04665e-08	0
0.988425	9.04441e-08	0
0.988733	9.04217e-08	0
0.989042	9.03993e-08	0
0.98935	9.03769e-08	0
0.989658	9.03545e-08	0
0.989967	9.03321e-08	0
0.99	9.03297e-08	0
0.990309	9.03073e-08	0
0.990617	9.02849e-08	0
0.990926	9.02626e-08	0
0.991234	9.02402e-08	0
0.991543	9.02178e-08	0
0.991851	9.01954e-08	0
0.99216	9.01731e-08	0
0.992469	9.01507e-08	0
0.9925	9.01484e-08	0
0.992809	9.01261e-08	0
0.993118	9.01037e-08	0
0.993427	9.00813e-08	0
0.993736	9.0059e-08	0
0.994044	9.00366e-08	0
0.994353	9.00143e-08	0
0.994662	8.99919e-08	0
0.994971	8.99696e-08	0
0.995	8.99675e-08	0
0.995309	8.99452e-08	0
0.995618	8.99228e-08	0
0.995928	8.99005e-08	0
0.996237	8.98781e-08	0
0.996546	8.98558e-08	0
0.996855	8.98335e-08	0
0.997165	8.98111e-08	0
0.997474	8.97888e-08	0
0.9975	8.9787e-08	0
0.997809	8.97646e-08	0
0.998119	8.97423e-08	0
0.998428	8.972e-08	0
0.998738	8.96977e-08	0
0.999047	8.96754e-08	0
0.999357	8.96531e-08	0
0.999666	8.96308e-08	0
0.999976	8.96085e-08	0
1	8.96068e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-10_fractional_Theta_adaptive_error_diff_not_on_ref_time_steps.dat <==
0	0.0001
0.0005	0.0001
0.001	0.0001
0.0015	0.0001
0.002	0.0001
0.0025	0.0001
0.003	0.0001
0.0035	0.0001
0.004	0.0001
0.0045	0.0001
0.005	0.0001
0.0055	0.0001
0.006	0.0001
0.0065	0.0001
0.007	0.0001
0.0075	0.0001
0.008	0.0001
0.0085	0.0001
0.009	0.0001
0.0095	0.0001
0.01	0.0001
0.0105	0.0001
0.011	0.0001
0.0115	0.0001
0.012	0.0001
0.0125	0.0001
0.013	0.0001
0.0135	0.0001
0.014	0.0001
0.0145	0.0001
0.015	0.0001
0.0155	0.0001
0.016	0.0001
0.0165	0.0001
0.017	0.0001
0.0175	0.0001
0.018	0.0001
0.0185	0.0001
0.019	0.0001
0.0195	0.0001
0.02	0.0001
0.0205	0.0001
0.021	0.0001
0.0215	0.0001
0.022	0.0001
0.0225	0.0001
0.023	0.0001
0.0235	0.0001
0.024	0.0001
0.0245	0.0001
0.025	0.0001
0.0255	0.0001
0.026	0.0001
0.0265	0.0001
0.027	0.0001
0.0275	0.0001
0.028	0.0001
0.0285	0.0001
0.029	0.0001
0.0295	0.0001
0.03	0.0001
0.0305	0.0001
0.031	0.0001
0.0315	0.0001
0.032	0.0001
0.0325	0.0001
0.033	0.0001
0.0335	0.0001
0.034	0.0001
0.0345	0.0001
0.035	0.0001
0.0355	0.0001
0.036	0.0001
0.0365	0.0001
0.037	0.0001
0.0375	0.0001
0.038	0.0001
0.0385	0.0001
0.039	0.0001
0.0395	0.0001
0.04	0.0001
0.0405	0.0001
0.041	0.0001
0.0415	0.0001
0.042	0.0001
0.0425	0.0001
0.043	0.0001
0.0435	0.0001
0.044	0.0001
0.0445	0.0001
0.045	0.0001
0.0455	0.0001
0.046	0.0001
0.0465	0.0001
0.047	0.0001
0.0475	0.0001
0.048	0.0001
0.0485	0.0001
0.049	0.0001
0.0495	0.0001
0.05	0.0001
0.0505	0.0001
0.051	0.0001
0.0515	0.0001
0.052	0.0001
0.0525	0.0001
0.053	0.0001
0.0535	0.0001
0.054	0.0001
0.0545	0.0001
0.055	0.0001
0.0555	0.0001
0.056	0.0001
0.0565	0.0001
0.057	0.0001
0.0575	0.0001
0.058	0.0001
0.0585	0.0001
0.059	0.0001
0.0595	0.0001
0.06	0.0001
0.0605	0.0001
0.061	0.0001
0.0615	0.0001
0.062	0.0001
0.0625	0.0001
0.063	0.0001
0.0635	0.0001
0.064	0.0001
0.0645	0.0001
0.065	0.0001
0.0655	0.0001
0.066	0.0001
0.0665	0.0001
0.067	0.0001
0.0675	0.0001
0.068	0.0001
0.0685	0.0001
0.069	0.0001
0.0695	0.0001
0.07	0.0001
0.0705	0.0001
0.071	0.0001
0.0715	0.0001
0.072	0.0001
0.0725	0.0001
0.073	0.0001
0.0735	0.0001
0.074	0.0001
0.0745	0.0001
0.075	0.0001
0.0755	0.0001
0.076	0.0001
0.0765	0.0001
0.077	0.0001
0.0775	0.0001
0.078	0.0001
0.0785	0.0001
0.079	0.0001
0.0795	0.0001
0.08	0.0001
0.0805	0.0001
0.081	0.0001
0.0815	0.0001
0.082	0.0001
0.0825	0.0001
0.083	0.0001
0.0835	0.0001
0.084	0.0001
0.0845	0.0001
0.085	0.0001
0.0855	0.0001
0.086	0.0001
0.0865	0.0001
0.087	0.0001
0.0875	0.0001
0.088	0.0001
0.0885	0.0001
0.089	0.0001
0.0895	0.0001
0.09	0.0001
0.0905	0.0001
0.091	0.0001
0.0915	0.0001
0.092	0.0001
0.0925	0.0001
0.093	0.0001
0.0935	0.0001
0.094	0.0001
0.0945	0.0001
0.095	0.0001
0.0955	0.0001
0.096	0.0001
0.0965	0.0001
0.097	0.0001
0.0975	0.0001
0.098	0.0001
0.0985	0.0001
0.099	0.0001
0.0995	0.0001
0.1	0.0001
0.1005	0.0001
0.101	0.0001
0.1015	0.0001
0.102	0.0001
0.1025	0.0001
0.103	0.0001
0.1035	0.0001
0.104	0.0001
0.1045	0.0001
0.105	0.0001
0.1055	0.0001
0.106	0.0001
0.1065	0.0001
0.107	0.0001
0.1075	0.0001
0.108	0.0001
0.1085	0.0001
0.109	0.0001
0.1095	0.0001
0.11	0.0001
0.1105	0.0001
0.111	0.0001
0.1115	0.0001
0.112	0.0001
0.1125	0.0001
0.113	0.0001
0.1135	0.0001
0.114	0.0001
0.1145	0.0001
0.115	0.0001
0.1155	0.0001
0.116	0.0001
0.1165	0.0001
0.117	0.0001
0.1175	0.0001
0.118	0.0001
0.1185	0.0001
0.119	0.0001
0.1195	0.0001
0.12	0.0001
0.1205	0.0001
0.121	0.0001
0.1215	0.0001
0.122	0.0001
0.1225	0.0001
0.123	0.0001
0.1235	0.0001
0.124	0.0001
0.1245	0.0001
0.125	0.0001
0.1255	0.0001
0.126	0.0001
0.1265	0.0001
0.127	0.0001
0.1275	0.0001
0.128	0.0001
0.1285	0.0001
0.129	0.0001
0.1295	0.0001
0.13	0.0001
0.1305	0.0001
0.131	0.0001
0.1315	0.0001
0.132	0.0001
0.1325	0.0001
0.133	0.0001
0.1335	0.0001
0.134	0.0001
0.1345	0.0001
0.135	0.0001
0.1355	0.0001
0.136	0.0001
0.1365	0.0001
0.137	0.0001
0.1375	0.0001
0.138	0.0001
0.1385	0.0001
0.139	0.0001
0.1395	0.0001
0.14	0.0001
0.1405	0.0001
0.141	0.0001
0.1415	0.0001
0.142	0.0001
0.1425	0.0001
0.143	0.0001
0.1435	0.0001
0.144	0.0001
0.1445	0.0001
0.145	0.0001
0.1455	0.0001
0.146	0.0001
0.1465	0.0001
0.147	0.0001
0.1475	0.0001
0.148	0.0001
0.1485	0.0001
0.149	0.0001
0.1495	0.0001
0.15	0.0001
0.1505	0.0001
0.151	0.0001
0.1515	0.0001
0.152	0.0001
0.1525	0.0001
0.153	0.0001
0.1535	0.0001
0.154	0.0001
0.1545	0.0001
0.155	0.0001
0.1555	0.0001
0.156	0.0001
0.1565	0.0001
0.157	0.0001
0.1575	0.0001
0.158	0.0001
0.1585	0.0001
0.159	0.0001
0.1595	0.0001
0.16	0.0001
0.1605	0.0001
0.161	0.0001
0.1615	0.0001
0.162	0.0001
0.1625	0.0001
0.163	0.0001
0.1635	0.0001
0.164	0.0001
0.1645	0.0001
0.165	0.0001
0.1655	0.0001
0.166	0.0001
0.1665	0.0001
0.167	0.0001
0.1675	0.0001
0.168	0.0001
0.1685	0.0001
0.169	0.0001
0.1695	0.0001
0.17	0.0001
0.1705	0.0001
0.171	0.0001
0.1715	0.0001
0.172	0.0001
0.1725	0.0001
0.173	0.0001
0.1735	0.0001
0.174	0.0001
0.1745	0.0001
0.175	0.0001
0.1755	0.0001
0.176	0.0001
0.1765	0.0001
0.177	0.0001
0.1775	0.0001
0.178	0.0001
0.1785	0.0001
0.179	0.0001
0.1795	0.0001
0.18	0.000127597
0.1805	0.000127597
0.181	0.000127597
0.1815	0.000127597
0.182	0.000127597
0.1825	0.000151443
0.183	0.000151443
0.1835	0.000151443
0.184	0.000151443
0.1845	0.000151443
0.185	0.000183279
0.1855	0.000183279
0.186	0.000183279
0.1865	0.000183279
0.187	0.000183279
0.1875	0.000229069
0.188	0.000229069
0.1885	0.000229069
0.189	0.000229069
0.1895	0.000229069
0.19	0.000209313
0.1905	0.000323734
0.191	0.000323734
0.1915	0.000323734
0.192	0.000323734
0.1925	0.000498666
0.193	0.000498666
0.1935	0.000500746
0.194	0.00088389
0.1945	0.00044961
0.195	0.000734417
0.1955	0.00063052
0.196	0.000581809
0.1965	0.000544146
0.197	0.000391333
0.1975	0.000440821
0.198	0.000440821
0.1985	0.000440821
0.199	0.000440821
0.1995	0.000362997
0.2	0.000295896
0.2005	0.000295896
0.201	0.000295896
0.2015	0.000295896
0.202	0.000295896
0.2025	0.000304266
0.203	0.000304266
0.2035	0.000304266
0.204	0.000304266
0.2045	0.000304266
0.205	0.000280001
0.2055	0.000280001
0.206	0.000280001
0.2065	0.000280001
0.207	0.000277143
0.2075	0.000259991
0.208	0.000259991
0.2085	0.000259991
0.209	0.000259991
0.2095	0.000259991
0.21	0.000255328
0.2105	0.000255328
0.211	0.000255328
0.2115	0.000255328
0.212	0.000255328
0.2125	0.00020205
0.213	0.00020205
0.2135	0.00020205
0.214	0.00020205
0.2145	0.00020205
0.215	0.000242813
0.2155	0.000242813
0.216	0.000242813
0.2165	0.000242813
0.217	0.000242813
0.2175	0.000239149
0.218	0.000239149
0.2185	0.000239149
0.219	0.000239149
0.2195	0.000239149
0.22	0.000236526
0.2205	0.000236526
0.221	0.000236526
0.2215	0.000236526
0.222	0.000236526
0.2225	0.000234563
0.223	0.000234563
0.2235	0.000234563
0.224	0.000234563
0.2245	0.000234563
0.225	0.00023311
0.2255	0.00023311
0.226	0.00023311
0.2265	0.00023311
0.227	0.00023311
0.2275	0.000168904
0.228	0.000168904
0.2285	0.000168904
0.229	0.000168904
0.2295	0.000168904
0.23	0.000231146
0.2305	0.000231146
0.231	0.000231146
0.2315	0.000231146
0.232	0.000231146
0.2325	0.000188542
0.233	0.000188542
0.2335	0.000188542
0.234	0.000188542
0.2345	0.000188542
0.235	0.000230054
0.2355	0.000230054
0.236	0.000230054
0.2365	0.000230054
0.237	0.000230054
0.2375	0.000199463
0.238	0.000199463
0.2385	0.000199463
0.239	0.000199463
0.2395	0.000199463
0.24	0.000229796
0.2405	0.000229796
0.241	0.000229796
0.2415	0.000229796
0.242	0.000229796
0.2425	0.000202043
0.243	0.000202043
0.2435	0.000202043
0.244	0.000202043
0.2445	0.000202043
0.245	0.000229688
0.2455	0.000229688
0.246	0.000229688
0.2465	0.000229688
0.247	0.000229688
0.2475	0.000203121
0.248	0.000203121
0.2485	0.000203121
0.249	0.000203121
0.2495	0.000203121
0.25	0.000229807
0.2505	0.000229807
0.251	0.000229807
0.2515	0.000229807
0.252	0.000229807
0.2525	0.000201931
0.253	0.000201931
0.2535	0.000201931
0.254	0.000201931
0.2545	0.000201931
0.255	0.0002301
0.2555	0.0002301
0.256	0.0002301
0.2565	0.0002301
0.257	0.0002301
0.2575	0.000198999
0.258	0.000198999
0.2585	0.000198999
0.259	0.000198999
0.2595	0.000198999
0.26	0.000230497
0.2605	0.000230497
0.261	0.000230497
0.2615	0.000230497
0.262	0.000230497
0.2625	0.00019503
0.263	0.00019503
0.2635	0.00019503
0.264	0.00019503
0.2645	0.00019503
0.265	0.000159635
0.2655	0.000159635
0.266	0.000159635
0.2665	0.000159635
0.267	0.000159635
0.2675	0.000231047
0.268	0.000231047
0.2685	0.000231047
0.269	0.000231047
0.2695	0.000231047
0.27	0.000189533
0.2705	0.000189533
0.271	0.000189533
0.2715	0.000189533
0.272	0.000189533
0.2725	0.000231393
0.273	0.000231393
0.2735	0.000231393
0.274	0.000231393
0.2745	0.000231393
0.275	0.000186069
0.2755	0.000186069
0.276	0.000186069
0.2765	0.000186069
0.277	0.000186069
0.2775	0.00023191
0.278	0.00023191
0.2785	0.00023191
0.279	0.00023191
0.2795	0.00023191
0.28	0.000180903
0.2805	0.000180903
0.281	0.000180903
0.2815	0.000180903
0.282	0.000180903
0.2825	0.000232457
0.283	0.000232457
0.2835	0.000232457
0.284	0.000232457
0.2845	0.000232457
0.285	0.000175429
0.2855	0.000175429
0.286	0.000175429
0.2865	0.000175429
0.287	0.000175429
0.2875	0.000232731
0.288	0.000232731
0.2885	0.000232731
0.289	0.000232731
0.2895	0.000232731
0.29	0.000172691
0.2905	0.000172691
0.291	0.000172691
0.2915	0.000172691
0.292	0.000172691
0.2925	0.000233271
0.293	0.000233271
0.2935	0.000233271
0.294	0.000233271
0.2945	0.000233271
0.295	0.00016729
0.2955	0.00016729
0.296	0.00016729
0.2965	0.00016729
0.297	0.00016729
0.2975	0.000157936
0.298	0.000157936
0.2985	0.000157936
0.299	0.000157936
0.2995	0.000157936
0.3	0.000234025
0.3005	0.0001
0.301	0.0001
0.3015	0.0001
0.302	0.0001
0.3025	0.0001
0.303	0.0001
0.3035	0.0001
0.304	0.0001
0.3045	0.0001
0.305	0.0001
0.3055	0.0001
0.306	0.0001
0.3065	0.0001
0.307	0.0001
0.3075	0.0001
0.308	0.0001
0.3085	0.0001
0.309	0.0001
0.3095	0.0001
0.31	0.0001
0.3105	0.0001
0.311	0.0001
0.3115	0.0001
0.312	0.0001
0.3125	0.0001
0.313	0.0001
0.3135	0.0001
0.314	0.0001
0.3145	0.0001
0.315	0.0001
0.3155	0.0001
0.316	0.0001
0.3165	0.0001
0.317	0.0001
0.3175	0.0001
0.318	0.0001
0.3185	0.0001
0.319	0.0001
0.3195	0.0001
0.32	0.0001
0.3205	0.0001
0.321	0.0001
0.3215	0.0001
0.322	0.0001
0.3225	0.0001
0.323	0.0001
0.3235	0.0001
0.324	0.0001
0.3245	0.0001
0.325	0.0001
0.3255	0.0001
0.326	0.0001
0.3265	0.0001
0.327	0.0001
0.3275	0.0001
0.328	0.0001
0.3285	0.0001
0.329	0.0001
0.3295	0.0001
0.33	0.0001
0.3305	0.0001
0.331	0.0001
0.3315	0.0001
0.332	0.0001
0.3325	0.0001
0.333	0.0001
0.3335	0.0001
0.334	0.0001
0.3345	0.0001
0.335	0.0001
0.3355	0.0001
0.336	0.0001
0.3365	0.0001
0.337	0.0001
0.3375	0.0001
0.338	0.0001
0.3385	0.0001
0.339	0.0001
0.3395	0.0001
0.34	0.0001
0.3405	0.0001
0.341	0.0001
0.3415	0.0001
0.342	0.0001
0.3425	0.0001
0.343	0.0001
0.3435	0.0001
0.344	0.0001
0.3445	0.0001
0.345	0.0001
0.3455	0.0001
0.346	0.0001
0.3465	0.0001
0.347	0.0001
0.3475	0.0001
0.348	0.0001
0.3485	0.0001
0.349	0.0001
0.3495	0.0001
0.35	0.0001
0.3505	0.0001
0.351	0.0001
0.3515	0.0001
0.352	0.0001
0.3525	0.0001
0.353	0.0001
0.3535	0.0001
0.354	0.0001
0.3545	0.0001
0.355	0.0001
0.3555	0.0001
0.356	0.0001
0.3565	0.0001
0.357	0.0001
0.3575	0.0001
0.358	0.0001
0.3585	0.0001
0.359	0.0001
0.3595	0.0001
0.36	0.0001
0.3605	0.0001
0.361	0.0001
0.3615	0.0001
0.362	0.0001
0.3625	0.0001
0.363	0.0001
0.3635	0.0001
0.364	0.0001
0.3645	0.0001
0.365	0.0001
0.3655	0.0001
0.366	0.0001
0.3665	0.0001
0.367	0.0001
0.3675	0.0001
0.368	0.0001
0.3685	0.0001
0.369	0.0001
0.3695	0.0001
0.37	0.0001
0.3705	0.0001
0.371	0.0001
0.3715	0.0001
0.372	0.0001
0.3725	0.0001
0.373	0.0001
0.3735	0.0001
0.374	0.0001
0.3745	0.0001
0.375	0.0001
0.3755	0.0001
0.376	0.0001
0.3765	0.0001
0.377	0.0001
0.3775	0.0001
0.378	0.0001
0.3785	0.0001
0.379	0.0001
0.3795	0.0001
0.38	0.000126277
0.3805	0.000126277
0.381	0.000126277
0.3815	0.000126277
0.382	0.000126277
0.3825	0.000100742
0.383	0.000151566
0.3835	0.000151566
0.384	0.000151566
0.3845	0.000151566
0.385	0.00017759
0.3855	0.00017759
0.386	0.00017759
0.3865	0.00017759
0.387	0.00017759
0.3875	0.000218355
0.388	0.000218355
0.3885	0.000218355
0.389	0.000218355
0.3895	0.000218355
0.39	0.000278616
0.3905	0.000278616
0.391	0.000278616
0.3915	0.000278616
0.392	0.00027727
0.3925	0.00027107
0.393	0.000403696
0.3935	0.000428109
0.394	0.000428109
0.3945	0.000354058
0.395	0.000804584
0.3955	0.000804584
0.396	0.000825532
0.3965	0.00087913
0.397	0.000751852
0.3975	0.000574052
0.398	0.000574052
0.3985	0.000574052
0.399	0.000495328
0.3995	0.000374917
0.4	0.000332215
0.4005	0.000332215
0.401	0.000332215
0.4015	0.000332215
0.402	0.000329028
0.4025	0.000352966
0.403	0.000352966
0.4035	0.000352966
0.404	0.000352966
0.4045	0.000352966
0.405	0.000316288
0.4055	0.000316288
0.406	0.000316288
0.4065	0.000316288
0.407	0.000306489
0.4075	0.000285982
0.408	0.000285982
0.4085	0.000285982
0.409	0.000285982
0.4095	0.000285982
0.41	0.000212143
0.4105	0.000212143
0.411	0.000212143
0.4115	0.000212143
0.412	0.000212143
0.4125	0.000273127
0.413	0.000273127
0.4135	0.000273127
0.414	0.000273127
0.4145	0.000273127
0.415	0.000266097
0.4155	0.000266097
0.416	0.000266097
0.4165	0.000266097
0.417	0.000266097
0.4175	0.000261512
0.418	0.000261512
0.4185	0.000261512
0.419	0.000261512
0.4195	0.000261512
0.42	0.000258087
0.4205	0.000258087
0.421	0.000258087
0.4215	0.000258087
0.422	0.000258087
0.4225	0.000177214
0.423	0.000177214
0.4235	0.000177214
0.424	0.000177214
0.4245	0.000177214
0.425	0.000253273
0.4255	0.000253273
0.426	0.000253273
0.4265	0.000253273
0.427	0.000253273
0.4275	0.00022054
0.428	0.00022054
0.4285	0.00022054
0.429	0.00022054
0.4295	0.00022054
0.43	0.000250939
0.4305	0.000250939
0.431	0.000250939
0.4315	0.000250939
0.432	0.000250939
0.4325	0.000241545
0.433	0.000241545
0.4335	0.000241545
0.434	0.000241545
0.4345	0.000241545
0.435	0.000249733
0.4355	0.000249733
0.436	0.000249733
0.4365	0.000249733
0.437	0.000249733
0.4375	0.000244885
0.438	0.000244885
0.4385	0.000244885
0.439	0.000244885
0.4395	0.000244885
0.44	0.000249108
0.4405	0.000249108
0.441	0.000249108
0.4415	0.000249108
0.442	0.000249108
0.4425	0.000248555
0.443	0.000248555
0.4435	0.000248555
0.444	0.000248555
0.4445	0.000248555
0.445	0.000249078
0.4455	0.000249078
0.446	0.000249078
0.4465	0.000249078
0.447	0.000249078
0.4475	0.000249231
0.448	0.000249231
0.4485	0.000249231
0.449	0.000249231
0.4495	0.000249231
0.45	0.000249034
0.4505	0.000249034
0.451	0.000249034
0.4515	0.000249034
0.452	0.000249034
0.4525	0.00024938
0.453	0.00024938
0.4535	0.00024938
0.454	0.00024938
0.4545	0.00024938
0.455	0.000249751
0.4555	0.000249751
0.456	0.000249751
0.4565	0.000249751
0.457	0.000249751
0.4575	0.000245385
0.458	0.000245385
0.4585	0.000245385
0.459	0.000245385
0.4595	0.000245385
0.46	0.000249664
0.4605	0.000249664
0.461	0.000249664
0.4615	0.000249664
0.462	0.000249664
0.4625	0.000245304
0.463	0.000245304
0.4635	0.000245304
0.464	0.000245304
0.4645	0.000245304
0.465	0.000250097
0.4655	0.000250097
0.466	0.000250097
0.4665	0.000250097
0.467	0.000250097
0.4675	0.000249124
0.468	0.000249124
0.4685	0.000249124
0.469	0.000249124
0.4695	0.000249124
0.47	0.000250909
0.4705	0.000250909
0.471	0.000250909
0.4715	0.000250909
0.472	0.000250909
0.4725	0.000241815
0.473	0.000241815
0.4735	0.000241815
0.474	0.000241815
0.4745	0.000241815
0.475	0.000251043
0.4755	0.000251043
0.476	0.000251043
0.4765	0.000251043
0.477	0.000251043
0.4775	0.000240616
0.478	0.000240616
0.4785	0.000240616
0.479	0.000240616
0.4795	0.000240616
0.48	0.000251543
0.4805	0.000251543
0.481	0.000251543
0.4815	0.000251543
0.482	0.000251543
0.4825	0.000236116
0.483	0.000236116
0.4835	0.000236116
0.484	0.000236116
0.4845	0.000236116
0.485	0.000252104
0.4855	0.000252104
0.486	0.000252104
0.4865	0.000252104
0.487	0.000252104
0.4875	0.000231066
0.488	0.000231066
0.4885	0.000231066
0.489	0.000231066
0.4895	0.000231066
0.49	0.000189341
0.4905	0.000189341
0.491	0.000189341
0.4915	0.000189341
0.492	0.000189341
0.4925	0.000252626
0.493	0.000252626
0.4935	0.000252626
0.494	0.000252626
0.4945	0.000252626
0.495	0.000226366
0.4955	0.000226366
0.496	0.000226366
0.4965	0.000226366
0.497	0.000226366
0.4975	0.000253628
0.498	0.000253628
0.4985	0.000253628
0.499	0.000253628
0.4995	0.000253628
0.5	0.00021735
0.5005	0.0001
0.501	0.0001
0.5015	0.0001
0.502	0.0001
0.5025	0.0001
0.503	0.0001
0.5035	0.0001
0.504	0.0001
0.5045	0.0001
0.505	0.0001
0.5055	0.0001
0.506	0.0001
0.5065	0.0001
0.507	0.0001
0.5075	0.0001
0.508	0.0001
0.5085	0.0001
0.509	0.0001
0.5095	0.0001
0.51	0.0001
0.5105	0.0001
0.511	0.0001
0.5115	0.0001
0.512	0.0001
0.5125	0.0001
0.513	0.0001
0.5135	0.0001
0.514	0.0001
0.5145	0.0001
0.515	0.0001
0.5155	0.0001
0.516	0.0001
0.5165	0.0001
0.517	0.0001
0.5175	0.0001
0.518	0.0001
0.5185	0.0001
0.519	0.0001
0.5195	0.0001
0.52	0.0001
0.5205	0.0001
0.521	0.0001
0.5215	0.0001
0.522	0.0001
0.5225	0.0001
0.523	0.0001
0.5235	0.0001
0.524	0.0001
0.5245	0.0001
0.525	0.0001
0.5255	0.0001
0.526	0.0001
0.5265	0.0001
0.527	0.0001
0.5275	0.0001
0.528	0.0001
0.5285	0.0001
0.529	0.0001
0.5295	0.0001
0.53	0.0001
0.5305	0.0001
0.531	0.0001
0.5315	0.0001
0.532	0.0001
0.5325	0.0001
0.533	0.0001
0.5335	0.0001
0.534	0.0001
0.5345	0.0001
0.535	0.0001
0.5355	0.0001
0.536	0.0001
0.5365	0.0001
0.537	0.0001
0.5375	0.0001
0.538	0.0001
0.5385	0.0001
0.539	0.0001
0.5395	0.0001
0.54	0.0001
0.5405	0.0001
0.541	0.0001
0.5415	0.0001
0.542	0.0001
0.5425	0.0001
0.543	0.0001
0.5435	0.0001
0.544	0.0001
0.5445	0.0001
0.545	0.0001
0.5455	0.0001
0.546	0.0001
0.5465	0.0001
0.547	0.0001
0.5475	0.0001
0.548	0.0001
0.5485	0.0001
0.549	0.0001
0.5495	0.0001
0.55	0.0001
0.5505	0.0001
0.551	0.0001
0.5515	0.0001
0.552	0.0001
0.5525	0.0001
0.553	0.0001
0.5535	0.0001
0.554	0.0001
0.5545	0.0001
0.555	0.0001
0.5555	0.0001
0.556	0.0001
0.5565	0.0001
0.557	0.0001
0.5575	0.0001
0.558	0.0001
0.5585	0.0001
0.559	0.0001
0.5595	0.0001
0.56	0.0001
0.5605	0.0001
0.561	0.0001
0.5615	0.0001
0.562	0.0001
0.5625	0.0001
0.563	0.0001
0.5635	0.0001
0.564	0.0001
0.5645	0.0001
0.565	0.0001
0.5655	0.0001
0.566	0.0001
0.5665	0.0001
0.567	0.0001
0.5675	0.0001
0.568	0.0001
0.5685	0.0001
0.569	0.0001
0.5695	0.0001
0.57	0.0001
0.5705	0.0001
0.571	0.0001
0.5715	0.0001
0.572	0.0001
0.5725	0.0001
0.573	0.0001
0.5735	0.0001
0.574	0.0001
0.5745	0.0001
0.575	0.0001
0.5755	0.0001
0.576	0.0001
0.5765	0.0001
0.577	0.0001
0.5775	0.0001
0.578	0.0001
0.5785	0.0001
0.579	0.0001
0.5795	0.0001
0.58	0.0001
0.5805	0.0001
0.581	0.0001
0.5815	0.0001
0.582	0.0001
0.5825	0.0001
0.583	0.0001
0.5835	0.0001
0.584	0.0001
0.5845	0.0001
0.585	0.0001
0.5855	0.0001
0.586	0.0001
0.5865	0.0001
0.587	0.0001
0.5875	0.0001
0.588	0.0001
0.5885	0.0001
0.589	0.0001
0.5895	0.0001
0.59	0.0001
0.5905	0.0001
0.591	0.0001
0.5915	0.0001
0.592	0.0001
0.5925	0.0001
0.593	0.0001
0.5935	0.0001
0.594	0.0001
0.5945	0.0001
0.595	0.0001
0.5955	0.0001
0.596	0.0001
0.5965	0.0001
0.597	0.0001
0.5975	0.0001
0.598	0.0001
0.5985	0.0001
0.599	0.0001
0.5995	0.0001
0.6	0.0001
0.6005	0.0001
0.601	0.0001
0.6015	0.0001
0.602	0.0001
0.6025	0.0001
0.603	0.0001
0.6035	0.0001
0.604	0.0001
0.6045	0.0001
0.605	0.0001
0.6055	0.0001
0.606	0.0001
0.6065	0.0001
0.607	0.0001
0.6075	0.0001
0.608	0.0001
0.6085	0.0001
0.609	0.0001
0.6095	0.0001
0.61	0.000113914
0.6105	0.000113914
0.611	0.000113914
0.6115	0.000113914
0.612	0.000113914
0.6125	0.000107797
0.613	0.000107797
0.6135	0.000107797
0.614	0.000107797
0.6145	0.000107797
0.615	0.000138075
0.6155	0.000138075
0.616	0.000138075
0.6165	0.000138075
0.617	0.000138075
0.6175	0.000150639
0.618	0.000150639
0.6185	0.000150639
0.619	0.000150639
0.6195	0.000150639
0.62	0.000163066
0.6205	0.000163066
0.621	0.000163066
0.6215	0.000163066
0.622	0.000163066
0.6225	0.000175598
0.623	0.000175598
0.6235	0.000175598
0.624	0.000175598
0.6245	0.000175598
0.625	0.000187654
0.6255	0.000187654
0.626	0.000187654
0.6265	0.000187654
0.627	0.000187654
0.6275	0.000198982
0.628	0.000198982
0.6285	0.000198982
0.629	0.000198982
0.6295	0.000198982
0.63	0.000209428
0.6305	0.000209428
0.631	0.000209428
0.6315	0.000209428
0.632	0.000209428
0.6325	0.000196296
0.633	0.000196296
0.6335	0.000196296
0.634	0.000196296
0.6345	0.000196296
0.635	0.000227429
0.6355	0.000227429
0.636	0.000227429
0.6365	0.000227429
0.637	0.000227429
0.6375	0.000225706
0.638	0.000225706
0.6385	0.000225706
0.639	0.000225706
0.6395	0.000225706
0.64	0.00024127
0.6405	0.00024127
0.641	0.00024127
0.6415	0.00024127
0.642	0.00024127
0.6425	0.000246644
0.643	0.000246644
0.6435	0.000246644
0.644	0.000246644
0.6445	0.000246644
0.645	0.000251175
0.6455	0.000251175
0.646	0.000251175
0.6465	0.000251175
0.647	0.000251175
0.6475	0.000239421
0.648	0.000239421
0.6485	0.000239421
0.649	0.000239421
0.6495	0.000239421
0.65	0.00025808
0.6505	0.00025808
0.651	0.00025808
0.6515	0.00025808
0.652	0.00025808
0.6525	0.000177284
0.653	0.000177284
0.6535	0.000177284
0.654	0.000177284
0.6545	0.000177284
0.655	0.000262583
0.6555	0.000262583
0.656	0.000262583
0.6565	0.000262583
0.657	0.000262583
0.6575	0.000264569
0.658	0.000264569
0.6585	0.000264569
0.659	0.000264569
0.6595	0.000264569
0.66	0.000266017
0.6605	0.000266017
0.661	0.000266017
0.6615	0.000266017
0.662	0.000266017
0.6625	0.000267208
0.663	0.000267208
0.6635	0.000267208
0.664	0.000267208
0.6645	0.000267208
0.665	0.000268213
0.6655	0.000268213
0.666	0.000268213
0.6665	0.000268213
0.667	0.000268213
0.6675	0.00026904
0.668	0.00026904
0.6685	0.00026904
0.669	0.00026904
0.6695	0.00026904
0.67	0.000269764
0.6705	0.000269764
0.671	0.000269764
0.6715	0.000269764
0.672	0.000269764
0.6725	0.0002704
0.673	0.0002704
0.6735	0.0002704
0.674	0.0002704
0.6745	0.0002704
0.675	0.000270931
0.6755	0.000270931
0.676	0.000270931
0.6765	0.000270931
0.677	0.000270931
0.6775	0.000271428
0.678	0.000271428
0.6785	0.000271428
0.679	0.000271428
0.6795	0.000271428
0.68	0.00027187
0.6805	0.00027187
0.681	0.00027187
0.6815	0.00027187
0.682	0.00027187
0.6825	0.000272269
0.683	0.000272269
0.6835	0.000272269
0.684	0.000272269
0.6845	0.000272269
0.685	0.000272636
0.6855	0.000272636
0.686	0.000272636
0.6865	0.000272636
0.687	0.000272636
0.6875	0.000273002
0.688	0.000273002
0.6885	0.000273002
0.689	0.000273002
0.6895	0.000273002
0.69	0.000273345
0.6905	0.000273345
0.691	0.000273345
0.6915	0.000273345
0.692	0.000273345
0.6925	0.000273678
0.693	0.000273678
0.6935	0.000273678
0.694	0.000273678
0.6945	0.000273678
0.695	0.000273986
0.6955	0.000273986
0.696	0.000273986
0.6965	0.000273986
0.697	0.000273986
0.6975	0.000274335
0.698	0.000274335
0.6985	0.000274335
0.699	0.000274335
0.6995	0.000274335
0.7	0.000274567
0.7005	0.000274567
0.701	0.000274567
0.7015	0.000274567
0.702	0.000274567
0.7025	0.000274757
0.703	0.000274757
0.7035	0.000274757
0.704	0.000274757
0.7045	0.000274757
0.705	0.000275072
0.7055	0.000275072
0.706	0.000275072
0.7065	0.000275072
0.707	0.000275072
0.7075	0.00027547
0.708	0.00027547
0.7085	0.00027547
0.709	0.00027547
0.7095	0.00027547
0.71	0.000275798
0.7105	0.000275798
0.711	0.000275798
0.7115	0.000275798
0.712	0.000275798
0.7125	0.000275846
0.713	0.000275846
0.7135	0.000275846
0.714	0.000275846
0.7145	0.000275846
0.715	0.000276478
0.7155	0.000276478
0.716	0.000276478
0.7165	0.000276478
0.717	0.000276478
0.7175	0.00027664
0.718	0.00027664
0.7185	0.00027664
0.719	0.00027664
0.7195	0.00027664
0.72	0.000276296
0.7205	0.000276296
0.721	0.000276296
0.7215	0.000276296
0.722	0.000276296
0.7225	0.000277468
0.723	0.000277468
0.7235	0.000277468
0.724	0.000277468
0.7245	0.000277468
0.725	0.000269348
0.7255	0.000269348
0.726	0.000269348
0.7265	0.000269348
0.727	0.000269348
0.7275	0.000277778
0.728	0.000277778
0.7285	0.000277778
0.729	0.000277778
0.7295	0.000277777
0.73	0.000277772
0.7305	0.000277772
0.731	0.000277772
0.7315	0.000277772
0.732	0.000277772
0.7325	0.0001
0.733	0.000278401
0.7335	0.000278401
0.734	0.000278401
0.7345	0.000278401
0.735	0.000278775
0.7355	0.000278775
0.736	0.000278775
0.7365	0.000278775
0.737	0.000277211
0.7375	0.000269796
0.738	0.000269796
0.7385	0.000269796
0.739	0.000269796
0.7395	0.000269796
0.74	0.000279179
0.7405	0.000279179
0.741	0.000279179
0.7415	0.000279179
0.742	0.000277113
0.7425	0.00026657
0.743	0.00026657
0.7435	0.00026657
0.744	0.00026657
0.7445	0.00026657
0.745	0.000279779
0.7455	0.000279779
0.746	0.000279779
0.7465	0.000279779
0.747	0.000277104
0.7475	0.000261769
0.748	0.000261769
0.7485	0.000261769
0.749	0.000261769
0.7495	0.000261769
0.75	0.000280413
0.7505	0.000280413
0.751	0.000280413
0.7515	0.000280413
0.752	0.000277274
0.7525	0.000256695
0.753	0.000256695
0.7535	0.000256695
0.754	0.000256695
0.7545	0.000256695
0.755	0.000189742
0.7555	0.000189742
0.756	0.000189742
0.7565	0.000189742
0.757	0.000189742
0.7575	0.000280944
0.758	0.000280944
0.7585	0.000280944
0.759	0.000280944
0.7595	0.000277557
0.76	0.000252451
0.7605	0.000252451
0.761	0.000252451
0.7615	0.000252451
0.762	0.000252451
0.7625	0.000227941
0.763	0.000227941
0.7635	0.000227941
0.764	0.000227941
0.7645	0.000227941
0.765	0.000220589
0.7655	0.000220589
0.766	0.000220589
0.7665	0.000220589
0.767	0.000220589
0.7675	0.000282229
0.768	0.000282229
0.7685	0.000282229
0.769	0.000282229
0.7695	0.000278766
0.77	0.00024217
0.7705	0.00024217
0.771	0.00024217
0.7715	0.00024217
0.772	0.00024217
0.7725	0.000282845
0.773	0.000282845
0.7735	0.000282845
0.774	0.000282845
0.7745	0.000279606
0.775	0.000237242
0.7755	0.000237242
0.776	0.000237242
0.7765	0.000237242
0.777	0.000237242
0.7775	0.000283489
0.778	0.000283489
0.7785	0.000283489
0.779	0.000283489
0.7795	0.000280665
0.78	0.000232086
0.7805	0.000232086
0.781	0.000232086
0.7815	0.000232086
0.782	0.000232086
0.7825	0.000284133
0.783	0.000284133
0.7835	0.000284133
0.784	0.000284133
0.7845	0.000281904
0.785	0.000226939
0.7855	0.000226939
0.786	0.000226939
0.7865	0.000226939
0.787	0.000226939
0.7875	0.000289706
0.788	0.000289706
0.7885	0.000289706
0.789	0.000289706
0.7895	0.000289706
0.79	0.000285033
0.7905	0.000285033
0.791	0.000285033
0.7915	0.000285033
0.792	0.00028394
0.7925	0.000219737
0.793	0.000219737
0.7935	0.000219737
0.794	0.000219737
0.7945	0.000219737
0.795	0.000285395
0.7955	0.000285395
0.796	0.000285395
0.7965	0.000285395
0.797	0.000284858
0.7975	0.000216842
0.798	0.000216842
0.7985	0.000216842
0.799	0.000216842
0.7995	0.000216842
0.8	0.000286003
0.8005	0.000286003
0.801	0.000286003
0.8015	0.000286003
0.802	0.000286003
0.8025	0.000211976
0.803	0.000211976
0.8035	0.000211976
0.804	0.000211976
0.8045	0.000211976
0.805	0.000286674
0.8055	0.000286674
0.806	0.000286674
0.8065	0.000286674
0.807	0.000286674
0.8075	0.000206608
0.808	0.000206608
0.8085	0.000206608
0.809	0.000206608
0.8095	0.000206608
0.81	0.00028684
0.8105	0.00028684
0.811	0.00028684
0.8115	0.00028684
0.812	0.00028684
0.8125	0.00020528
0.813	0.00020528
0.8135	0.00020528
0.814	0.00020528
0.8145	0.00020528
0.815	0.000287555
0.8155	0.000287555
0.816	0.000287555
0.8165	0.000287555
0.817	0.000287555
0.8175	0.000199558
0.818	0.000199558
0.8185	0.000199558
0.819	0.000199558
0.8195	0.000199558
0.82	0.000288283
0.8205	0.000288283
0.821	0.000288283
0.8215	0.000288283
0.822	0.000288283
0.8225	0.000193735
0.823	0.000193735
0.8235	0.000193735
0.824	0.000193735
0.8245	0.000193735
0.825	0.000288984
0.8255	0.000288984
0.826	0.000288984
0.8265	0.000288984
0.827	0.000288984
0.8275	0.00028936
0.828	0.00028936
0.8285	0.00028936
0.829	0.00028936
0.8295	0.00028936
0.83	0.000289665
0.8305	0.000289665
0.831	0.000289665
0.8315	0.000289665
0.832	0.000289665
0.8325	0.000289947
0.833	0.000289947
0.8335	0.000289947
0.834	0.000289947
0.8345	0.000289947
0.835	0.000290234
0.8355	0.000290234
0.836	0.000290234
0.8365	0.000290234
0.837	0.000290234
0.8375	0.000290515
0.838	0.000290515
0.8385	0.000290515
0.839	0.000290515
0.8395	0.000290515
0.84	0.000290802
0.8405	0.000290802
0.841	0.000290802
0.8415	0.000290802
0.842	0.000290802
0.8425	0.000291084
0.843	0.000291084
0.8435	0.000291084
0.844	0.000291084
0.8445	0.000291084
0.845	0.00029137
0.8455	0.00029137
0.846	0.00029137
0.8465	0.00029137
0.847	0.00029137
0.8475	0.000291661
0.848	0.000291661
0.8485	0.000291661
0.849	0.000291661
0.8495	0.000291661
0.85	0.00029195
0.8505	0.00029195
0.851	0.00029195
0.8515	0.00029195
0.852	0.00029195
0.8525	0.000292239
0.853	0.000292239
0.8535	0.000292239
0.854	0.000292239
0.8545	0.000292239
0.855	0.000292528
0.8555	0.000292528
0.856	0.000292528
0.8565	0.000292528
0.857	0.000292528
0.8575	0.000292817
0.858	0.000292817
0.8585	0.000292817
0.859	0.000292817
0.8595	0.000292817
0.86	0.000293106
0.8605	0.000293106
0.861	0.000293106
0.8615	0.000293106
0.862	0.000293106
0.8625	0.000293396
0.863	0.000293396
0.8635	0.000293396
0.864	0.000293396
0.8645	0.000293396
0.865	0.00029369
0.8655	0.00029369
0.866	0.00029369
0.8665	0.00029369
0.867	0.00029369
0.8675	0.00029398
0.868	0.00029398
0.8685	0.00029398
0.869	0.00029398
0.8695	0.00029398
0.87	0.000294269
0.8705	0.000294269
0.871	0.000294269
0.8715	0.000294269
0.872	0.000294269
0.8725	0.000294562
0.873	0.000294562
0.8735	0.000294562
0.874	0.000294562
0.8745	0.000294562
0.875	0.000294852
0.8755	0.000294852
0.876	0.000294852
0.8765	0.000294852
0.877	0.000294852
0.8775	0.000295147
0.878	0.000295147
0.8785	0.000295147
0.879	0.000295147
0.8795	0.000295147
0.88	0.000295435
0.8805	0.000295435
0.881	0.000295435
0.8815	0.000295435
0.882	0.000295435
0.8825	0.000295733
0.883	0.000295733
0.8835	0.000295733
0.884	0.000295733
0.8845	0.000295733
0.885	0.000296028
0.8855	0.000296028
0.886	0.000296028
0.8865	0.000296028
0.887	0.000296028
0.8875	0.000296316
0.888	0.000296316
0.8885	0.000296316
0.889	0.000296316
0.8895	0.000296316
0.89	0.000296613
0.8905	0.000296613
0.891	0.000296613
0.8915	0.000296613
0.892	0.000296613
0.8925	0.000296904
0.893	0.000296904
0.8935	0.000296904
0.894	0.000296904
0.8945	0.000296904
0.895	0.000297197
0.8955	0.000297197
0.896	0.000297197
0.8965	0.000297197
0.897	0.000297197
0.8975	0.000297497
0.898	0.000297497
0.8985	0.000297497
0.899	0.000297497
0.8995	0.000297497
0.9	0.000297786
0.9005	0.000297786
0.901	0.000297786
0.9015	0.000297786
0.902	0.000297786
0.9025	0.000298082
0.903	0.000298082
0.9035	0.000298082
0.904	0.000298082
0.9045	0.000298082
0.905	0.000298375
0.9055	0.000298375
0.906	0.000298375
0.9065	0.000298375
0.907	0.000298375
0.9075	0.00029867
0.908	0.00029867
0.9085	0.00029867
0.909	0.00029867
0.9095	0.00029867
0.91	0.000298976
0.9105	0.000298976
0.911	0.000298976
0.9115	0.000298976
0.912	0.000298976
0.9125	0.000299269
0.913	0.000299269
0.9135	0.000299269
0.914	0.000299269
0.9145	0.000299269
0.915	0.000299559
0.9155	0.000299559
0.916	0.000299559
0.9165	0.000299559
0.917	0.000299559
0.9175	0.000299859
0.918	0.000299859
0.9185	0.000299859
0.919	0.000299859
0.9195	0.000299859
0.92	0.000300154
0.9205	0.000300154
0.921	0.000300154
0.9215	0.000300154
0.922	0.000300154
0.9225	0.000300455
0.923	0.000300455
0.9235	0.000300455
0.924	0.000300455
0.9245	0.000300455
0.925	0.000300744
0.9255	0.000300744
0.926	0.000300744
0.9265	0.000300744
0.927	0.000300744
0.9275	0.000301049
0.928	0.000301049
0.9285	0.000301049
0.929	0.000301049
0.9295	0.000301049
0.93	0.000301347
0.9305	0.000301347
0.931	0.000301347
0.9315	0.000301347
0.932	0.000301347
0.9325	0.000301659
0.933	0.000301659
0.9335	0.000301659
0.934	0.000301659
0.9345	0.000301659
0.935	0.000301945
0.9355	0.000301945
0.936	0.000301945
0.9365	0.000301945
0.937	0.000301945
0.9375	0.000302246
0.938	0.000302246
0.9385	0.000302246
0.939	0.000302246
0.9395	0.000302246
0.94	0.000302536
0.9405	0.000302536
0.941	0.000302536
0.9415	0.000302536
0.942	0.000302536
0.9425	0.000302842
0.943	0.000302842
0.9435	0.000302842
0.944	0.000302842
0.9445	0.000302842
0.945	0.000303147
0.9455	0.000303147
0.946	0.000303147
0.9465	0.000303147
0.947	0.000303147
0.9475	0.000303448
0.948	0.000303448
0.9485	0.000303448
0.949	0.000303448
0.9495	0.000303448
0.95	0.000303748
0.9505	0.000303748
0.951	0.000303748
0.9515	0.000303748
0.952	0.000303748
0.9525	0.000304055
0.953	0.000304055
0.9535	0.000304055
0.954	0.000304055
0.9545	0.000304055
0.955	0.000304342
0.9555	0.000304342
0.956	0.000304342
0.9565	0.000304342
0.957	0.000304342
0.9575	0.000304635
0.958	0.000304635
0.9585	0.000304635
0.959	0.000304635
0.9595	0.000304635
0.96	0.000304955
0.9605	0.000304955
0.961	0.000304955
0.9615	0.000304955
0.962	0.000304955
0.9625	0.000305242
0.963	0.000305242
0.9635	0.000305242
0.964	0.000305242
0.9645	0.000305242
0.965	0.000305549
0.9655	0.000305549
0.966	0.000305549
0.9665	0.000305549
0.967	0.000305549
0.9675	0.00030587
0.968	0.00030587
0.9685	0.00030587
0.969	0.00030587
0.9695	0.00030587
0.97	0.000306163
0.9705	0.000306163
0.971	0.000306163
0.9715	0.000306163
0.972	0.000306163
0.9725	0.000306491
0.973	0.000306491
0.9735	0.000306491
0.974	0.000306491
0.9745	0.000306491
0.975	0.000306762
0.9755	0.000306762
0.976	0.000306762
0.9765	0.000306762
0.977	0.000306762
0.9775	0.000307091
0.978	0.000307091
0.9785	0.000307091
0.979	0.000307091
0.9795	0.000307091
0.98	0.00030737
0.9805	0.00030737
0.981	0.00030737
0.9815	0.00030737
0.982	0.00030737
0.9825	0.000307688
0.983	0.000307688
0.9835	0.000307688
0.984	0.000307688
0.9845	0.000307688
0.985	0.000307989
0.9855	0.000307989
0.986	0.000307989
0.9865	0.000307989
0.987	0.000307989
0.9875	0.000308351
0.988	0.000308351
0.9885	0.000308351
0.989	0.000308351
0.9895	0.000308351
0.99	0.000308577
0.9905	0.000308577
0.991	0.000308577
0.9915	0.000308577
0.992	0.000308577
0.9925	0.000308882
0.993	0.000308882
0.9935	0.000308882
0.994	0.000308882
0.9945	0.000308882
0.995	0.000309218
0.9955	0.000309218
0.996	0.000309218
0.9965	0.000309218
0.997	0.000309218
0.9975	0.000309444
0.998	0.000309444
0.9985	0.000309444
0.999	0.000309444
0.9995	0.000309444
1	1.93175e-06


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_err_1.000000e-10_fractional_Theta_adaptive_error_diff_not_on_ref_time_steps_full.dat <==
0	0.0001
0.0001	0.0001
0.0002	0.0001
0.0003	0.0001
0.0004	0.0001
0.0005	0.0001
0.0006	0.0001
0.0007	0.0001
0.0008	0.0001
0.0009	0.0001
0.001	0.0001
0.0011	0.0001
0.0012	0.0001
0.0013	0.0001
0.0014	0.0001
0.0015	0.0001
0.0016	0.0001
0.0017	0.0001
0.0018	0.0001
0.0019	0.0001
0.002	0.0001
0.0021	0.0001
0.0022	0.0001
0.0023	0.0001
0.0024	0.0001
0.0025	0.0001
0.0026	0.0001
0.0027	0.0001
0.0028	0.0001
0.0029	0.0001
0.003	0.0001
0.0031	0.0001
0.0032	0.0001
0.0033	0.0001
0.0034	0.0001
0.0035	0.0001
0.0036	0.0001
0.0037	0.0001
0.0038	0.0001
0.0039	0.0001
0.004	0.0001
0.0041	0.0001
0.0042	0.0001
0.0043	0.0001
0.0044	0.0001
0.0045	0.0001
0.0046	0.0001
0.0047	0.0001
0.0048	0.0001
0.0049	0.0001
0.005	0.0001
0.0051	0.0001
0.0052	0.0001
0.0053	0.0001
0.0054	0.0001
0.0055	0.0001
0.0056	0.0001
0.0057	0.0001
0.0058	0.0001
0.0059	0.0001
0.006	0.0001
0.0061	0.0001
0.0062	0.0001
0.0063	0.0001
0.0064	0.0001
0.0065	0.0001
0.0066	0.0001
0.0067	0.0001
0.0068	0.0001
0.0069	0.0001
0.007	0.0001
0.0071	0.0001
0.0072	0.0001
0.0073	0.0001
0.0074	0.0001
0.0075	0.0001
0.0076	0.0001
0.0077	0.0001
0.0078	0.0001
0.0079	0.0001
0.008	0.0001
0.0081	0.0001
0.0082	0.0001
0.0083	0.0001
0.0084	0.0001
0.0085	0.0001
0.0086	0.0001
0.0087	0.0001
0.0088	0.0001
0.0089	0.0001
0.009	0.0001
0.0091	0.0001
0.0092	0.0001
0.0093	0.0001
0.0094	0.0001
0.0095	0.0001
0.0096	0.0001
0.0097	0.0001
0.0098	0.0001
0.0099	0.0001
0.01	0.0001
0.0101	0.0001
0.0102	0.0001
0.0103	0.0001
0.0104	0.0001
0.0105	0.0001
0.0106	0.0001
0.0107	0.0001
0.0108	0.0001
0.0109	0.0001
0.011	0.0001
0.0111	0.0001
0.0112	0.0001
0.0113	0.0001
0.0114	0.0001
0.0115	0.0001
0.0116	0.0001
0.0117	0.0001
0.0118	0.0001
0.0119	0.0001
0.012	0.0001
0.0121	0.0001
0.0122	0.0001
0.0123	0.0001
0.0124	0.0001
0.0125	0.0001
0.0126	0.0001
0.0127	0.0001
0.0128	0.0001
0.0129	0.0001
0.013	0.0001
0.0131	0.0001
0.0132	0.0001
0.0133	0.0001
0.0134	0.0001
0.0135	0.0001
0.0136	0.0001
0.0137	0.0001
0.0138	0.0001
0.0139	0.0001
0.014	0.0001
0.0141	0.0001
0.0142	0.0001
0.0143	0.0001
0.0144	0.0001
0.0145	0.0001
0.0146	0.0001
0.0147	0.0001
0.0148	0.0001
0.0149	0.0001
0.015	0.0001
0.0151	0.0001
0.0152	0.0001
0.0153	0.0001
0.0154	0.0001
0.0155	0.0001
0.0156	0.0001
0.0157	0.0001
0.0158	0.0001
0.0159	0.0001
0.016	0.0001
0.0161	0.0001
0.0162	0.0001
0.0163	0.0001
0.0164	0.0001
0.0165	0.0001
0.0166	0.0001
0.0167	0.0001
0.0168	0.0001
0.0169	0.0001
0.017	0.0001
0.0171	0.0001
0.0172	0.0001
0.0173	0.0001
0.0174	0.0001
0.0175	0.0001
0.0176	0.0001
0.0177	0.0001
0.0178	0.0001
0.0179	0.0001
0.018	0.0001
0.0181	0.0001
0.0182	0.0001
0.0183	0.0001
0.0184	0.0001
0.0185	0.0001
0.0186	0.0001
0.0187	0.0001
0.0188	0.0001
0.0189	0.0001
0.019	0.0001
0.0191	0.0001
0.0192	0.0001
0.0193	0.0001
0.0194	0.0001
0.0195	0.0001
0.0196	0.0001
0.0197	0.0001
0.0198	0.0001
0.0199	0.0001
0.02	0.0001
0.0201	0.0001
0.0202	0.0001
0.0203	0.0001
0.0204	0.0001
0.0205	0.0001
0.0206	0.0001
0.0207	0.0001
0.0208	0.0001
0.0209	0.0001
0.021	0.0001
0.0211	0.0001
0.0212	0.0001
0.0213	0.0001
0.0214	0.0001
0.0215	0.0001
0.0216	0.0001
0.0217	0.0001
0.0218	0.0001
0.0219	0.0001
0.022	0.0001
0.0221	0.0001
0.0222	0.0001
0.0223	0.0001
0.0224	0.0001
0.0225	0.0001
0.0226	0.0001
0.0227	0.0001
0.0228	0.0001
0.0229	0.0001
0.023	0.0001
0.0231	0.0001
0.0232	0.0001
0.0233	0.0001
0.0234	0.0001
0.0235	0.0001
0.0236	0.0001
0.0237	0.0001
0.0238	0.0001
0.0239	0.0001
0.024	0.0001
0.0241	0.0001
0.0242	0.0001
0.0243	0.0001
0.0244	0.0001
0.0245	0.0001
0.0246	0.0001
0.0247	0.0001
0.0248	0.0001
0.0249	0.0001
0.025	0.0001
0.0251	0.0001
0.0252	0.0001
0.0253	0.0001
0.0254	0.0001
0.0255	0.0001
0.0256	0.0001
0.0257	0.0001
0.0258	0.0001
0.0259	0.0001
0.026	0.0001
0.0261	0.0001
0.0262	0.0001
0.0263	0.0001
0.0264	0.0001
0.0265	0.0001
0.0266	0.0001
0.0267	0.0001
0.0268	0.0001
0.0269	0.0001
0.027	0.0001
0.0271	0.0001
0.0272	0.0001
0.0273	0.0001
0.0274	0.0001
0.0275	0.0001
0.0276	0.0001
0.0277	0.0001
0.0278	0.0001
0.0279	0.0001
0.028	0.0001
0.0281	0.0001
0.0282	0.0001
0.0283	0.0001
0.0284	0.0001
0.0285	0.0001
0.0286	0.0001
0.0287	0.0001
0.0288	0.0001
0.0289	0.0001
0.029	0.0001
0.0291	0.0001
0.0292	0.0001
0.0293	0.0001
0.0294	0.0001
0.0295	0.0001
0.0296	0.0001
0.0297	0.0001
0.0298	0.0001
0.0299	0.0001
0.03	0.0001
0.0301	0.0001
0.0302	0.0001
0.0303	0.0001
0.0304	0.0001
0.0305	0.0001
0.0306	0.0001
0.0307	0.0001
0.0308	0.0001
0.0309	0.0001
0.031	0.0001
0.0311	0.0001
0.0312	0.0001
0.0313	0.0001
0.0314	0.0001
0.0315	0.0001
0.0316	0.0001
0.0317	0.0001
0.0318	0.0001
0.0319	0.0001
0.032	0.0001
0.0321	0.0001
0.0322	0.0001
0.0323	0.0001
0.0324	0.0001
0.0325	0.0001
0.0326	0.0001
0.0327	0.0001
0.0328	0.0001
0.0329	0.0001
0.033	0.0001
0.0331	0.0001
0.0332	0.0001
0.0333	0.0001
0.0334	0.0001
0.0335	0.0001
0.0336	0.0001
0.0337	0.0001
0.0338	0.0001
0.0339	0.0001
0.034	0.0001
0.0341	0.0001
0.0342	0.0001
0.0343	0.0001
0.0344	0.0001
0.0345	0.0001
0.0346	0.0001
0.0347	0.0001
0.0348	0.0001
0.0349	0.0001
0.035	0.0001
0.0351	0.0001
0.0352	0.0001
0.0353	0.0001
0.0354	0.0001
0.0355	0.0001
0.0356	0.0001
0.0357	0.0001
0.0358	0.0001
0.0359	0.0001
0.036	0.0001
0.0361	0.0001
0.0362	0.0001
0.0363	0.0001
0.0364	0.0001
0.0365	0.0001
0.0366	0.0001
0.0367	0.0001
0.0368	0.0001
0.0369	0.0001
0.037	0.0001
0.0371	0.0001
0.0372	0.0001
0.0373	0.0001
0.0374	0.0001
0.0375	0.0001
0.0376	0.0001
0.0377	0.0001
0.0378	0.0001
0.0379	0.0001
0.038	0.0001
0.0381	0.0001
0.0382	0.0001
0.0383	0.0001
0.0384	0.0001
0.0385	0.0001
0.0386	0.0001
0.0387	0.0001
0.0388	0.0001
0.0389	0.0001
0.039	0.0001
0.0391	0.0001
0.0392	0.0001
0.0393	0.0001
0.0394	0.0001
0.0395	0.0001
0.0396	0.0001
0.0397	0.0001
0.0398	0.0001
0.0399	0.0001
0.04	0.0001
0.0401	0.0001
0.0402	0.0001
0.0403	0.0001
0.0404	0.0001
0.0405	0.0001
0.0406	0.0001
0.0407	0.0001
0.0408	0.0001
0.0409	0.0001
0.041	0.0001
0.0411	0.0001
0.0412	0.0001
0.0413	0.0001
0.0414	0.0001
0.0415	0.0001
0.0416	0.0001
0.0417	0.0001
0.0418	0.0001
0.0419	0.0001
0.042	0.0001
0.0421	0.0001
0.0422	0.0001
0.0423	0.0001
0.0424	0.0001
0.0425	0.0001
0.0426	0.0001
0.0427	0.0001
0.0428	0.0001
0.0429	0.0001
0.043	0.0001
0.0431	0.0001
0.0432	0.0001
0.0433	0.0001
0.0434	0.0001
0.0435	0.0001
0.0436	0.0001
0.0437	0.0001
0.0438	0.0001
0.0439	0.0001
0.044	0.0001
0.0441	0.0001
0.0442	0.0001
0.0443	0.0001
0.0444	0.0001
0.0445	0.0001
0.0446	0.0001
0.0447	0.0001
0.0448	0.0001
0.0449	0.0001
0.045	0.0001
0.0451	0.0001
0.0452	0.0001
0.0453	0.0001
0.0454	0.0001
0.0455	0.0001
0.0456	0.0001
0.0457	0.0001
0.0458	0.0001
0.0459	0.0001
0.046	0.0001
0.0461	0.0001
0.0462	0.0001
0.0463	0.0001
0.0464	0.0001
0.0465	0.0001
0.0466	0.0001
0.0467	0.0001
0.0468	0.0001
0.0469	0.0001
0.047	0.0001
0.0471	0.0001
0.0472	0.0001
0.0473	0.0001
0.0474	0.0001
0.0475	0.0001
0.0476	0.0001
0.0477	0.0001
0.0478	0.0001
0.0479	0.0001
0.048	0.0001
0.0481	0.0001
0.0482	0.0001
0.0483	0.0001
0.0484	0.0001
0.0485	0.0001
0.0486	0.0001
0.0487	0.0001
0.0488	0.0001
0.0489	0.0001
0.049	0.0001
0.0491	0.0001
0.0492	0.0001
0.0493	0.0001
0.0494	0.0001
0.0495	0.0001
0.0496	0.0001
0.0497	0.0001
0.0498	0.0001
0.0499	0.0001
0.05	0.0001
0.0501	0.0001
0.0502	0.0001
0.0503	0.0001
0.0504	0.0001
0.0505	0.0001
0.0506	0.0001
0.0507	0.0001
0.0508	0.0001
0.0509	0.0001
0.051	0.0001
0.0511	0.0001
0.0512	0.0001
0.0513	0.0001
0.0514	0.0001
0.0515	0.0001
0.0516	0.0001
0.0517	0.0001
0.0518	0.0001
0.0519	0.0001
0.052	0.0001
0.0521	0.0001
0.0522	0.0001
0.0523	0.0001
0.0524	0.0001
0.0525	0.0001
0.0526	0.0001
0.0527	0.0001
0.0528	0.0001
0.0529	0.0001
0.053	0.0001
0.0531	0.0001
0.0532	0.0001
0.0533	0.0001
0.0534	0.0001
0.0535	0.0001
0.0536	0.0001
0.0537	0.0001
0.0538	0.0001
0.0539	0.0001
0.054	0.0001
0.0541	0.0001
0.0542	0.0001
0.0543	0.0001
0.0544	0.0001
0.0545	0.0001
0.0546	0.0001
0.0547	0.0001
0.0548	0.0001
0.0549	0.0001
0.055	0.0001
0.0551	0.0001
0.0552	0.0001
0.0553	0.0001
0.0554	0.0001
0.0555	0.0001
0.0556	0.0001
0.0557	0.0001
0.0558	0.0001
0.0559	0.0001
0.056	0.0001
0.0561	0.0001
0.0562	0.0001
0.0563	0.0001
0.0564	0.0001
0.0565	0.0001
0.0566	0.0001
0.0567	0.0001
0.0568	0.0001
0.0569	0.0001
0.057	0.0001
0.0571	0.0001
0.0572	0.0001
0.0573	0.0001
0.0574	0.0001
0.0575	0.0001
0.0576	0.0001
0.0577	0.0001
0.0578	0.0001
0.0579	0.0001
0.058	0.0001
0.0581	0.0001
0.0582	0.0001
0.0583	0.0001
0.0584	0.0001
0.0585	0.0001
0.0586	0.0001
0.0587	0.0001
0.0588	0.0001
0.0589	0.0001
0.059	0.0001
0.0591	0.0001
0.0592	0.0001
0.0593	0.0001
0.0594	0.0001
0.0595	0.0001
0.0596	0.0001
0.0597	0.0001
0.0598	0.0001
0.0599	0.0001
0.06	0.0001
0.0601	0.0001
0.0602	0.0001
0.0603	0.0001
0.0604	0.0001
0.0605	0.0001
0.0606	0.0001
0.0607	0.0001
0.0608	0.0001
0.0609	0.0001
0.061	0.0001
0.0611	0.0001
0.0612	0.0001
0.0613	0.0001
0.0614	0.0001
0.0615	0.0001
0.0616	0.0001
0.0617	0.0001
0.0618	0.0001
0.0619	0.0001
0.062	0.0001
0.0621	0.0001
0.0622	0.0001
0.0623	0.0001
0.0624	0.0001
0.0625	0.0001
0.0626	0.0001
0.0627	0.0001
0.0628	0.0001
0.0629	0.0001
0.063	0.0001
0.0631	0.0001
0.0632	0.0001
0.0633	0.0001
0.0634	0.0001
0.0635	0.0001
0.0636	0.0001
0.0637	0.0001
0.0638	0.0001
0.0639	0.0001
0.064	0.0001
0.0641	0.0001
0.0642	0.0001
0.0643	0.0001
0.0644	0.0001
0.0645	0.0001
0.0646	0.0001
0.0647	0.0001
0.0648	0.0001
0.0649	0.0001
0.065	0.0001
0.0651	0.0001
0.0652	0.0001
0.0653	0.0001
0.0654	0.0001
0.0655	0.0001
0.0656	0.0001
0.0657	0.0001
0.0658	0.0001
0.0659	0.0001
0.066	0.0001
0.0661	0.0001
0.0662	0.0001
0.0663	0.0001
0.0664	0.0001
0.0665	0.0001
0.0666	0.0001
0.0667	0.0001
0.0668	0.0001
0.0669	0.0001
0.067	0.0001
0.0671	0.0001
0.0672	0.0001
0.0673	0.0001
0.0674	0.0001
0.0675	0.0001
0.0676	0.0001
0.0677	0.0001
0.0678	0.0001
0.0679	0.0001
0.068	0.0001
0.0681	0.0001
0.0682	0.0001
0.0683	0.0001
0.0684	0.0001
0.0685	0.0001
0.0686	0.0001
0.0687	0.0001
0.0688	0.0001
0.0689	0.0001
0.069	0.0001
0.0691	0.0001
0.0692	0.0001
0.0693	0.0001
0.0694	0.0001
0.0695	0.0001
0.0696	0.0001
0.0697	0.0001
0.0698	0.0001
0.0699	0.0001
0.07	0.0001
0.0701	0.0001
0.0702	0.0001
0.0703	0.0001
0.0704	0.0001
0.0705	0.0001
0.0706	0.0001
0.0707	0.0001
0.0708	0.0001
0.0709	0.0001
0.071	0.0001
0.0711	0.0001
0.0712	0.0001
0.0713	0.0001
0.0714	0.0001
0.0715	0.0001
0.0716	0.0001
0.0717	0.0001
0.0718	0.0001
0.0719	0.0001
0.072	0.0001
0.0721	0.0001
0.0722	0.0001
0.0723	0.0001
0.0724	0.0001
0.0725	0.0001
0.0726	0.0001
0.0727	0.0001
0.0728	0.0001
0.0729	0.0001
0.073	0.0001
0.0731	0.0001
0.0732	0.0001
0.0733	0.0001
0.0734	0.0001
0.0735	0.0001
0.0736	0.0001
0.0737	0.0001
0.0738	0.0001
0.0739	0.0001
0.074	0.0001
0.0741	0.0001
0.0742	0.0001
0.0743	0.0001
0.0744	0.0001
0.0745	0.0001
0.0746	0.0001
0.0747	0.0001
0.0748	0.0001
0.0749	0.0001
0.075	0.0001
0.0751	0.0001
0.0752	0.0001
0.0753	0.0001
0.0754	0.0001
0.0755	0.0001
0.0756	0.0001
0.0757	0.0001
0.0758	0.0001
0.0759	0.0001
0.076	0.0001
0.0761	0.0001
0.0762	0.0001
0.0763	0.0001
0.0764	0.0001
0.0765	0.0001
0.0766	0.0001
0.0767	0.0001
0.0768	0.0001
0.0769	0.0001
0.077	0.0001
0.0771	0.0001
0.0772	0.0001
0.0773	0.0001
0.0774	0.0001
0.0775	0.0001
0.0776	0.0001
0.0777	0.0001
0.0778	0.0001
0.0779	0.0001
0.078	0.0001
0.0781	0.0001
0.0782	0.0001
0.0783	0.0001
0.0784	0.0001
0.0785	0.0001
0.0786	0.0001
0.0787	0.0001
0.0788	0.0001
0.0789	0.0001
0.079	0.0001
0.0791	0.0001
0.0792	0.0001
0.0793	0.0001
0.0794	0.0001
0.0795	0.0001
0.0796	0.0001
0.0797	0.0001
0.0798	0.0001
0.0799	0.0001
0.08	0.0001
0.0801	0.0001
0.0802	0.0001
0.0803	0.0001
0.0804	0.0001
0.0805	0.0001
0.0806	0.0001
0.0807	0.0001
0.0808	0.0001
0.0809	0.0001
0.081	0.0001
0.0811	0.0001
0.0812	0.0001
0.0813	0.0001
0.0814	0.0001
0.0815	0.0001
0.0816	0.0001
0.0817	0.0001
0.0818	0.0001
0.0819	0.0001
0.082	0.0001
0.0821	0.0001
0.0822	0.0001
0.0823	0.0001
0.0824	0.0001
0.0825	0.0001
0.0826	0.0001
0.0827	0.0001
0.0828	0.0001
0.0829	0.0001
0.083	0.0001
0.0831	0.0001
0.0832	0.0001
0.0833	0.0001
0.0834	0.0001
0.0835	0.0001
0.0836	0.0001
0.0837	0.0001
0.0838	0.0001
0.0839	0.0001
0.084	0.0001
0.0841	0.0001
0.0842	0.0001
0.0843	0.0001
0.0844	0.0001
0.0845	0.0001
0.0846	0.0001
0.0847	0.0001
0.0848	0.0001
0.0849	0.0001
0.085	0.0001
0.0851	0.0001
0.0852	0.0001
0.0853	0.0001
0.0854	0.0001
0.0855	0.0001
0.0856	0.0001
0.0857	0.0001
0.0858	0.0001
0.0859	0.0001
0.086	0.0001
0.0861	0.0001
0.0862	0.0001
0.0863	0.0001
0.0864	0.0001
0.0865	0.0001
0.0866	0.0001
0.0867	0.0001
0.0868	0.0001
0.0869	0.0001
0.087	0.0001
0.0871	0.0001
0.0872	0.0001
0.0873	0.0001
0.0874	0.0001
0.0875	0.0001
0.0876	0.0001
0.0877	0.0001
0.0878	0.0001
0.0879	0.0001
0.088	0.0001
0.0881	0.0001
0.0882	0.0001
0.0883	0.0001
0.0884	0.0001
0.0885	0.0001
0.0886	0.0001
0.0887	0.0001
0.0888	0.0001
0.0889	0.0001
0.089	0.0001
0.0891	0.0001
0.0892	0.0001
0.0893	0.0001
0.0894	0.0001
0.0895	0.0001
0.0896	0.0001
0.0897	0.0001
0.0898	0.0001
0.0899	0.0001
0.09	0.0001
0.0901	0.0001
0.0902	0.0001
0.0903	0.0001
0.0904	0.0001
0.0905	0.0001
0.0906	0.0001
0.0907	0.0001
0.0908	0.0001
0.0909	0.0001
0.091	0.0001
0.0911	0.0001
0.0912	0.0001
0.0913	0.0001
0.0914	0.0001
0.0915	0.0001
0.0916	0.0001
0.0917	0.0001
0.0918	0.0001
0.0919	0.0001
0.092	0.0001
0.0921	0.0001
0.0922	0.0001
0.0923	0.0001
0.0924	0.0001
0.0925	0.0001
0.0926	0.0001
0.0927	0.0001
0.0928	0.0001
0.0929	0.0001
0.093	0.0001
0.0931	0.0001
0.0932	0.0001
0.0933	0.0001
0.0934	0.0001
0.0935	0.0001
0.0936	0.0001
0.0937	0.0001
0.0938	0.0001
0.0939	0.0001
0.094	0.0001
0.0941	0.0001
0.0942	0.0001
0.0943	0.0001
0.0944	0.0001
0.0945	0.0001
0.0946	0.0001
0.0947	0.0001
0.0948	0.0001
0.0949	0.0001
0.095	0.0001
0.0951	0.0001
0.0952	0.0001
0.0953	0.0001
0.0954	0.0001
0.0955	0.0001
0.0956	0.0001
0.0957	0.0001
0.0958	0.0001
0.0959	0.0001
0.096	0.0001
0.0961	0.0001
0.0962	0.0001
0.0963	0.0001
0.0964	0.0001
0.0965	0.0001
0.0966	0.0001
0.0967	0.0001
0.0968	0.0001
0.0969	0.0001
0.097	0.0001
0.0971	0.0001
0.0972	0.0001
0.0973	0.0001
0.0974	0.0001
0.0975	0.0001
0.0976	0.0001
0.0977	0.0001
0.0978	0.0001
0.0979	0.0001
0.098	0.0001
0.0981	0.0001
0.0982	0.0001
0.0983	0.0001
0.0984	0.0001
0.0985	0.0001
0.0986	0.0001
0.0987	0.0001
0.0988	0.0001
0.0989	0.0001
0.099	0.0001
0.0991	0.0001
0.0992	0.0001
0.0993	0.0001
0.0994	0.0001
0.0995	0.0001
0.0996	0.0001
0.0997	0.0001
0.0998	0.0001
0.0999	0.0001
0.1	0.0001
0.1001	0.0001
0.1002	0.0001
0.1003	0.0001
0.1004	0.0001
0.1005	0.0001
0.1006	0.0001
0.1007	0.0001
0.1008	0.0001
0.1009	0.0001
0.101	0.0001
0.1011	0.0001
0.1012	0.0001
0.1013	0.0001
0.1014	0.0001
0.1015	0.0001
0.1016	0.0001
0.1017	0.0001
0.1018	0.0001
0.1019	0.0001
0.102	0.0001
0.1021	0.0001
0.1022	0.0001
0.1023	0.0001
0.1024	0.0001
0.1025	0.0001
0.1026	0.0001
0.1027	0.0001
0.1028	0.0001
0.1029	0.0001
0.103	0.0001
0.1031	0.0001
0.1032	0.0001
0.1033	0.0001
0.1034	0.0001
0.1035	0.0001
0.1036	0.0001
0.1037	0.0001
0.1038	0.0001
0.1039	0.0001
0.104	0.0001
0.1041	0.0001
0.1042	0.0001
0.1043	0.0001
0.1044	0.0001
0.1045	0.0001
0.1046	0.0001
0.1047	0.0001
0.1048	0.0001
0.1049	0.0001
0.105	0.0001
0.1051	0.0001
0.1052	0.0001
0.1053	0.0001
0.1054	0.0001
0.1055	0.0001
0.1056	0.0001
0.1057	0.0001
0.1058	0.0001
0.1059	0.0001
0.106	0.0001
0.1061	0.0001
0.1062	0.0001
0.1063	0.0001
0.1064	0.0001
0.1065	0.0001
0.1066	0.0001
0.1067	0.0001
0.1068	0.0001
0.1069	0.0001
0.107	0.0001
0.1071	0.0001
0.1072	0.0001
0.1073	0.0001
0.1074	0.0001
0.1075	0.0001
0.1076	0.0001
0.1077	0.0001
0.1078	0.0001
0.1079	0.0001
0.108	0.0001
0.1081	0.0001
0.1082	0.0001
0.1083	0.0001
0.1084	0.0001
0.1085	0.0001
0.1086	0.0001
0.1087	0.0001
0.1088	0.0001
0.1089	0.0001
0.109	0.0001
0.1091	0.0001
0.1092	0.0001
0.1093	0.0001
0.1094	0.0001
0.1095	0.0001
0.1096	0.0001
0.1097	0.0001
0.1098	0.0001
0.1099	0.0001
0.11	0.0001
0.1101	0.0001
0.1102	0.0001
0.1103	0.0001
0.1104	0.0001
0.1105	0.0001
0.1106	0.0001
0.1107	0.0001
0.1108	0.0001
0.1109	0.0001
0.111	0.0001
0.1111	0.0001
0.1112	0.0001
0.1113	0.0001
0.1114	0.0001
0.1115	0.0001
0.1116	0.0001
0.1117	0.0001
0.1118	0.0001
0.1119	0.0001
0.112	0.0001
0.1121	0.0001
0.1122	0.0001
0.1123	0.0001
0.1124	0.0001
0.1125	0.0001
0.1126	0.0001
0.1127	0.0001
0.1128	0.0001
0.1129	0.0001
0.113	0.0001
0.1131	0.0001
0.1132	0.0001
0.1133	0.0001
0.1134	0.0001
0.1135	0.0001
0.1136	0.0001
0.1137	0.0001
0.1138	0.0001
0.1139	0.0001
0.114	0.0001
0.1141	0.0001
0.1142	0.0001
0.1143	0.0001
0.1144	0.0001
0.1145	0.0001
0.1146	0.0001
0.1147	0.0001
0.1148	0.0001
0.1149	0.0001
0.115	0.0001
0.1151	0.0001
0.1152	0.0001
0.1153	0.0001
0.1154	0.0001
0.1155	0.0001
0.1156	0.0001
0.1157	0.0001
0.1158	0.0001
0.1159	0.0001
0.116	0.0001
0.1161	0.0001
0.1162	0.0001
0.1163	0.0001
0.1164	0.0001
0.1165	0.0001
0.1166	0.0001
0.1167	0.0001
0.1168	0.0001
0.1169	0.0001
0.117	0.0001
0.1171	0.0001
0.1172	0.0001
0.1173	0.0001
0.1174	0.0001
0.1175	0.0001
0.1176	0.0001
0.1177	0.0001
0.1178	0.0001
0.1179	0.0001
0.118	0.0001
0.1181	0.0001
0.1182	0.0001
0.1183	0.0001
0.1184	0.0001
0.1185	0.0001
0.1186	0.0001
0.1187	0.0001
0.1188	0.0001
0.1189	0.0001
0.119	0.0001
0.1191	0.0001
0.1192	0.0001
0.1193	0.0001
0.1194	0.0001
0.1195	0.0001
0.1196	0.0001
0.1197	0.0001
0.1198	0.0001
0.1199	0.0001
0.12	0.0001
0.1201	0.0001
0.1202	0.0001
0.1203	0.0001
0.1204	0.0001
0.1205	0.0001
0.1206	0.0001
0.1207	0.0001
0.1208	0.0001
0.1209	0.0001
0.121	0.0001
0.1211	0.0001
0.1212	0.0001
0.1213	0.0001
0.1214	0.0001
0.1215	0.0001
0.1216	0.0001
0.1217	0.0001
0.1218	0.0001
0.1219	0.0001
0.122	0.0001
0.1221	0.0001
0.1222	0.0001
0.1223	0.0001
0.1224	0.0001
0.1225	0.0001
0.1226	0.0001
0.1227	0.0001
0.1228	0.0001
0.1229	0.0001
0.123	0.0001
0.1231	0.0001
0.1232	0.0001
0.1233	0.0001
0.1234	0.0001
0.1235	0.0001
0.1236	0.0001
0.1237	0.0001
0.1238	0.0001
0.1239	0.0001
0.124	0.0001
0.1241	0.0001
0.1242	0.0001
0.1243	0.0001
0.1244	0.0001
0.1245	0.0001
0.1246	0.0001
0.1247	0.0001
0.1248	0.0001
0.1249	0.0001
0.125	0.0001
0.1251	0.0001
0.1252	0.0001
0.1253	0.0001
0.1254	0.0001
0.1255	0.0001
0.1256	0.0001
0.1257	0.0001
0.1258	0.0001
0.1259	0.0001
0.126	0.0001
0.1261	0.0001
0.1262	0.0001
0.1263	0.0001
0.1264	0.0001
0.1265	0.0001
0.1266	0.0001
0.1267	0.0001
0.1268	0.0001
0.1269	0.0001
0.127	0.0001
0.1271	0.0001
0.1272	0.0001
0.1273	0.0001
0.1274	0.0001
0.1275	0.0001
0.1276	0.0001
0.1277	0.0001
0.1278	0.0001
0.1279	0.0001
0.128	0.0001
0.1281	0.0001
0.1282	0.0001
0.1283	0.0001
0.1284	0.0001
0.1285	0.0001
0.1286	0.0001
0.1287	0.0001
0.1288	0.0001
0.1289	0.0001
0.129	0.0001
0.1291	0.0001
0.1292	0.0001
0.1293	0.0001
0.1294	0.0001
0.1295	0.0001
0.1296	0.0001
0.1297	0.0001
0.1298	0.0001
0.1299	0.0001
0.13	0.0001
0.1301	0.0001
0.1302	0.0001
0.1303	0.0001
0.1304	0.0001
0.1305	0.0001
0.1306	0.0001
0.1307	0.0001
0.1308	0.0001
0.1309	0.0001
0.131	0.0001
0.1311	0.0001
0.1312	0.0001
0.1313	0.0001
0.1314	0.0001
0.1315	0.0001
0.1316	0.0001
0.1317	0.0001
0.1318	0.0001
0.1319	0.0001
0.132	0.0001
0.1321	0.0001
0.1322	0.0001
0.1323	0.0001
0.1324	0.0001
0.1325	0.0001
0.1326	0.0001
0.1327	0.0001
0.1328	0.0001
0.1329	0.0001
0.133	0.0001
0.1331	0.0001
0.1332	0.0001
0.1333	0.0001
0.1334	0.0001
0.1335	0.0001
0.1336	0.0001
0.1337	0.0001
0.1338	0.0001
0.1339	0.0001
0.134	0.0001
0.1341	0.0001
0.1342	0.0001
0.1343	0.0001
0.1344	0.0001
0.1345	0.0001
0.1346	0.0001
0.1347	0.0001
0.1348	0.0001
0.1349	0.0001
0.135	0.0001
0.1351	0.0001
0.1352	0.0001
0.1353	0.0001
0.1354	0.0001
0.1355	0.0001
0.1356	0.0001
0.1357	0.0001
0.1358	0.0001
0.1359	0.0001
0.136	0.0001
0.1361	0.0001
0.1362	0.0001
0.1363	0.0001
0.1364	0.0001
0.1365	0.0001
0.1366	0.0001
0.1367	0.0001
0.1368	0.0001
0.1369	0.0001
0.137	0.0001
0.1371	0.0001
0.1372	0.0001
0.1373	0.0001
0.1374	0.0001
0.1375	0.0001
0.1376	0.0001
0.1377	0.0001
0.1378	0.0001
0.1379	0.0001
0.138	0.0001
0.1381	0.0001
0.1382	0.0001
0.1383	0.0001
0.1384	0.0001
0.1385	0.0001
0.1386	0.0001
0.1387	0.0001
0.1388	0.0001
0.1389	0.0001
0.139	0.0001
0.1391	0.0001
0.1392	0.0001
0.1393	0.0001
0.1394	0.0001
0.1395	0.0001
0.1396	0.0001
0.1397	0.0001
0.1398	0.0001
0.1399	0.0001
0.14	0.0001
0.1401	0.0001
0.1402	0.0001
0.1403	0.0001
0.1404	0.0001
0.1405	0.0001
0.1406	0.0001
0.1407	0.0001
0.1408	0.0001
0.1409	0.0001
0.141	0.0001
0.1411	0.0001
0.1412	0.0001
0.1413	0.0001
0.1414	0.0001
0.1415	0.0001
0.1416	0.0001
0.1417	0.0001
0.1418	0.0001
0.1419	0.0001
0.142	0.0001
0.1421	0.0001
0.1422	0.0001
0.1423	0.0001
0.1424	0.0001
0.1425	0.0001
0.1426	0.0001
0.1427	0.0001
0.1428	0.0001
0.1429	0.0001
0.143	0.0001
0.1431	0.0001
0.1432	0.0001
0.1433	0.0001
0.1434	0.0001
0.1435	0.0001
0.1436	0.0001
0.1437	0.0001
0.1438	0.0001
0.1439	0.0001
0.144	0.0001
0.1441	0.0001
0.1442	0.0001
0.1443	0.0001
0.1444	0.0001
0.1445	0.0001
0.1446	0.0001
0.1447	0.0001
0.1448	0.0001
0.1449	0.0001
0.145	0.0001
0.1451	0.0001
0.1452	0.0001
0.1453	0.0001
0.1454	0.0001
0.1455	0.0001
0.1456	0.0001
0.1457	0.0001
0.1458	0.0001
0.1459	0.0001
0.146	0.0001
0.1461	0.0001
0.1462	0.0001
0.1463	0.0001
0.1464	0.0001
0.1465	0.0001
0.1466	0.0001
0.1467	0.0001
0.1468	0.0001
0.1469	0.0001
0.147	0.0001
0.1471	0.0001
0.1472	0.0001
0.1473	0.0001
0.1474	0.0001
0.1475	0.0001
0.1476	0.0001
0.1477	0.0001
0.1478	0.0001
0.1479	0.0001
0.148	0.0001
0.1481	0.0001
0.1482	0.0001
0.1483	0.0001
0.1484	0.0001
0.1485	0.0001
0.1486	0.0001
0.1487	0.0001
0.1488	0.0001
0.1489	0.0001
0.149	0.0001
0.1491	0.0001
0.1492	0.0001
0.1493	0.0001
0.1494	0.0001
0.1495	0.0001
0.1496	0.0001
0.1497	0.0001
0.1498	0.0001
0.1499	0.0001
0.15	0.0001
0.1501	0.0001
0.1502	0.0001
0.1503	0.0001
0.1504	0.0001
0.1505	0.0001
0.1506	0.0001
0.1507	0.0001
0.1508	0.0001
0.1509	0.0001
0.151	0.0001
0.1511	0.0001
0.1512	0.0001
0.1513	0.0001
0.1514	0.0001
0.1515	0.0001
0.1516	0.0001
0.1517	0.0001
0.1518	0.0001
0.1519	0.0001
0.152	0.0001
0.1521	0.0001
0.1522	0.0001
0.1523	0.0001
0.1524	0.0001
0.1525	0.0001
0.1526	0.0001
0.1527	0.0001
0.1528	0.0001
0.1529	0.0001
0.153	0.0001
0.1531	0.0001
0.1532	0.0001
0.1533	0.0001
0.1534	0.0001
0.1535	0.0001
0.1536	0.0001
0.1537	0.0001
0.1538	0.0001
0.1539	0.0001
0.154	0.0001
0.1541	0.0001
0.1542	0.0001
0.1543	0.0001
0.1544	0.0001
0.1545	0.0001
0.1546	0.0001
0.1547	0.0001
0.1548	0.0001
0.1549	0.0001
0.155	0.0001
0.1551	0.0001
0.1552	0.0001
0.1553	0.0001
0.1554	0.0001
0.1555	0.0001
0.1556	0.0001
0.1557	0.0001
0.1558	0.0001
0.1559	0.0001
0.156	0.0001
0.1561	0.0001
0.1562	0.0001
0.1563	0.0001
0.1564	0.0001
0.1565	0.0001
0.1566	0.0001
0.1567	0.0001
0.1568	0.0001
0.1569	0.0001
0.157	0.0001
0.1571	0.0001
0.1572	0.0001
0.1573	0.0001
0.1574	0.0001
0.1575	0.0001
0.1576	0.0001
0.1577	0.0001
0.1578	0.0001
0.1579	0.0001
0.158	0.0001
0.1581	0.0001
0.1582	0.0001
0.1583	0.0001
0.1584	0.0001
0.1585	0.0001
0.1586	0.0001
0.1587	0.0001
0.1588	0.0001
0.1589	0.0001
0.159	0.0001
0.1591	0.0001
0.1592	0.0001
0.1593	0.0001
0.1594	0.0001
0.1595	0.0001
0.1596	0.0001
0.1597	0.0001
0.1598	0.0001
0.1599	0.0001
0.16	0.0001
0.1601	0.0001
0.1602	0.0001
0.1603	0.0001
0.1604	0.0001
0.1605	0.0001
0.1606	0.0001
0.1607	0.0001
0.1608	0.0001
0.1609	0.0001
0.161	0.0001
0.1611	0.0001
0.1612	0.0001
0.1613	0.0001
0.1614	0.0001
0.1615	0.0001
0.1616	0.0001
0.1617	0.0001
0.1618	0.0001
0.1619	0.0001
0.162	0.0001
0.1621	0.0001
0.1622	0.0001
0.1623	0.0001
0.1624	0.0001
0.1625	0.0001
0.1626	0.0001
0.1627	0.0001
0.1628	0.0001
0.1629	0.0001
0.163	0.0001
0.1631	0.0001
0.1632	0.0001
0.1633	0.0001
0.1634	0.0001
0.1635	0.0001
0.1636	0.0001
0.1637	0.0001
0.1638	0.0001
0.1639	0.0001
0.164	0.0001
0.1641	0.0001
0.1642	0.0001
0.1643	0.0001
0.1644	0.0001
0.1645	0.0001
0.1646	0.0001
0.1647	0.0001
0.1648	0.0001
0.1649	0.0001
0.165	0.0001
0.1651	0.0001
0.1652	0.0001
0.1653	0.0001
0.1654	0.0001
0.1655	0.0001
0.1656	0.0001
0.1657	0.0001
0.1658	0.0001
0.1659	0.0001
0.166	0.0001
0.1661	0.0001
0.1662	0.0001
0.1663	0.0001
0.1664	0.0001
0.1665	0.0001
0.1666	0.0001
0.1667	0.0001
0.1668	0.0001
0.1669	0.0001
0.167	0.0001
0.1671	0.0001
0.1672	0.0001
0.1673	0.0001
0.1674	0.0001
0.1675	0.0001
0.1676	0.0001
0.1677	0.0001
0.1678	0.0001
0.1679	0.0001
0.168	0.0001
0.1681	0.0001
0.1682	0.0001
0.1683	0.0001
0.1684	0.0001
0.1685	0.0001
0.1686	0.0001
0.1687	0.0001
0.1688	0.0001
0.1689	0.0001
0.169	0.0001
0.1691	0.0001
0.1692	0.0001
0.1693	0.0001
0.1694	0.0001
0.1695	0.0001
0.1696	0.0001
0.1697	0.0001
0.1698	0.0001
0.1699	0.0001
0.17	0.0001
0.1701	0.0001
0.1702	0.0001
0.1703	0.0001
0.1704	0.0001
0.1705	0.0001
0.1706	0.0001
0.1707	0.0001
0.1708	0.0001
0.1709	0.0001
0.171	0.0001
0.1711	0.0001
0.1712	0.0001
0.1713	0.0001
0.1714	0.0001
0.1715	0.0001
0.1716	0.0001
0.1717	0.0001
0.1718	0.0001
0.1719	0.0001
0.172	0.0001
0.1721	0.0001
0.1722	0.0001
0.1723	0.0001
0.1724	0.0001
0.1725	0.0001
0.1726	0.0001
0.1727	0.0001
0.1728	0.0001
0.1729	0.0001
0.173	0.0001
0.1731	0.0001
0.1732	0.0001
0.1733	0.0001
0.1734	0.0001
0.1735	0.0001
0.1736	0.0001
0.1737	0.0001
0.1738	0.0001
0.1739	0.0001
0.174	0.0001
0.1741	0.0001
0.1742	0.0001
0.1743	0.0001
0.1744	0.0001
0.1745	0.0001
0.1746	0.0001
0.1747	0.0001
0.1748	0.0001
0.1749	0.0001
0.175	0.0001
0.1751	0.0001
0.1752	0.0001
0.1753	0.0001
0.1754	0.0001
0.1755	0.0001
0.1756	0.0001
0.1757	0.0001
0.1758	0.0001
0.1759	0.0001
0.176	0.0001
0.1761	0.0001
0.1762	0.0001
0.1763	0.0001
0.1764	0.0001
0.1765	0.0001
0.1766	0.0001
0.1767	0.0001
0.1768	0.0001
0.1769	0.0001
0.177	0.0001
0.1771	0.0001
0.1772	0.0001
0.1773	0.0001
0.1774	0.0001
0.1775	0.0001
0.1776	0.0001
0.1777	0.0001
0.1778	0.0001
0.1779	0.0001
0.178	0.0001
0.1781	0.0001
0.1782	0.0001
0.1783	0.0001
0.1784	0.0001
0.1785	0.0001
0.1786	0.0001
0.1787	0.0001
0.1788	0.0001
0.1789	0.0001
0.179	0.0001
0.1791	0.0001
0.1792	0.0001
0.1793	0.0001
0.1794	0.0001
0.1795	0.0001
0.1796	0.0001
0.1797	0.0001
0.1798	0.0001
0.1799	0.0001
0.18	0.000127597
0.180128	0.000127597
0.180255	0.000127597
0.180383	0.000127597
0.18051	0.000127597
0.180638	0.000127597
0.180766	0.000127597
0.180893	0.000127597
0.181021	0.000127597
0.181148	0.000127597
0.181276	0.000127597
0.181404	0.000127597
0.181531	0.000127597
0.181659	0.000127597
0.181786	0.000127597
0.181914	0.000127597
0.182042	0.000127597
0.182169	0.000127597
0.182297	0.000127597
0.182424	7.56662e-05
0.1825	0.000151443
0.182651	0.000151443
0.182803	0.000151443
0.182954	0.000151443
0.183106	0.000151443
0.183257	0.000151443
0.183409	0.000151443
0.18356	0.000151443
0.183712	0.000151443
0.183863	0.000151443
0.184014	0.000151443
0.184166	0.000151443
0.184317	0.000151443
0.184469	0.000151443
0.18462	0.000151443
0.184772	0.000151443
0.184923	7.69107e-05
0.185	0.000183279
0.185183	0.000183279
0.185367	0.000183279
0.18555	0.000183279
0.185733	0.000183279
0.185916	0.000183279
0.1861	0.000183279
0.186283	0.000183279
0.186466	0.000183279
0.18665	0.000183279
0.186833	0.000183279
0.187016	0.000183279
0.187199	0.000183279
0.187383	0.000117373
0.1875	0.000229069
0.187729	0.000229069
0.187958	0.000229069
0.188187	0.000229069
0.188416	0.000229069
0.188645	0.000229069
0.188874	0.000229069
0.189103	0.000229069
0.189333	0.000229069
0.189562	0.000229069
0.189791	0.000209313
0.19	0.000209313
0.190209	0.000209313
0.190419	0.000323734
0.190742	0.000323734
0.191066	0.000323734
0.19139	0.000323734
0.191714	0.000323734
0.192037	0.000323734
0.192361	0.000138971
0.1925	0.000498666
0.192999	0.000498666
0.193497	0.000498666
0.193996	0.000887367
0.194883	0.000116636
0.195	0.000734417
0.195734	0.000581809
0.196316	0.000581809
0.196898	0.00046257
0.197361	0.000139394
0.1975	0.000440821
0.197941	0.000440821
0.198382	0.000440821
0.198822	0.000440821
0.199263	0.000440821
0.199704	0.000295896
0.2	0.000295896
0.200296	0.000295896
0.200592	0.000295896
0.200888	0.000295896
0.201184	0.000295896
0.201479	0.000295896
0.201775	0.000295896
0.202071	0.000295896
0.202367	0.000132834
0.2025	0.000304266
0.202804	0.000304266
0.203109	0.000304266
0.203413	0.000304266
0.203717	0.000304266
0.204021	0.000304266
0.204326	0.000304266
0.20463	0.000304266
0.204934	6.58741e-05
0.205	0.000280001
0.20528	0.000280001
0.20556	0.000280001
0.20584	0.000280001
0.20612	0.000280001
0.2064	0.000280001
0.20668	0.000280001
0.20696	0.000280001
0.20724	0.000259991
0.2075	0.000259991
0.20776	0.000259991
0.20802	0.000259991
0.20828	0.000259991
0.20854	0.000259991
0.2088	0.000259991
0.20906	0.000259991
0.20932	0.000259991
0.20958	0.000259991
0.20984	0.000160082
0.21	0.000255328
0.210255	0.000255328
0.210511	0.000255328
0.210766	0.000255328
0.211021	0.000255328
0.211277	0.000255328
0.211532	0.000255328
0.211787	0.000255328
0.212043	0.000255328
0.212298	0.00020205
0.2125	0.00020205
0.212702	0.00020205
0.212904	0.00020205
0.213106	0.00020205
0.213308	0.00020205
0.21351	0.00020205
0.213712	0.00020205
0.213914	0.00020205
0.214116	0.00020205
0.214318	0.00020205
0.21452	0.00020205
0.214723	0.00020205
0.214925	7.54053e-05
0.215	0.000242813
0.215243	0.000242813
0.215486	0.000242813
0.215728	0.000242813
0.215971	0.000242813
0.216214	0.000242813
0.216457	0.000242813
0.2167	0.000242813
0.216943	0.000242813
0.217185	0.000242813
0.217428	7.18653e-05
0.2175	0.000239149
0.217739	0.000239149
0.217978	0.000239149
0.218217	0.000239149
0.218457	0.000239149
0.218696	0.000239149
0.218935	0.000239149
0.219174	0.000239149
0.219413	0.000239149
0.219652	0.000239149
0.219891	0.000108515
0.22	0.000236526
0.220237	0.000236526
0.220473	0.000236526
0.22071	0.000236526
0.220946	0.000236526
0.221183	0.000236526
0.221419	0.000236526
0.221656	0.000236526
0.221892	0.000236526
0.222129	0.000236526
0.222365	0.000134736
0.2225	0.000234563
0.222735	0.000234563
0.222969	0.000234563
0.223204	0.000234563
0.223438	0.000234563
0.223673	0.000234563
0.223907	0.000234563
0.224142	0.000234563
0.224377	0.000234563
0.224611	0.000234563
0.224846	0.000154373
0.225	0.00023311
0.225233	0.00023311
0.225466	0.00023311
0.225699	0.00023311
0.225932	0.00023311
0.226166	0.00023311
0.226399	0.00023311
0.226632	0.00023311
0.226865	0.00023311
0.227098	0.00023311
0.227331	0.000168904
0.2275	0.000168904
0.227669	0.000168904
0.227838	0.000168904
0.228007	0.000168904
0.228176	0.000168904
0.228345	0.000168904
0.228513	0.000168904
0.228682	0.000168904
0.228851	0.000168904
0.22902	0.000168904
0.229189	0.000168904
0.229358	0.000168904
0.229527	0.000168904
0.229696	0.000168904
0.229865	0.000135349
0.23	0.000231146
0.230231	0.000231146
0.230462	0.000231146
0.230693	0.000231146
0.230925	0.000231146
0.231156	0.000231146
0.231387	0.000231146
0.231618	0.000231146
0.231849	0.000231146
0.23208	0.000231146
0.232311	0.000188542
0.2325	0.000188542
0.232689	0.000188542
0.232877	0.000188542
0.233066	0.000188542
0.233254	0.000188542
0.233443	0.000188542
0.233631	0.000188542
0.23382	0.000188542
0.234008	0.000188542
0.234197	0.000188542
0.234385	0.000188542
0.234574	0.000188542
0.234763	0.000188542
0.234951	4.89483e-05
0.235	0.000230054
0.23523	0.000230054
0.23546	0.000230054
0.23569	0.000230054
0.23592	0.000230054
0.23615	0.000230054
0.23638	0.000230054
0.23661	0.000230054
0.23684	0.000230054
0.23707	0.000230054
0.237301	0.000199463
0.2375	0.000199463
0.237699	0.000199463
0.237899	0.000199463
0.238098	0.000199463
0.238298	0.000199463
0.238497	0.000199463
0.238697	0.000199463
0.238896	0.000199463
0.239096	0.000199463
0.239295	0.000199463
0.239495	0.000199463
0.239694	0.000199463
0.239894	0.00010644
0.24	0.000229796
0.24023	0.000229796
0.24046	0.000229796
0.240689	0.000229796
0.240919	0.000229796
0.241149	0.000229796
0.241379	0.000229796
0.241609	0.000229796
0.241838	0.000229796
0.242068	0.000229796
0.242298	0.000202043
0.2425	0.000202043
0.242702	0.000202043
0.242904	0.000202043
0.243106	0.000202043
0.243308	0.000202043
0.24351	0.000202043
0.243712	0.000202043
0.243914	0.000202043
0.244116	0.000202043
0.244318	0.000202043
0.24452	0.000202043
0.244722	0.000202043
0.244925	7.54851e-05
0.245	0.000229688
0.24523	0.000229688
0.245459	0.000229688
0.245689	0.000229688
0.245919	0.000229688
0.246148	0.000229688
0.246378	0.000229688
0.246608	0.000229688
0.246838	0.000229688
0.247067	0.000229688
0.247297	0.000203121
0.2475	0.000203121
0.247703	0.000203121
0.247906	0.000203121
0.248109	0.000203121
0.248312	0.000203121
0.248516	0.000203121
0.248719	0.000203121
0.248922	0.000203121
0.249125	0.000203121
0.249328	0.000203121
0.249531	0.000203121
0.249734	0.000203121
0.249937	6.25477e-05
0.25	0.000229807
0.25023	0.000229807
0.25046	0.000229807
0.250689	0.000229807
0.250919	0.000229807
0.251149	0.000229807
0.251379	0.000229807
0.251609	0.000229807
0.251838	0.000229807
0.252068	0.000229807
0.252298	0.000201931
0.2525	0.000201931
0.252702	0.000201931
0.252904	0.000201931
0.253106	0.000201931
0.253308	0.000201931
0.25351	0.000201931
0.253712	0.000201931
0.253914	0.000201931
0.254115	0.000201931
0.254317	0.000201931
0.254519	0.000201931
0.254721	0.000201931
0.254923	7.68241e-05
0.255	0.0002301
0.25523	0.0002301
0.25546	0.0002301
0.25569	0.0002301
0.25592	0.0002301
0.256151	0.0002301
0.256381	0.0002301
0.256611	0.0002301
0.256841	0.0002301
0.257071	0.0002301
0.257301	0.000198999
0.2575	0.000198999
0.257699	0.000198999
0.257898	0.000198999
0.258097	0.000198999
0.258296	0.000198999
0.258495	0.000198999
0.258694	0.000198999
0.258893	0.000198999
0.259092	0.000198999
0.259291	0.000198999
0.25949	0.000198999
0.259689	0.000198999
0.259888	0.000112012
0.26	0.000230497
0.26023	0.000230497
0.260461	0.000230497
0.260691	0.000230497
0.260922	0.000230497
0.261152	0.000230497
0.261383	0.000230497
0.261613	0.000230497
0.261844	0.000230497
0.262074	0.000230497
0.262305	0.00019503
0.2625	0.00019503
0.262695	0.00019503
0.26289	0.00019503
0.263085	0.00019503
0.26328	0.00019503
0.263475	0.00019503
0.26367	0.00019503
0.263865	0.00019503
0.26406	0.00019503
0.264255	0.00019503
0.26445	0.00019503
0.264645	0.00019503
0.26484	0.000159635
0.265	0.000159635
0.26516	0.000159635
0.265319	0.000159635
0.265479	0.000159635
0.265639	0.000159635
0.265798	0.000159635
0.265958	0.000159635
0.266117	0.000159635
0.266277	0.000159635
0.266437	0.000159635
0.266596	0.000159635
0.266756	0.000159635
0.266916	0.000159635
0.267075	0.000159635
0.267235	0.000159635
0.267395	0.00010547
0.2675	0.000231047
0.267731	0.000231047
0.267962	0.000231047
0.268193	0.000231047
0.268424	0.000231047
0.268655	0.000231047
0.268886	0.000231047
0.269117	0.000231047
0.269348	0.000231047
0.269579	0.000231047
0.26981	0.000189533
0.27	0.000189533
0.27019	0.000189533
0.270379	0.000189533
0.270569	0.000189533
0.270758	0.000189533
0.270948	0.000189533
0.271137	0.000189533
0.271327	0.000189533
0.271516	0.000189533
0.271706	0.000189533
0.271895	0.000189533
0.272085	0.000189533
0.272274	0.000189533
0.272464	3.60721e-05
0.2725	0.000231393
0.272731	0.000231393
0.272963	0.000231393
0.273194	0.000231393
0.273426	0.000231393
0.273657	0.000231393
0.273888	0.000231393
0.27412	0.000231393
0.274351	0.000231393
0.274583	0.000231393
0.274814	0.000186069
0.275	0.000186069
0.275186	0.000186069
0.275372	0.000186069
0.275558	0.000186069
0.275744	0.000186069
0.27593	0.000186069
0.276116	0.000186069
0.276302	0.000186069
0.276489	0.000186069
0.276675	0.000186069
0.276861	0.000186069
0.277047	0.000186069
0.277233	0.000186069
0.277419	8.11069e-05
0.2775	0.00023191
0.277732	0.00023191
0.277964	0.00023191
0.278196	0.00023191
0.278428	0.00023191
0.27866	0.00023191
0.278891	0.00023191
0.279123	0.00023191
0.279355	0.00023191
0.279587	0.00023191
0.279819	0.000180903
0.28	0.000180903
0.280181	0.000180903
0.280362	0.000180903
0.280543	0.000180903
0.280724	0.000180903
0.280905	0.000180903
0.281085	0.000180903
0.281266	0.000180903
0.281447	0.000180903
0.281628	0.000180903
0.281809	0.000180903
0.28199	0.000180903
0.282171	0.000180903
0.282352	0.000148256
0.2825	0.000232457
0.282732	0.000232457
0.282965	0.000232457
0.283197	0.000232457
0.28343	0.000232457
0.283662	0.000232457
0.283895	0.000232457
0.284127	0.000232457
0.28436	0.000232457
0.284592	0.000232457
0.284825	0.000175429
0.285	0.000175429
0.285175	0.000175429
0.285351	0.000175429
0.285526	0.000175429
0.285702	0.000175429
0.285877	0.000175429
0.286053	0.000175429
0.286228	0.000175429
0.286403	0.000175429
0.286579	0.000175429
0.286754	0.000175429
0.28693	0.000175429
0.287105	0.000175429
0.287281	0.000175429
0.287456	4.39934e-05
0.2875	0.000232731
0.287733	0.000232731
0.287965	0.000232731
0.288198	0.000232731
0.288431	0.000232731
0.288664	0.000232731
0.288896	0.000232731
0.289129	0.000232731
0.289362	0.000232731
0.289595	0.000232731
0.289827	0.000172691
0.29	0.000172691
0.290173	0.000172691
0.290345	0.000172691
0.290518	0.000172691
0.290691	0.000172691
0.290863	0.000172691
0.291036	0.000172691
0.291209	0.000172691
0.291382	0.000172691
0.291554	0.000172691
0.291727	0.000172691
0.2919	0.000172691
0.292072	0.000172691
0.292245	0.000172691
0.292418	8.23292e-05
0.2925	0.000233271
0.292733	0.000233271
0.292967	0.000233271
0.2932	0.000233271
0.293433	0.000233271
0.293666	0.000233271
0.2939	0.000233271
0.294133	0.000233271
0.294366	0.000233271
0.294599	0.000233271
0.294833	0.00016729
0.295	0.00016729
0.295167	0.00016729
0.295335	0.00016729
0.295502	0.00016729
0.295669	0.00016729
0.295836	0.00016729
0.296004	0.00016729
0.296171	0.00016729
0.296338	0.00016729
0.296506	0.00016729
0.296673	0.00016729
0.29684	0.00016729
0.297007	0.00016729
0.297175	0.00016729
0.297342	0.000157936
0.2975	0.000157936
0.297658	0.000157936
0.297816	0.000157936
0.297974	0.000157936
0.298132	0.000157936
0.29829	0.000157936
0.298448	0.000157936
0.298606	0.000157936
0.298763	0.000157936
0.298921	0.000157936
0.299079	0.000157936
0.299237	0.000157936
0.299395	0.000157936
0.299553	0.000157936
0.299711	0.000157936
0.299869	0.000130957
0.3	0.000234025
0.300234	0.000234025
0.300468	0.0001
0.300568	0.0001
0.300668	0.0001
0.300768	0.0001
0.300868	0.0001
0.300968	0.0001
0.301068	0.0001
0.301168	0.0001
0.301268	0.0001
0.301368	0.0001
0.301468	0.0001
0.301568	0.0001
0.301668	0.0001
0.301768	0.0001
0.301868	0.0001
0.301968	0.0001
0.302068	0.0001
0.302168	0.0001
0.302268	0.0001
0.302368	0.0001
0.302468	3.19491e-05
0.3025	0.0001
0.3026	0.0001
0.3027	0.0001
0.3028	0.0001
0.3029	0.0001
0.303	0.0001
0.3031	0.0001
0.3032	0.0001
0.3033	0.0001
0.3034	0.0001
0.3035	0.0001
0.3036	0.0001
0.3037	0.0001
0.3038	0.0001
0.3039	0.0001
0.304	0.0001
0.3041	0.0001
0.3042	0.0001
0.3043	0.0001
0.3044	0.0001
0.3045	0.0001
0.3046	0.0001
0.3047	0.0001
0.3048	0.0001
0.3049	0.0001
0.305	0.0001
0.3051	0.0001
0.3052	0.0001
0.3053	0.0001
0.3054	0.0001
0.3055	0.0001
0.3056	0.0001
0.3057	0.0001
0.3058	0.0001
0.3059	0.0001
0.306	0.0001
0.3061	0.0001
0.3062	0.0001
0.3063	0.0001
0.3064	0.0001
0.3065	0.0001
0.3066	0.0001
0.3067	0.0001
0.3068	0.0001
0.3069	0.0001
0.307	0.0001
0.3071	0.0001
0.3072	0.0001
0.3073	0.0001
0.3074	0.0001
0.3075	0.0001
0.3076	0.0001
0.3077	0.0001
0.3078	0.0001
0.3079	0.0001
0.308	0.0001
0.3081	0.0001
0.3082	0.0001
0.3083	0.0001
0.3084	0.0001
0.3085	0.0001
0.3086	0.0001
0.3087	0.0001
0.3088	0.0001
0.3089	0.0001
0.309	0.0001
0.3091	0.0001
0.3092	0.0001
0.3093	0.0001
0.3094	0.0001
0.3095	0.0001
0.3096	0.0001
0.3097	0.0001
0.3098	0.0001
0.3099	0.0001
0.31	0.0001
0.3101	0.0001
0.3102	0.0001
0.3103	0.0001
0.3104	0.0001
0.3105	0.0001
0.3106	0.0001
0.3107	0.0001
0.3108	0.0001
0.3109	0.0001
0.311	0.0001
0.3111	0.0001
0.3112	0.0001
0.3113	0.0001
0.3114	0.0001
0.3115	0.0001
0.3116	0.0001
0.3117	0.0001
0.3118	0.0001
0.3119	0.0001
0.312	0.0001
0.3121	0.0001
0.3122	0.0001
0.3123	0.0001
0.3124	0.0001
0.3125	0.0001
0.3126	0.0001
0.3127	0.0001
0.3128	0.0001
0.3129	0.0001
0.313	0.0001
0.3131	0.0001
0.3132	0.0001
0.3133	0.0001
0.3134	0.0001
0.3135	0.0001
0.3136	0.0001
0.3137	0.0001
0.3138	0.0001
0.3139	0.0001
0.314	0.0001
0.3141	0.0001
0.3142	0.0001
0.3143	0.0001
0.3144	0.0001
0.3145	0.0001
0.3146	0.0001
0.3147	0.0001
0.3148	0.0001
0.3149	0.0001
0.315	0.0001
0.3151	0.0001
0.3152	0.0001
0.3153	0.0001
0.3154	0.0001
0.3155	0.0001
0.3156	0.0001
0.3157	0.0001
0.3158	0.0001
0.3159	0.0001
0.316	0.0001
0.3161	0.0001
0.3162	0.0001
0.3163	0.0001
0.3164	0.0001
0.3165	0.0001
0.3166	0.0001
0.3167	0.0001
0.3168	0.0001
0.3169	0.0001
0.317	0.0001
0.3171	0.0001
0.3172	0.0001
0.3173	0.0001
0.3174	0.0001
0.3175	0.0001
0.3176	0.0001
0.3177	0.0001
0.3178	0.0001
0.3179	0.0001
0.318	0.0001
0.3181	0.0001
0.3182	0.0001
0.3183	0.0001
0.3184	0.0001
0.3185	0.0001
0.3186	0.0001
0.3187	0.0001
0.3188	0.0001
0.3189	0.0001
0.319	0.0001
0.3191	0.0001
0.3192	0.0001
0.3193	0.0001
0.3194	0.0001
0.3195	0.0001
0.3196	0.0001
0.3197	0.0001
0.3198	0.0001
0.3199	0.0001
0.32	0.0001
0.3201	0.0001
0.3202	0.0001
0.3203	0.0001
0.3204	0.0001
0.3205	0.0001
0.3206	0.0001
0.3207	0.0001
0.3208	0.0001
0.3209	0.0001
0.321	0.0001
0.3211	0.0001
0.3212	0.0001
0.3213	0.0001
0.3214	0.0001
0.3215	0.0001
0.3216	0.0001
0.3217	0.0001
0.3218	0.0001
0.3219	0.0001
0.322	0.0001
0.3221	0.0001
0.3222	0.0001
0.3223	0.0001
0.3224	0.0001
0.3225	0.0001
0.3226	0.0001
0.3227	0.0001
0.3228	0.0001
0.3229	0.0001
0.323	0.0001
0.3231	0.0001
0.3232	0.0001
0.3233	0.0001
0.3234	0.0001
0.3235	0.0001
0.3236	0.0001
0.3237	0.0001
0.3238	0.0001
0.3239	0.0001
0.324	0.0001
0.3241	0.0001
0.3242	0.0001
0.3243	0.0001
0.3244	0.0001
0.3245	0.0001
0.3246	0.0001
0.3247	0.0001
0.3248	0.0001
0.3249	0.0001
0.325	0.0001
0.3251	0.0001
0.3252	0.0001
0.3253	0.0001
0.3254	0.0001
0.3255	0.0001
0.3256	0.0001
0.3257	0.0001
0.3258	0.0001
0.3259	0.0001
0.326	0.0001
0.3261	0.0001
0.3262	0.0001
0.3263	0.0001
0.3264	0.0001
0.3265	0.0001
0.3266	0.0001
0.3267	0.0001
0.3268	0.0001
0.3269	0.0001
0.327	0.0001
0.3271	0.0001
0.3272	0.0001
0.3273	0.0001
0.3274	0.0001
0.3275	0.0001
0.3276	0.0001
0.3277	0.0001
0.3278	0.0001
0.3279	0.0001
0.328	0.0001
0.3281	0.0001
0.3282	0.0001
0.3283	0.0001
0.3284	0.0001
0.3285	0.0001
0.3286	0.0001
0.3287	0.0001
0.3288	0.0001
0.3289	0.0001
0.329	0.0001
0.3291	0.0001
0.3292	0.0001
0.3293	0.0001
0.3294	0.0001
0.3295	0.0001
0.3296	0.0001
0.3297	0.0001
0.3298	0.0001
0.3299	0.0001
0.33	0.0001
0.3301	0.0001
0.3302	0.0001
0.3303	0.0001
0.3304	0.0001
0.3305	0.0001
0.3306	0.0001
0.3307	0.0001
0.3308	0.0001
0.3309	0.0001
0.331	0.0001
0.3311	0.0001
0.3312	0.0001
0.3313	0.0001
0.3314	0.0001
0.3315	0.0001
0.3316	0.0001
0.3317	0.0001
0.3318	0.0001
0.3319	0.0001
0.332	0.0001
0.3321	0.0001
0.3322	0.0001
0.3323	0.0001
0.3324	0.0001
0.3325	0.0001
0.3326	0.0001
0.3327	0.0001
0.3328	0.0001
0.3329	0.0001
0.333	0.0001
0.3331	0.0001
0.3332	0.0001
0.3333	0.0001
0.3334	0.0001
0.3335	0.0001
0.3336	0.0001
0.3337	0.0001
0.3338	0.0001
0.3339	0.0001
0.334	0.0001
0.3341	0.0001
0.3342	0.0001
0.3343	0.0001
0.3344	0.0001
0.3345	0.0001
0.3346	0.0001
0.3347	0.0001
0.3348	0.0001
0.3349	0.0001
0.335	0.0001
0.3351	0.0001
0.3352	0.0001
0.3353	0.0001
0.3354	0.0001
0.3355	0.0001
0.3356	0.0001
0.3357	0.0001
0.3358	0.0001
0.3359	0.0001
0.336	0.0001
0.3361	0.0001
0.3362	0.0001
0.3363	0.0001
0.3364	0.0001
0.3365	0.0001
0.3366	0.0001
0.3367	0.0001
0.3368	0.0001
0.3369	0.0001
0.337	0.0001
0.3371	0.0001
0.3372	0.0001
0.3373	0.0001
0.3374	0.0001
0.3375	0.0001
0.3376	0.0001
0.3377	0.0001
0.3378	0.0001
0.3379	0.0001
0.338	0.0001
0.3381	0.0001
0.3382	0.0001
0.3383	0.0001
0.3384	0.0001
0.3385	0.0001
0.3386	0.0001
0.3387	0.0001
0.3388	0.0001
0.3389	0.0001
0.339	0.0001
0.3391	0.0001
0.3392	0.0001
0.3393	0.0001
0.3394	0.0001
0.3395	0.0001
0.3396	0.0001
0.3397	0.0001
0.3398	0.0001
0.3399	0.0001
0.34	0.0001
0.3401	0.0001
0.3402	0.0001
0.3403	0.0001
0.3404	0.0001
0.3405	0.0001
0.3406	0.0001
0.3407	0.0001
0.3408	0.0001
0.3409	0.0001
0.341	0.0001
0.3411	0.0001
0.3412	0.0001
0.3413	0.0001
0.3414	0.0001
0.3415	0.0001
0.3416	0.0001
0.3417	0.0001
0.3418	0.0001
0.3419	0.0001
0.342	0.0001
0.3421	0.0001
0.3422	0.0001
0.3423	0.0001
0.3424	0.0001
0.3425	0.0001
0.3426	0.0001
0.3427	0.0001
0.3428	0.0001
0.3429	0.0001
0.343	0.0001
0.3431	0.0001
0.3432	0.0001
0.3433	0.0001
0.3434	0.0001
0.3435	0.0001
0.3436	0.0001
0.3437	0.0001
0.3438	0.0001
0.3439	0.0001
0.344	0.0001
0.3441	0.0001
0.3442	0.0001
0.3443	0.0001
0.3444	0.0001
0.3445	0.0001
0.3446	0.0001
0.3447	0.0001
0.3448	0.0001
0.3449	0.0001
0.345	0.0001
0.3451	0.0001
0.3452	0.0001
0.3453	0.0001
0.3454	0.0001
0.3455	0.0001
0.3456	0.0001
0.3457	0.0001
0.3458	0.0001
0.3459	0.0001
0.346	0.0001
0.3461	0.0001
0.3462	0.0001
0.3463	0.0001
0.3464	0.0001
0.3465	0.0001
0.3466	0.0001
0.3467	0.0001
0.3468	0.0001
0.3469	0.0001
0.347	0.0001
0.3471	0.0001
0.3472	0.0001
0.3473	0.0001
0.3474	0.0001
0.3475	0.0001
0.3476	0.0001
0.3477	0.0001
0.3478	0.0001
0.3479	0.0001
0.348	0.0001
0.3481	0.0001
0.3482	0.0001
0.3483	0.0001
0.3484	0.0001
0.3485	0.0001
0.3486	0.0001
0.3487	0.0001
0.3488	0.0001
0.3489	0.0001
0.349	0.0001
0.3491	0.0001
0.3492	0.0001
0.3493	0.0001
0.3494	0.0001
0.3495	0.0001
0.3496	0.0001
0.3497	0.0001
0.3498	0.0001
0.3499	0.0001
0.35	0.0001
0.3501	0.0001
0.3502	0.0001
0.3503	0.0001
0.3504	0.0001
0.3505	0.0001
0.3506	0.0001
0.3507	0.0001
0.3508	0.0001
0.3509	0.0001
0.351	0.0001
0.3511	0.0001
0.3512	0.0001
0.3513	0.0001
0.3514	0.0001
0.3515	0.0001
0.3516	0.0001
0.3517	0.0001
0.3518	0.0001
0.3519	0.0001
0.352	0.0001
0.3521	0.0001
0.3522	0.0001
0.3523	0.0001
0.3524	0.0001
0.3525	0.0001
0.3526	0.0001
0.3527	0.0001
0.3528	0.0001
0.3529	0.0001
0.353	0.0001
0.3531	0.0001
0.3532	0.0001
0.3533	0.0001
0.3534	0.0001
0.3535	0.0001
0.3536	0.0001
0.3537	0.0001
0.3538	0.0001
0.3539	0.0001
0.354	0.0001
0.3541	0.0001
0.3542	0.0001
0.3543	0.0001
0.3544	0.0001
0.3545	0.0001
0.3546	0.0001
0.3547	0.0001
0.3548	0.0001
0.3549	0.0001
0.355	0.0001
0.3551	0.0001
0.3552	0.0001
0.3553	0.0001
0.3554	0.0001
0.3555	0.0001
0.3556	0.0001
0.3557	0.0001
0.3558	0.0001
0.3559	0.0001
0.356	0.0001
0.3561	0.0001
0.3562	0.0001
0.3563	0.0001
0.3564	0.0001
0.3565	0.0001
0.3566	0.0001
0.3567	0.0001
0.3568	0.0001
0.3569	0.0001
0.357	0.0001
0.3571	0.0001
0.3572	0.0001
0.3573	0.0001
0.3574	0.0001
0.3575	0.0001
0.3576	0.0001
0.3577	0.0001
0.3578	0.0001
0.3579	0.0001
0.358	0.0001
0.3581	0.0001
0.3582	0.0001
0.3583	0.0001
0.3584	0.0001
0.3585	0.0001
0.3586	0.0001
0.3587	0.0001
0.3588	0.0001
0.3589	0.0001
0.359	0.0001
0.3591	0.0001
0.3592	0.0001
0.3593	0.0001
0.3594	0.0001
0.3595	0.0001
0.3596	0.0001
0.3597	0.0001
0.3598	0.0001
0.3599	0.0001
0.36	0.0001
0.3601	0.0001
0.3602	0.0001
0.3603	0.0001
0.3604	0.0001
0.3605	0.0001
0.3606	0.0001
0.3607	0.0001
0.3608	0.0001
0.3609	0.0001
0.361	0.0001
0.3611	0.0001
0.3612	0.0001
0.3613	0.0001
0.3614	0.0001
0.3615	0.0001
0.3616	0.0001
0.3617	0.0001
0.3618	0.0001
0.3619	0.0001
0.362	0.0001
0.3621	0.0001
0.3622	0.0001
0.3623	0.0001
0.3624	0.0001
0.3625	0.0001
0.3626	0.0001
0.3627	0.0001
0.3628	0.0001
0.3629	0.0001
0.363	0.0001
0.3631	0.0001
0.3632	0.0001
0.3633	0.0001
0.3634	0.0001
0.3635	0.0001
0.3636	0.0001
0.3637	0.0001
0.3638	0.0001
0.3639	0.0001
0.364	0.0001
0.3641	0.0001
0.3642	0.0001
0.3643	0.0001
0.3644	0.0001
0.3645	0.0001
0.3646	0.0001
0.3647	0.0001
0.3648	0.0001
0.3649	0.0001
0.365	0.0001
0.3651	0.0001
0.3652	0.0001
0.3653	0.0001
0.3654	0.0001
0.3655	0.0001
0.3656	0.0001
0.3657	0.0001
0.3658	0.0001
0.3659	0.0001
0.366	0.0001
0.3661	0.0001
0.3662	0.0001
0.3663	0.0001
0.3664	0.0001
0.3665	0.0001
0.3666	0.0001
0.3667	0.0001
0.3668	0.0001
0.3669	0.0001
0.367	0.0001
0.3671	0.0001
0.3672	0.0001
0.3673	0.0001
0.3674	0.0001
0.3675	0.0001
0.3676	0.0001
0.3677	0.0001
0.3678	0.0001
0.3679	0.0001
0.368	0.0001
0.3681	0.0001
0.3682	0.0001
0.3683	0.0001
0.3684	0.0001
0.3685	0.0001
0.3686	0.0001
0.3687	0.0001
0.3688	0.0001
0.3689	0.0001
0.369	0.0001
0.3691	0.0001
0.3692	0.0001
0.3693	0.0001
0.3694	0.0001
0.3695	0.0001
0.3696	0.0001
0.3697	0.0001
0.3698	0.0001
0.3699	0.0001
0.37	0.0001
0.3701	0.0001
0.3702	0.0001
0.3703	0.0001
0.3704	0.0001
0.3705	0.0001
0.3706	0.0001
0.3707	0.0001
0.3708	0.0001
0.3709	0.0001
0.371	0.0001
0.3711	0.0001
0.3712	0.0001
0.3713	0.0001
0.3714	0.0001
0.3715	0.0001
0.3716	0.0001
0.3717	0.0001
0.3718	0.0001
0.3719	0.0001
0.372	0.0001
0.3721	0.0001
0.3722	0.0001
0.3723	0.0001
0.3724	0.0001
0.3725	0.0001
0.3726	0.0001
0.3727	0.0001
0.3728	0.0001
0.3729	0.0001
0.373	0.0001
0.3731	0.0001
0.3732	0.0001
0.3733	0.0001
0.3734	0.0001
0.3735	0.0001
0.3736	0.0001
0.3737	0.0001
0.3738	0.0001
0.3739	0.0001
0.374	0.0001
0.3741	0.0001
0.3742	0.0001
0.3743	0.0001
0.3744	0.0001
0.3745	0.0001
0.3746	0.0001
0.3747	0.0001
0.3748	0.0001
0.3749	0.0001
0.375	0.0001
0.3751	0.0001
0.3752	0.0001
0.3753	0.0001
0.3754	0.0001
0.3755	0.0001
0.3756	0.0001
0.3757	0.0001
0.3758	0.0001
0.3759	0.0001
0.376	0.0001
0.3761	0.0001
0.3762	0.0001
0.3763	0.0001
0.3764	0.0001
0.3765	0.0001
0.3766	0.0001
0.3767	0.0001
0.3768	0.0001
0.3769	0.0001
0.377	0.0001
0.3771	0.0001
0.3772	0.0001
0.3773	0.0001
0.3774	0.0001
0.3775	0.0001
0.3776	0.0001
0.3777	0.0001
0.3778	0.0001
0.3779	0.0001
0.378	0.0001
0.3781	0.0001
0.3782	0.0001
0.3783	0.0001
0.3784	0.0001
0.3785	0.0001
0.3786	0.0001
0.3787	0.0001
0.3788	0.0001
0.3789	0.0001
0.379	0.0001
0.3791	0.0001
0.3792	0.0001
0.3793	0.0001
0.3794	0.0001
0.3795	0.0001
0.3796	0.0001
0.3797	0.0001
0.3798	0.0001
0.3799	0.0001
0.38	0.000126277
0.380126	0.000126277
0.380253	0.000126277
0.380379	0.000126277
0.380505	0.000126277
0.380631	0.000126277
0.380758	0.000126277
0.380884	0.000126277
0.38101	0.000126277
0.381136	0.000126277
0.381263	0.000126277
0.381389	0.000126277
0.381515	0.000126277
0.381642	0.000126277
0.381768	0.000126277
0.381894	0.000126277
0.38202	0.000126277
0.382147	0.000126277
0.382273	0.000126277
0.382399	0.000100742
0.3825	0.000100742
0.382601	0.000100742
0.382701	0.000100742
0.382802	0.000151566
0.382954	0.000151566
0.383105	0.000151566
0.383257	0.000151566
0.383408	0.000151566
0.38356	0.000151566
0.383712	0.000151566
0.383863	0.000151566
0.384015	0.000151566
0.384166	0.000151566
0.384318	0.000151566
0.384469	0.000151566
0.384621	0.000151566
0.384773	0.000151566
0.384924	7.58505e-05
0.385	0.00017759
0.385178	0.00017759
0.385355	0.00017759
0.385533	0.00017759
0.38571	0.00017759
0.385888	0.00017759
0.386066	0.00017759
0.386243	0.00017759
0.386421	0.00017759
0.386598	0.00017759
0.386776	0.00017759
0.386953	0.00017759
0.387131	0.00017759
0.387309	0.00017759
0.387486	1.37421e-05
0.3875	0.000218355
0.387718	0.000218355
0.387937	0.000218355
0.388155	0.000218355
0.388373	0.000218355
0.388592	0.000218355
0.38881	0.000218355
0.389028	0.000218355
0.389247	0.000218355
0.389465	0.000218355
0.389684	0.000218355
0.389902	9.80959e-05
0.39	0.000278616
0.390279	0.000278616
0.390557	0.000278616
0.390836	0.000278616
0.391114	0.000278616
0.391393	0.000278616
0.391672	0.000278616
0.39195	0.000278616
0.392229	0.00027107
0.3925	0.00027107
0.392771	0.00027107
0.393042	0.000428109
0.39347	0.000428109
0.393898	0.000428109
0.394326	0.000428109
0.394755	0.000245426
0.395	0.000804584
0.395805	0.000804584
0.396609	0.000890832
0.3975	0.000574052
0.398074	0.000574052
0.398648	0.000574052
0.399222	0.000445629
0.399668	0.000332215
0.4	0.000332215
0.400332	0.000332215
0.400664	0.000332215
0.400997	0.000332215
0.401329	0.000332215
0.401661	0.000332215
0.401993	0.000332215
0.402326	0.000174498
0.4025	0.000352966
0.402853	0.000352966
0.403206	0.000352966
0.403559	0.000352966
0.403912	0.000352966
0.404265	0.000352966
0.404618	0.000352966
0.404971	2.92412e-05
0.405	0.000316288
0.405316	0.000316288
0.405633	0.000316288
0.405949	0.000316288
0.406265	0.000316288
0.406581	0.000316288
0.406898	0.000316288
0.407214	0.000285982
0.4075	0.000285982
0.407786	0.000285982
0.408072	0.000285982
0.408358	0.000285982
0.408644	0.000285982
0.40893	0.000285982
0.409216	0.000285982
0.409502	0.000285982
0.409788	0.000212143
0.41	0.000212143
0.410212	0.000212143
0.410424	0.000212143
0.410636	0.000212143
0.410849	0.000212143
0.411061	0.000212143
0.411273	0.000212143
0.411485	0.000212143
0.411697	0.000212143
0.411909	0.000212143
0.412121	0.000212143
0.412334	0.000166432
0.4125	0.000273127
0.412773	0.000273127
0.413046	0.000273127
0.413319	0.000273127
0.413593	0.000273127
0.413866	0.000273127
0.414139	0.000273127
0.414412	0.000273127
0.414685	0.000273127
0.414958	4.18528e-05
0.415	0.000266097
0.415266	0.000266097
0.415532	0.000266097
0.415798	0.000266097
0.416064	0.000266097
0.41633	0.000266097
0.416597	0.000266097
0.416863	0.000266097
0.417129	0.000266097
0.417395	0.000105131
0.4175	0.000261512
0.417762	0.000261512
0.418023	0.000261512
0.418285	0.000261512
0.418546	0.000261512
0.418808	0.000261512
0.419069	0.000261512
0.419331	0.000261512
0.419592	0.000261512
0.419854	0.000146388
0.42	0.000258087
0.420258	0.000258087
0.420516	0.000258087
0.420774	0.000258087
0.421032	0.000258087
0.42129	0.000258087
0.421549	0.000258087
0.421807	0.000258087
0.422065	0.000258087
0.422323	0.000177214
0.4225	0.000177214
0.422677	0.000177214
0.422854	0.000177214
0.423032	0.000177214
0.423209	0.000177214
0.423386	0.000177214
0.423563	0.000177214
0.423741	0.000177214
0.423918	0.000177214
0.424095	0.000177214
0.424272	0.000177214
0.424449	0.000177214
0.424627	0.000177214
0.424804	0.000177214
0.424981	1.8999e-05
0.425	0.000253273
0.425253	0.000253273
0.425507	0.000253273
0.42576	0.000253273
0.426013	0.000253273
0.426266	0.000253273
0.42652	0.000253273
0.426773	0.000253273
0.427026	0.000253273
0.427279	0.00022054
0.4275	0.00022054
0.427721	0.00022054
0.427941	0.00022054
0.428162	0.00022054
0.428382	0.00022054
0.428603	0.00022054
0.428823	0.00022054
0.429044	0.00022054
0.429264	0.00022054
0.429485	0.00022054
0.429705	0.00022054
0.429926	7.4059e-05
0.43	0.000250939
0.430251	0.000250939
0.430502	0.000250939
0.430753	0.000250939
0.431004	0.000250939
0.431255	0.000250939
0.431506	0.000250939
0.431757	0.000250939
0.432008	0.000250939
0.432258	0.000241545
0.4325	0.000241545
0.432742	0.000241545
0.432983	0.000241545
0.433225	0.000241545
0.433466	0.000241545
0.433708	0.000241545
0.433949	0.000241545
0.434191	0.000241545
0.434432	0.000241545
0.434674	0.000241545
0.434915	8.45538e-05
0.435	0.000249733
0.43525	0.000249733
0.435499	0.000249733
0.435749	0.000249733
0.435999	0.000249733
0.436249	0.000249733
0.436498	0.000249733
0.436748	0.000249733
0.436998	0.000249733
0.437248	0.000249733
0.437497	2.66637e-06
0.4375	0.000244885
0.437745	0.000244885
0.43799	0.000244885
0.438235	0.000244885
0.43848	0.000244885
0.438724	0.000244885
0.438969	0.000244885
0.439214	0.000244885
0.439459	0.000244885
0.439704	0.000244885
0.439949	5.11494e-05
0.44	0.000249108
0.440249	0.000249108
0.440498	0.000249108
0.440747	0.000249108
0.440996	0.000249108
0.441246	0.000249108
0.441495	0.000249108
0.441744	0.000249108
0.441993	0.000249108
0.442242	0.000249108
0.442491	8.92471e-06
0.4425	0.000248555
0.442749	0.000248555
0.442997	0.000248555
0.443246	0.000248555
0.443494	0.000248555
0.443743	0.000248555
0.443991	0.000248555
0.44424	0.000248555
0.444488	0.000248555
0.444737	0.000248555
0.444986	1.44461e-05
0.445	0.000249078
0.445249	0.000249078
0.445498	0.000249078
0.445747	0.000249078
0.445996	0.000249078
0.446245	0.000249078
0.446494	0.000249078
0.446744	0.000249078
0.446993	0.000249078
0.447242	0.000249078
0.447491	9.22067e-06
0.4475	0.000249231
0.447749	0.000249231
0.447998	0.000249231
0.448248	0.000249231
0.448497	0.000249231
0.448746	0.000249231
0.448995	0.000249231
0.449245	0.000249231
0.449494	0.000249231
0.449743	0.000249231
0.449992	7.69363e-06
0.45	0.000249034
0.450249	0.000249034
0.450498	0.000249034
0.450747	0.000249034
0.450996	0.000249034
0.451245	0.000249034
0.451494	0.000249034
0.451743	0.000249034
0.451992	0.000249034
0.452241	0.000249034
0.45249	9.66437e-06
0.4525	0.00024938
0.452749	0.00024938
0.452999	0.00024938
0.453248	0.00024938
0.453498	0.00024938
0.453747	0.00024938
0.453996	0.00024938
0.454246	0.00024938
0.454495	0.00024938
0.454744	0.00024938
0.454994	6.19712e-06
0.455	0.000249751
0.45525	0.000249751
0.4555	0.000249751
0.455749	0.000249751
0.455999	0.000249751
0.456249	0.000249751
0.456499	0.000249751
0.456748	0.000249751
0.456998	0.000249751
0.457248	0.000249751
0.457498	2.49228e-06
0.4575	0.000245385
0.457745	0.000245385
0.457991	0.000245385
0.458236	0.000245385
0.458482	0.000245385
0.458727	0.000245385
0.458972	0.000245385
0.459218	0.000245385
0.459463	0.000245385
0.459708	0.000245385
0.459954	4.61543e-05
0.46	0.000249664
0.46025	0.000249664
0.460499	0.000249664
0.460749	0.000249664
0.460999	0.000249664
0.461248	0.000249664
0.461498	0.000249664
0.461748	0.000249664
0.461997	0.000249664
0.462247	0.000249664
0.462497	3.35586e-06
0.4625	0.000245304
0.462745	0.000245304
0.462991	0.000245304
0.463236	0.000245304
0.463481	0.000245304
0.463727	0.000245304
0.463972	0.000245304
0.464217	0.000245304
0.464462	0.000245304
0.464708	0.000245304
0.464953	4.69567e-05
0.465	0.000250097
0.46525	0.000250097
0.4655	0.000250097
0.46575	0.000250097
0.466	0.000250097
0.46625	0.000250097
0.466501	0.000250097
0.466751	0.000250097
0.467001	0.000250097
0.467251	0.000249124
0.4675	0.000249124
0.467749	0.000249124
0.467998	0.000249124
0.468247	0.000249124
0.468496	0.000249124
0.468746	0.000249124
0.468995	0.000249124
0.469244	0.000249124
0.469493	0.000249124
0.469742	0.000249124
0.469991	8.75509e-06
0.47	0.000250909
0.470251	0.000250909
0.470502	0.000250909
0.470753	0.000250909
0.471004	0.000250909
0.471255	0.000250909
0.471505	0.000250909
0.471756	0.000250909
0.472007	0.000250909
0.472258	0.000241815
0.4725	0.000241815
0.472742	0.000241815
0.472984	0.000241815
0.473225	0.000241815
0.473467	0.000241815
0.473709	0.000241815
0.473951	0.000241815
0.474193	0.000241815
0.474435	0.000241815
0.474676	0.000241815
0.474918	8.18525e-05
0.475	0.000251043
0.475251	0.000251043
0.475502	0.000251043
0.475753	0.000251043
0.476004	0.000251043
0.476255	0.000251043
0.476506	0.000251043
0.476757	0.000251043
0.477008	0.000251043
0.477259	0.000240616
0.4775	0.000240616
0.477741	0.000240616
0.477981	0.000240616
0.478222	0.000240616
0.478462	0.000240616
0.478703	0.000240616
0.478944	0.000240616
0.479184	0.000240616
0.479425	0.000240616
0.479666	0.000240616
0.479906	9.38382e-05
0.48	0.000251543
0.480252	0.000251543
0.480503	0.000251543
0.480755	0.000251543
0.481006	0.000251543
0.481258	0.000251543
0.481509	0.000251543
0.481761	0.000251543
0.482012	0.000251543
0.482264	0.000236116
0.4825	0.000236116
0.482736	0.000236116
0.482972	0.000236116
0.483208	0.000236116
0.483444	0.000236116
0.483681	0.000236116
0.483917	0.000236116
0.484153	0.000236116
0.484389	0.000236116
0.484625	0.000236116
0.484861	0.000138842
0.485	0.000252104
0.485252	0.000252104
0.485504	0.000252104
0.485756	0.000252104
0.486008	0.000252104
0.486261	0.000252104
0.486513	0.000252104
0.486765	0.000252104
0.487017	0.000252104
0.487269	0.000231066
0.4875	0.000231066
0.487731	0.000231066
0.487962	0.000231066
0.488193	0.000231066
0.488424	0.000231066
0.488655	0.000231066
0.488886	0.000231066
0.489117	0.000231066
0.489349	0.000231066
0.48958	0.000231066
0.489811	0.000189341
0.49	0.000189341
0.490189	0.000189341
0.490379	0.000189341
0.490568	0.000189341
0.490757	0.000189341
0.490947	0.000189341
0.491136	0.000189341
0.491325	0.000189341
0.491515	0.000189341
0.491704	0.000189341
0.491893	0.000189341
0.492083	0.000189341
0.492272	0.000189341
0.492461	3.8563e-05
0.4925	0.000252626
0.492753	0.000252626
0.493005	0.000252626
0.493258	0.000252626
0.493511	0.000252626
0.493763	0.000252626
0.494016	0.000252626
0.494268	0.000252626
0.494521	0.000252626
0.494774	0.000226366
0.495	0.000226366
0.495226	0.000226366
0.495453	0.000226366
0.495679	0.000226366
0.495905	0.000226366
0.496132	0.000226366
0.496358	0.000226366
0.496585	0.000226366
0.496811	0.000226366
0.497037	0.000226366
0.497264	0.000226366
0.49749	9.97939e-06
0.4975	0.000253628
0.497754	0.000253628
0.498007	0.000253628
0.498261	0.000253628
0.498515	0.000253628
0.498768	0.000253628
0.499022	0.000253628
0.499275	0.000253628
0.499529	0.000253628
0.499783	0.00021735
0.5	0.00021735
0.500217	0.00021735
0.500435	0.0001
0.500535	0.0001
0.500635	0.0001
0.500735	0.0001
0.500835	0.0001
0.500935	0.0001
0.501035	0.0001
0.501135	0.0001
0.501235	0.0001
0.501335	0.0001
0.501435	0.0001
0.501535	0.0001
0.501635	0.0001
0.501735	0.0001
0.501835	0.0001
0.501935	0.0001
0.502035	0.0001
0.502135	0.0001
0.502235	0.0001
0.502335	0.0001
0.502435	6.53008e-05
0.5025	0.0001
0.5026	0.0001
0.5027	0.0001
0.5028	0.0001
0.5029	0.0001
0.503	0.0001
0.5031	0.0001
0.5032	0.0001
0.5033	0.0001
0.5034	0.0001
0.5035	0.0001
0.5036	0.0001
0.5037	0.0001
0.5038	0.0001
0.5039	0.0001
0.504	0.0001
0.5041	0.0001
0.5042	0.0001
0.5043	0.0001
0.5044	0.0001
0.5045	0.0001
0.5046	0.0001
0.5047	0.0001
0.5048	0.0001
0.5049	0.0001
0.505	0.0001
0.5051	0.0001
0.5052	0.0001
0.5053	0.0001
0.5054	0.0001
0.5055	0.0001
0.5056	0.0001
0.5057	0.0001
0.5058	0.0001
0.5059	0.0001
0.506	0.0001
0.5061	0.0001
0.5062	0.0001
0.5063	0.0001
0.5064	0.0001
0.5065	0.0001
0.5066	0.0001
0.5067	0.0001
0.5068	0.0001
0.5069	0.0001
0.507	0.0001
0.5071	0.0001
0.5072	0.0001
0.5073	0.0001
0.5074	0.0001
0.5075	0.0001
0.5076	0.0001
0.5077	0.0001
0.5078	0.0001
0.5079	0.0001
0.508	0.0001
0.5081	0.0001
0.5082	0.0001
0.5083	0.0001
0.5084	0.0001
0.5085	0.0001
0.5086	0.0001
0.5087	0.0001
0.5088	0.0001
0.5089	0.0001
0.509	0.0001
0.5091	0.0001
0.5092	0.0001
0.5093	0.0001
0.5094	0.0001
0.5095	0.0001
0.5096	0.0001
0.5097	0.0001
0.5098	0.0001
0.5099	0.0001
0.51	0.0001
0.5101	0.0001
0.5102	0.0001
0.5103	0.0001
0.5104	0.0001
0.5105	0.0001
0.5106	0.0001
0.5107	0.0001
0.5108	0.0001
0.5109	0.0001
0.511	0.0001
0.5111	0.0001
0.5112	0.0001
0.5113	0.0001
0.5114	0.0001
0.5115	0.0001
0.5116	0.0001
0.5117	0.0001
0.5118	0.0001
0.5119	0.0001
0.512	0.0001
0.5121	0.0001
0.5122	0.0001
0.5123	0.0001
0.5124	0.0001
0.5125	0.0001
0.5126	0.0001
0.5127	0.0001
0.5128	0.0001
0.5129	0.0001
0.513	0.0001
0.5131	0.0001
0.5132	0.0001
0.5133	0.0001
0.5134	0.0001
0.5135	0.0001
0.5136	0.0001
0.5137	0.0001
0.5138	0.0001
0.5139	0.0001
0.514	0.0001
0.5141	0.0001
0.5142	0.0001
0.5143	0.0001
0.5144	0.0001
0.5145	0.0001
0.5146	0.0001
0.5147	0.0001
0.5148	0.0001
0.5149	0.0001
0.515	0.0001
0.5151	0.0001
0.5152	0.0001
0.5153	0.0001
0.5154	0.0001
0.5155	0.0001
0.5156	0.0001
0.5157	0.0001
0.5158	0.0001
0.5159	0.0001
0.516	0.0001
0.5161	0.0001
0.5162	0.0001
0.5163	0.0001
0.5164	0.0001
0.5165	0.0001
0.5166	0.0001
0.5167	0.0001
0.5168	0.0001
0.5169	0.0001
0.517	0.0001
0.5171	0.0001
0.5172	0.0001
0.5173	0.0001
0.5174	0.0001
0.5175	0.0001
0.5176	0.0001
0.5177	0.0001
0.5178	0.0001
0.5179	0.0001
0.518	0.0001
0.5181	0.0001
0.5182	0.0001
0.5183	0.0001
0.5184	0.0001
0.5185	0.0001
0.5186	0.0001
0.5187	0.0001
0.5188	0.0001
0.5189	0.0001
0.519	0.0001
0.5191	0.0001
0.5192	0.0001
0.5193	0.0001
0.5194	0.0001
0.5195	0.0001
0.5196	0.0001
0.5197	0.0001
0.5198	0.0001
0.5199	0.0001
0.52	0.0001
0.5201	0.0001
0.5202	0.0001
0.5203	0.0001
0.5204	0.0001
0.5205	0.0001
0.5206	0.0001
0.5207	0.0001
0.5208	0.0001
0.5209	0.0001
0.521	0.0001
0.5211	0.0001
0.5212	0.0001
0.5213	0.0001
0.5214	0.0001
0.5215	0.0001
0.5216	0.0001
0.5217	0.0001
0.5218	0.0001
0.5219	0.0001
0.522	0.0001
0.5221	0.0001
0.5222	0.0001
0.5223	0.0001
0.5224	0.0001
0.5225	0.0001
0.5226	0.0001
0.5227	0.0001
0.5228	0.0001
0.5229	0.0001
0.523	0.0001
0.5231	0.0001
0.5232	0.0001
0.5233	0.0001
0.5234	0.0001
0.5235	0.0001
0.5236	0.0001
0.5237	0.0001
0.5238	0.0001
0.5239	0.0001
0.524	0.0001
0.5241	0.0001
0.5242	0.0001
0.5243	0.0001
0.5244	0.0001
0.5245	0.0001
0.5246	0.0001
0.5247	0.0001
0.5248	0.0001
0.5249	0.0001
0.525	0.0001
0.5251	0.0001
0.5252	0.0001
0.5253	0.0001
0.5254	0.0001
0.5255	0.0001
0.5256	0.0001
0.5257	0.0001
0.5258	0.0001
0.5259	0.0001
0.526	0.0001
0.5261	0.0001
0.5262	0.0001
0.5263	0.0001
0.5264	0.0001
0.5265	0.0001
0.5266	0.0001
0.5267	0.0001
0.5268	0.0001
0.5269	0.0001
0.527	0.0001
0.5271	0.0001
0.5272	0.0001
0.5273	0.0001
0.5274	0.0001
0.5275	0.0001
0.5276	0.0001
0.5277	0.0001
0.5278	0.0001
0.5279	0.0001
0.528	0.0001
0.5281	0.0001
0.5282	0.0001
0.5283	0.0001
0.5284	0.0001
0.5285	0.0001
0.5286	0.0001
0.5287	0.0001
0.5288	0.0001
0.5289	0.0001
0.529	0.0001
0.5291	0.0001
0.5292	0.0001
0.5293	0.0001
0.5294	0.0001
0.5295	0.0001
0.5296	0.0001
0.5297	0.0001
0.5298	0.0001
0.5299	0.0001
0.53	0.0001
0.5301	0.0001
0.5302	0.0001
0.5303	0.0001
0.5304	0.0001
0.5305	0.0001
0.5306	0.0001
0.5307	0.0001
0.5308	0.0001
0.5309	0.0001
0.531	0.0001
0.5311	0.0001
0.5312	0.0001
0.5313	0.0001
0.5314	0.0001
0.5315	0.0001
0.5316	0.0001
0.5317	0.0001
0.5318	0.0001
0.5319	0.0001
0.532	0.0001
0.5321	0.0001
0.5322	0.0001
0.5323	0.0001
0.5324	0.0001
0.5325	0.0001
0.5326	0.0001
0.5327	0.0001
0.5328	0.0001
0.5329	0.0001
0.533	0.0001
0.5331	0.0001
0.5332	0.0001
0.5333	0.0001
0.5334	0.0001
0.5335	0.0001
0.5336	0.0001
0.5337	0.0001
0.5338	0.0001
0.5339	0.0001
0.534	0.0001
0.5341	0.0001
0.5342	0.0001
0.5343	0.0001
0.5344	0.0001
0.5345	0.0001
0.5346	0.0001
0.5347	0.0001
0.5348	0.0001
0.5349	0.0001
0.535	0.0001
0.5351	0.0001
0.5352	0.0001
0.5353	0.0001
0.5354	0.0001
0.5355	0.0001
0.5356	0.0001
0.5357	0.0001
0.5358	0.0001
0.5359	0.0001
0.536	0.0001
0.5361	0.0001
0.5362	0.0001
0.5363	0.0001
0.5364	0.0001
0.5365	0.0001
0.5366	0.0001
0.5367	0.0001
0.5368	0.0001
0.5369	0.0001
0.537	0.0001
0.5371	0.0001
0.5372	0.0001
0.5373	0.0001
0.5374	0.0001
0.5375	0.0001
0.5376	0.0001
0.5377	0.0001
0.5378	0.0001
0.5379	0.0001
0.538	0.0001
0.5381	0.0001
0.5382	0.0001
0.5383	0.0001
0.5384	0.0001
0.5385	0.0001
0.5386	0.0001
0.5387	0.0001
0.5388	0.0001
0.5389	0.0001
0.539	0.0001
0.5391	0.0001
0.5392	0.0001
0.5393	0.0001
0.5394	0.0001
0.5395	0.0001
0.5396	0.0001
0.5397	0.0001
0.5398	0.0001
0.5399	0.0001
0.54	0.0001
0.5401	0.0001
0.5402	0.0001
0.5403	0.0001
0.5404	0.0001
0.5405	0.0001
0.5406	0.0001
0.5407	0.0001
0.5408	0.0001
0.5409	0.0001
0.541	0.0001
0.5411	0.0001
0.5412	0.0001
0.5413	0.0001
0.5414	0.0001
0.5415	0.0001
0.5416	0.0001
0.5417	0.0001
0.5418	0.0001
0.5419	0.0001
0.542	0.0001
0.5421	0.0001
0.5422	0.0001
0.5423	0.0001
0.5424	0.0001
0.5425	0.0001
0.5426	0.0001
0.5427	0.0001
0.5428	0.0001
0.5429	0.0001
0.543	0.0001
0.5431	0.0001
0.5432	0.0001
0.5433	0.0001
0.5434	0.0001
0.5435	0.0001
0.5436	0.0001
0.5437	0.0001
0.5438	0.0001
0.5439	0.0001
0.544	0.0001
0.5441	0.0001
0.5442	0.0001
0.5443	0.0001
0.5444	0.0001
0.5445	0.0001
0.5446	0.0001
0.5447	0.0001
0.5448	0.0001
0.5449	0.0001
0.545	0.0001
0.5451	0.0001
0.5452	0.0001
0.5453	0.0001
0.5454	0.0001
0.5455	0.0001
0.5456	0.0001
0.5457	0.0001
0.5458	0.0001
0.5459	0.0001
0.546	0.0001
0.5461	0.0001
0.5462	0.0001
0.5463	0.0001
0.5464	0.0001
0.5465	0.0001
0.5466	0.0001
0.5467	0.0001
0.5468	0.0001
0.5469	0.0001
0.547	0.0001
0.5471	0.0001
0.5472	0.0001
0.5473	0.0001
0.5474	0.0001
0.5475	0.0001
0.5476	0.0001
0.5477	0.0001
0.5478	0.0001
0.5479	0.0001
0.548	0.0001
0.5481	0.0001
0.5482	0.0001
0.5483	0.0001
0.5484	0.0001
0.5485	0.0001
0.5486	0.0001
0.5487	0.0001
0.5488	0.0001
0.5489	0.0001
0.549	0.0001
0.5491	0.0001
0.5492	0.0001
0.5493	0.0001
0.5494	0.0001
0.5495	0.0001
0.5496	0.0001
0.5497	0.0001
0.5498	0.0001
0.5499	0.0001
0.55	0.0001
0.5501	0.0001
0.5502	0.0001
0.5503	0.0001
0.5504	0.0001
0.5505	0.0001
0.5506	0.0001
0.5507	0.0001
0.5508	0.0001
0.5509	0.0001
0.551	0.0001
0.5511	0.0001
0.5512	0.0001
0.5513	0.0001
0.5514	0.0001
0.5515	0.0001
0.5516	0.0001
0.5517	0.0001
0.5518	0.0001
0.5519	0.0001
0.552	0.0001
0.5521	0.0001
0.5522	0.0001
0.5523	0.0001
0.5524	0.0001
0.5525	0.0001
0.5526	0.0001
0.5527	0.0001
0.5528	0.0001
0.5529	0.0001
0.553	0.0001
0.5531	0.0001
0.5532	0.0001
0.5533	0.0001
0.5534	0.0001
0.5535	0.0001
0.5536	0.0001
0.5537	0.0001
0.5538	0.0001
0.5539	0.0001
0.554	0.0001
0.5541	0.0001
0.5542	0.0001
0.5543	0.0001
0.5544	0.0001
0.5545	0.0001
0.5546	0.0001
0.5547	0.0001
0.5548	0.0001
0.5549	0.0001
0.555	0.0001
0.5551	0.0001
0.5552	0.0001
0.5553	0.0001
0.5554	0.0001
0.5555	0.0001
0.5556	0.0001
0.5557	0.0001
0.5558	0.0001
0.5559	0.0001
0.556	0.0001
0.5561	0.0001
0.5562	0.0001
0.5563	0.0001
0.5564	0.0001
0.5565	0.0001
0.5566	0.0001
0.5567	0.0001
0.5568	0.0001
0.5569	0.0001
0.557	0.0001
0.5571	0.0001
0.5572	0.0001
0.5573	0.0001
0.5574	0.0001
0.5575	0.0001
0.5576	0.0001
0.5577	0.0001
0.5578	0.0001
0.5579	0.0001
0.558	0.0001
0.5581	0.0001
0.5582	0.0001
0.5583	0.0001
0.5584	0.0001
0.5585	0.0001
0.5586	0.0001
0.5587	0.0001
0.5588	0.0001
0.5589	0.0001
0.559	0.0001
0.5591	0.0001
0.5592	0.0001
0.5593	0.0001
0.5594	0.0001
0.5595	0.0001
0.5596	0.0001
0.5597	0.0001
0.5598	0.0001
0.5599	0.0001
0.56	0.0001
0.5601	0.0001
0.5602	0.0001
0.5603	0.0001
0.5604	0.0001
0.5605	0.0001
0.5606	0.0001
0.5607	0.0001
0.5608	0.0001
0.5609	0.0001
0.561	0.0001
0.5611	0.0001
0.5612	0.0001
0.5613	0.0001
0.5614	0.0001
0.5615	0.0001
0.5616	0.0001
0.5617	0.0001
0.5618	0.0001
0.5619	0.0001
0.562	0.0001
0.5621	0.0001
0.5622	0.0001
0.5623	0.0001
0.5624	0.0001
0.5625	0.0001
0.5626	0.0001
0.5627	0.0001
0.5628	0.0001
0.5629	0.0001
0.563	0.0001
0.5631	0.0001
0.5632	0.0001
0.5633	0.0001
0.5634	0.0001
0.5635	0.0001
0.5636	0.0001
0.5637	0.0001
0.5638	0.0001
0.5639	0.0001
0.564	0.0001
0.5641	0.0001
0.5642	0.0001
0.5643	0.0001
0.5644	0.0001
0.5645	0.0001
0.5646	0.0001
0.5647	0.0001
0.5648	0.0001
0.5649	0.0001
0.565	0.0001
0.5651	0.0001
0.5652	0.0001
0.5653	0.0001
0.5654	0.0001
0.5655	0.0001
0.5656	0.0001
0.5657	0.0001
0.5658	0.0001
0.5659	0.0001
0.566	0.0001
0.5661	0.0001
0.5662	0.0001
0.5663	0.0001
0.5664	0.0001
0.5665	0.0001
0.5666	0.0001
0.5667	0.0001
0.5668	0.0001
0.5669	0.0001
0.567	0.0001
0.5671	0.0001
0.5672	0.0001
0.5673	0.0001
0.5674	0.0001
0.5675	0.0001
0.5676	0.0001
0.5677	0.0001
0.5678	0.0001
0.5679	0.0001
0.568	0.0001
0.5681	0.0001
0.5682	0.0001
0.5683	0.0001
0.5684	0.0001
0.5685	0.0001
0.5686	0.0001
0.5687	0.0001
0.5688	0.0001
0.5689	0.0001
0.569	0.0001
0.5691	0.0001
0.5692	0.0001
0.5693	0.0001
0.5694	0.0001
0.5695	0.0001
0.5696	0.0001
0.5697	0.0001
0.5698	0.0001
0.5699	0.0001
0.57	0.0001
0.5701	0.0001
0.5702	0.0001
0.5703	0.0001
0.5704	0.0001
0.5705	0.0001
0.5706	0.0001
0.5707	0.0001
0.5708	0.0001
0.5709	0.0001
0.571	0.0001
0.5711	0.0001
0.5712	0.0001
0.5713	0.0001
0.5714	0.0001
0.5715	0.0001
0.5716	0.0001
0.5717	0.0001
0.5718	0.0001
0.5719	0.0001
0.572	0.0001
0.5721	0.0001
0.5722	0.0001
0.5723	0.0001
0.5724	0.0001
0.5725	0.0001
0.5726	0.0001
0.5727	0.0001
0.5728	0.0001
0.5729	0.0001
0.573	0.0001
0.5731	0.0001
0.5732	0.0001
0.5733	0.0001
0.5734	0.0001
0.5735	0.0001
0.5736	0.0001
0.5737	0.0001
0.5738	0.0001
0.5739	0.0001
0.574	0.0001
0.5741	0.0001
0.5742	0.0001
0.5743	0.0001
0.5744	0.0001
0.5745	0.0001
0.5746	0.0001
0.5747	0.0001
0.5748	0.0001
0.5749	0.0001
0.575	0.0001
0.5751	0.0001
0.5752	0.0001
0.5753	0.0001
0.5754	0.0001
0.5755	0.0001
0.5756	0.0001
0.5757	0.0001
0.5758	0.0001
0.5759	0.0001
0.576	0.0001
0.5761	0.0001
0.5762	0.0001
0.5763	0.0001
0.5764	0.0001
0.5765	0.0001
0.5766	0.0001
0.5767	0.0001
0.5768	0.0001
0.5769	0.0001
0.577	0.0001
0.5771	0.0001
0.5772	0.0001
0.5773	0.0001
0.5774	0.0001
0.5775	0.0001
0.5776	0.0001
0.5777	0.0001
0.5778	0.0001
0.5779	0.0001
0.578	0.0001
0.5781	0.0001
0.5782	0.0001
0.5783	0.0001
0.5784	0.0001
0.5785	0.0001
0.5786	0.0001
0.5787	0.0001
0.5788	0.0001
0.5789	0.0001
0.579	0.0001
0.5791	0.0001
0.5792	0.0001
0.5793	0.0001
0.5794	0.0001
0.5795	0.0001
0.5796	0.0001
0.5797	0.0001
0.5798	0.0001
0.5799	0.0001
0.58	0.0001
0.5801	0.0001
0.5802	0.0001
0.5803	0.0001
0.5804	0.0001
0.5805	0.0001
0.5806	0.0001
0.5807	0.0001
0.5808	0.0001
0.5809	0.0001
0.581	0.0001
0.5811	0.0001
0.5812	0.0001
0.5813	0.0001
0.5814	0.0001
0.5815	0.0001
0.5816	0.0001
0.5817	0.0001
0.5818	0.0001
0.5819	0.0001
0.582	0.0001
0.5821	0.0001
0.5822	0.0001
0.5823	0.0001
0.5824	0.0001
0.5825	0.0001
0.5826	0.0001
0.5827	0.0001
0.5828	0.0001
0.5829	0.0001
0.583	0.0001
0.5831	0.0001
0.5832	0.0001
0.5833	0.0001
0.5834	0.0001
0.5835	0.0001
0.5836	0.0001
0.5837	0.0001
0.5838	0.0001
0.5839	0.0001
0.584	0.0001
0.5841	0.0001
0.5842	0.0001
0.5843	0.0001
0.5844	0.0001
0.5845	0.0001
0.5846	0.0001
0.5847	0.0001
0.5848	0.0001
0.5849	0.0001
0.585	0.0001
0.5851	0.0001
0.5852	0.0001
0.5853	0.0001
0.5854	0.0001
0.5855	0.0001
0.5856	0.0001
0.5857	0.0001
0.5858	0.0001
0.5859	0.0001
0.586	0.0001
0.5861	0.0001
0.5862	0.0001
0.5863	0.0001
0.5864	0.0001
0.5865	0.0001
0.5866	0.0001
0.5867	0.0001
0.5868	0.0001
0.5869	0.0001
0.587	0.0001
0.5871	0.0001
0.5872	0.0001
0.5873	0.0001
0.5874	0.0001
0.5875	0.0001
0.5876	0.0001
0.5877	0.0001
0.5878	0.0001
0.5879	0.0001
0.588	0.0001
0.5881	0.0001
0.5882	0.0001
0.5883	0.0001
0.5884	0.0001
0.5885	0.0001
0.5886	0.0001
0.5887	0.0001
0.5888	0.0001
0.5889	0.0001
0.589	0.0001
0.5891	0.0001
0.5892	0.0001
0.5893	0.0001
0.5894	0.0001
0.5895	0.0001
0.5896	0.0001
0.5897	0.0001
0.5898	0.0001
0.5899	0.0001
0.59	0.0001
0.5901	0.0001
0.5902	0.0001
0.5903	0.0001
0.5904	0.0001
0.5905	0.0001
0.5906	0.0001
0.5907	0.0001
0.5908	0.0001
0.5909	0.0001
0.591	0.0001
0.5911	0.0001
0.5912	0.0001
0.5913	0.0001
0.5914	0.0001
0.5915	0.0001
0.5916	0.0001
0.5917	0.0001
0.5918	0.0001
0.5919	0.0001
0.592	0.0001
0.5921	0.0001
0.5922	0.0001
0.5923	0.0001
0.5924	0.0001
0.5925	0.0001
0.5926	0.0001
0.5927	0.0001
0.5928	0.0001
0.5929	0.0001
0.593	0.0001
0.5931	0.0001
0.5932	0.0001
0.5933	0.0001
0.5934	0.0001
0.5935	0.0001
0.5936	0.0001
0.5937	0.0001
0.5938	0.0001
0.5939	0.0001
0.594	0.0001
0.5941	0.0001
0.5942	0.0001
0.5943	0.0001
0.5944	0.0001
0.5945	0.0001
0.5946	0.0001
0.5947	0.0001
0.5948	0.0001
0.5949	0.0001
0.595	0.0001
0.5951	0.0001
0.5952	0.0001
0.5953	0.0001
0.5954	0.0001
0.5955	0.0001
0.5956	0.0001
0.5957	0.0001
0.5958	0.0001
0.5959	0.0001
0.596	0.0001
0.5961	0.0001
0.5962	0.0001
0.5963	0.0001
0.5964	0.0001
0.5965	0.0001
0.5966	0.0001
0.5967	0.0001
0.5968	0.0001
0.5969	0.0001
0.597	0.0001
0.5971	0.0001
0.5972	0.0001
0.5973	0.0001
0.5974	0.0001
0.5975	0.0001
0.5976	0.0001
0.5977	0.0001
0.5978	0.0001
0.5979	0.0001
0.598	0.0001
0.5981	0.0001
0.5982	0.0001
0.5983	0.0001
0.5984	0.0001
0.5985	0.0001
0.5986	0.0001
0.5987	0.0001
0.5988	0.0001
0.5989	0.0001
0.599	0.0001
0.5991	0.0001
0.5992	0.0001
0.5993	0.0001
0.5994	0.0001
0.5995	0.0001
0.5996	0.0001
0.5997	0.0001
0.5998	0.0001
0.5999	0.0001
0.6	0.0001
0.6001	0.0001
0.6002	0.0001
0.6003	0.0001
0.6004	0.0001
0.6005	0.0001
0.6006	0.0001
0.6007	0.0001
0.6008	0.0001
0.6009	0.0001
0.601	0.0001
0.6011	0.0001
0.6012	0.0001
0.6013	0.0001
0.6014	0.0001
0.6015	0.0001
0.6016	0.0001
0.6017	0.0001
0.6018	0.0001
0.6019	0.0001
0.602	0.0001
0.6021	0.0001
0.6022	0.0001
0.6023	0.0001
0.6024	0.0001
0.6025	0.0001
0.6026	0.0001
0.6027	0.0001
0.6028	0.0001
0.6029	0.0001
0.603	0.0001
0.6031	0.0001
0.6032	0.0001
0.6033	0.0001
0.6034	0.0001
0.6035	0.0001
0.6036	0.0001
0.6037	0.0001
0.6038	0.0001
0.6039	0.0001
0.604	0.0001
0.6041	0.0001
0.6042	0.0001
0.6043	0.0001
0.6044	0.0001
0.6045	0.0001
0.6046	0.0001
0.6047	0.0001
0.6048	0.0001
0.6049	0.0001
0.605	0.0001
0.6051	0.0001
0.6052	0.0001
0.6053	0.0001
0.6054	0.0001
0.6055	0.0001
0.6056	0.0001
0.6057	0.0001
0.6058	0.0001
0.6059	0.0001
0.606	0.0001
0.6061	0.0001
0.6062	0.0001
0.6063	0.0001
0.6064	0.0001
0.6065	0.0001
0.6066	0.0001
0.6067	0.0001
0.6068	0.0001
0.6069	0.0001
0.607	0.0001
0.6071	0.0001
0.6072	0.0001
0.6073	0.0001
0.6074	0.0001
0.6075	0.0001
0.6076	0.0001
0.6077	0.0001
0.6078	0.0001
0.6079	0.0001
0.608	0.0001
0.6081	0.0001
0.6082	0.0001
0.6083	0.0001
0.6084	0.0001
0.6085	0.0001
0.6086	0.0001
0.6087	0.0001
0.6088	0.0001
0.6089	0.0001
0.609	0.0001
0.6091	0.0001
0.6092	0.0001
0.6093	0.0001
0.6094	0.0001
0.6095	0.0001
0.6096	0.0001
0.6097	0.0001
0.6098	0.0001
0.6099	0.0001
0.61	0.000113914
0.610114	0.000113914
0.610228	0.000113914
0.610342	0.000113914
0.610456	0.000113914
0.61057	0.000113914
0.610683	0.000113914
0.610797	0.000113914
0.610911	0.000113914
0.611025	0.000113914
0.611139	0.000113914
0.611253	0.000113914
0.611367	0.000113914
0.611481	0.000113914
0.611595	0.000113914
0.611709	0.000113914
0.611823	0.000113914
0.611937	0.000113914
0.61205	0.000113914
0.612164	0.000113914
0.612278	0.000113914
0.612392	0.000107797
0.6125	0.000107797
0.612608	0.000107797
0.612716	0.000107797
0.612823	0.000107797
0.612931	0.000107797
0.613039	0.000107797
0.613147	0.000107797
0.613255	0.000107797
0.613362	0.000107797
0.61347	0.000107797
0.613578	0.000107797
0.613686	0.000107797
0.613794	0.000107797
0.613901	0.000107797
0.614009	0.000107797
0.614117	0.000107797
0.614225	0.000107797
0.614333	0.000107797
0.61444	0.000107797
0.614548	0.000107797
0.614656	0.000107797
0.614764	0.000107797
0.614872	0.000107797
0.614979	2.06594e-05
0.615	0.000138075
0.615138	0.000138075
0.615276	0.000138075
0.615414	0.000138075
0.615552	0.000138075
0.61569	0.000138075
0.615828	0.000138075
0.615967	0.000138075
0.616105	0.000138075
0.616243	0.000138075
0.616381	0.000138075
0.616519	0.000138075
0.616657	0.000138075
0.616795	0.000138075
0.616933	0.000138075
0.617071	0.000138075
0.617209	0.000138075
0.617347	0.000138075
0.617485	1.46439e-05
0.6175	0.000150639
0.617651	0.000150639
0.617801	0.000150639
0.617952	0.000150639
0.618103	0.000150639
0.618253	0.000150639
0.618404	0.000150639
0.618554	0.000150639
0.618705	0.000150639
0.618856	0.000150639
0.619006	0.000150639
0.619157	0.000150639
0.619308	0.000150639
0.619458	0.000150639
0.619609	0.000150639
0.61976	0.000150639
0.61991	8.97694e-05
0.62	0.000163066
0.620163	0.000163066
0.620326	0.000163066
0.620489	0.000163066
0.620652	0.000163066
0.620815	0.000163066
0.620978	0.000163066
0.621141	0.000163066
0.621305	0.000163066
0.621468	0.000163066
0.621631	0.000163066
0.621794	0.000163066
0.621957	0.000163066
0.62212	0.000163066
0.622283	0.000163066
0.622446	5.40119e-05
0.6225	0.000175598
0.622676	0.000175598
0.622851	0.000175598
0.623027	0.000175598
0.623202	0.000175598
0.623378	0.000175598
0.623554	0.000175598
0.623729	0.000175598
0.623905	0.000175598
0.62408	0.000175598
0.624256	0.000175598
0.624432	0.000175598
0.624607	0.000175598
0.624783	0.000175598
0.624958	4.16258e-05
0.625	0.000187654
0.625188	0.000187654
0.625375	0.000187654
0.625563	0.000187654
0.625751	0.000187654
0.625938	0.000187654
0.626126	0.000187654
0.626314	0.000187654
0.626501	0.000187654
0.626689	0.000187654
0.626877	0.000187654
0.627064	0.000187654
0.627252	0.000187654
0.62744	6.04966e-05
0.6275	0.000198982
0.627699	0.000198982
0.627898	0.000198982
0.628097	0.000198982
0.628296	0.000198982
0.628495	0.000198982
0.628694	0.000198982
0.628893	0.000198982
0.629092	0.000198982
0.629291	0.000198982
0.62949	0.000198982
0.629689	0.000198982
0.629888	0.000112215
0.63	0.000209428
0.630209	0.000209428
0.630419	0.000209428
0.630628	0.000209428
0.630838	0.000209428
0.631047	0.000209428
0.631257	0.000209428
0.631466	0.000209428
0.631675	0.000209428
0.631885	0.000209428
0.632094	0.000209428
0.632304	0.000196296
0.6325	0.000196296
0.632696	0.000196296
0.632893	0.000196296
0.633089	0.000196296
0.633285	0.000196296
0.633481	0.000196296
0.633678	0.000196296
0.633874	0.000196296
0.63407	0.000196296
0.634267	0.000196296
0.634463	0.000196296
0.634659	0.000196296
0.634856	0.000144452
0.635	0.000227429
0.635227	0.000227429
0.635455	0.000227429
0.635682	0.000227429
0.63591	0.000227429
0.636137	0.000227429
0.636365	0.000227429
0.636592	0.000227429
0.636819	0.000227429
0.637047	0.000227429
0.637274	0.000225706
0.6375	0.000225706
0.637726	0.000225706
0.637951	0.000225706
0.638177	0.000225706
0.638403	0.000225706
0.638629	0.000225706
0.638854	0.000225706
0.63908	0.000225706
0.639306	0.000225706
0.639531	0.000225706
0.639757	0.000225706
0.639983	1.72328e-05
0.64	0.00024127
0.640241	0.00024127
0.640483	0.00024127
0.640724	0.00024127
0.640965	0.00024127
0.641206	0.00024127
0.641448	0.00024127
0.641689	0.00024127
0.64193	0.00024127
0.642171	0.00024127
0.642413	8.73001e-05
0.6425	0.000246644
0.642747	0.000246644
0.642993	0.000246644
0.64324	0.000246644
0.643487	0.000246644
0.643733	0.000246644
0.64398	0.000246644
0.644227	0.000246644
0.644473	0.000246644
0.64472	0.000246644
0.644966	3.35643e-05
0.645	0.000251175
0.645251	0.000251175
0.645502	0.000251175
0.645754	0.000251175
0.646005	0.000251175
0.646256	0.000251175
0.646507	0.000251175
0.646758	0.000251175
0.647009	0.000251175
0.647261	0.000239421
0.6475	0.000239421
0.647739	0.000239421
0.647979	0.000239421
0.648218	0.000239421
0.648458	0.000239421
0.648697	0.000239421
0.648937	0.000239421
0.649176	0.000239421
0.649415	0.000239421
0.649655	0.000239421
0.649894	0.000105787
0.65	0.00025808
0.650258	0.00025808
0.650516	0.00025808
0.650774	0.00025808
0.651032	0.00025808
0.65129	0.00025808
0.651548	0.00025808
0.651807	0.00025808
0.652065	0.00025808
0.652323	0.000177284
0.6525	0.000177284
0.652677	0.000177284
0.652855	0.000177284
0.653032	0.000177284
0.653209	0.000177284
0.653386	0.000177284
0.653564	0.000177284
0.653741	0.000177284
0.653918	0.000177284
0.654096	0.000177284
0.654273	0.000177284
0.65445	0.000177284
0.654627	0.000177284
0.654805	0.000177284
0.654982	1.80268e-05
0.655	0.000262583
0.655263	0.000262583
0.655525	0.000262583
0.655788	0.000262583
0.65605	0.000262583
0.656313	0.000262583
0.656575	0.000262583
0.656838	0.000262583
0.657101	0.000262583
0.657363	0.000136752
0.6575	0.000264569
0.657765	0.000264569
0.658029	0.000264569
0.658294	0.000264569
0.658558	0.000264569
0.658823	0.000264569
0.659087	0.000264569
0.659352	0.000264569
0.659617	0.000264569
0.659881	0.000118875
0.66	0.000266017
0.660266	0.000266017
0.660532	0.000266017
0.660798	0.000266017
0.661064	0.000266017
0.66133	0.000266017
0.661596	0.000266017
0.661862	0.000266017
0.662128	0.000266017
0.662394	0.000105848
0.6625	0.000267208
0.662767	0.000267208
0.663034	0.000267208
0.663302	0.000267208
0.663569	0.000267208
0.663836	0.000267208
0.664103	0.000267208
0.66437	0.000267208
0.664638	0.000267208
0.664905	9.51318e-05
0.665	0.000268213
0.665268	0.000268213
0.665536	0.000268213
0.665805	0.000268213
0.666073	0.000268213
0.666341	0.000268213
0.666609	0.000268213
0.666877	0.000268213
0.667146	0.000268213
0.667414	8.60811e-05
0.6675	0.00026904
0.667769	0.00026904
0.668038	0.00026904
0.668307	0.00026904
0.668576	0.00026904
0.668845	0.00026904
0.669114	0.00026904
0.669383	0.00026904
0.669652	0.00026904
0.669921	7.86381e-05
0.67	0.000269764
0.67027	0.000269764
0.67054	0.000269764
0.670809	0.000269764
0.671079	0.000269764
0.671349	0.000269764
0.671619	0.000269764
0.671888	0.000269764
0.672158	0.000269764
0.672428	7.21217e-05
0.6725	0.0002704
0.67277	0.0002704
0.673041	0.0002704
0.673311	0.0002704
0.673582	0.0002704
0.673852	0.0002704
0.674122	0.0002704
0.674393	0.0002704
0.674663	0.0002704
0.674934	6.64002e-05
0.675	0.000270931
0.675271	0.000270931
0.675542	0.000270931
0.675813	0.000270931
0.676084	0.000270931
0.676355	0.000270931
0.676626	0.000270931
0.676897	0.000270931
0.677167	0.000270931
0.677438	6.16184e-05
0.6775	0.000271428
0.677771	0.000271428
0.678043	0.000271428
0.678314	0.000271428
0.678586	0.000271428
0.678857	0.000271428
0.679129	0.000271428
0.6794	0.000271428
0.679671	0.000271428
0.679943	5.71469e-05
0.68	0.00027187
0.680272	0.00027187
0.680544	0.00027187
0.680816	0.00027187
0.681087	0.00027187
0.681359	0.00027187
0.681631	0.00027187
0.681903	0.00027187
0.682175	0.00027187
0.682447	5.31738e-05
0.6825	0.000272269
0.682772	0.000272269
0.683045	0.000272269
0.683317	0.000272269
0.683589	0.000272269
0.683861	0.000272269
0.684134	0.000272269
0.684406	0.000272269
0.684678	0.000272269
0.68495	4.95807e-05
0.685	0.000272636
0.685273	0.000272636
0.685545	0.000272636
0.685818	0.000272636
0.686091	0.000272636
0.686363	0.000272636
0.686636	0.000272636
0.686908	0.000272636
0.687181	0.000272636
0.687454	4.62794e-05
0.6875	0.000273002
0.687773	0.000273002
0.688046	0.000273002
0.688319	0.000273002
0.688592	0.000273002
0.688865	0.000273002
0.689138	0.000273002
0.689411	0.000273002
0.689684	0.000273002
0.689957	4.29849e-05
0.69	0.000273345
0.690273	0.000273345
0.690547	0.000273345
0.69082	0.000273345
0.691093	0.000273345
0.691367	0.000273345
0.69164	0.000273345
0.691913	0.000273345
0.692187	0.000273345
0.69246	3.9898e-05
0.6925	0.000273678
0.692774	0.000273678
0.693047	0.000273678
0.693321	0.000273678
0.693595	0.000273678
0.693868	0.000273678
0.694142	0.000273678
0.694416	0.000273678
0.694689	0.000273678
0.694963	3.68953e-05
0.695	0.000273986
0.695274	0.000273986
0.695548	0.000273986
0.695822	0.000273986
0.696096	0.000273986
0.69637	0.000273986
0.696644	0.000273986
0.696918	0.000273986
0.697192	0.000273986
0.697466	3.41292e-05
0.6975	0.000274335
0.697774	0.000274335
0.698049	0.000274335
0.698323	0.000274335
0.698597	0.000274335
0.698872	0.000274335
0.699146	0.000274335
0.69942	0.000274335
0.699695	0.000274335
0.699969	3.09888e-05
0.7	0.000274567
0.700275	0.000274567
0.700549	0.000274567
0.700824	0.000274567
0.701098	0.000274567
0.701373	0.000274567
0.701647	0.000274567
0.701922	0.000274567
0.702197	0.000274567
0.702471	2.88959e-05
0.7025	0.000274757
0.702775	0.000274757
0.70305	0.000274757
0.703324	0.000274757
0.703599	0.000274757
0.703874	0.000274757
0.704149	0.000274757
0.704423	0.000274757
0.704698	0.000274757
0.704973	2.71911e-05
0.705	0.000275072
0.705275	0.000275072
0.70555	0.000275072
0.705825	0.000275072
0.7061	0.000275072
0.706375	0.000275072
0.70665	0.000275072
0.706926	0.000275072
0.707201	0.000275072
0.707476	2.43529e-05
0.7075	0.00027547
0.707775	0.00027547
0.708051	0.00027547
0.708326	0.00027547
0.708602	0.00027547
0.708877	0.00027547
0.709153	0.00027547
0.709428	0.00027547
0.709704	0.00027547
0.709979	2.07744e-05
0.71	0.000275798
0.710276	0.000275798
0.710552	0.000275798
0.710827	0.000275798
0.711103	0.000275798
0.711379	0.000275798
0.711655	0.000275798
0.711931	0.000275798
0.712206	0.000275798
0.712482	1.78172e-05
0.7125	0.000275846
0.712776	0.000275846
0.713052	0.000275846
0.713328	0.000275846
0.713603	0.000275846
0.713879	0.000275846
0.714155	0.000275846
0.714431	0.000275846
0.714707	0.000275846
0.714983	1.73881e-05
0.715	0.000276478
0.715276	0.000276478
0.715553	0.000276478
0.715829	0.000276478
0.716106	0.000276478
0.716382	0.000276478
0.716659	0.000276478
0.716935	0.000276478
0.717212	0.000276478
0.717488	1.16981e-05
0.7175	0.00027664
0.717777	0.00027664
0.718053	0.00027664
0.71833	0.00027664
0.718607	0.00027664
0.718883	0.00027664
0.71916	0.00027664
0.719436	0.00027664
0.719713	0.00027664
0.71999	1.02387e-05
0.72	0.000276296
0.720276	0.000276296
0.720553	0.000276296
0.720829	0.000276296
0.721105	0.000276296
0.721381	0.000276296
0.721658	0.000276296
0.721934	0.000276296
0.72221	0.000276296
0.722487	1.3332e-05
0.7225	0.000277468
0.722777	0.000277468
0.723055	0.000277468
0.723332	0.000277468
0.72361	0.000277468
0.723887	0.000277468
0.724165	0.000277468
0.724442	0.000277468
0.72472	0.000277468
0.724997	2.78723e-06
0.725	0.000269348
0.725269	0.000269348
0.725539	0.000269348
0.725808	0.000269348
0.726077	0.000269348
0.726347	0.000269348
0.726616	0.000269348
0.726885	0.000269348
0.727155	0.000269348
0.727424	7.58661e-05
0.7275	0.000277778
0.727778	0.000277778
0.728056	0.000277778
0.728333	0.000277778
0.728611	0.000277778
0.728889	0.000277778
0.729167	0.000277778
0.729444	0.000277778
0.729722	0.000277772
0.73	0.000277772
0.730278	0.000277772
0.730556	0.000277772
0.730833	0.000277772
0.731111	0.000277772
0.731389	0.000277772
0.731667	0.000277772
0.731944	0.000277772
0.732222	0.000277772
0.7325	4.90988e-08
0.7325	0.0001
0.7326	0.000278401
0.732878	0.000278401
0.733157	0.000278401
0.733435	0.000278401
0.733714	0.000278401
0.733992	0.000278401
0.73427	0.000278401
0.734549	0.000278401
0.734827	0.000172792
0.735	0.000278775
0.735279	0.000278775
0.735558	0.000278775
0.735836	0.000278775
0.736115	0.000278775
0.736394	0.000278775
0.736673	0.000278775
0.736951	0.000278775
0.73723	0.000269796
0.7375	0.000269796
0.73777	0.000269796
0.73804	0.000269796
0.738309	0.000269796
0.738579	0.000269796
0.738849	0.000269796
0.739119	0.000269796
0.739389	0.000269796
0.739658	0.000269796
0.739928	7.18335e-05
0.74	0.000279179
0.740279	0.000279179
0.740558	0.000279179
0.740838	0.000279179
0.741117	0.000279179
0.741396	0.000279179
0.741675	0.000279179
0.741954	0.000279179
0.742233	0.00026657
0.7425	0.00026657
0.742767	0.00026657
0.743033	0.00026657
0.7433	0.00026657
0.743566	0.00026657
0.743833	0.00026657
0.744099	0.00026657
0.744366	0.00026657
0.744633	0.00026657
0.744899	0.000100868
0.745	0.000279779
0.74528	0.000279779
0.74556	0.000279779
0.745839	0.000279779
0.746119	0.000279779
0.746399	0.000279779
0.746679	0.000279779
0.746958	0.000279779
0.747238	0.000261769
0.7475	0.000261769
0.747762	0.000261769
0.748024	0.000261769
0.748285	0.000261769
0.748547	0.000261769
0.748809	0.000261769
0.749071	0.000261769
0.749332	0.000261769
0.749594	0.000261769
0.749856	0.000144083
0.75	0.000280413
0.75028	0.000280413
0.750561	0.000280413
0.750841	0.000280413
0.751122	0.000280413
0.751402	0.000280413
0.751682	0.000280413
0.751963	0.000280413
0.752243	0.000256695
0.7525	0.000256695
0.752757	0.000256695
0.753013	0.000256695
0.75327	0.000256695
0.753527	0.000256695
0.753783	0.000256695
0.75404	0.000256695
0.754297	0.000256695
0.754554	0.000256695
0.75481	0.000189742
0.755	0.000189742
0.75519	0.000189742
0.755379	0.000189742
0.755569	0.000189742
0.755759	0.000189742
0.755949	0.000189742
0.756138	0.000189742
0.756328	0.000189742
0.756518	0.000189742
0.756708	0.000189742
0.756897	0.000189742
0.757087	0.000189742
0.757277	0.000189742
0.757467	3.33578e-05
0.7575	0.000280944
0.757781	0.000280944
0.758062	0.000280944
0.758343	0.000280944
0.758624	0.000280944
0.758905	0.000280944
0.759186	0.000280944
0.759467	0.000280944
0.759748	0.000252451
0.76	0.000252451
0.760252	0.000252451
0.760505	0.000252451
0.760757	0.000252451
0.76101	0.000252451
0.761262	0.000252451
0.761515	0.000252451
0.761767	0.000252451
0.76202	0.000252451
0.762272	0.000227941
0.7625	0.000227941
0.762728	0.000227941
0.762956	0.000227941
0.763184	0.000227941
0.763412	0.000227941
0.76364	0.000227941
0.763868	0.000227941
0.764096	0.000227941
0.764324	0.000227941
0.764551	0.000227941
0.764779	0.000220589
0.765	0.000220589
0.765221	0.000220589
0.765441	0.000220589
0.765662	0.000220589
0.765882	0.000220589
0.766103	0.000220589
0.766324	0.000220589
0.766544	0.000220589
0.766765	0.000220589
0.766985	0.000220589
0.767206	0.000220589
0.767426	7.35263e-05
0.7675	0.000282229
0.767782	0.000282229
0.768064	0.000282229
0.768347	0.000282229
0.768629	0.000282229
0.768911	0.000282229
0.769193	0.000282229
0.769476	0.000282229
0.769758	0.00024217
0.77	0.00024217
0.770242	0.00024217
0.770484	0.00024217
0.770727	0.00024217
0.770969	0.00024217
0.771211	0.00024217
0.771453	0.00024217
0.771695	0.00024217
0.771937	0.00024217
0.77218	0.00024217
0.772422	7.82992e-05
0.7725	0.000282845
0.772783	0.000282845
0.773066	0.000282845
0.773349	0.000282845
0.773631	0.000282845
0.773914	0.000282845
0.774197	0.000282845
0.77448	0.000282845
0.774763	0.000237242
0.775	0.000237242
0.775237	0.000237242
0.775474	0.000237242
0.775712	0.000237242
0.775949	0.000237242
0.776186	0.000237242
0.776423	0.000237242
0.776661	0.000237242
0.776898	0.000237242
0.777135	0.000237242
0.777372	0.000127584
0.7775	0.000283489
0.777783	0.000283489
0.778067	0.000283489
0.77835	0.000283489
0.778634	0.000283489
0.778917	0.000283489
0.779201	0.000283489
0.779484	0.000283489
0.779768	0.000232086
0.78	0.000232086
0.780232	0.000232086
0.780464	0.000232086
0.780696	0.000232086
0.780928	0.000232086
0.78116	0.000232086
0.781393	0.000232086
0.781625	0.000232086
0.781857	0.000232086
0.782089	0.000232086
0.782321	0.000179141
0.7825	0.000284133
0.782784	0.000284133
0.783068	0.000284133
0.783352	0.000284133
0.783637	0.000284133
0.783921	0.000284133
0.784205	0.000284133
0.784489	0.000284133
0.784773	0.000226939
0.785	0.000226939
0.785227	0.000226939
0.785454	0.000226939
0.785681	0.000226939
0.785908	0.000226939
0.786135	0.000226939
0.786362	0.000226939
0.786589	0.000226939
0.786816	0.000226939
0.787042	0.000226939
0.787269	0.000226939
0.787496	3.67198e-06
0.7875	0.000289706
0.78779	0.000289706
0.788079	0.000289706
0.788369	0.000289706
0.788659	0.000289706
0.788949	0.000289706
0.789238	0.000289706
0.789528	0.000289706
0.789818	0.000182355
0.79	0.000285033
0.790285	0.000285033
0.79057	0.000285033
0.790855	0.000285033
0.79114	0.000285033
0.791425	0.000285033
0.79171	0.000285033
0.791995	0.000285033
0.79228	0.000219737
0.7925	0.000219737
0.79272	0.000219737
0.792939	0.000219737
0.793159	0.000219737
0.793379	0.000219737
0.793599	0.000219737
0.793818	0.000219737
0.794038	0.000219737
0.794258	0.000219737
0.794478	0.000219737
0.794697	0.000219737
0.794917	8.28933e-05
0.795	0.000285395
0.795285	0.000285395
0.795571	0.000285395
0.795856	0.000285395
0.796142	0.000285395
0.796427	0.000285395
0.796712	0.000285395
0.796998	0.000285395
0.797283	0.000216842
0.7975	0.000216842
0.797717	0.000216842
0.797934	0.000216842
0.798151	0.000216842
0.798367	0.000216842
0.798584	0.000216842
0.798801	0.000216842
0.799018	0.000216842
0.799235	0.000216842
0.799452	0.000216842
0.799668	0.000216842
0.799885	0.000114743
0.8	0.000286003
0.800286	0.000286003
0.800572	0.000286003
0.800858	0.000286003
0.801144	0.000286003
0.80143	0.000286003
0.801716	0.000286003
0.802002	0.000286003
0.802288	0.000211976
0.8025	0.000211976
0.802712	0.000211976
0.802924	0.000211976
0.803136	0.000211976
0.803348	0.000211976
0.80356	0.000211976
0.803772	0.000211976
0.803984	0.000211976
0.804196	0.000211976
0.804408	0.000211976
0.80462	0.000211976
0.804832	0.000168262
0.805	0.000286674
0.805287	0.000286674
0.805573	0.000286674
0.80586	0.000286674
0.806147	0.000286674
0.806433	0.000286674
0.80672	0.000286674
0.807007	0.000286674
0.807293	0.000206608
0.8075	0.000206608
0.807707	0.000206608
0.807913	0.000206608
0.80812	0.000206608
0.808326	0.000206608
0.808533	0.000206608
0.80874	0.000206608
0.808946	0.000206608
0.809153	0.000206608
0.809359	0.000206608
0.809566	0.000206608
0.809773	0.000206608
0.809979	2.07088e-05
0.81	0.00028684
0.810287	0.00028684
0.810574	0.00028684
0.810861	0.00028684
0.811147	0.00028684
0.811434	0.00028684
0.811721	0.00028684
0.812008	0.00028684
0.812295	0.00020528
0.8125	0.00020528
0.812705	0.00020528
0.812911	0.00020528
0.813116	0.00020528
0.813321	0.00020528
0.813526	0.00020528
0.813732	0.00020528
0.813937	0.00020528
0.814142	0.00020528
0.814348	0.00020528
0.814553	0.00020528
0.814758	0.00020528
0.814963	3.66363e-05
0.815	0.000287555
0.815288	0.000287555
0.815575	0.000287555
0.815863	0.000287555
0.81615	0.000287555
0.816438	0.000287555
0.816725	0.000287555
0.817013	0.000287555
0.8173	0.000199558
0.8175	0.000199558
0.8177	0.000199558
0.817899	0.000199558
0.818099	0.000199558
0.818298	0.000199558
0.818498	0.000199558
0.818697	0.000199558
0.818897	0.000199558
0.819096	0.000199558
0.819296	0.000199558
0.819496	0.000199558
0.819695	0.000199558
0.819895	0.000105309
0.82	0.000288283
0.820288	0.000288283
0.820577	0.000288283
0.820865	0.000288283
0.821153	0.000288283
0.821441	0.000288283
0.82173	0.000288283
0.822018	0.000288283
0.822306	0.000193735
0.8225	0.000193735
0.822694	0.000193735
0.822887	0.000193735
0.823081	0.000193735
0.823275	0.000193735
0.823469	0.000193735
0.823662	0.000193735
0.823856	0.000193735
0.82405	0.000193735
0.824244	0.000193735
0.824437	0.000193735
0.824631	0.000193735
0.824825	0.000175174
0.825	0.000288984
0.825289	0.000288984
0.825578	0.000288984
0.825867	0.000288984
0.826156	0.000288984
0.826445	0.000288984
0.826734	0.000288984
0.827023	0.000288984
0.827312	0.00018813
0.8275	0.00028936
0.827789	0.00028936
0.828079	0.00028936
0.828368	0.00028936
0.828657	0.00028936
0.828947	0.00028936
0.829236	0.00028936
0.829526	0.00028936
0.829815	0.000185119
0.83	0.000289665
0.83029	0.000289665
0.830579	0.000289665
0.830869	0.000289665
0.831159	0.000289665
0.831448	0.000289665
0.831738	0.000289665
0.832028	0.000289665
0.832317	0.000182682
0.8325	0.000289947
0.83279	0.000289947
0.83308	0.000289947
0.83337	0.000289947
0.83366	0.000289947
0.83395	0.000289947
0.83424	0.000289947
0.83453	0.000289947
0.83482	0.000180426
0.835	0.000290234
0.83529	0.000290234
0.83558	0.000290234
0.835871	0.000290234
0.836161	0.000290234
0.836451	0.000290234
0.836741	0.000290234
0.837032	0.000290234
0.837322	0.000178131
0.8375	0.000290515
0.837791	0.000290515
0.838081	0.000290515
0.838372	0.000290515
0.838662	0.000290515
0.838953	0.000290515
0.839243	0.000290515
0.839534	0.000290515
0.839824	0.000175879
0.84	0.000290802
0.840291	0.000290802
0.840582	0.000290802
0.840872	0.000290802
0.841163	0.000290802
0.841454	0.000290802
0.841745	0.000290802
0.842036	0.000290802
0.842326	0.000173587
0.8425	0.000291084
0.842791	0.000291084
0.843082	0.000291084
0.843373	0.000291084
0.843664	0.000291084
0.843955	0.000291084
0.844247	0.000291084
0.844538	0.000291084
0.844829	0.000171331
0.845	0.00029137
0.845291	0.00029137
0.845583	0.00029137
0.845874	0.00029137
0.846165	0.00029137
0.846457	0.00029137
0.846748	0.00029137
0.84704	0.00029137
0.847331	0.00016904
0.8475	0.000291661
0.847792	0.000291661
0.848083	0.000291661
0.848375	0.000291661
0.848667	0.000291661
0.848958	0.000291661
0.84925	0.000291661
0.849542	0.000291661
0.849833	0.000166709
0.85	0.00029195
0.850292	0.00029195
0.850584	0.00029195
0.850876	0.00029195
0.851168	0.00029195
0.85146	0.00029195
0.851752	0.00029195
0.852044	0.00029195
0.852336	0.000164399
0.8525	0.000292239
0.852792	0.000292239
0.853084	0.000292239
0.853377	0.000292239
0.853669	0.000292239
0.853961	0.000292239
0.854253	0.000292239
0.854546	0.000292239
0.854838	0.000162084
0.855	0.000292528
0.855293	0.000292528
0.855585	0.000292528
0.855878	0.000292528
0.85617	0.000292528
0.856463	0.000292528
0.856755	0.000292528
0.857048	0.000292528
0.85734	0.000159773
0.8575	0.000292817
0.857793	0.000292817
0.858086	0.000292817
0.858378	0.000292817
0.858671	0.000292817
0.858964	0.000292817
0.859257	0.000292817
0.85955	0.000292817
0.859843	0.000157464
0.86	0.000293106
0.860293	0.000293106
0.860586	0.000293106
0.860879	0.000293106
0.861172	0.000293106
0.861466	0.000293106
0.861759	0.000293106
0.862052	0.000293106
0.862345	0.000155148
0.8625	0.000293396
0.862793	0.000293396
0.863087	0.000293396
0.86338	0.000293396
0.863674	0.000293396
0.863967	0.000293396
0.86426	0.000293396
0.864554	0.000293396
0.864847	0.000152831
0.865	0.00029369
0.865294	0.00029369
0.865587	0.00029369
0.865881	0.00029369
0.866175	0.00029369
0.866468	0.00029369
0.866762	0.00029369
0.867056	0.00029369
0.86735	0.000150483
0.8675	0.00029398
0.867794	0.00029398
0.868088	0.00029398
0.868382	0.00029398
0.868676	0.00029398
0.86897	0.00029398
0.869264	0.00029398
0.869558	0.00029398
0.869852	0.000148159
0.87	0.000294269
0.870294	0.000294269
0.870589	0.000294269
0.870883	0.000294269
0.871177	0.000294269
0.871471	0.000294269
0.871766	0.000294269
0.87206	0.000294269
0.872354	0.000145847
0.8725	0.000294562
0.872795	0.000294562
0.873089	0.000294562
0.873384	0.000294562
0.873678	0.000294562
0.873973	0.000294562
0.874267	0.000294562
0.874562	0.000294562
0.874856	0.000143505
0.875	0.000294852
0.875295	0.000294852
0.87559	0.000294852
0.875885	0.000294852
0.876179	0.000294852
0.876474	0.000294852
0.876769	0.000294852
0.877064	0.000294852
0.877359	0.000141184
0.8775	0.000295147
0.877795	0.000295147
0.87809	0.000295147
0.878385	0.000295147
0.878681	0.000295147
0.878976	0.000295147
0.879271	0.000295147
0.879566	0.000295147
0.879861	0.000138825
0.88	0.000295435
0.880295	0.000295435
0.880591	0.000295435
0.880886	0.000295435
0.881182	0.000295435
0.881477	0.000295435
0.881773	0.000295435
0.882068	0.000295435
0.882363	0.00013652
0.8825	0.000295733
0.882796	0.000295733
0.883091	0.000295733
0.883387	0.000295733
0.883683	0.000295733
0.883979	0.000295733
0.884274	0.000295733
0.88457	0.000295733
0.884866	0.000134139
0.885	0.000296028
0.885296	0.000296028
0.885592	0.000296028
0.885888	0.000296028
0.886184	0.000296028
0.88648	0.000296028
0.886776	0.000296028
0.887072	0.000296028
0.887368	0.000131778
0.8875	0.000296316
0.887796	0.000296316
0.888093	0.000296316
0.888389	0.000296316
0.888685	0.000296316
0.888982	0.000296316
0.889278	0.000296316
0.889574	0.000296316
0.889871	0.000129468
0.89	0.000296613
0.890297	0.000296613
0.890593	0.000296613
0.89089	0.000296613
0.891186	0.000296613
0.891483	0.000296613
0.89178	0.000296613
0.892076	0.000296613
0.892373	0.000127098
0.8925	0.000296904
0.892797	0.000296904
0.893094	0.000296904
0.893391	0.000296904
0.893688	0.000296904
0.893985	0.000296904
0.894281	0.000296904
0.894578	0.000296904
0.894875	0.000124771
0.895	0.000297197
0.895297	0.000297197
0.895594	0.000297197
0.895892	0.000297197
0.896189	0.000297197
0.896486	0.000297197
0.896783	0.000297197
0.89708	0.000297197
0.897378	0.000122423
0.8975	0.000297497
0.897797	0.000297497
0.898095	0.000297497
0.898392	0.000297497
0.89869	0.000297497
0.898987	0.000297497
0.899285	0.000297497
0.899582	0.000297497
0.89988	0.000120021
0.9	0.000297786
0.900298	0.000297786
0.900596	0.000297786
0.900893	0.000297786
0.901191	0.000297786
0.901489	0.000297786
0.901787	0.000297786
0.902084	0.000297786
0.902382	0.000117715
0.9025	0.000298082
0.902798	0.000298082
0.903096	0.000298082
0.903394	0.000298082
0.903692	0.000298082
0.90399	0.000298082
0.904288	0.000298082
0.904587	0.000298082
0.904885	0.000115346
0.905	0.000298375
0.905298	0.000298375
0.905597	0.000298375
0.905895	0.000298375
0.906194	0.000298375
0.906492	0.000298375
0.90679	0.000298375
0.907089	0.000298375
0.907387	0.000113
0.9075	0.00029867
0.907799	0.00029867
0.908097	0.00029867
0.908396	0.00029867
0.908695	0.00029867
0.908993	0.00029867
0.909292	0.00029867
0.909591	0.00029867
0.909889	0.000110639
0.91	0.000298976
0.910299	0.000298976
0.910598	0.000298976
0.910897	0.000298976
0.911196	0.000298976
0.911495	0.000298976
0.911794	0.000298976
0.912093	0.000298976
0.912392	0.000108193
0.9125	0.000299269
0.912799	0.000299269
0.913099	0.000299269
0.913398	0.000299269
0.913697	0.000299269
0.913996	0.000299269
0.914296	0.000299269
0.914595	0.000299269
0.914894	0.00010585
0.915	0.000299559
0.9153	0.000299559
0.915599	0.000299559
0.915899	0.000299559
0.916198	0.000299559
0.916498	0.000299559
0.916797	0.000299559
0.917097	0.000299559
0.917396	0.000103525
0.9175	0.000299859
0.9178	0.000299859
0.9181	0.000299859
0.9184	0.000299859
0.918699	0.000299859
0.918999	0.000299859
0.919299	0.000299859
0.919599	0.000299859
0.919899	0.000101125
0.92	0.000300154
0.9203	0.000300154
0.9206	0.000300154
0.9209	0.000300154
0.921201	0.000300154
0.921501	0.000300154
0.921801	0.000300154
0.922101	0.000300154
0.922401	9.87665e-05
0.9225	0.000300455
0.9228	0.000300455
0.923101	0.000300455
0.923401	0.000300455
0.923702	0.000300455
0.924002	0.000300455
0.924303	0.000300455
0.924603	0.000300455
0.924904	9.63581e-05
0.925	0.000300744
0.925301	0.000300744
0.925601	0.000300744
0.925902	0.000300744
0.926203	0.000300744
0.926504	0.000300744
0.926804	0.000300744
0.927105	0.000300744
0.927406	9.40506e-05
0.9275	0.000301049
0.927801	0.000301049
0.928102	0.000301049
0.928403	0.000301049
0.928704	0.000301049
0.929005	0.000301049
0.929306	0.000301049
0.929607	0.000301049
0.929908	9.16042e-05
0.93	0.000301347
0.930301	0.000301347
0.930603	0.000301347
0.930904	0.000301347
0.931205	0.000301347
0.931507	0.000301347
0.931808	0.000301347
0.932109	0.000301347
0.932411	8.92223e-05
0.9325	0.000301659
0.932802	0.000301659
0.933103	0.000301659
0.933405	0.000301659
0.933707	0.000301659
0.934008	0.000301659
0.93431	0.000301659
0.934612	0.000301659
0.934913	8.67317e-05
0.935	0.000301945
0.935302	0.000301945
0.935604	0.000301945
0.935906	0.000301945
0.936208	0.000301945
0.93651	0.000301945
0.936812	0.000301945
0.937114	0.000301945
0.937416	8.44376e-05
0.9375	0.000302246
0.937802	0.000302246
0.938104	0.000302246
0.938407	0.000302246
0.938709	0.000302246
0.939011	0.000302246
0.939313	0.000302246
0.939616	0.000302246
0.939918	8.20325e-05
0.94	0.000302536
0.940303	0.000302536
0.940605	0.000302536
0.940908	0.000302536
0.94121	0.000302536
0.941513	0.000302536
0.941815	0.000302536
0.942118	0.000302536
0.94242	7.97154e-05
0.9425	0.000302842
0.942803	0.000302842
0.943106	0.000302842
0.943409	0.000302842
0.943711	0.000302842
0.944014	0.000302842
0.944317	0.000302842
0.94462	0.000302842
0.944923	7.72607e-05
0.945	0.000303147
0.945303	0.000303147
0.945606	0.000303147
0.945909	0.000303147
0.946213	0.000303147
0.946516	0.000303147
0.946819	0.000303147
0.947122	0.000303147
0.947425	7.48229e-05
0.9475	0.000303448
0.947803	0.000303448
0.948107	0.000303448
0.94841	0.000303448
0.948714	0.000303448
0.949017	0.000303448
0.949321	0.000303448
0.949624	0.000303448
0.949928	7.24124e-05
0.95	0.000303748
0.950304	0.000303748
0.950607	0.000303748
0.950911	0.000303748
0.951215	0.000303748
0.951519	0.000303748
0.951822	0.000303748
0.952126	0.000303748
0.95243	7.00165e-05
0.9525	0.000304055
0.952804	0.000304055
0.953108	0.000304055
0.953412	0.000304055
0.953716	0.000304055
0.95402	0.000304055
0.954324	0.000304055
0.954628	0.000304055
0.954932	6.75582e-05
0.955	0.000304342
0.955304	0.000304342
0.955609	0.000304342
0.955913	0.000304342
0.956217	0.000304342
0.956522	0.000304342
0.956826	0.000304342
0.95713	0.000304342
0.957435	6.52655e-05
0.9575	0.000304635
0.957805	0.000304635
0.958109	0.000304635
0.958414	0.000304635
0.958719	0.000304635
0.959023	0.000304635
0.959328	0.000304635
0.959632	0.000304635
0.959937	6.29175e-05
0.96	0.000304955
0.960305	0.000304955
0.96061	0.000304955
0.960915	0.000304955
0.96122	0.000304955
0.961525	0.000304955
0.96183	0.000304955
0.962135	0.000304955
0.96244	6.03578e-05
0.9625	0.000305242
0.962805	0.000305242
0.96311	0.000305242
0.963416	0.000305242
0.963721	0.000305242
0.964026	0.000305242
0.964331	0.000305242
0.964637	0.000305242
0.964942	5.80631e-05
0.965	0.000305549
0.965306	0.000305549
0.965611	0.000305549
0.965917	0.000305549
0.966222	0.000305549
0.966528	0.000305549
0.966833	0.000305549
0.967139	0.000305549
0.967444	5.56109e-05
0.9675	0.00030587
0.967806	0.00030587
0.968112	0.00030587
0.968418	0.00030587
0.968723	0.00030587
0.969029	0.00030587
0.969335	0.00030587
0.969641	0.00030587
0.969947	5.30363e-05
0.97	0.000306163
0.970306	0.000306163
0.970612	0.000306163
0.970918	0.000306163
0.971225	0.000306163
0.971531	0.000306163
0.971837	0.000306163
0.972143	0.000306163
0.972449	5.06938e-05
0.9725	0.000306491
0.972806	0.000306491
0.973113	0.000306491
0.973419	0.000306491
0.973726	0.000306491
0.974032	0.000306491
0.974339	0.000306491
0.974645	0.000306491
0.974952	4.80726e-05
0.975	0.000306762
0.975307	0.000306762
0.975614	0.000306762
0.97592	0.000306762
0.976227	0.000306762
0.976534	0.000306762
0.976841	0.000306762
0.977147	0.000306762
0.977454	4.59016e-05
0.9775	0.000307091
0.977807	0.000307091
0.978114	0.000307091
0.978421	0.000307091
0.978728	0.000307091
0.979035	0.000307091
0.979343	0.000307091
0.97965	0.000307091
0.979957	4.32736e-05
0.98	0.00030737
0.980307	0.00030737
0.980615	0.00030737
0.980922	0.00030737
0.981229	0.00030737
0.981537	0.00030737
0.981844	0.00030737
0.982152	0.00030737
0.982459	4.10437e-05
0.9825	0.000307688
0.982808	0.000307688
0.983115	0.000307688
0.983423	0.000307688
0.983731	0.000307688
0.984038	0.000307688
0.984346	0.000307688
0.984654	0.000307688
0.984962	3.8494e-05
0.985	0.000307989
0.985308	0.000307989
0.985616	0.000307989
0.985924	0.000307989
0.986232	0.000307989
0.98654	0.000307989
0.986848	0.000307989
0.987156	0.000307989
0.987464	3.60882e-05
0.9875	0.000308351
0.987808	0.000308351
0.988117	0.000308351
0.988425	0.000308351
0.988733	0.000308351
0.989042	0.000308351
0.98935	0.000308351
0.989658	0.000308351
0.989967	3.31911e-05
0.99	0.000308577
0.990309	0.000308577
0.990617	0.000308577
0.990926	0.000308577
0.991234	0.000308577
0.991543	0.000308577
0.991851	0.000308577
0.99216	0.000308577
0.992469	3.13857e-05
0.9925	0.000308882
0.992809	0.000308882
0.993118	0.000308882
0.993427	0.000308882
0.993736	0.000308882
0.994044	0.000308882
0.994353	0.000308882
0.994662	0.000308882
0.994971	2.89417e-05
0.995	0.000309218
0.995309	0.000309218
0.995618	0.000309218
0.995928	0.000309218
0.996237	0.000309218
0.996546	0.000309218
0.996855	0.000309218
0.997165	0.000309218
0.997474	2.62594e-05
0.9975	0.000309444
0.997809	0.000309444
0.998119	0.000309444
0.998428	0.000309444
0.998738	0.000309444
0.999047	0.000309444
0.999357	0.000309444
0.999666	0.000309444
0.999976	2.44493e-05


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-02_fractional_Theta_adaptive_dt_u_diff_not_on_ref.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1025	-5.04216e-05	-0.252171
0.105	-0.00016531	-0.318207
0.1075	-0.000297733	-0.343342
0.11	-0.000415305	-0.232488
0.1125	-0.00045517	-0.0840413
0.115	-0.000413151	-0.0178351
0.1175	-0.000339223	0.00935213
0.12	-0.000263197	0.0181936
0.1225	-0.000197162	0.0189134
0.125	-0.000144285	0.0164874
0.1275	-0.00010388	0.0132279
0.13	-7.39149e-05	0.0101205
0.1325	-5.21369e-05	0.00751293
0.135	-3.65347e-05	0.00546456
0.1375	-2.54735e-05	0.00391789
0.14	-1.76925e-05	0.00277987
0.1425	-1.22512e-05	0.00195734
0.145	-8.46333e-06	0.00137042
0.1475	-5.8357e-06	0.000955531
0.15	-4.01789e-06	0.000664324
0.1525	-2.76302e-06	0.000461022
0.155	-1.89823e-06	0.000319678
0.1575	-1.30304e-06	0.000221719
0.16	-8.93851e-07	0.000154003
0.1625	-5.99311e-07	0
0.165	-3.84872e-07	0
0.1675	-2.19985e-07	0
0.17	-9.14047e-08	0
0.1725	9.29566e-09	0
0.175	8.76488e-08	0
0.1775	1.48762e-07	0
0.18	1.96389e-07	0
0.1825	2.3347e-07	0
0.185	2.62304e-07	0
0.1875	2.84688e-07	0
0.19	3.0203e-07	0
0.1925	3.15429e-07	0
0.195	3.25747e-07	0
0.1975	3.33655e-07	0
0.2	3.39679e-07	0
0.2025	3.44231e-07	0
0.205	3.47632e-07	0
0.2075	3.50133e-07	0
0.21	3.51932e-07	0
0.2125	3.53181e-07	0
0.215	3.54001e-07	0
0.2175	3.54486e-07	0
0.22	3.54709e-07	0
0.2225	3.54728e-07	0
0.225	3.54588e-07	0
0.2275	3.54323e-07	0
0.23	3.53961e-07	0
0.2325	3.53523e-07	0
0.235	3.53027e-07	0
0.2375	3.52486e-07	0
0.24	3.51909e-07	0
0.2425	3.51304e-07	0
0.245	3.50679e-07	0
0.2475	3.50037e-07	0
0.25	3.49384e-07	0
0.2525	3.48721e-07	0
0.255	3.4805e-07	0
0.2575	3.47375e-07	0
0.26	3.46696e-07	0
0.2625	3.46014e-07	0
0.265	3.45331e-07	0
0.2675	3.44647e-07	0
0.27	3.43962e-07	0
0.2725	3.43277e-07	0
0.275	3.42592e-07	0
0.2775	3.41907e-07	0
0.28	3.41223e-07	0
0.2825	3.40541e-07	0
0.285	3.39859e-07	0
0.2875	3.39178e-07	0
0.29	3.38498e-07	0
0.2925	3.37819e-07	0
0.295	3.37141e-07	0
0.2975	3.36465e-07	0
0.3	-7.22502e-07	0
0.3025	-4.84661e-05	-0.243065
0.305	-0.000159545	-0.307412
0.3075	-0.000287515	-0.331639
0.31	-0.000401108	-0.224456
0.3125	-0.00043961	-0.0810979
0.315	-0.000399021	-0.0171816
0.3175	-0.000327621	0.00905866
0.32	-0.000254197	0.0175871
0.3225	-0.000190424	0.0182759
0.325	-0.000139358	0.0159291
0.3275	-0.000100337	0.0127788
0.33	-7.1397e-05	0.00977635
0.3325	-5.03636e-05	0.00725723
0.335	-3.52942e-05	0.00527844
0.3375	-2.46102e-05	0.00378435
0.34	-1.70942e-05	0.00268503
0.3425	-1.18379e-05	0.00189048
0.345	-8.1785e-06	0.0013235
0.3475	-5.63982e-06	0.000922706
0.35	-3.88343e-06	0.000641378
0.3525	-2.67085e-06	0.000444966
0.355	-1.83513e-06	0.000308403
0.3575	-1.2599e-06	0.000213757
0.36	-8.64387e-07	0
0.3625	-5.76682e-07	0
0.365	-3.67771e-07	0
0.3675	-2.06671e-07	0
0.37	-8.09944e-08	0
0.3725	1.76751e-08	0
0.375	9.42647e-08	0
0.3775	1.54002e-07	0
0.38	2.00557e-07	0
0.3825	2.36802e-07	0
0.385	2.64983e-07	0
0.3875	2.86859e-07	0
0.39	3.03804e-07	0
0.3925	3.16894e-07	0
0.395	3.2697e-07	0
0.3975	3.3469e-07	0
0.4	3.40567e-07	0
0.4025	3.45004e-07	0
0.405	3.48315e-07	0
0.4075	3.50747e-07	0
0.41	3.5249e-07	0
0.4125	3.53697e-07	0
0.415	3.54483e-07	0
0.4175	3.54942e-07	0
0.42	3.55144e-07	0
0.4225	3.55146e-07	0
0.425	3.54993e-07	0
0.4275	3.54717e-07	0
0.43	3.54347e-07	0
0.4325	3.53903e-07	0
0.435	3.53402e-07	0
0.4375	3.52856e-07	0
0.44	3.52275e-07	0
0.4425	3.51668e-07	0
0.445	3.5104e-07	0
0.4475	3.50396e-07	0
0.45	3.4974e-07	0
0.4525	3.49076e-07	0
0.455	3.48404e-07	0
0.4575	3.47727e-07	0
0.46	3.47047e-07	0
0.4625	3.46364e-07	0
0.465	3.4568e-07	0
0.4675	3.44994e-07	0
0.47	3.44308e-07	0
0.4725	3.43622e-07	0
0.475	3.42936e-07	0
0.4775	3.42251e-07	0
0.48	3.41566e-07	0
0.4825	3.40882e-07	0
0.485	3.40199e-07	0
0.4875	3.39518e-07	0
0.49	3.38837e-07	0
0.4925	3.38157e-07	0
0.495	3.37479e-07	0
0.4975	3.36802e-07	0
0.5	1.44206e-06	0
0.5025	5.19665e-05	0.163358
0.505	0.000175959	0.221061
0.5075	0.000330685	0.255421
0.51	0.000482569	0.204784
0.5125	0.00056341	0.118761
0.515	0.000557365	0.0711087
0.5175	0.000506183	0.0438637
0.52	0.00043892	0.0279593
0.5225	0.000370446	0.0184642
0.525	0.000307485	0.0126395
0.5275	0.000252522	0.0089507
0.53	0.000205949	0.00653132
0.5325	0.000167194	0.00488629
0.535	0.000135316	0.00372853
0.5375	0.00010929	0.0028882
0.54	8.81462e-05	0.00226227
0.5425	7.10263e-05	0.0017863
0.545	5.71949e-05	0.00141857
0.5475	4.60371e-05	0.00113113
0.55	3.70452e-05	0.000904513
0.5525	2.98037e-05	0.000724774
0.555	2.39745e-05	0.000581604
0.5575	1.92838e-05	0.000467226
0.56	1.55099e-05	0.000375608
0.5625	1.24742e-05	0.000302154
0.565	1.00324e-05	0.000243343
0.5675	8.06845e-06	0.000196039
0.57	6.48897e-06	0.000158007
0.5725	5.2187e-06	0.000127485
0.575	4.19713e-06	0.000102941
0.5775	3.37557e-06	8.32023e-05
0.58	2.71488e-06	6.74394e-05
0.5825	2.18355e-06	5.43186e-05
0.585	1.75626e-06	4.23507e-05
0.5875	1.41262e-06	3.20921e-05
0.59	1.13184e-06	0
0.5925	9.02934e-07	0
0.595	7.22989e-07	0
0.5975	5.82161e-07	0
0.6	4.72e-07	0
0.6025	3.85825e-07	0
0.605	3.18408e-07	0
0.6075	2.65659e-07	0
0.61	2.24378e-07	0
0.6125	1.92065e-07	0
0.615	1.66765e-07	0
0.6175	1.46949e-07	0
0.62	1.3142e-07	0
0.6225	1.19244e-07	0
0.625	1.0969e-07	0
0.6275	1.02187e-07	0
0.63	9.62862e-08	0
0.6325	9.16394e-08	0
0.635	8.79731e-08	0
0.6375	8.50735e-08	0
0.64	8.27734e-08	0
0.6425	8.09423e-08	0
0.645	7.94778e-08	0
0.6475	7.83002e-08	0
0.65	7.73469e-08	0
0.6525	7.65691e-08	0
0.655	7.59286e-08	0
0.6575	7.53956e-08	0
0.66	7.49466e-08	0
0.6625	7.45634e-08	0
0.665	7.42317e-08	0
0.6675	7.39403e-08	0
0.67	7.36806e-08	0
0.6725	7.34456e-08	0
0.675	7.32301e-08	0
0.6775	7.30299e-08	0
0.68	7.28416e-08	0
0.6825	7.26628e-08	0
0.685	7.24915e-08	0
0.6875	7.2326e-08	0
0.69	7.21653e-08	0
0.6925	7.20082e-08	0
0.695	7.18541e-08	0
0.6975	7.17024e-08	0
0.7	7.15526e-08	0
0.7025	7.14044e-08	0
0.705	7.12574e-08	0
0.7075	7.11116e-08	0
0.71	7.09666e-08	0
0.7125	7.08224e-08	0
0.715	7.06789e-08	0
0.7175	7.05359e-08	0
0.72	7.03935e-08	0
0.7225	7.02515e-08	0
0.725	7.01099e-08	0
0.7275	6.99687e-08	0
0.73	6.98279e-08	0
0.7325	6.96875e-08	0
0.735	6.95474e-08	0
0.7375	6.94076e-08	0
0.74	6.92681e-08	0
0.7425	6.91289e-08	0
0.745	6.899e-08	0
0.7475	6.88514e-08	0
0.75	6.87131e-08	0
0.7525	6.85751e-08	0
0.755	6.84374e-08	0
0.7575	6.82999e-08	0
0.76	6.81628e-08	0
0.7625	6.80259e-08	0
0.765	6.78893e-08	0
0.7675	6.7753e-08	0
0.77	6.76169e-08	0
0.7725	6.74811e-08	0
0.775	6.73456e-08	0
0.7775	6.72104e-08	0
0.78	6.70754e-08	0
0.7825	6.69407e-08	0
0.785	6.68063e-08	0
0.7875	6.66721e-08	0
0.79	6.65382e-08	0
0.7925	6.64046e-08	0
0.795	6.62713e-08	0
0.7975	6.61382e-08	0
0.8	6.60054e-08	0
0.8025	6.58728e-08	0
0.805	6.57406e-08	0
0.8075	6.56085e-08	0
0.81	6.54768e-08	0
0.8125	6.53453e-08	0
0.815	6.52141e-08	0
0.8175	6.50831e-08	0
0.82	6.49524e-08	0
0.8225	6.4822e-08	0
0.825	6.46918e-08	0
0.8275	6.45619e-08	0
0.83	6.44323e-08	0
0.8325	6.43029e-08	0
0.835	6.41737e-08	0
0.8375	6.40449e-08	0
0.84	6.39163e-08	0
0.8425	6.37879e-08	0
0.845	6.36598e-08	0
0.8475	6.3532e-08	0
0.85	6.34044e-08	0
0.8525	6.3277e-08	0
0.855	6.315e-08	0
0.8575	6.30232e-08	0
0.86	6.28966e-08	0
0.8625	6.27703e-08	0
0.865	6.26442e-08	0
0.8675	6.25184e-08	0
0.87	6.23929e-08	0
0.8725	6.22676e-08	0
0.875	6.21425e-08	0
0.8775	6.20177e-08	0
0.88	6.18932e-08	0
0.8825	6.17689e-08	0
0.885	6.16448e-08	0
0.8875	6.1521e-08	0
0.89	6.13975e-08	0
0.8925	6.12742e-08	0
0.895	6.11511e-08	0
0.8975	6.10283e-08	0
0.9	6.09058e-08	0
0.9025	6.07835e-08	0
0.905	6.06614e-08	0
0.9075	6.05396e-08	0
0.91	6.0418e-08	0
0.9125	6.02967e-08	0
0.915	6.01756e-08	0
0.9175	6.00547e-08	0
0.92	5.99341e-08	0
0.9225	5.98137e-08	0
0.925	5.96936e-08	0
0.9275	5.95737e-08	0
0.93	5.94541e-08	0
0.9325	5.93347e-08	0
0.935	5.92155e-08	0
0.9375	5.90966e-08	0
0.94	5.89779e-08	0
0.9425	5.88595e-08	0
0.945	5.87413e-08	0
0.9475	5.86233e-08	0
0.95	5.85056e-08	0
0.9525	5.83881e-08	0
0.955	5.82708e-08	0
0.9575	5.81538e-08	0
0.96	5.8037e-08	0
0.9625	5.79204e-08	0
0.965	5.78041e-08	0
0.9675	5.7688e-08	0
0.97	5.75721e-08	0
0.9725	5.74565e-08	0
0.975	5.73411e-08	0
0.9775	5.7226e-08	0
0.98	5.7111e-08	0
0.9825	5.69963e-08	0
0.985	5.68819e-08	0
0.9875	5.67676e-08	0
0.99	5.66536e-08	0
0.9925	5.65398e-08	0
0.995	5.64263e-08	0
0.9975	5.6313e-08	0
1	5.61999e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-02_fractional_Theta_adaptive_dt_u_diff_not_on_ref_abs.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	1.09447e-06	0
0.1025	5.04216e-05	0.252171
0.105	0.00016531	0.318207
0.1075	0.000297733	0.343342
0.11	0.000415305	0.232488
0.1125	0.00045517	0.0840413
0.115	0.000413151	0.0178351
0.1175	0.000339223	0.00935213
0.12	0.000263197	0.0181936
0.1225	0.000197162	0.0189134
0.125	0.000144285	0.0164874
0.1275	0.00010388	0.0132279
0.13	7.39149e-05	0.0101205
0.1325	5.21369e-05	0.00751293
0.135	3.65347e-05	0.00546456
0.1375	2.54735e-05	0.00391789
0.14	1.76925e-05	0.00277987
0.1425	1.22512e-05	0.00195734
0.145	8.46333e-06	0.00137042
0.1475	5.8357e-06	0.000955531
0.15	4.01789e-06	0.000664324
0.1525	2.76302e-06	0.000461022
0.155	1.89823e-06	0.000319678
0.1575	1.30304e-06	0.000221719
0.16	8.93851e-07	0.000154003
0.1625	5.99311e-07	0
0.165	3.84872e-07	0
0.1675	2.19985e-07	0
0.17	9.14047e-08	0
0.1725	9.29566e-09	0
0.175	8.76488e-08	0
0.1775	1.48762e-07	0
0.18	1.96389e-07	0
0.1825	2.3347e-07	0
0.185	2.62304e-07	0
0.1875	2.84688e-07	0
0.19	3.0203e-07	0
0.1925	3.15429e-07	0
0.195	3.25747e-07	0
0.1975	3.33655e-07	0
0.2	3.39679e-07	0
0.2025	3.44231e-07	0
0.205	3.47632e-07	0
0.2075	3.50133e-07	0
0.21	3.51932e-07	0
0.2125	3.53181e-07	0
0.215	3.54001e-07	0
0.2175	3.54486e-07	0
0.22	3.54709e-07	0
0.2225	3.54728e-07	0
0.225	3.54588e-07	0
0.2275	3.54323e-07	0
0.23	3.53961e-07	0
0.2325	3.53523e-07	0
0.235	3.53027e-07	0
0.2375	3.52486e-07	0
0.24	3.51909e-07	0
0.2425	3.51304e-07	0
0.245	3.50679e-07	0
0.2475	3.50037e-07	0
0.25	3.49384e-07	0
0.2525	3.48721e-07	0
0.255	3.4805e-07	0
0.2575	3.47375e-07	0
0.26	3.46696e-07	0
0.2625	3.46014e-07	0
0.265	3.45331e-07	0
0.2675	3.44647e-07	0
0.27	3.43962e-07	0
0.2725	3.43277e-07	0
0.275	3.42592e-07	0
0.2775	3.41907e-07	0
0.28	3.41223e-07	0
0.2825	3.40541e-07	0
0.285	3.39859e-07	0
0.2875	3.39178e-07	0
0.29	3.38498e-07	0
0.2925	3.37819e-07	0
0.295	3.37141e-07	0
0.2975	3.36465e-07	0
0.3	7.22502e-07	0
0.3025	4.84661e-05	0.243065
0.305	0.000159545	0.307412
0.3075	0.000287515	0.331639
0.31	0.000401108	0.224456
0.3125	0.00043961	0.0810979
0.315	0.000399021	0.0171816
0.3175	0.000327621	0.00905866
0.32	0.000254197	0.0175871
0.3225	0.000190424	0.0182759
0.325	0.000139358	0.0159291
0.3275	0.000100337	0.0127788
0.33	7.1397e-05	0.00977635
0.3325	5.03636e-05	0.00725723
0.335	3.52942e-05	0.00527844
0.3375	2.46102e-05	0.00378435
0.34	1.70942e-05	0.00268503
0.3425	1.18379e-05	0.00189048
0.345	8.1785e-06	0.0013235
0.3475	5.63982e-06	0.000922706
0.35	3.88343e-06	0.000641378
0.3525	2.67085e-06	0.000444966
0.355	1.83513e-06	0.000308403
0.3575	1.2599e-06	0.000213757
0.36	8.64387e-07	0
0.3625	5.76682e-07	0
0.365	3.67771e-07	0
0.3675	2.06671e-07	0
0.37	8.09944e-08	0
0.3725	1.76751e-08	0
0.375	9.42647e-08	0
0.3775	1.54002e-07	0
0.38	2.00557e-07	0
0.3825	2.36802e-07	0
0.385	2.64983e-07	0
0.3875	2.86859e-07	0
0.39	3.03804e-07	0
0.3925	3.16894e-07	0
0.395	3.2697e-07	0
0.3975	3.3469e-07	0
0.4	3.40567e-07	0
0.4025	3.45004e-07	0
0.405	3.48315e-07	0
0.4075	3.50747e-07	0
0.41	3.5249e-07	0
0.4125	3.53697e-07	0
0.415	3.54483e-07	0
0.4175	3.54942e-07	0
0.42	3.55144e-07	0
0.4225	3.55146e-07	0
0.425	3.54993e-07	0
0.4275	3.54717e-07	0
0.43	3.54347e-07	0
0.4325	3.53903e-07	0
0.435	3.53402e-07	0
0.4375	3.52856e-07	0
0.44	3.52275e-07	0
0.4425	3.51668e-07	0
0.445	3.5104e-07	0
0.4475	3.50396e-07	0
0.45	3.4974e-07	0
0.4525	3.49076e-07	0
0.455	3.48404e-07	0
0.4575	3.47727e-07	0
0.46	3.47047e-07	0
0.4625	3.46364e-07	0
0.465	3.4568e-07	0
0.4675	3.44994e-07	0
0.47	3.44308e-07	0
0.4725	3.43622e-07	0
0.475	3.42936e-07	0
0.4775	3.42251e-07	0
0.48	3.41566e-07	0
0.4825	3.40882e-07	0
0.485	3.40199e-07	0
0.4875	3.39518e-07	0
0.49	3.38837e-07	0
0.4925	3.38157e-07	0
0.495	3.37479e-07	0
0.4975	3.36802e-07	0
0.5	1.44206e-06	0
0.5025	5.19665e-05	0.163358
0.505	0.000175959	0.221061
0.5075	0.000330685	0.255421
0.51	0.000482569	0.204784
0.5125	0.00056341	0.118761
0.515	0.000557365	0.0711087
0.5175	0.000506183	0.0438637
0.52	0.00043892	0.0279593
0.5225	0.000370446	0.0184642
0.525	0.000307485	0.0126395
0.5275	0.000252522	0.0089507
0.53	0.000205949	0.00653132
0.5325	0.000167194	0.00488629
0.535	0.000135316	0.00372853
0.5375	0.00010929	0.0028882
0.54	8.81462e-05	0.00226227
0.5425	7.10263e-05	0.0017863
0.545	5.71949e-05	0.00141857
0.5475	4.60371e-05	0.00113113
0.55	3.70452e-05	0.000904513
0.5525	2.98037e-05	0.000724774
0.555	2.39745e-05	0.000581604
0.5575	1.92838e-05	0.000467226
0.56	1.55099e-05	0.000375608
0.5625	1.24742e-05	0.000302154
0.565	1.00324e-05	0.000243343
0.5675	8.06845e-06	0.000196039
0.57	6.48897e-06	0.000158007
0.5725	5.2187e-06	0.000127485
0.575	4.19713e-06	0.000102941
0.5775	3.37557e-06	8.32023e-05
0.58	2.71488e-06	6.74394e-05
0.5825	2.18355e-06	5.43186e-05
0.585	1.75626e-06	4.23507e-05
0.5875	1.41262e-06	3.20921e-05
0.59	1.13184e-06	0
0.5925	9.02934e-07	0
0.595	7.22989e-07	0
0.5975	5.82161e-07	0
0.6	4.72e-07	0
0.6025	3.85825e-07	0
0.605	3.18408e-07	0
0.6075	2.65659e-07	0
0.61	2.24378e-07	0
0.6125	1.92065e-07	0
0.615	1.66765e-07	0
0.6175	1.46949e-07	0
0.62	1.3142e-07	0
0.6225	1.19244e-07	0
0.625	1.0969e-07	0
0.6275	1.02187e-07	0
0.63	9.62862e-08	0
0.6325	9.16394e-08	0
0.635	8.79731e-08	0
0.6375	8.50735e-08	0
0.64	8.27734e-08	0
0.6425	8.09423e-08	0
0.645	7.94778e-08	0
0.6475	7.83002e-08	0
0.65	7.73469e-08	0
0.6525	7.65691e-08	0
0.655	7.59286e-08	0
0.6575	7.53956e-08	0
0.66	7.49466e-08	0
0.6625	7.45634e-08	0
0.665	7.42317e-08	0
0.6675	7.39403e-08	0
0.67	7.36806e-08	0
0.6725	7.34456e-08	0
0.675	7.32301e-08	0
0.6775	7.30299e-08	0
0.68	7.28416e-08	0
0.6825	7.26628e-08	0
0.685	7.24915e-08	0
0.6875	7.2326e-08	0
0.69	7.21653e-08	0
0.6925	7.20082e-08	0
0.695	7.18541e-08	0
0.6975	7.17024e-08	0
0.7	7.15526e-08	0
0.7025	7.14044e-08	0
0.705	7.12574e-08	0
0.7075	7.11116e-08	0
0.71	7.09666e-08	0
0.7125	7.08224e-08	0
0.715	7.06789e-08	0
0.7175	7.05359e-08	0
0.72	7.03935e-08	0
0.7225	7.02515e-08	0
0.725	7.01099e-08	0
0.7275	6.99687e-08	0
0.73	6.98279e-08	0
0.7325	6.96875e-08	0
0.735	6.95474e-08	0
0.7375	6.94076e-08	0
0.74	6.92681e-08	0
0.7425	6.91289e-08	0
0.745	6.899e-08	0
0.7475	6.88514e-08	0
0.75	6.87131e-08	0
0.7525	6.85751e-08	0
0.755	6.84374e-08	0
0.7575	6.82999e-08	0
0.76	6.81628e-08	0
0.7625	6.80259e-08	0
0.765	6.78893e-08	0
0.7675	6.7753e-08	0
0.77	6.76169e-08	0
0.7725	6.74811e-08	0
0.775	6.73456e-08	0
0.7775	6.72104e-08	0
0.78	6.70754e-08	0
0.7825	6.69407e-08	0
0.785	6.68063e-08	0
0.7875	6.66721e-08	0
0.79	6.65382e-08	0
0.7925	6.64046e-08	0
0.795	6.62713e-08	0
0.7975	6.61382e-08	0
0.8	6.60054e-08	0
0.8025	6.58728e-08	0
0.805	6.57406e-08	0
0.8075	6.56085e-08	0
0.81	6.54768e-08	0
0.8125	6.53453e-08	0
0.815	6.52141e-08	0
0.8175	6.50831e-08	0
0.82	6.49524e-08	0
0.8225	6.4822e-08	0
0.825	6.46918e-08	0
0.8275	6.45619e-08	0
0.83	6.44323e-08	0
0.8325	6.43029e-08	0
0.835	6.41737e-08	0
0.8375	6.40449e-08	0
0.84	6.39163e-08	0
0.8425	6.37879e-08	0
0.845	6.36598e-08	0
0.8475	6.3532e-08	0
0.85	6.34044e-08	0
0.8525	6.3277e-08	0
0.855	6.315e-08	0
0.8575	6.30232e-08	0
0.86	6.28966e-08	0
0.8625	6.27703e-08	0
0.865	6.26442e-08	0
0.8675	6.25184e-08	0
0.87	6.23929e-08	0
0.8725	6.22676e-08	0
0.875	6.21425e-08	0
0.8775	6.20177e-08	0
0.88	6.18932e-08	0
0.8825	6.17689e-08	0
0.885	6.16448e-08	0
0.8875	6.1521e-08	0
0.89	6.13975e-08	0
0.8925	6.12742e-08	0
0.895	6.11511e-08	0
0.8975	6.10283e-08	0
0.9	6.09058e-08	0
0.9025	6.07835e-08	0
0.905	6.06614e-08	0
0.9075	6.05396e-08	0
0.91	6.0418e-08	0
0.9125	6.02967e-08	0
0.915	6.01756e-08	0
0.9175	6.00547e-08	0
0.92	5.99341e-08	0
0.9225	5.98137e-08	0
0.925	5.96936e-08	0
0.9275	5.95737e-08	0
0.93	5.94541e-08	0
0.9325	5.93347e-08	0
0.935	5.92155e-08	0
0.9375	5.90966e-08	0
0.94	5.89779e-08	0
0.9425	5.88595e-08	0
0.945	5.87413e-08	0
0.9475	5.86233e-08	0
0.95	5.85056e-08	0
0.9525	5.83881e-08	0
0.955	5.82708e-08	0
0.9575	5.81538e-08	0
0.96	5.8037e-08	0
0.9625	5.79204e-08	0
0.965	5.78041e-08	0
0.9675	5.7688e-08	0
0.97	5.75721e-08	0
0.9725	5.74565e-08	0
0.975	5.73411e-08	0
0.9775	5.7226e-08	0
0.98	5.7111e-08	0
0.9825	5.69963e-08	0
0.985	5.68819e-08	0
0.9875	5.67676e-08	0
0.99	5.66536e-08	0
0.9925	5.65398e-08	0
0.995	5.64263e-08	0
0.9975	5.6313e-08	0
1	5.61999e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-02_fractional_Theta_adaptive_dt_u_diff_not_on_ref_abs_full.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	1.09447e-06	0
0.1001	1.63615e-06	2.76718
0.1002	2.25664e-06	1.24665
0.1003	2.96441e-06	1.00821
0.1004	3.76812e-06	0.279315
0.1005	4.67641e-06	0.229884
0.1006	5.69755e-06	0.433376
0.1007	6.8388e-06	0.414935
0.1008	8.10576e-06	0.296539
0.1009	9.5023e-06	0.176539
0.101	1.10313e-05	0.106383
0.1011	1.26953e-05	0.0944769
0.1012	1.44969e-05	0.122946
0.1013	1.64383e-05	0.165903
0.1014	1.85212e-05	0.20267
0.1015	2.07462e-05	0.223556
0.1016	2.31129e-05	0.229094
0.1017	2.56199e-05	0.22562
0.1018	2.82653e-05	0.220378
0.1019	3.10466e-05	0.218257
0.102	3.39611e-05	0.220808
0.1021	3.70058e-05	0.226998
0.1022	4.01776e-05	0.234696
0.1023	4.34732e-05	0.241982
0.1024	4.68891e-05	0.247834
0.1025	5.04216e-05	0.252171
0.1026	5.40672e-05	0.255498
0.1027	5.78218e-05	0.258871
0.1028	6.16812e-05	0.261593
0.1029	6.56415e-05	0.264761
0.103	6.96986e-05	0.268343
0.1031	7.38487e-05	0.272065
0.1032	7.80875e-05	0.275676
0.1033	8.24113e-05	0.279038
0.1034	8.6816e-05	0.28213
0.1035	9.12978e-05	0.285007
0.1036	9.58528e-05	0.287745
0.1037	0.000100477	0.290404
0.1038	0.000105167	0.293012
0.1039	0.000109919	0.295566
0.104	0.00011473	0.298052
0.1041	0.000119595	0.300452
0.1042	0.000124512	0.302755
0.1043	0.000129477	0.304961
0.1044	0.000134486	0.307076
0.1045	0.000139538	0.309108
0.1046	0.000144627	0.311065
0.1047	0.000149752	0.312952
0.1048	0.00015491	0.314771
0.1049	0.000160097	0.316523
0.105	0.00016531	0.318207
0.1051	0.000170548	0.319826
0.1052	0.000175808	0.321734
0.1053	0.000181086	0.322918
0.1054	0.000186381	0.324178
0.1055	0.00019169	0.325539
0.1056	0.00019701	0.326919
0.1057	0.00020234	0.328251
0.1058	0.000207676	0.329502
0.1059	0.000213018	0.33067
0.106	0.000218364	0.331766
0.1061	0.00022371	0.332807
0.1062	0.000229055	0.333805
0.1063	0.000234398	0.334766
0.1064	0.000239736	0.335691
0.1065	0.000245069	0.336578
0.1066	0.000250394	0.337425
0.1067	0.000255709	0.338229
0.1068	0.000261014	0.338993
0.1069	0.000266307	0.339717
0.107	0.000271586	0.340404
0.1071	0.00027685	0.341056
0.1072	0.000282098	0.341675
0.1073	0.000287329	0.342262
0.1074	0.000292541	0.342817
0.1075	0.000297733	0.343342
0.1076	0.000302905	0.343836
0.1077	0.000308055	0.344583
0.1078	0.000313182	0.344469
0.1079	0.000318285	0.344388
0.108	0.000323364	0.344432
0.1081	0.000328418	0.344546
0.1082	0.000333445	0.344674
0.1083	0.000338445	0.344779
0.1084	0.000343417	0.344795
0.1085	0.000348359	0.344526
0.1086	0.000353271	0.343561
0.1087	0.000358149	0.34134
0.1088	0.000362988	0.337378
0.1089	0.000367785	0.331496
0.109	0.000372532	0.3239
0.1091	0.000377222	0.315072
0.1092	0.000381845	0.305581
0.1093	0.000386394	0.295896
0.1094	0.000390857	0.286307
0.1095	0.000395224	0.276926
0.1096	0.000399487	0.267749
0.1097	0.000403636	0.258733
0.1098	0.000407661	0.249846
0.1099	0.000411553	0.241088
0.11	0.000415305	0.232488
0.1101	0.000418911	0.224085
0.1102	0.000422363	0.216191
0.1103	0.000425655	0.208022
0.1104	0.000428784	0.200207
0.1105	0.000431745	0.192758
0.1106	0.000434535	0.185595
0.1107	0.000437151	0.178655
0.1108	0.000439593	0.171902
0.1109	0.000441858	0.165328
0.111	0.000443947	0.158938
0.1111	0.00044586	0.152741
0.1112	0.000447597	0.14674
0.1113	0.000449159	0.140935
0.1114	0.000450549	0.135318
0.1115	0.000451767	0.129881
0.1116	0.000452817	0.124615
0.1117	0.000453701	0.119512
0.1118	0.000454421	0.114567
0.1119	0.000454981	0.109776
0.112	0.000455384	0.105135
0.1121	0.000455634	0.10064
0.1122	0.000455734	0.0962875
0.1123	0.000455687	0.0920732
0.1124	0.000455498	0.0879926
0.1125	0.00045517	0.0840413
0.1126	0.000454708	0.0802149
0.1127	0.000454115	0.076765
0.1128	0.000453395	0.0729601
0.1129	0.000452553	0.0693659
0.113	0.000451591	0.065996
0.1131	0.000450515	0.0627875
0.1132	0.000449327	0.0596886
0.1133	0.000448033	0.0566718
0.1134	0.000446635	0.0537304
0.1135	0.000445138	0.0508692
0.1136	0.000443545	0.0480958
0.1137	0.00044186	0.0454153
0.1138	0.000440086	0.0428286
0.1139	0.000438228	0.0403324
0.114	0.000436289	0.0379219
0.1141	0.000434272	0.0355921
0.1142	0.000432181	0.0333388
0.1143	0.000430018	0.0311593
0.1144	0.000427788	0.0290518
0.1145	0.000425493	0.0270151
0.1146	0.000423136	0.0250477
0.1147	0.00042072	0.023148
0.1148	0.000418249	0.021314
0.1149	0.000415725	0.0195438
0.115	0.000413151	0.0178351
0.1151	0.00041053	0.0161857
0.1152	0.000407864	0.0148288
0.1153	0.000405156	0.0130928
0.1154	0.000402408	0.0115002
0.1155	0.000399623	0.0100647
0.1156	0.000396803	0.00873003
0.1157	0.000393951	0.00744974
0.1158	0.000391067	0.00620002
0.1159	0.000388156	0.00497605
0.116	0.000385218	0.00378348
0.1161	0.000382256	0.00263059
0.1162	0.000379272	0.00152325
0.1163	0.000376267	0.000463255
0.1164	0.000373244	0.000551073
0.1165	0.000370204	0.00152323
0.1166	0.000367149	0.00245685
0.1167	0.00036408	0.00335466
0.1168	0.000360999	0.00421821
0.1169	0.000357908	0.00504819
0.117	0.000354808	0.00584491
0.1171	0.000351701	0.00660875
0.1172	0.000348587	0.00734037
0.1173	0.000345469	0.00804072
0.1174	0.000342347	0.00871093
0.1175	0.000339223	0.00935213
0.1176	0.000336099	0.00996595
0.1177	0.000332974	0.0103335
0.1178	0.00032985	0.0110806
0.1179	0.000326729	0.0117196
0.118	0.000323611	0.0122368
0.1181	0.000320497	0.0126841
0.1182	0.000317389	0.0131041
0.1183	0.000314286	0.0135184
0.1184	0.000311191	0.0139309
0.1185	0.000308103	0.0143355
0.1186	0.000305024	0.014724
0.1187	0.000301955	0.0150905
0.1188	0.000298895	0.0154326
0.1189	0.000295847	0.0157515
0.119	0.00029281	0.0160498
0.1191	0.000289784	0.0163304
0.1192	0.000286772	0.0165954
0.1193	0.000283773	0.0168457
0.1194	0.000280788	0.0170814
0.1195	0.000277817	0.0173025
0.1196	0.000274861	0.0175088
0.1197	0.000271921	0.0177006
0.1198	0.000268997	0.0178782
0.1199	0.000266088	0.0180423
0.12	0.000263197	0.0181936
0.1201	0.000260322	0.0183327
0.1202	0.000257466	0.0182544
0.1203	0.000254627	0.018547
0.1204	0.000251806	0.0187504
0.1205	0.000249003	0.0188514
0.1206	0.00024622	0.0188988
0.1207	0.000243455	0.0189326
0.1208	0.00024071	0.0189726
0.1209	0.000237984	0.0190221
0.121	0.000235277	0.0190753
0.1211	0.000232591	0.019124
0.1212	0.000229925	0.0191621
0.1213	0.000227279	0.0191874
0.1214	0.000224654	0.0192005
0.1215	0.00022205	0.0192038
0.1216	0.000219466	0.0191997
0.1217	0.000216903	0.0191898
0.1218	0.000214361	0.0191748
0.1219	0.00021184	0.0191546
0.122	0.00020934	0.0191288
0.1221	0.000206862	0.0190971
0.1222	0.000204405	0.0190594
0.1223	0.000201969	0.0190159
0.1224	0.000199555	0.0189671
0.1225	0.000197162	0.0189134
0.1226	0.000194791	0.0188553
0.1227	0.000192442	0.0185966
0.1228	0.000190114	0.0186979
0.1229	0.000187807	0.0187206
0.123	0.000185522	0.0186522
0.1231	0.000183259	0.0185389
0.1232	0.000181017	0.0184185
0.1233	0.000178797	0.0183098
0.1234	0.000176598	0.0182157
0.1235	0.00017442	0.0181305
0.1236	0.000172264	0.0180462
0.1237	0.000170129	0.017957
0.1238	0.000168016	0.0178604
0.1239	0.000165924	0.0177571
0.124	0.000163852	0.017649
0.1241	0.000161802	0.0175384
0.1242	0.000159773	0.0174267
0.1243	0.000157765	0.0173143
0.1244	0.000155777	0.0172012
0.1245	0.000153811	0.0170866
0.1246	0.000151865	0.0169703
0.1247	0.000149939	0.0168521
0.1248	0.000148034	0.016732
0.1249	0.000146149	0.0166104
0.125	0.000144285	0.0164874
0.1251	0.00014244	0.0163633
0.1252	0.000140616	0.0160504
0.1253	0.000138812	0.0160862
0.1254	0.000137027	0.0160495
0.1255	0.000135262	0.0159281
0.1256	0.000133516	0.0157664
0.1257	0.00013179	0.0156007
0.1258	0.000130083	0.0154489
0.1259	0.000128396	0.0153139
0.126	0.000126727	0.0151898
0.1261	0.000125077	0.015069
0.1262	0.000123446	0.0149458
0.1263	0.000121833	0.0148178
0.1264	0.000120239	0.0146855
0.1265	0.000118663	0.0145508
0.1266	0.000117106	0.0144157
0.1267	0.000115566	0.0142815
0.1268	0.000114044	0.0141486
0.1269	0.00011254	0.0140168
0.127	0.000111054	0.0138855
0.1271	0.000109585	0.0137542
0.1272	0.000108133	0.0136226
0.1273	0.000106699	0.013491
0.1274	0.000105281	0.0133593
0.1275	0.00010388	0.0132279
0.1276	0.000102497	0.0130971
0.1277	0.000101129	0.0127847
0.1278	9.97786e-05	0.012811
0.1279	9.84441e-05	0.0127684
0.128	9.71256e-05	0.0126453
0.1281	9.58232e-05	0.0124844
0.1282	9.45366e-05	0.0123208
0.1283	9.32656e-05	0.0121718
0.1284	9.20102e-05	0.0120401
0.1285	9.07701e-05	0.0119199
0.1286	8.95453e-05	0.011804
0.1287	8.83356e-05	0.0116867
0.1288	8.71408e-05	0.0115656
0.1289	8.59608e-05	0.0114413
0.129	8.47954e-05	0.0113155
0.1291	8.36445e-05	0.0111901
0.1292	8.2508e-05	0.0110664
0.1293	8.13857e-05	0.0109447
0.1294	8.02774e-05	0.0108248
0.1295	7.9183e-05	0.010706
0.1296	7.81024e-05	0.0105879
0.1297	7.70355e-05	0.0104702
0.1298	7.5982e-05	0.0103529
0.1299	7.49419e-05	0.0102363
0.13	7.39149e-05	0.0101205
0.1301	7.29011e-05	0.0100056
0.1302	7.19003e-05	0.00971467
0.1303	7.09122e-05	0.00975391
0.1304	6.99368e-05	0.00972646
0.1305	6.89738e-05	0.00962097
0.1306	6.80233e-05	0.00947916
0.1307	6.70849e-05	0.00933513
0.1308	6.61587e-05	0.00920572
0.1309	6.52444e-05	0.00909339
0.131	6.4342e-05	0.00899273
0.1311	6.34512e-05	0.00889644
0.1312	6.2572e-05	0.00879909
0.1313	6.17043e-05	0.00869839
0.1314	6.08478e-05	0.00859474
0.1315	6.00025e-05	0.00848989
0.1316	5.91683e-05	0.00838569
0.1317	5.8345e-05	0.00828334
0.1318	5.75325e-05	0.00818316
0.1319	5.67307e-05	0.00808484
0.132	5.59394e-05	0.0079878
0.1321	5.51585e-05	0.00789158
0.1322	5.4388e-05	0.00779593
0.1323	5.36276e-05	0.00770084
0.1324	5.28773e-05	0.00760645
0.1325	5.21369e-05	0.00751293
0.1326	5.14064e-05	0.00742044
0.1327	5.06857e-05	0.0071559
0.1328	4.99745e-05	0.00721433
0.1329	4.92729e-05	0.00720757
0.133	4.85806e-05	0.00712453
0.1331	4.78975e-05	0.007006
0.1332	4.72236e-05	0.00688535
0.1333	4.65587e-05	0.00677903
0.1334	4.59027e-05	0.00668945
0.1335	4.52556e-05	0.00661128
0.1336	4.46171e-05	0.00653737
0.1337	4.39873e-05	0.00646242
0.1338	4.33659e-05	0.00638418
0.1339	4.27529e-05	0.00630304
0.134	4.21482e-05	0.00622069
0.1341	4.15517e-05	0.00613896
0.1342	4.09633e-05	0.00605899
0.1343	4.03828e-05	0.00598111
0.1344	3.98102e-05	0.00590498
0.1345	3.92454e-05	0.00583007
0.1346	3.86883e-05	0.00575589
0.1347	3.81388e-05	0.00568219
0.1348	3.75967e-05	0.00560899
0.1349	3.70621e-05	0.00553639
0.135	3.65347e-05	0.00546456
0.1351	3.60147e-05	0.00539357
0.1352	3.55018e-05	0.00515371
0.1353	3.49959e-05	0.00523089
0.1354	3.4497e-05	0.00524389
0.1355	3.40049e-05	0.00518186
0.1356	3.35195e-05	0.00508489
0.1357	3.30409e-05	0.00498573
0.1358	3.25688e-05	0.00490056
0.1359	3.21033e-05	0.00483171
0.136	3.16441e-05	0.00477396
0.1361	3.11913e-05	0.00472028
0.1362	3.07448e-05	0.00466544
0.1363	3.03044e-05	0.00460726
0.1364	2.98702e-05	0.00454609
0.1365	2.94419e-05	0.00448362
0.1366	2.90196e-05	0.00442163
0.1367	2.86031e-05	0.00436125
0.1368	2.81925e-05	0.00430278
0.1369	2.77875e-05	0.00424591
0.137	2.73882e-05	0.0041901
0.1371	2.69944e-05	0.00413487
0.1372	2.66061e-05	0.00407998
0.1373	2.62233e-05	0.00402544
0.1374	2.58457e-05	0.00397135
0.1375	2.54735e-05	0.00391789
0.1376	2.51065e-05	0.00386529
0.1377	2.47447e-05	0.00364582
0.1378	2.43879e-05	0.00373866
0.1379	2.40362e-05	0.00376821
0.138	2.36893e-05	0.00372371
0.1381	2.33474e-05	0.00364464
0.1382	2.30102e-05	0.00356327
0.1383	2.26778e-05	0.00349551
0.1384	2.235e-05	0.00344369
0.1385	2.20268e-05	0.00340265
0.1386	2.17082e-05	0.00336548
0.1387	2.13941e-05	0.00332702
0.1388	2.10844e-05	0.00328513
0.1389	2.07791e-05	0.00324015
0.139	2.04781e-05	0.00319375
0.1391	2.01813e-05	0.00314767
0.1392	1.98888e-05	0.00310303
0.1393	1.96003e-05	0.00306014
0.1394	1.9316e-05	0.00301867
0.1395	1.90356e-05	0.0029781
0.1396	1.87593e-05	0.00293796
0.1397	1.84868e-05	0.00289802
0.1398	1.82183e-05	0.00285827
0.1399	1.79535e-05	0.00281883
0.14	1.76925e-05	0.00277987
0.1401	1.74352e-05	0.00274144
0.1402	1.71817e-05	0.00253834
0.1403	1.69317e-05	0.00264357
0.1404	1.66853e-05	0.00268604
0.1405	1.64424e-05	0.00265519
0.1406	1.6203e-05	0.00259004
0.1407	1.5967e-05	0.0025225
0.1408	1.57343e-05	0.00246829
0.1409	1.5505e-05	0.00242969
0.141	1.52789e-05	0.00240161
0.1411	1.5056e-05	0.00237721
0.1412	1.48364e-05	0.0023514
0.1413	1.46199e-05	0.00232206
0.1414	1.44064e-05	0.00228954
0.1415	1.41961e-05	0.00225548
0.1416	1.39887e-05	0.00222161
0.1417	1.37843e-05	0.00218903
0.1418	1.35828e-05	0.00215804
0.1419	1.33843e-05	0.00212834
0.142	1.31885e-05	0.00209939
0.1421	1.29956e-05	0.00207075
0.1422	1.28054e-05	0.00204217
0.1423	1.2618e-05	0.00201366
0.1424	1.24333e-05	0.00198533
0.1425	1.22512e-05	0.00195734
0.1426	1.20718e-05	0.00192982
0.1427	1.1895e-05	0.00173904
0.1428	1.17208e-05	0.00185343
0.1429	1.1549e-05	0.00190558
0.143	1.13797e-05	0.00188503
0.1431	1.12129e-05	0.0018304
0.1432	1.10485e-05	0.00177329
0.1433	1.08864e-05	0.00172926
0.1434	1.07267e-05	0.00170056
0.1435	1.05693e-05	0.00168217
0.1436	1.04141e-05	0.0016673
0.1437	1.02612e-05	0.00165093
0.1438	1.01105e-05	0.00163095
0.1439	9.96197e-06	0.00160771
0.144	9.81559e-06	0.00158284
0.1441	9.67132e-06	0.00155805
0.1442	9.52914e-06	0.00153443
0.1443	9.38902e-06	0.00151228
0.1444	9.25092e-06	0.0014913
0.1445	9.11482e-06	0.00147097
0.1446	8.98069e-06	0.00145082
0.1447	8.84851e-06	0.00143065
0.1448	8.71824e-06	0.00141044
0.1449	8.58985e-06	0.00139031
0.145	8.46333e-06	0.00137042
0.1451	8.33873e-06	0.00135085
0.1452	8.21593e-06	0.00116936
0.1453	8.09492e-06	0.00129039
0.1454	7.97566e-06	0.00134958
0.1455	7.85814e-06	0.00133657
0.1456	7.74233e-06	0.00128968
0.1457	7.62819e-06	0.00124023
0.1458	7.51572e-06	0.00120367
0.1459	7.40488e-06	0.00118223
0.146	7.29566e-06	0.00117092
0.1461	7.18802e-06	0.00116301
0.1462	7.08195e-06	0.00115353
0.1463	6.97742e-06	0.00114037
0.1464	6.87441e-06	0.0011239
0.1465	6.7729e-06	0.00110573
0.1466	6.67287e-06	0.00108755
0.1467	6.5743e-06	0.00107046
0.1468	6.47716e-06	0.00105473
0.1469	6.38143e-06	0.00104009
0.147	6.28711e-06	0.001026
0.1471	6.19415e-06	0.00101203
0.1472	6.10255e-06	0.000997949
0.1473	6.01229e-06	0.000983752
0.1474	5.92334e-06	0.000969563
0.1475	5.8357e-06	0.000955531
0.1476	5.74941e-06	0.000941785
0.1477	5.66438e-06	0.0007671
0.1478	5.5806e-06	0.000892768
0.1479	5.49804e-06	0.000956974
0.148	5.41669e-06	0.000949412
0.1481	5.33653e-06	0.000908138
0.1482	5.25754e-06	0.000864255
0.1483	5.1797e-06	0.000833091
0.1484	5.10301e-06	0.000816879
0.1485	5.02743e-06	0.00081065
0.1486	4.95297e-06	0.000807739
0.1487	4.87959e-06	0.000803196
0.1488	4.80728e-06	0.000794946
0.1489	4.73603e-06	0.000783338
0.149	4.66583e-06	0.000769972
0.1491	4.59665e-06	0.000756543
0.1492	4.52848e-06	0.000744126
0.1493	4.46131e-06	0.00073301
0.1494	4.39513e-06	0.000722905
0.1495	4.32991e-06	0.000713293
0.1496	4.26565e-06	0.000703736
0.1497	4.20234e-06	0.000694011
0.1498	4.13994e-06	0.000684113
0.1499	4.07847e-06	0.000674168
0.15	4.01789e-06	0.000664324
0.1501	3.95829e-06	0.000654685
0.1502	3.89955e-06	0.000485045
0.1503	3.84169e-06	0.000613918
0.1504	3.78467e-06	0.00068163
0.1505	3.72849e-06	0.000677939
0.1506	3.67313e-06	0.000640684
0.1507	3.61859e-06	0.000600785
0.1508	3.56484e-06	0.000573483
0.1509	3.51189e-06	0.000560994
0.151	3.45972e-06	0.00055838
0.1511	3.40831e-06	0.000559015
0.1512	3.35765e-06	0.000557979
0.1513	3.30774e-06	0.000553209
0.1514	3.25857e-06	0.000545053
0.1515	3.21011e-06	0.000535104
0.1516	3.16237e-06	0.000525045
0.1517	3.11532e-06	0.000515947
0.1518	3.06897e-06	0.000508099
0.1519	3.0233e-06	0.00050121
0.152	2.9783e-06	0.000494769
0.1521	2.93396e-06	0.000488339
0.1522	2.89027e-06	0.000481699
0.1523	2.84723e-06	0.000474846
0.1524	2.80481e-06	0.000467905
0.1525	2.76302e-06	0.000461022
0.1526	2.72193e-06	0.000454299
0.1527	2.68144e-06	0.000288356
0.1528	2.64155e-06	0.000419367
0.1529	2.60224e-06	0.000489488
0.153	2.56352e-06	0.00048853
0.1531	2.52536e-06	0.00045414
0.1532	2.48777e-06	0.000417082
0.1533	2.45073e-06	0.00039252
0.1534	2.41423e-06	0.000382661
0.1535	2.37827e-06	0.000382591
0.1536	2.34285e-06	0.0003863
0.1537	2.30794e-06	0.000386059
0.1538	2.27355e-06	0.000385109
0.1539	2.23966e-06	0.000379248
0.154	2.20627e-06	0.000371705
0.1541	2.17337e-06	0.000363913
0.1542	2.14096e-06	0.000357084
0.1543	2.10902e-06	0.000351515
0.1544	2.07755e-06	0.0003469
0.1545	2.04654e-06	0.000342711
0.1546	2.016e-06	0.000338498
0.1547	1.9859e-06	0.000334037
0.1548	1.95624e-06	0.000329324
0.1549	1.92702e-06	0.000324487
0.155	1.89823e-06	0.000319678
0.1551	1.86994e-06	0.000315006
0.1552	1.84207e-06	0.000151782
0.1553	1.81461e-06	0.000284176
0.1554	1.78756e-06	0.000355925
0.1555	1.76091e-06	0.000356882
0.1556	1.73464e-06	0.000324527
0.1557	1.70877e-06	0.000289488
0.1558	1.68328e-06	0.000266863
0.1559	1.65816e-06	0.000258849
0.156	1.63342e-06	0.000260555
0.1561	1.60904e-06	0.000265419
0.1562	1.58501e-06	0.000268567
0.1563	1.56134e-06	0.000267959
0.1564	1.53802e-06	0.000263938
0.1565	1.51504e-06	0.000258084
0.1566	1.4924e-06	0.000252064
0.1567	1.4701e-06	0.000246941
0.1568	1.44812e-06	0.000243
0.1569	1.42646e-06	0.000239955
0.157	1.40512e-06	0.0002373
0.1571	1.3841e-06	0.000234603
0.1572	1.36338e-06	0.000231646
0.1573	1.34297e-06	0.000228427
0.1574	1.32286e-06	0.000225069
0.1575	1.30304e-06	0.000221719
0.1576	1.2836e-06	0.000218479
0.1577	1.26444e-06	5.72918e-05
0.1578	1.24557e-06	0.000190543
0.1579	1.22697e-06	0.000263364
0.158	1.20865e-06	0.00026565
0.1581	1.1906e-06	0.000234734
0.1582	1.17281e-06	0.000201127
0.1583	1.15529e-06	0.000179867
0.1584	1.13802e-06	0.000173144
0.1585	1.12101e-06	0.000176085
0.1586	1.10425e-06	0.000182153
0.1587	1.08774e-06	0.000186495
0.1588	1.07147e-06	0.000187076
0.1589	1.05543e-06	0.000184242
0.159	1.03964e-06	0.000179564
0.1591	1.02407e-06	0.000174705
0.1592	1.00873e-06	0.000170723
0.1593	9.93618e-07	0.000167902
0.1594	9.78726e-07	0.000165958
0.1595	9.64053e-07	0.000164386
0.1596	9.49595e-07	0.000162757
0.1597	9.35349e-07	0.000160854
0.1598	9.21312e-07	0.000158675
0.1599	9.0748e-07	0.000156342
0.16	8.93851e-07	0.000154003
0.1601	8.80501e-07	0.000151764
0.1602	8.67348e-07	0
0.1603	8.54388e-07	0
0.1625	5.99311e-07	0
0.165	3.84872e-07	0
0.1675	2.19985e-07	0
0.17	9.14047e-08	0
0.1725	9.29566e-09	0
0.175	8.76488e-08	0
0.1775	1.48762e-07	0
0.18	1.96389e-07	0
0.1825	2.3347e-07	0
0.185	2.62304e-07	0
0.1875	2.84688e-07	0
0.19	3.0203e-07	0
0.1925	3.15429e-07	0
0.195	3.25747e-07	0
0.1975	3.33655e-07	0
0.2	3.39679e-07	0
0.2025	3.44231e-07	0
0.205	3.47632e-07	0
0.2075	3.50133e-07	0
0.21	3.51932e-07	0
0.2125	3.53181e-07	0
0.215	3.54001e-07	0
0.2175	3.54486e-07	0
0.22	3.54709e-07	0
0.2225	3.54728e-07	0
0.225	3.54588e-07	0
0.2275	3.54323e-07	0
0.23	3.53961e-07	0
0.2325	3.53523e-07	0
0.235	3.53027e-07	0
0.2375	3.52486e-07	0
0.24	3.51909e-07	0
0.2425	3.51304e-07	0
0.245	3.50679e-07	0
0.2475	3.50037e-07	0
0.25	3.49384e-07	0
0.2525	3.48721e-07	0
0.255	3.4805e-07	0
0.2575	3.47375e-07	0
0.26	3.46696e-07	0
0.2625	3.46014e-07	0
0.265	3.45331e-07	0
0.2675	3.44647e-07	0
0.27	3.43962e-07	0
0.2725	3.43277e-07	0
0.275	3.42592e-07	0
0.2775	3.41907e-07	0
0.28	3.41223e-07	0
0.2825	3.40541e-07	0
0.285	3.39859e-07	0
0.2875	3.39178e-07	0
0.29	3.38498e-07	0
0.2925	3.37819e-07	0
0.295	3.37141e-07	0
0.2975	3.36465e-07	0
0.3	7.22502e-07	0
0.3001	1.24603e-06	2.00679
0.3002	1.84577e-06	0.628023
0.3003	2.5299e-06	0.654817
0.3004	3.30678e-06	0.248976
0.3005	4.18476e-06	0.10299
0.3006	5.17187e-06	0.2886
0.3007	6.27526e-06	0.32316
0.3008	7.50069e-06	0.270133
0.3009	8.85229e-06	0.194764
0.301	1.0333e-05	0.139837
0.3011	1.19453e-05	0.120695
0.3012	1.36913e-05	0.132041
0.3013	1.55727e-05	0.158929
0.3014	1.75907e-05	0.18654
0.3015	1.97458e-05	0.205857
0.3016	2.20376e-05	0.214805
0.3017	2.44649e-05	0.216218
0.3018	2.70257e-05	0.214695
0.3019	2.97179e-05	0.214046
0.302	3.25387e-05	0.21609
0.3021	3.54853e-05	0.220749
0.3022	3.85547e-05	0.226866
0.3023	4.17436e-05	0.233114
0.3024	4.50486e-05	0.238605
0.3025	4.84661e-05	0.243065
0.3026	5.19926e-05	0.246693
0.3027	5.56241e-05	0.250025
0.3028	5.93569e-05	0.25302
0.3029	6.31871e-05	0.256183
0.303	6.71107e-05	0.259539
0.3031	7.1124e-05	0.262967
0.3032	7.52231e-05	0.266325
0.3033	7.94041e-05	0.269519
0.3034	8.36632e-05	0.272516
0.3035	8.79966e-05	0.275337
0.3036	9.24007e-05	0.278024
0.3037	9.68718e-05	0.280617
0.3038	0.000101406	0.283138
0.3039	0.000106	0.285593
0.304	0.000110651	0.287978
0.3041	0.000115355	0.290282
0.3042	0.000120108	0.292499
0.3043	0.000124907	0.294627
0.3044	0.00012975	0.296671
0.3045	0.000134633	0.298636
0.3046	0.000139553	0.300526
0.3047	0.000144507	0.302347
0.3048	0.000149492	0.304101
0.3049	0.000154505	0.305789
0.305	0.000159545	0.307412
0.3051	0.000164608	0.308971
0.3052	0.000169691	0.31061
0.3053	0.000174792	0.311928
0.3054	0.000179909	0.313241
0.3055	0.00018504	0.31456
0.3056	0.000190182	0.315854
0.3057	0.000195332	0.317098
0.3058	0.00020049	0.318281
0.3059	0.000205653	0.319402
0.306	0.000210818	0.320466
0.3061	0.000215985	0.321481
0.3062	0.00022115	0.322452
0.3063	0.000226313	0.323382
0.3064	0.000231472	0.324274
0.3065	0.000236625	0.325126
0.3066	0.000241771	0.325939
0.3067	0.000246907	0.326712
0.3068	0.000252034	0.327447
0.3069	0.000257148	0.328145
0.307	0.000262249	0.328808
0.3071	0.000267336	0.329438
0.3072	0.000272407	0.330034
0.3073	0.000277462	0.3306
0.3074	0.000282498	0.331134
0.3075	0.000287515	0.331639
0.3076	0.000292512	0.332115
0.3077	0.000297488	0.33267
0.3078	0.000302442	0.332698
0.3079	0.000307373	0.332696
0.308	0.000312281	0.332743
0.3081	0.000317163	0.332822
0.3082	0.00032202	0.332913
0.3083	0.000326851	0.332994
0.3084	0.000331655	0.333004
0.3085	0.000336431	0.332747
0.3086	0.000341176	0.331821
0.3087	0.000345889	0.329677
0.3088	0.000350565	0.325845
0.3089	0.000355199	0.320154
0.309	0.000359785	0.312803
0.3091	0.000364316	0.304263
0.3092	0.000368783	0.295084
0.3093	0.000373177	0.285721
0.3094	0.000377489	0.276454
0.3095	0.000381709	0.267389
0.3096	0.000385827	0.258522
0.3097	0.000389835	0.249811
0.3098	0.000393723	0.241225
0.3099	0.000397483	0.232764
0.31	0.000401108	0.224456
0.3101	0.000404591	0.216338
0.3102	0.000407925	0.208581
0.3103	0.000411106	0.200804
0.3104	0.000414128	0.19332
0.3105	0.000416988	0.186129
0.3106	0.000419682	0.179189
0.3107	0.00042221	0.17246
0.3108	0.000424568	0.165923
0.3109	0.000426756	0.159571
0.311	0.000428773	0.153405
0.3111	0.000430621	0.147428
0.3112	0.000432298	0.141639
0.3113	0.000433807	0.136036
0.3114	0.000435149	0.130612
0.3115	0.000436326	0.12536
0.3116	0.000437339	0.120273
0.3117	0.000438193	0.115344
0.3118	0.000438888	0.110569
0.3119	0.000439429	0.105944
0.312	0.000439818	0.101463
0.3121	0.000440059	0.0971238
0.3122	0.000440155	0.0929218
0.3123	0.00044011	0.0888529
0.3124	0.000439927	0.0849129
0.3125	0.00043961	0.0810979
0.3126	0.000439163	0.077403
0.3127	0.00043859	0.0739656
0.3128	0.000437895	0.0703844
0.3129	0.000437081	0.0669657
0.313	0.000436152	0.0637159
0.3131	0.000435112	0.0605995
0.3132	0.000433964	0.0575868
0.3133	0.000432714	0.0546617
0.3134	0.000431363	0.0518193
0.3135	0.000429917	0.0490609
0.3136	0.000428378	0.0463894
0.3137	0.00042675	0.0438065
0.3138	0.000425038	0.0413115
0.3139	0.000423243	0.0389017
0.314	0.00042137	0.0365733
0.3141	0.000419421	0.0343225
0.3142	0.000417401	0.0321463
0.3143	0.000415312	0.030042
0.3144	0.000413158	0.028008
0.3145	0.000410941	0.0260424
0.3146	0.000408665	0.0241437
0.3147	0.000406332	0.0223102
0.3148	0.000403945	0.0205399
0.3149	0.000401508	0.0188311
0.315	0.000399021	0.0171816
0.3151	0.00039649	0.015589
0.3152	0.000393915	0.014192
0.3153	0.000391299	0.012592
0.3154	0.000388645	0.0110968
0.3155	0.000385955	0.00971419
0.3156	0.000383231	0.00841049
0.3157	0.000380476	0.0071577
0.3158	0.000377692	0.00594122
0.3159	0.00037488	0.00475764
0.316	0.000372042	0.00360974
0.3161	0.000369182	0.00250189
0.3162	0.000366299	0.00143707
0.3163	0.000363397	0.000415861
0.3164	0.000360477	0.000563184
0.3165	0.000357541	0.00150258
0.3166	0.000354591	0.0024049
0.3167	0.000351627	0.00327218
0.3168	0.000348651	0.00410577
0.3169	0.000345666	0.00490648
0.317	0.000342672	0.00567488
0.3171	0.000339671	0.00641158
0.3172	0.000336664	0.00711736
0.3173	0.000333653	0.00779312
0.3174	0.000330638	0.00843988
0.3175	0.000327621	0.00905866
0.3176	0.000324603	0.00965063
0.3177	0.000321585	0.010078
0.3178	0.000318568	0.0107366
0.3179	0.000315554	0.0113184
0.318	0.000312543	0.0118148
0.3181	0.000309535	0.012259
0.3182	0.000306533	0.0126783
0.3183	0.000303537	0.0130864
0.3184	0.000300548	0.013486
0.3185	0.000297566	0.0138738
0.3186	0.000294592	0.0142446
0.3187	0.000291628	0.0145948
0.3188	0.000288673	0.0149233
0.3189	0.000285729	0.0152309
0.319	0.000282795	0.0155195
0.3191	0.000279874	0.0157912
0.3192	0.000276965	0.0160474
0.3193	0.000274068	0.0162889
0.3194	0.000271186	0.016516
0.3195	0.000268317	0.0167288
0.3196	0.000265462	0.0169274
0.3197	0.000262622	0.017112
0.3198	0.000259798	0.0172831
0.3199	0.000256989	0.0174413
0.32	0.000254197	0.0175871
0.3201	0.000251421	0.0177214
0.3202	0.000248662	0.017706
0.3203	0.00024592	0.0179358
0.3204	0.000243196	0.0181027
0.3205	0.000240489	0.0181979
0.3206	0.000237801	0.0182542
0.3207	0.000235131	0.0182983
0.3208	0.00023248	0.0183437
0.3209	0.000229847	0.0183928
0.321	0.000227234	0.0184417
0.3211	0.00022464	0.018485
0.3212	0.000222065	0.0185189
0.3213	0.00021951	0.0185418
0.3214	0.000216974	0.0185543
0.3215	0.000214459	0.018558
0.3216	0.000211964	0.0185546
0.3217	0.000209488	0.0185454
0.3218	0.000207033	0.0185308
0.3219	0.000204599	0.0185109
0.322	0.000202185	0.0184854
0.3221	0.000199791	0.0184543
0.3222	0.000197419	0.0184175
0.3223	0.000195066	0.0183753
0.3224	0.000192735	0.018328
0.3225	0.000190424	0.0182759
0.3226	0.000188134	0.0182197
0.3227	0.000185865	0.018021
0.3228	0.000183617	0.0180742
0.3229	0.00018139	0.0180713
0.323	0.000179183	0.0180033
0.3231	0.000176997	0.0179028
0.3232	0.000174832	0.0177963
0.3233	0.000172688	0.0176971
0.3234	0.000170564	0.0176074
0.3235	0.000168461	0.017523
0.3236	0.000166379	0.0174386
0.3237	0.000164317	0.01735
0.3238	0.000162276	0.0172555
0.3239	0.000160255	0.0171556
0.324	0.000158255	0.0170517
0.3241	0.000156275	0.0169455
0.3242	0.000154316	0.0168379
0.3243	0.000152376	0.0167294
0.3244	0.000150457	0.0166198
0.3245	0.000148558	0.0165088
0.3246	0.000146678	0.0163961
0.3247	0.000144819	0.0162817
0.3248	0.000142979	0.0161655
0.3249	0.000141159	0.0160479
0.325	0.000139358	0.0159291
0.3251	0.000137577	0.0158099
0.3252	0.000135815	0.0155511
0.3253	0.000134072	0.015547
0.3254	0.000132349	0.0154902
0.3255	0.000130644	0.0153715
0.3256	0.000128958	0.0152232
0.3257	0.000127291	0.0150717
0.3258	0.000125643	0.0149302
0.3259	0.000124013	0.0148007
0.326	0.000122401	0.0146791
0.3261	0.000120808	0.0145599
0.3262	0.000119232	0.0144388
0.3263	0.000117675	0.0143142
0.3264	0.000116136	0.0141864
0.3265	0.000114614	0.0140568
0.3266	0.000113109	0.0139269
0.3267	0.000111622	0.0137976
0.3268	0.000110153	0.0136693
0.3269	0.0001087	0.0135418
0.327	0.000107265	0.0134146
0.3271	0.000105846	0.0132875
0.3272	0.000104444	0.0131603
0.3273	0.000103059	0.013033
0.3274	0.00010169	0.0129058
0.3275	0.000100337	0.0127788
0.3276	9.90007e-05	0.0126517
0.3277	9.76803e-05	0.0123891
0.3278	9.63757e-05	0.0123815
0.3279	9.50868e-05	0.0123218
0.328	9.38135e-05	0.0122015
0.3281	9.25556e-05	0.0120527
0.3282	9.1313e-05	0.011902
0.3283	9.00855e-05	0.0117625
0.3284	8.88731e-05	0.0116362
0.3285	8.76755e-05	0.0115187
0.3286	8.64926e-05	0.0114046
0.3287	8.53242e-05	0.0112895
0.3288	8.41703e-05	0.0111718
0.3289	8.30307e-05	0.0110517
0.329	8.19052e-05	0.0109306
0.3291	8.07937e-05	0.01081
0.3292	7.96961e-05	0.0106908
0.3293	7.86121e-05	0.0105733
0.3294	7.75418e-05	0.0104573
0.3295	7.64849e-05	0.0103423
0.3296	7.54413e-05	0.010228
0.3297	7.44108e-05	0.0101142
0.3298	7.33934e-05	0.0100009
0.3299	7.23888e-05	0.00988826
0.33	7.1397e-05	0.00977635
0.3301	7.04179e-05	0.00966562
0.3302	6.94513e-05	0.0094185
0.3303	6.8497e-05	0.00942673
0.3304	6.75549e-05	0.00938384
0.3305	6.66249e-05	0.00928087
0.3306	6.57068e-05	0.00914997
0.3307	6.48005e-05	0.00901747
0.3308	6.3906e-05	0.00889639
0.3309	6.3023e-05	0.00878868
0.331	6.21514e-05	0.00869017
0.3311	6.12911e-05	0.00859522
0.3312	6.04419e-05	0.00849964
0.3313	5.96039e-05	0.00840166
0.3314	5.87767e-05	0.00830157
0.3315	5.79603e-05	0.00820072
0.3316	5.71546e-05	0.00810055
0.3317	5.63595e-05	0.00800199
0.3318	5.55747e-05	0.00790527
0.3319	5.48003e-05	0.00781017
0.332	5.40361e-05	0.00771624
0.3321	5.32819e-05	0.00762312
0.3322	5.25377e-05	0.00753062
0.3323	5.18033e-05	0.00743873
0.3324	5.10786e-05	0.00734756
0.3325	5.03636e-05	0.00725723
0.3326	4.96581e-05	0.00716789
0.3327	4.89619e-05	0.00694299
0.3328	4.82751e-05	0.00697289
0.3329	4.75974e-05	0.00695167
0.333	4.69287e-05	0.00687047
0.3331	4.6269e-05	0.00676141
0.3332	4.56181e-05	0.0066508
0.3333	4.49759e-05	0.00655163
0.3334	4.43423e-05	0.00646582
0.3335	4.37173e-05	0.00638917
0.3336	4.31006e-05	0.00631606
0.3337	4.24923e-05	0.00624229
0.3338	4.18921e-05	0.00616609
0.3339	4.13001e-05	0.00608774
0.334	4.0716e-05	0.00600859
0.3341	4.01399e-05	0.00593008
0.3342	3.95715e-05	0.00585311
0.3343	3.90109e-05	0.00577792
0.3344	3.84579e-05	0.00570428
0.3345	3.79123e-05	0.00563175
0.3346	3.73742e-05	0.00555994
0.3347	3.68435e-05	0.00548867
0.3348	3.632e-05	0.00541792
0.3349	3.58036e-05	0.0053478
0.335	3.52942e-05	0.00527844
0.3351	3.47919e-05	0.0052099
0.3352	3.42965e-05	0.00500608
0.3353	3.38079e-05	0.00505644
0.3354	3.3326e-05	0.00505564
0.3355	3.28506e-05	0.00499484
0.3356	3.23819e-05	0.00490612
0.3357	3.19195e-05	0.00481575
0.3358	3.14636e-05	0.00473669
0.3359	3.10139e-05	0.00467084
0.336	3.05704e-05	0.00461402
0.3361	3.01331e-05	0.0045606
0.3362	2.97018e-05	0.00450639
0.3363	2.92764e-05	0.00444962
0.3364	2.8857e-05	0.00439057
0.3365	2.84433e-05	0.00433059
0.3366	2.80354e-05	0.00427111
0.3367	2.76331e-05	0.00421303
0.3368	2.72365e-05	0.00415661
0.3369	2.68453e-05	0.00410158
0.337	2.64596e-05	0.00404751
0.3371	2.60793e-05	0.00399402
0.3372	2.57042e-05	0.00394093
0.3373	2.53344e-05	0.00388821
0.3374	2.49698e-05	0.00383598
0.3375	2.46102e-05	0.00378435
0.3376	2.42557e-05	0.00373358
0.3377	2.39062e-05	0.00354731
0.3378	2.35616e-05	0.00361466
0.3379	2.32218e-05	0.00363086
0.338	2.28868e-05	0.00358707
0.3381	2.25565e-05	0.00351528
0.3382	2.22308e-05	0.00344167
0.3383	2.19097e-05	0.00337919
0.3384	2.15931e-05	0.00332974
0.3385	2.12809e-05	0.00328914
0.3386	2.09732e-05	0.00325178
0.3387	2.06698e-05	0.00321349
0.3388	2.03706e-05	0.0031725
0.3389	2.00757e-05	0.00312909
0.339	1.97849e-05	0.0030846
0.3391	1.94983e-05	0.00304047
0.3392	1.92157e-05	0.00299758
0.3393	1.89371e-05	0.00295619
0.3394	1.86624e-05	0.00291604
0.3395	1.83916e-05	0.00287671
0.3396	1.81246e-05	0.00283781
0.3397	1.78615e-05	0.00279916
0.3398	1.7602e-05	0.00276074
0.3399	1.73463e-05	0.00272266
0.34	1.70942e-05	0.00268503
0.3401	1.68457e-05	0.00264787
0.3402	1.66007e-05	0.00247581
0.3403	1.63593e-05	0.00255661
0.3404	1.61212e-05	0.00258612
0.3405	1.58866e-05	0.00255555
0.3406	1.56553e-05	0.00249688
0.3407	1.54273e-05	0.0024363
0.3408	1.52025e-05	0.0023867
0.3409	1.4981e-05	0.00234999
0.341	1.47626e-05	0.00232197
0.3411	1.45473e-05	0.00229706
0.3412	1.43352e-05	0.00227106
0.3413	1.4126e-05	0.00224223
0.3414	1.39198e-05	0.00221085
0.3415	1.37166e-05	0.00217826
0.3416	1.35163e-05	0.00214588
0.3417	1.33188e-05	0.00211463
0.3418	1.31242e-05	0.00208474
0.3419	1.29324e-05	0.00205597
0.342	1.27433e-05	0.00202788
0.3421	1.2557e-05	0.00200009
0.3422	1.23733e-05	0.00197242
0.3423	1.21922e-05	0.00194485
0.3424	1.20137e-05	0.0019175
0.3425	1.18379e-05	0.00189048
0.3426	1.16646e-05	0.00186391
0.3427	1.14937e-05	0.00170238
0.3428	1.13254e-05	0.00179313
0.3429	1.11595e-05	0.00183262
0.343	1.09959e-05	0.00181206
0.3431	1.08348e-05	0.00176334
0.3432	1.06759e-05	0.00171258
0.3433	1.05193e-05	0.00167267
0.3434	1.0365e-05	0.00164548
0.3435	1.0213e-05	0.00162687
0.3436	1.00631e-05	0.00161123
0.3437	9.91535e-06	0.00159441
0.3438	9.76976e-06	0.00157464
0.3439	9.62627e-06	0.00155223
0.344	9.48486e-06	0.0015285
0.3441	9.34549e-06	0.00150488
0.3442	9.20813e-06	0.00148227
0.3443	9.07276e-06	0.00146092
0.3444	8.93935e-06	0.00144057
0.3445	8.80787e-06	0.0014208
0.3446	8.6783e-06	0.00140124
0.3447	8.5506e-06	0.00138168
0.3448	8.42475e-06	0.00136214
0.3449	8.30072e-06	0.0013427
0.345	8.1785e-06	0.0013235
0.3451	8.05811e-06	0.00130465
0.3452	7.93947e-06	0.00115102
0.3453	7.82255e-06	0.00124907
0.3454	7.70733e-06	0.00129586
0.3455	7.59379e-06	0.00128263
0.3456	7.48189e-06	0.0012412
0.3457	7.37162e-06	0.00119765
0.3458	7.26295e-06	0.00116483
0.3459	7.15587e-06	0.00114463
0.346	7.05034e-06	0.00113289
0.3461	6.94634e-06	0.00112403
0.3462	6.84386e-06	0.0011139
0.3463	6.74287e-06	0.00110076
0.3464	6.64335e-06	0.00108488
0.3465	6.54528e-06	0.00106761
0.3466	6.44864e-06	0.00105036
0.3467	6.3534e-06	0.00103404
0.3468	6.25955e-06	0.0010189
0.3469	6.16707e-06	0.00100467
0.347	6.07594e-06	0.000990949
0.3471	5.98613e-06	0.000977347
0.3472	5.89764e-06	0.000963682
0.3473	5.81043e-06	0.000949948
0.3474	5.7245e-06	0.000936248
0.3475	5.63982e-06	0.000922706
0.3476	5.55645e-06	0.000909393
0.3477	5.47429e-06	0.000761586
0.3478	5.39334e-06	0.000864872
0.3479	5.31357e-06	0.000916902
0.348	5.23496e-06	0.000908943
0.3481	5.1575e-06	0.000872784
0.3482	5.08118e-06	0.000834435
0.3483	5.00597e-06	0.000806733
0.3484	4.93187e-06	0.000791559
0.3485	4.85885e-06	0.000784769
0.3486	4.78689e-06	0.000780787
0.3487	4.71599e-06	0.000775471
0.3488	4.64613e-06	0.000767079
0.3489	4.57729e-06	0.000755896
0.349	4.50945e-06	0.000743259
0.3491	4.44261e-06	0.000730585
0.3492	4.37675e-06	0.000718777
0.3493	4.31185e-06	0.000708076
0.3494	4.24791e-06	0.000698243
0.3495	4.1849e-06	0.000688844
0.3496	4.12281e-06	0.000679511
0.3497	4.06163e-06	0.000670058
0.3498	4.00135e-06	0.000660479
0.3499	3.94195e-06	0.000650877
0.35	3.88343e-06	0.000641378
0.3501	3.82583e-06	0.000632089
0.3502	3.76907e-06	0.000488454
0.3503	3.71315e-06	0.000595373
0.3504	3.65805e-06	0.000651099
0.3505	3.60376e-06	0.000646913
0.3506	3.55027e-06	0.000614532
0.3507	3.49756e-06	0.000579912
0.3508	3.44563e-06	0.000555866
0.3509	3.39446e-06	0.000544271
0.351	3.34404e-06	0.000540993
0.3511	3.29436e-06	0.00054047
0.3512	3.24542e-06	0.00053857
0.3513	3.19719e-06	0.000533552
0.3514	3.14967e-06	0.000525705
0.3515	3.10285e-06	0.00051636
0.3516	3.05671e-06	0.000506934
0.3517	3.01126e-06	0.000498326
0.3518	2.96647e-06	0.00049078
0.3519	2.92234e-06	0.000484056
0.352	2.87886e-06	0.000477723
0.3521	2.83601e-06	0.000471414
0.3522	2.7938e-06	0.000464942
0.3523	2.75221e-06	0.000458305
0.3524	2.71123e-06	0.000451605
0.3525	2.67085e-06	0.000444966
0.3526	2.63113e-06	0.000438471
0.3527	2.592e-06	0.000297911
0.3528	2.55345e-06	0.000407352
0.3529	2.51546e-06	0.000465654
0.353	2.47803e-06	0.000464121
0.3531	2.44116e-06	0.000434411
0.3532	2.40482e-06	0.000402433
0.3533	2.36903e-06	0.000380974
0.3534	2.33376e-06	0.000371907
0.3535	2.29901e-06	0.000371106
0.3536	2.26477e-06	0.000373021
0.3537	2.23104e-06	0.000373524
0.3538	2.1978e-06	0.000370884
0.3539	2.16505e-06	0.000365385
0.354	2.13279e-06	0.000358359
0.3541	2.10099e-06	0.000351219
0.3542	2.06967e-06	0.000344865
0.3543	2.03881e-06	0.000339539
0.3544	2.0084e-06	0.000335002
0.3545	1.97844e-06	0.000330825
0.3546	1.94892e-06	0.000326641
0.3547	1.91984e-06	0.000322266
0.3548	1.89118e-06	0.000317695
0.3549	1.86294e-06	0.000313033
0.355	1.83513e-06	0.000308403
0.3551	1.80778e-06	0.000303895
0.3552	1.78084e-06	0.000165551
0.3553	1.7543e-06	0.000276682
0.3554	1.72815e-06	0.000336753
0.3555	1.70239e-06	0.000337082
0.3556	1.67701e-06	0.000309265
0.3557	1.652e-06	0.000279158
0.3558	1.62736e-06	0.000259522
0.3559	1.60309e-06	0.000252228
0.356	1.57917e-06	0.000253158
0.3561	1.5556e-06	0.000256774
0.3562	1.53239e-06	0.000258958
0.3563	1.50951e-06	0.00025798
0.3564	1.48697e-06	0.000254125
0.3565	1.46476e-06	0.000248724
0.3566	1.44288e-06	0.000243186
0.3567	1.42132e-06	0.000238409
0.3568	1.40008e-06	0.000234636
0.3569	1.37916e-06	0.000231628
0.357	1.35853e-06	0.000228958
0.3571	1.33822e-06	0.000226259
0.3572	1.3182e-06	0.000223349
0.3573	1.29848e-06	0.000220222
0.3574	1.27904e-06	0.000216983
0.3575	1.2599e-06	0.000213757
0.3576	1.2411e-06	0.000210635
0.3577	1.22258e-06	7.39206e-05
0.3578	1.20433e-06	0.000186161
0.3579	1.18635e-06	0.000247428
0.358	1.16864e-06	0.000249054
0.3581	1.15119e-06	0.000222572
0.3582	1.134e-06	0.000193785
0.3583	1.11706e-06	0.00017543
0.3584	1.10037e-06	0.000169375
0.3585	1.08393e-06	0.000171509
0.3586	1.06773e-06	0.000176306
0.3587	1.05176e-06	0.000179658
0.3588	1.03604e-06	0.000179836
0.3589	1.02054e-06	0.000177235
0.359	1.00527e-06	0.00017266
0.3591	9.90224e-07	0.000168478
0.3592	9.75401e-07	0.000164807
0.3593	9.60795e-07	0.000162091
0.3594	9.46403e-07	0.000160126
0.3595	9.32223e-07	0.000158495
0.3596	9.18252e-07	0.000156828
0.3597	9.04485e-07	0.000154939
0.3598	8.90921e-07	0.000152822
0.3599	8.77556e-07	0.000150577
0.36	8.64387e-07	0
0.3601	8.51478e-07	0
0.3625	5.76682e-07	0
0.365	3.67771e-07	0
0.3675	2.06671e-07	0
0.37	8.09944e-08	0
0.3725	1.76751e-08	0
0.375	9.42647e-08	0
0.3775	1.54002e-07	0
0.38	2.00557e-07	0
0.3825	2.36802e-07	0
0.385	2.64983e-07	0
0.3875	2.86859e-07	0
0.39	3.03804e-07	0
0.3925	3.16894e-07	0
0.395	3.2697e-07	0
0.3975	3.3469e-07	0
0.4	3.40567e-07	0
0.4025	3.45004e-07	0
0.405	3.48315e-07	0
0.4075	3.50747e-07	0
0.41	3.5249e-07	0
0.4125	3.53697e-07	0
0.415	3.54483e-07	0
0.4175	3.54942e-07	0
0.42	3.55144e-07	0
0.4225	3.55146e-07	0
0.425	3.54993e-07	0
0.4275	3.54717e-07	0
0.43	3.54347e-07	0
0.4325	3.53903e-07	0
0.435	3.53402e-07	0
0.4375	3.52856e-07	0
0.44	3.52275e-07	0
0.4425	3.51668e-07	0
0.445	3.5104e-07	0
0.4475	3.50396e-07	0
0.45	3.4974e-07	0
0.4525	3.49076e-07	0
0.455	3.48404e-07	0
0.4575	3.47727e-07	0
0.46	3.47047e-07	0
0.4625	3.46364e-07	0
0.465	3.4568e-07	0
0.4675	3.44994e-07	0
0.47	3.44308e-07	0
0.4725	3.43622e-07	0
0.475	3.42936e-07	0
0.4775	3.42251e-07	0
0.48	3.41566e-07	0
0.4825	3.40882e-07	0
0.485	3.40199e-07	0
0.4875	3.39518e-07	0
0.49	3.38837e-07	0
0.4925	3.38157e-07	0
0.495	3.37479e-07	0
0.4975	3.36802e-07	0
0.5	1.44206e-06	0
0.5001	1.98902e-06	2.33822
0.5002	2.61558e-06	1.29062
0.5003	3.3303e-06	0.921851
0.5004	4.14193e-06	0.200733
0.5005	5.05916e-06	0.245508
0.5006	6.09038e-06	0.385785
0.5007	7.24303e-06	0.329502
0.5008	8.52312e-06	0.201454
0.5009	9.93517e-06	0.0904849
0.501	1.14829e-05	0.0354564
0.5011	1.31697e-05	0.0349883
0.5012	1.49988e-05	0.0668197
0.5013	1.69732e-05	0.105805
0.5014	1.90949e-05	0.13492
0.5015	2.1365e-05	0.148378
0.5016	2.37836e-05	0.149069
0.5017	2.63499e-05	0.143698
0.5018	2.90624e-05	0.138487
0.5019	3.19195e-05	0.136905
0.502	3.4919e-05	0.13945
0.5021	3.80586e-05	0.14472
0.5022	4.1336e-05	0.150787
0.5023	4.47484e-05	0.156194
0.5024	4.82929e-05	0.16034
0.5025	5.19665e-05	0.163358
0.5026	5.57661e-05	0.165747
0.5027	5.96882e-05	0.167946
0.5028	6.37296e-05	0.170475
0.5029	6.78869e-05	0.173245
0.503	7.21566e-05	0.176162
0.5031	7.65352e-05	0.179092
0.5032	8.10194e-05	0.181927
0.5033	8.56056e-05	0.184619
0.5034	9.02903e-05	0.187173
0.5035	9.50702e-05	0.189623
0.5036	9.99418e-05	0.192011
0.5037	0.000104902	0.194362
0.5038	0.000109947	0.196684
0.5039	0.000115073	0.198975
0.504	0.000120278	0.201223
0.5041	0.000125558	0.203421
0.5042	0.00013091	0.205565
0.5043	0.000136331	0.207656
0.5044	0.000141818	0.209697
0.5045	0.000147368	0.211693
0.5046	0.000152978	0.213647
0.5047	0.000158645	0.21556
0.5048	0.000164366	0.217433
0.5049	0.000170138	0.219267
0.505	0.000175959	0.221061
0.5051	0.000181827	0.222816
0.5052	0.000187737	0.224462
0.5053	0.000193689	0.226205
0.5054	0.00019968	0.227884
0.5055	0.000205707	0.229495
0.5056	0.000211768	0.231058
0.5057	0.00021786	0.232585
0.5058	0.000223982	0.234086
0.5059	0.000230131	0.235562
0.506	0.000236305	0.237011
0.5061	0.000242503	0.238431
0.5062	0.000248721	0.23982
0.5063	0.000254959	0.241179
0.5064	0.000261214	0.242507
0.5065	0.000267485	0.243807
0.5066	0.00027377	0.24508
0.5067	0.000280067	0.246326
0.5068	0.000286374	0.247548
0.5069	0.00029269	0.248744
0.507	0.000299013	0.249916
0.5071	0.000305342	0.251063
0.5072	0.000311675	0.252187
0.5073	0.00031801	0.253287
0.5074	0.000324348	0.254365
0.5075	0.000330685	0.255421
0.5076	0.000337021	0.256454
0.5077	0.000343354	0.257362
0.5078	0.000349684	0.258133
0.5079	0.000356009	0.258798
0.508	0.000362328	0.259425
0.5081	0.00036864	0.260047
0.5082	0.000374943	0.260683
0.5083	0.000381237	0.261334
0.5084	0.000387521	0.261965
0.5085	0.000393793	0.26245
0.5086	0.00040005	0.262535
0.5087	0.000406291	0.261874
0.5088	0.00041251	0.260173
0.5089	0.000418702	0.257322
0.509	0.000424861	0.253442
0.5091	0.000430978	0.248819
0.5092	0.000437044	0.243793
0.5093	0.00044305	0.238643
0.5094	0.000448986	0.23354
0.5095	0.000454842	0.228549
0.5096	0.000460607	0.223666
0.5097	0.000466271	0.218862
0.5098	0.000471826	0.214113
0.5099	0.000477261	0.209416
0.51	0.000482569	0.204784
0.5101	0.000487742	0.200237
0.5102	0.000492774	0.195718
0.5103	0.000497657	0.191444
0.5104	0.000502387	0.187254
0.5105	0.00050696	0.18314
0.5106	0.00051137	0.179113
0.5107	0.000515617	0.175181
0.5108	0.000519695	0.171349
0.5109	0.000523605	0.167614
0.511	0.000527344	0.163973
0.5111	0.000530912	0.160422
0.5112	0.000534309	0.156957
0.5113	0.000537534	0.153575
0.5114	0.000540589	0.150274
0.5115	0.000543475	0.147053
0.5116	0.000546192	0.143908
0.5117	0.000548742	0.140839
0.5118	0.000551127	0.137843
0.5119	0.00055335	0.134918
0.512	0.000555413	0.132063
0.5121	0.000557317	0.129275
0.5122	0.000559066	0.126553
0.5123	0.000560663	0.123894
0.5124	0.00056211	0.121297
0.5125	0.00056341	0.118761
0.5126	0.000564566	0.116282
0.5127	0.000565582	0.113791
0.5128	0.000566461	0.111489
0.5129	0.000567205	0.109214
0.513	0.000567818	0.106959
0.5131	0.000568303	0.10474
0.5132	0.000568664	0.102571
0.5133	0.000568903	0.100457
0.5134	0.000569024	0.0983969
0.5135	0.000569029	0.0963881
0.5136	0.000568923	0.094426
0.5137	0.000568708	0.0925075
0.5138	0.000568388	0.0906305
0.5139	0.000567965	0.0887942
0.514	0.000567442	0.0869984
0.5141	0.000566822	0.0852427
0.5142	0.000566109	0.0835267
0.5143	0.000565305	0.0818494
0.5144	0.000564413	0.0802098
0.5145	0.000563436	0.0786069
0.5146	0.000562376	0.0770396
0.5147	0.000561237	0.0755068
0.5148	0.00056002	0.074008
0.5149	0.000558729	0.0725422
0.515	0.000557365	0.0711087
0.5151	0.000555932	0.0697061
0.5152	0.000554432	0.0682642
0.5153	0.000552867	0.0669857
0.5154	0.00055124	0.0657087
0.5155	0.000549552	0.0644282
0.5156	0.000547806	0.0631607
0.5157	0.000546005	0.0619196
0.5158	0.000544149	0.0607109
0.5159	0.000542242	0.0595351
0.516	0.000540285	0.0583891
0.5161	0.000538281	0.0572695
0.5162	0.00053623	0.0561733
0.5163	0.000534135	0.0550993
0.5164	0.000531999	0.054047
0.5165	0.000529822	0.0530166
0.5166	0.000527606	0.0520085
0.5167	0.000525353	0.0510224
0.5168	0.000523064	0.050058
0.5169	0.000520742	0.0491147
0.517	0.000518388	0.0481917
0.5171	0.000516003	0.0472885
0.5172	0.000513588	0.0464045
0.5173	0.000511146	0.0455393
0.5174	0.000508677	0.0446925
0.5175	0.000506183	0.0438637
0.5176	0.000503665	0.0430519
0.5177	0.000501125	0.0421871
0.5178	0.000498563	0.0414722
0.5179	0.000495981	0.0407459
0.518	0.00049338	0.0400035
0.5181	0.000490761	0.0392618
0.5182	0.000488126	0.0385344
0.5183	0.000485475	0.0378277
0.5184	0.000482809	0.0371423
0.5185	0.00048013	0.0364755
0.5186	0.000477439	0.0358241
0.5187	0.000474735	0.0351855
0.5188	0.000472021	0.0345586
0.5189	0.000469297	0.0339433
0.519	0.000466565	0.03334
0.5191	0.000463824	0.0327491
0.5192	0.000461076	0.0321709
0.5193	0.000458321	0.0316051
0.5194	0.000455561	0.0310513
0.5195	0.000452796	0.0305091
0.5196	0.000450026	0.029978
0.5197	0.000447253	0.0294577
0.5198	0.000444478	0.0289479
0.5199	0.0004417	0.0284485
0.52	0.00043892	0.0279593
0.5201	0.00043614	0.0274795
0.5202	0.000433359	0.0269393
0.5203	0.000430579	0.0265413
0.5204	0.000427799	0.026125
0.5205	0.000425021	0.0256857
0.5206	0.000422245	0.0252404
0.5207	0.000419471	0.0248026
0.5208	0.0004167	0.0243791
0.5209	0.000413933	0.0239704
0.521	0.000411169	0.0235742
0.5211	0.00040841	0.0231874
0.5212	0.000405655	0.0228074
0.5213	0.000402906	0.0224334
0.5214	0.000400162	0.0220654
0.5215	0.000397424	0.0217038
0.5216	0.000394692	0.0213493
0.5217	0.000391967	0.0210022
0.5218	0.000389249	0.0206623
0.5219	0.000386538	0.0203295
0.522	0.000383835	0.0200033
0.5221	0.00038114	0.0196835
0.5222	0.000378454	0.0193698
0.5223	0.000375775	0.019062
0.5224	0.000373106	0.0187602
0.5225	0.000370446	0.0184642
0.5226	0.000367795	0.0181734
0.5227	0.000365154	0.0178181
0.5228	0.000362522	0.0176007
0.5229	0.000359901	0.0173611
0.523	0.000357289	0.0170947
0.5231	0.000354689	0.0168185
0.5232	0.000352099	0.0165462
0.5233	0.00034952	0.0162844
0.5234	0.000346952	0.016034
0.5235	0.000344395	0.0157926
0.5236	0.000341849	0.0155571
0.5237	0.000339315	0.0153253
0.5238	0.000336793	0.0150961
0.5239	0.000334283	0.0148698
0.524	0.000331784	0.0146469
0.5241	0.000329298	0.0144281
0.5242	0.000326824	0.0142136
0.5243	0.000324362	0.0140036
0.5244	0.000321913	0.0137979
0.5245	0.000319476	0.013596
0.5246	0.000317052	0.0133978
0.5247	0.000314641	0.0132031
0.5248	0.000312243	0.0130118
0.5249	0.000309857	0.0128239
0.525	0.000307485	0.0126395
0.5251	0.000305125	0.0124579
0.5252	0.000302779	0.0122094
0.5253	0.000300446	0.0120963
0.5254	0.000298126	0.0119589
0.5255	0.000295819	0.0117927
0.5256	0.000293526	0.0116145
0.5257	0.000291246	0.0114381
0.5258	0.000288979	0.0112702
0.5259	0.000286726	0.0111117
0.526	0.000284486	0.0109602
0.5261	0.00028226	0.0108127
0.5262	0.000280048	0.0106671
0.5263	0.000277849	0.0105223
0.5264	0.000275664	0.0103786
0.5265	0.000273492	0.0102366
0.5266	0.000271334	0.0100969
0.5267	0.000269189	0.00996001
0.5268	0.000267058	0.00982591
0.5269	0.000264941	0.00969444
0.527	0.000262837	0.00956535
0.5271	0.000260747	0.0094384
0.5272	0.00025867	0.00931349
0.5273	0.000256607	0.00919055
0.5274	0.000254558	0.00906962
0.5275	0.000252522	0.0089507
0.5276	0.0002505	0.00883335
0.5277	0.000248491	0.0086479
0.5278	0.000246496	0.00859623
0.5279	0.000244514	0.00851908
0.528	0.000242546	0.00841198
0.5281	0.000240591	0.00829175
0.5282	0.000238649	0.00817212
0.5283	0.000236721	0.00805979
0.5284	0.000234806	0.00795568
0.5285	0.000232905	0.00785752
0.5286	0.000231016	0.00776231
0.5287	0.000229141	0.00766787
0.5288	0.000227279	0.0075733
0.5289	0.00022543	0.00747876
0.529	0.000223595	0.00738493
0.5291	0.000221772	0.00729249
0.5292	0.000219963	0.00720187
0.5293	0.000218166	0.00711314
0.5294	0.000216382	0.00702613
0.5295	0.000214612	0.00694061
0.5296	0.000212854	0.00685639
0.5297	0.000211108	0.00677335
0.5298	0.000209376	0.00669147
0.5299	0.000207656	0.00661078
0.53	0.000205949	0.00653132
0.5301	0.000204254	0.00645285
0.5302	0.000202572	0.00630531
0.5303	0.000200902	0.00629059
0.5304	0.000199244	0.00624985
0.5305	0.000197599	0.00617856
0.5306	0.000195967	0.00609348
0.5307	0.000194346	0.0060083
0.5308	0.000192738	0.00592973
0.5309	0.000191141	0.00585869
0.531	0.000189557	0.00579297
0.5311	0.000187985	0.00572958
0.5312	0.000186424	0.00566637
0.5313	0.000184876	0.00560244
0.5314	0.000183339	0.00553797
0.5315	0.000181814	0.00547363
0.5316	0.0001803	0.00541014
0.5317	0.000178799	0.00534792
0.5318	0.000177308	0.00528704
0.5319	0.00017583	0.00522737
0.532	0.000174362	0.00516869
0.5321	0.000172906	0.0051108
0.5322	0.000171461	0.0050536
0.5323	0.000170028	0.0049971
0.5324	0.000168605	0.00494131
0.5325	0.000167194	0.00488629
0.5326	0.000165794	0.00483184
0.5327	0.000164404	0.00470798
0.5328	0.000163026	0.00471624
0.5329	0.000161658	0.00469814
0.533	0.000160301	0.00464916
0.5331	0.000158955	0.00458602
0.5332	0.000157619	0.00452237
0.5333	0.000156294	0.00446492
0.5334	0.000154979	0.00441462
0.5335	0.000153675	0.00436925
0.5336	0.000152381	0.00432586
0.5337	0.000151097	0.00428229
0.5338	0.000149824	0.00423767
0.5339	0.000148561	0.00419216
0.534	0.000147308	0.00414646
0.5341	0.000146064	0.00410127
0.5342	0.000144831	0.00405703
0.5343	0.000143608	0.00401382
0.5344	0.000142394	0.00397152
0.5345	0.000141191	0.0039299
0.5346	0.000139997	0.00388878
0.5347	0.000138812	0.00384807
0.5348	0.000137637	0.00380776
0.5349	0.000136472	0.0037679
0.535	0.000135316	0.00372853
0.5351	0.000134169	0.00368939
0.5352	0.000133032	0.00358086
0.5353	0.000131903	0.0036039
0.5354	0.000130784	0.00360036
0.5355	0.000129675	0.00356575
0.5356	0.000128574	0.00351677
0.5357	0.000127482	0.00346704
0.5358	0.000126399	0.00342328
0.5359	0.000125325	0.00338643
0.536	0.000124259	0.00335428
0.5361	0.000123203	0.00332389
0.5362	0.000122155	0.00329312
0.5363	0.000121115	0.00326109
0.5364	0.000120084	0.00322797
0.5365	0.000119062	0.00319445
0.5366	0.000118048	0.00316126
0.5367	0.000117042	0.00312881
0.5368	0.000116045	0.00309722
0.5369	0.000115055	0.00306634
0.537	0.000114074	0.00303596
0.5371	0.000113101	0.0030059
0.5372	0.000112137	0.00297608
0.5373	0.00011118	0.00294649
0.5374	0.000110231	0.00291718
0.5375	0.00010929	0.0028882
0.5376	0.000108356	0.00285947
0.5377	0.000107431	0.002761
0.5378	0.000106513	0.00279373
0.5379	0.000105602	0.00279988
0.538	0.000104699	0.00277492
0.5381	0.000103804	0.00273547
0.5382	0.000102916	0.00269511
0.5383	0.000102036	0.00266055
0.5384	0.000101163	0.00263273
0.5385	0.000100297	0.00260947
0.5386	9.94384e-05	0.00258784
0.5387	9.8587e-05	0.0025657
0.5388	9.77427e-05	0.00254218
0.5389	9.69054e-05	0.00251745
0.539	9.60752e-05	0.00249221
0.5391	9.52519e-05	0.00246716
0.5392	9.44355e-05	0.00244274
0.5393	9.36259e-05	0.00241905
0.5394	9.28232e-05	0.00239596
0.5395	9.20272e-05	0.00237326
0.5396	9.12378e-05	0.00235077
0.5397	9.04551e-05	0.00232841
0.5398	8.9679e-05	0.00230617
0.5399	8.89093e-05	0.00228411
0.54	8.81462e-05	0.00226227
0.5401	8.73894e-05	0.00224055
0.5402	8.6639e-05	0.0021492
0.5403	8.58949e-05	0.00218866
0.5404	8.51571e-05	0.0022015
0.5405	8.44255e-05	0.00218319
0.5406	8.37001e-05	0.00215033
0.5407	8.29808e-05	0.00211647
0.5408	8.22676e-05	0.0020883
0.5409	8.15604e-05	0.00206678
0.541	8.08592e-05	0.00204973
0.5411	8.01639e-05	0.00203422
0.5412	7.94745e-05	0.00201812
0.5413	7.87909e-05	0.00200056
0.5414	7.81131e-05	0.00198171
0.5415	7.74411e-05	0.00196227
0.5416	7.67747e-05	0.00194295
0.5417	7.6114e-05	0.00192418
0.5418	7.54589e-05	0.00190606
0.5419	7.48094e-05	0.00188847
0.542	7.41653e-05	0.00187119
0.5421	7.35268e-05	0.00185406
0.5422	7.28936e-05	0.00183698
0.5423	7.22659e-05	0.00181996
0.5424	7.16434e-05	0.00180305
0.5425	7.10263e-05	0.0017863
0.5426	7.04143e-05	0.00176967
0.5427	6.98076e-05	0.00168334
0.5428	6.9206e-05	0.00172752
0.5429	6.86095e-05	0.00174513
0.543	6.80182e-05	0.0017316
0.5431	6.74318e-05	0.00170348
0.5432	6.68505e-05	0.0016743
0.5433	6.62741e-05	0.00165074
0.5434	6.57026e-05	0.00163375
0.5435	6.51359e-05	0.00162115
0.5436	6.45742e-05	0.00161005
0.5437	6.40172e-05	0.0015983
0.5438	6.34649e-05	0.00158505
0.5439	6.29174e-05	0.00157046
0.544	6.23746e-05	0.00155523
0.5441	6.18364e-05	0.00154006
0.5442	6.13028e-05	0.00152538
0.5443	6.07737e-05	0.00151132
0.5444	6.02492e-05	0.00149773
0.5445	5.97291e-05	0.0014844
0.5446	5.92136e-05	0.00147117
0.5447	5.87024e-05	0.00145796
0.5448	5.81956e-05	0.00144475
0.5449	5.76931e-05	0.00143161
0.545	5.71949e-05	0.00141857
0.5451	5.6701e-05	0.00140558
0.5452	5.62112e-05	0.00132306
0.5453	5.57257e-05	0.00137073
0.5454	5.52443e-05	0.00139182
0.5455	5.47671e-05	0.00138179
0.5456	5.42939e-05	0.00135716
0.5457	5.38248e-05	0.00133144
0.5458	5.33597e-05	0.00131127
0.5459	5.28986e-05	0.00129763
0.546	5.24415e-05	0.00128834
0.5461	5.19882e-05	0.0012805
0.5462	5.15389e-05	0.00127199
0.5463	5.10934e-05	0.00126193
0.5464	5.06518e-05	0.0012505
0.5465	5.02139e-05	0.00123839
0.5466	4.97799e-05	0.00122631
0.5467	4.93495e-05	0.0012147
0.5468	4.89228e-05	0.00120365
0.5469	4.84998e-05	0.00119305
0.547	4.80805e-05	0.00118267
0.5471	4.76647e-05	0.00117237
0.5472	4.72525e-05	0.00116204
0.5473	4.68439e-05	0.00115169
0.5474	4.64387e-05	0.00114137
0.5475	4.60371e-05	0.00113113
0.5476	4.56389e-05	0.00112095
0.5477	4.5244e-05	0.00104126
0.5478	4.48526e-05	0.00109148
0.5479	4.44646e-05	0.00111517
0.548	4.40799e-05	0.0011078
0.5481	4.36985e-05	0.00108582
0.5482	4.33203e-05	0.00106271
0.5483	4.29455e-05	0.00104512
0.5484	4.25739e-05	0.00103401
0.5485	4.22054e-05	0.00102721
0.5486	4.18402e-05	0.00102184
0.5487	4.14781e-05	0.00101577
0.5488	4.11191e-05	0.00100813
0.5489	4.07632e-05	0.000999106
0.549	4.04103e-05	0.000989376
0.5491	4.00606e-05	0.000979648
0.5492	3.97138e-05	0.000970357
0.5493	3.937e-05	0.000961608
0.5494	3.90292e-05	0.000953276
0.5495	3.86913e-05	0.000945155
0.5496	3.83564e-05	0.000937073
0.5497	3.80243e-05	0.000928947
0.5498	3.76951e-05	0.000920779
0.5499	3.73687e-05	0.000912615
0.55	3.70452e-05	0.000904513
0.5501	3.67244e-05	0.000896451
0.5502	3.64063e-05	0.000818989
0.5503	3.6091e-05	0.000871153
0.5504	3.57784e-05	0.000896828
0.5505	3.54686e-05	0.000891483
0.5506	3.51614e-05	0.000871541
0.5507	3.48568e-05	0.000850448
0.5508	3.45549e-05	0.00083484
0.5509	3.42556e-05	0.000825676
0.551	3.39589e-05	0.000820801
0.5511	3.36647e-05	0.000817328
0.5512	3.33731e-05	0.000813139
0.5513	3.3084e-05	0.000807369
0.5514	3.27974e-05	0.000800193
0.5515	3.25133e-05	0.000792296
0.5516	3.22316e-05	0.000784383
0.5517	3.19523e-05	0.000776888
0.5518	3.16755e-05	0.000769916
0.5519	3.14011e-05	0.000763343
0.552	3.1129e-05	0.000756963
0.5521	3.08593e-05	0.000750605
0.5522	3.0592e-05	0.000744186
0.5523	3.03269e-05	0.000737708
0.5524	3.00642e-05	0.000731218
0.5525	2.98037e-05	0.000724774
0.5526	2.95454e-05	0.00071837
0.5527	2.92893e-05	0.000642657
0.5528	2.90355e-05	0.000696297
0.5529	2.87838e-05	0.000723498
0.553	2.85344e-05	0.000719731
0.5531	2.8287e-05	0.000701381
0.5532	2.80419e-05	0.000681865
0.5533	2.77988e-05	0.000667803
0.5534	2.75579e-05	0.000660158
0.5535	2.7319e-05	0.000656777
0.5536	2.70822e-05	0.000654783
0.5537	2.68475e-05	0.000652061
0.5538	2.66148e-05	0.000647748
0.5539	2.63841e-05	0.000642017
0.554	2.61554e-05	0.000635553
0.5541	2.59286e-05	0.000629059
0.5542	2.57039e-05	0.000622968
0.5543	2.54811e-05	0.000617386
0.5544	2.52602e-05	0.000612189
0.5545	2.50412e-05	0.000607172
0.5546	2.48242e-05	0.000602163
0.5547	2.4609e-05	0.000597081
0.5548	2.43957e-05	0.000591927
0.5549	2.41842e-05	0.00058675
0.555	2.39745e-05	0.000581604
0.5551	2.37667e-05	0.000576488
0.5552	2.35606e-05	0.000502189
0.5553	2.33563e-05	0.000556968
0.5554	2.31538e-05	0.000585355
0.5555	2.2953e-05	0.000582824
0.5556	2.2754e-05	0.000565727
0.5557	2.25567e-05	0.000547454
0.5558	2.23611e-05	0.000534612
0.5559	2.21672e-05	0.000528162
0.556	2.19749e-05	0.000525957
0.5561	2.17844e-05	0.000525125
0.5562	2.15955e-05	0.000523557
0.5563	2.14082e-05	0.00052039
0.5564	2.12226e-05	0.000515798
0.5565	2.10386e-05	0.000510463
0.5566	2.08561e-05	0.000505088
0.5567	2.06753e-05	0.000500104
0.5568	2.0496e-05	0.000495618
0.5569	2.03183e-05	0.000491506
0.557	2.01421e-05	0.000487563
0.5571	1.99674e-05	0.00048362
0.5572	1.97943e-05	0.000479594
0.5573	1.96226e-05	0.000475486
0.5574	1.94525e-05	0.000471344
0.5575	1.92838e-05	0.000467226
0.5576	1.91165e-05	0.000463129
0.5577	1.89507e-05	0.000389975
0.5578	1.87863e-05	0.000445629
0.5579	1.86234e-05	0.000474938
0.558	1.84619e-05	0.000473385
0.5581	1.83017e-05	0.000457286
0.5582	1.8143e-05	0.000440002
0.5583	1.79856e-05	0.000428129
0.5584	1.78296e-05	0.000422626
0.5585	1.76749e-05	0.000421351
0.5586	1.75216e-05	0.000421439
0.5587	1.73697e-05	0.000416199
0.5588	1.7219e-05	0.000427053
0.5589	1.70696e-05	0.000413087
0.559	1.69216e-05	0.000408349
0.5591	1.67748e-05	0.000404942
0.5592	1.66293e-05	0.000401722
0.5593	1.64851e-05	0.000398542
0.5594	1.63421e-05	0.000395354
0.5595	1.62004e-05	0.000392123
0.5596	1.60599e-05	0.000388835
0.5597	1.59206e-05	0.000385507
0.5598	1.57825e-05	0.000382172
0.5599	1.56456e-05	0.000378866
0.56	1.55099e-05	0.000375608
0.5601	1.53754e-05	0.00037239
0.5602	1.5242e-05	0.000300183
0.5603	1.51097e-05	0.000356504
0.5604	1.49786e-05	0.000386525
0.5605	1.48487e-05	0.000385739
0.5606	1.47199e-05	0.000370431
0.5607	1.45922e-05	0.000353937
0.5608	1.44656e-05	0.000342838
0.5609	1.43401e-05	0.000338091
0.561	1.42157e-05	0.000337558
0.5611	1.40923e-05	0.000338377
0.5612	1.39701e-05	0.000338447
0.5613	1.38489e-05	0.000332269
0.5614	1.37287e-05	0.000342574
0.5615	1.36096e-05	0.000328443
0.5616	1.34916e-05	0.00032436
0.5617	1.33746e-05	0.000322049
0.5618	1.32585e-05	0.000320021
0.5619	1.31435e-05	0.000317898
0.562	1.30295e-05	0.000315552
0.5621	1.29165e-05	0.000312984
0.5622	1.28045e-05	0.000310272
0.5623	1.26934e-05	0.000307515
0.5624	1.25833e-05	0.000304795
0.5625	1.24742e-05	0.000302154
0.5626	1.23659e-05	0.00029957
0.5627	1.22586e-05	0.000228168
0.5628	1.21522e-05	0.000285027
0.5629	1.20468e-05	0.000315625
0.563	1.19423e-05	0.00031546
0.5631	1.18386e-05	0.00029948
0.5632	1.17359e-05	0.000287362
0.5633	1.16341e-05	0.000273943
0.5634	1.15331e-05	0.000269711
0.5635	1.14331e-05	0.000270075
0.5636	1.13339e-05	0.000271731
0.5637	1.12355e-05	0.000272505
0.5638	1.11381e-05	0.000271564
0.5639	1.10414e-05	0.000269126
0.564	1.09456e-05	0.000265915
0.5641	1.08507e-05	0.00026266
0.5642	1.07565e-05	0.000259797
0.5643	1.06632e-05	0.00025743
0.5644	1.05707e-05	0.000255426
0.5645	1.0479e-05	0.000253572
0.5646	1.03881e-05	0.000251694
0.5647	1.0298e-05	0.000249709
0.5648	1.02087e-05	0.000247621
0.5649	1.01201e-05	0.000245479
0.565	1.00324e-05	0.000243343
0.5651	9.9453e-06	0.000241238
0.5652	9.85899e-06	0.000170429
0.5653	9.77343e-06	0.00022764
0.5654	9.68861e-06	0.000258667
0.5655	9.60453e-06	0.000259007
0.5656	9.52118e-06	0.00024487
0.5657	9.43856e-06	0.000229535
0.5658	9.35665e-06	0.000219556
0.5659	9.27546e-06	0.000215891
0.566	9.19497e-06	0.000216414
0.5661	9.11519e-06	0.000218276
0.5662	9.0361e-06	0.000219384
0.5663	8.9577e-06	0.000218885
0.5664	8.87998e-06	0.000216947
0.5665	8.80293e-06	0.000214249
0.5666	8.72656e-06	0.000211487
0.5667	8.65085e-06	0.000209089
0.5668	8.57581e-06	0.000207162
0.5669	8.50141e-06	0.000205583
0.567	8.42766e-06	0.000204151
0.5671	8.35456e-06	0.000202695
0.5672	8.28209e-06	0.000201136
0.5673	8.21026e-06	0.000199473
0.5674	8.13905e-06	0.000197756
0.5675	8.06845e-06	0.000196039
0.5676	7.99842e-06	0.000194348
0.5677	7.929e-06	0.000124087
0.5678	7.86018e-06	0.000181582
0.5679	7.79196e-06	0.000212944
0.568	7.72434e-06	0.000213678
0.5681	7.6573e-06	0.000199961
0.5682	7.59085e-06	0.000185044
0.5683	7.52497e-06	0.000175469
0.5684	7.45967e-06	0.000172192
0.5685	7.39494e-06	0.00017309
0.5686	7.33077e-06	0.000175323
0.5687	7.26716e-06	0.0001768
0.5688	7.2041e-06	0.000176669
0.5689	7.1416e-06	0.000173932
0.569	7.07964e-06	0.00017494
0.5691	7.01822e-06	0.000169924
0.5692	6.95733e-06	0.000167809
0.5693	6.89697e-06	0.000166513
0.5694	6.83715e-06	0.000165512
0.5695	6.77784e-06	0.000164538
0.5696	6.71905e-06	0.000163444
0.5697	6.66077e-06	0.000162191
0.5698	6.603e-06	0.00016082
0.5699	6.54574e-06	0.000159404
0.57	6.48897e-06	0.000158007
0.5701	6.43264e-06	0.000156651
0.5702	6.3768e-06	8.68663e-05
0.5703	6.32145e-06	0.000144578
0.5704	6.26658e-06	0.000176204
0.5705	6.21219e-06	0.000177256
0.5706	6.15828e-06	0.000163878
0.5707	6.10483e-06	0.000149299
0.5708	6.05185e-06	0.000140048
0.5709	5.99933e-06	0.000137081
0.571	5.94727e-06	0.00013828
0.5711	5.89566e-06	0.000140809
0.5712	5.8445e-06	0.000142581
0.5713	5.79379e-06	0.000142746
0.5714	5.74352e-06	0.000140832
0.5715	5.69369e-06	0.000140628
0.5716	5.6443e-06	0.0001367
0.5717	5.59533e-06	0.000136006
0.5718	5.5468e-06	0.00013401
0.5719	5.49868e-06	0.000133164
0.572	5.45099e-06	0.000132511
0.5721	5.40371e-06	0.000131761
0.5722	5.35685e-06	0.000130835
0.5723	5.3104e-06	0.000129764
0.5724	5.26435e-06	0.000128623
0.5725	5.2187e-06	0.000127485
0.5726	5.17339e-06	0.000126385
0.5727	5.12848e-06	5.69877e-05
0.5728	5.08396e-06	0.000114835
0.5729	5.03983e-06	0.000146654
0.573	4.99609e-06	0.000147962
0.5731	4.95272e-06	0.000134868
0.5732	4.90974e-06	0.000120569
0.5733	4.86713e-06	0.000111585
0.5734	4.82489e-06	0.000108869
0.5735	4.78302e-06	0.000110307
0.5736	4.74151e-06	0.00011307
0.5737	4.70037e-06	0.000115077
0.5738	4.65959e-06	0.000115479
0.5739	4.61916e-06	0.000114443
0.574	4.57909e-06	0.000112643
0.5741	4.53937e-06	0.00011077
0.5742	4.49999e-06	0.000109253
0.5743	4.46096e-06	0.000108195
0.5744	4.42227e-06	0.000107477
0.5745	4.38392e-06	0.000106896
0.5746	4.3459e-06	0.000106285
0.5747	4.30822e-06	0.000105564
0.5748	4.27086e-06	0.000104733
0.5749	4.23383e-06	0.00010384
0.575	4.19713e-06	0.000102941
0.5751	4.16069e-06	0.000102067
0.5752	4.12456e-06	3.30152e-05
0.5753	4.08876e-06	9.09443e-05
0.5754	4.05326e-06	0.000122897
0.5755	4.01808e-06	0.000124403
0.5756	3.9832e-06	0.000111537
0.5757	3.94863e-06	9.74694e-05
0.5758	3.91436e-06	8.87041e-05
0.5759	3.88039e-06	8.61911e-05
0.576	3.84672e-06	8.78221e-05
0.5761	3.81334e-06	9.07733e-05
0.5762	3.78025e-06	9.2968e-05
0.5763	3.74745e-06	9.35584e-05
0.5764	3.71494e-06	9.27124e-05
0.5765	3.68272e-06	9.11028e-05
0.5766	3.65077e-06	8.94195e-05
0.5767	3.61911e-06	8.80887e-05
0.5768	3.58772e-06	8.72151e-05
0.5769	3.55661e-06	8.66788e-05
0.577	3.52577e-06	8.62781e-05
0.5771	3.4952e-06	8.58458e-05
0.5772	3.4649e-06	8.53014e-05
0.5773	3.43486e-06	8.46463e-05
0.5774	3.40509e-06	8.39282e-05
0.5775	3.37557e-06	8.32023e-05
0.5776	3.34626e-06	8.24999e-05
0.5777	3.31721e-06	1.37551e-05
0.5778	3.28841e-06	7.17338e-05
0.5779	3.25986e-06	0.000103788
0.578	3.23156e-06	0.000105455
0.5781	3.20351e-06	9.27777e-05
0.5782	3.17571e-06	7.88994e-05
0.5783	3.14814e-06	7.03112e-05
0.5784	3.12082e-06	6.79613e-05
0.5785	3.09374e-06	6.97456e-05
0.5786	3.0669e-06	7.28465e-05
0.5787	3.04029e-06	7.5191e-05
0.5788	3.01391e-06	7.5933e-05
0.5789	2.98777e-06	7.52405e-05
0.579	2.96185e-06	7.37842e-05
0.5791	2.93616e-06	7.22531e-05
0.5792	2.9107e-06	7.10725e-05
0.5793	2.88546e-06	7.03469e-05
0.5794	2.86044e-06	6.99566e-05
0.5795	2.83564e-06	6.97004e-05
0.579608	2.80905e-06	6.93367e-05
0.579708	2.78471e-06	6.50757e-05
0.579808	2.76057e-06	7.19557e-05
0.579908	2.73665e-06	6.97019e-05
0.58	2.71488e-06	6.74394e-05
0.5801	2.6913e-06	6.92911e-05
0.5802	2.66793e-06	5.25351e-06
0.5803	2.64477e-06	5.42704e-05
0.5804	2.62181e-06	8.81946e-05
0.5805	2.59904e-06	9.09135e-05
0.5806	2.57648e-06	7.85298e-05
0.5807	2.55412e-06	6.45174e-05
0.5808	2.53195e-06	5.56868e-05
0.5809	2.50998e-06	5.3189e-05
0.581	2.4882e-06	5.49876e-05
0.5811	2.46661e-06	5.82374e-05
0.5812	2.44521e-06	6.07968e-05
0.5813	2.424e-06	6.17546e-05
0.5814	2.40297e-06	6.12412e-05
0.5815	2.38213e-06	5.99201e-05
0.5816	2.36147e-06	5.84935e-05
0.5817	2.341e-06	5.74057e-05
0.5818	2.3207e-06	5.67767e-05
0.5819	2.30059e-06	5.64936e-05
0.582003	2.28006e-06	5.63323e-05
0.582103	2.2603e-06	5.48093e-05
0.582203	2.24072e-06	5.74155e-05
0.582303	2.22131e-06	5.58963e-05
0.582403	2.20206e-06	5.49266e-05
0.5825	2.18355e-06	5.43186e-05
0.5826	2.16459e-06	5.48624e-05
0.5827	2.14579e-06	1.50612e-05
0.5828	2.12715e-06	4.34048e-05
0.5829	2.10868e-06	7.60658e-05
0.583	2.09038e-06	7.81795e-05
0.5831	2.07223e-06	6.57845e-05
0.5832	2.05424e-06	5.20891e-05
0.5833	2.03641e-06	4.36538e-05
0.5834	2.01874e-06	4.1473e-05
0.5835	2.00122e-06	4.346e-05
0.5836	1.98386e-06	4.6792e-05
0.5837	1.96665e-06	4.93815e-05
0.5838	1.94959e-06	5.03675e-05
0.5839	1.93268e-06	4.99095e-05
0.584	1.91593e-06	4.86765e-05
0.5841	1.89931e-06	4.736e-05
0.5842	1.88285e-06	4.63892e-05
0.5843	1.86653e-06	4.58729e-05
0.5844	1.85036e-06	4.56923e-05
0.584529	1.82971e-06	4.54729e-05
0.584629	1.81386e-06	3.46858e-05
0.584729	1.79815e-06	5.53055e-05
0.584829	1.78258e-06	4.98887e-05
0.584929	1.76715e-06	4.47015e-05
0.585	1.75626e-06	4.23507e-05
0.5851	1.741e-06	4.74024e-05
0.5852	1.72588e-06	3.0473e-05
0.5853	1.71089e-06	3.06839e-05
0.5854	1.69603e-06	6.61733e-05
0.5855	1.68131e-06	6.96564e-05
0.5856	1.66671e-06	5.74075e-05
0.5857	1.65224e-06	4.32402e-05
0.5858	1.6379e-06	3.42476e-05
0.5859	1.62369e-06	3.17272e-05
0.586	1.6096e-06	3.36651e-05
0.5861	1.59563e-06	3.71621e-05
0.5862	1.58179e-06	4.00028e-05
0.5863	1.56807e-06	4.12209e-05
0.5864	1.55448e-06	4.09222e-05
0.5865	1.541e-06	3.97749e-05
0.5866	1.52764e-06	3.84995e-05
0.5867	1.51441e-06	3.75581e-05
0.5868	1.50128e-06	3.70838e-05
0.5869	1.48828e-06	3.69657e-05
0.587059	1.46777e-06	3.67107e-05
0.587159	1.45506e-06	1.51621e-05
0.587259	1.44246e-06	5.6695e-05
0.587359	1.42998e-06	4.66681e-05
0.587459	1.41761e-06	3.65496e-05
0.5875	1.41262e-06	3.20921e-05
0.5876	1.40035e-06	3.68163e-05
0.5877	1.38818e-06	4.03691e-05
0.5878	1.37612e-06	2.16266e-05
0.5879	1.36417e-06	5.80311e-05
0.588	1.35232e-06	6.21416e-05
0.5881	1.34058e-06	5.01249e-05
0.5882	1.32894e-06	0
0.5883	1.31741e-06	0
0.59	1.13184e-06	0
0.5925	9.02934e-07	0
0.595	7.22989e-07	0
0.5975	5.82161e-07	0
0.6	4.72e-07	0
0.6025	3.85825e-07	0
0.605	3.18408e-07	0
0.6075	2.65659e-07	0
0.61	2.24378e-07	0
0.6125	1.92065e-07	0
0.615	1.66765e-07	0
0.6175	1.46949e-07	0
0.62	1.3142e-07	0
0.6225	1.19244e-07	0
0.625	1.0969e-07	0
0.6275	1.02187e-07	0
0.63	9.62862e-08	0
0.6325	9.16394e-08	0
0.635	8.79731e-08	0
0.6375	8.50735e-08	0
0.64	8.27734e-08	0
0.6425	8.09423e-08	0
0.645	7.94778e-08	0
0.6475	7.83002e-08	0
0.65	7.73469e-08	0
0.6525	7.65691e-08	0
0.655	7.59286e-08	0
0.6575	7.53956e-08	0
0.66	7.49466e-08	0
0.6625	7.45634e-08	0
0.665	7.42317e-08	0
0.6675	7.39403e-08	0
0.67	7.36806e-08	0
0.6725	7.34456e-08	0
0.675	7.32301e-08	0
0.6775	7.30299e-08	0
0.68	7.28416e-08	0
0.6825	7.26628e-08	0
0.685	7.24915e-08	0
0.6875	7.2326e-08	0
0.69	7.21653e-08	0
0.6925	7.20082e-08	0
0.695	7.18541e-08	0
0.6975	7.17024e-08	0
0.7	7.15526e-08	0
0.7025	7.14044e-08	0
0.705	7.12574e-08	0
0.7075	7.11116e-08	0
0.71	7.09666e-08	0
0.7125	7.08224e-08	0
0.715	7.06789e-08	0
0.7175	7.05359e-08	0
0.72	7.03935e-08	0
0.7225	7.02515e-08	0
0.725	7.01099e-08	0
0.7275	6.99687e-08	0
0.73	6.98279e-08	0
0.7325	6.96875e-08	0
0.735	6.95474e-08	0
0.7375	6.94076e-08	0
0.74	6.92681e-08	0
0.7425	6.91289e-08	0
0.745	6.899e-08	0
0.7475	6.88514e-08	0
0.75	6.87131e-08	0
0.7525	6.85751e-08	0
0.755	6.84374e-08	0
0.7575	6.82999e-08	0
0.76	6.81628e-08	0
0.7625	6.80259e-08	0
0.765	6.78893e-08	0
0.7675	6.7753e-08	0
0.77	6.76169e-08	0
0.7725	6.74811e-08	0
0.775	6.73456e-08	0
0.7775	6.72104e-08	0
0.78	6.70754e-08	0
0.7825	6.69407e-08	0
0.785	6.68063e-08	0
0.7875	6.66721e-08	0
0.79	6.65382e-08	0
0.7925	6.64046e-08	0
0.795	6.62713e-08	0
0.7975	6.61382e-08	0
0.8	6.60054e-08	0
0.8025	6.58728e-08	0
0.805	6.57406e-08	0
0.8075	6.56085e-08	0
0.81	6.54768e-08	0
0.8125	6.53453e-08	0
0.815	6.52141e-08	0
0.8175	6.50831e-08	0
0.82	6.49524e-08	0
0.8225	6.4822e-08	0
0.825	6.46918e-08	0
0.8275	6.45619e-08	0
0.83	6.44323e-08	0
0.8325	6.43029e-08	0
0.835	6.41737e-08	0
0.8375	6.40449e-08	0
0.84	6.39163e-08	0
0.8425	6.37879e-08	0
0.845	6.36598e-08	0
0.8475	6.3532e-08	0
0.85	6.34044e-08	0
0.8525	6.3277e-08	0
0.855	6.315e-08	0
0.8575	6.30232e-08	0
0.86	6.28966e-08	0
0.8625	6.27703e-08	0
0.865	6.26442e-08	0
0.8675	6.25184e-08	0
0.87	6.23929e-08	0
0.8725	6.22676e-08	0
0.875	6.21425e-08	0
0.8775	6.20177e-08	0
0.88	6.18932e-08	0
0.8825	6.17689e-08	0
0.885	6.16448e-08	0
0.8875	6.1521e-08	0
0.89	6.13975e-08	0
0.8925	6.12742e-08	0
0.895	6.11511e-08	0
0.8975	6.10283e-08	0
0.9	6.09058e-08	0
0.9025	6.07835e-08	0
0.905	6.06614e-08	0
0.9075	6.05396e-08	0
0.91	6.0418e-08	0
0.9125	6.02967e-08	0
0.915	6.01756e-08	0
0.9175	6.00547e-08	0
0.92	5.99341e-08	0
0.9225	5.98137e-08	0
0.925	5.96936e-08	0
0.9275	5.95737e-08	0
0.93	5.94541e-08	0
0.9325	5.93347e-08	0
0.935	5.92155e-08	0
0.9375	5.90966e-08	0
0.94	5.89779e-08	0
0.9425	5.88595e-08	0
0.945	5.87413e-08	0
0.9475	5.86233e-08	0
0.95	5.85056e-08	0
0.9525	5.83881e-08	0
0.955	5.82708e-08	0
0.9575	5.81538e-08	0
0.96	5.8037e-08	0
0.9625	5.79204e-08	0
0.965	5.78041e-08	0
0.9675	5.7688e-08	0
0.97	5.75721e-08	0
0.9725	5.74565e-08	0
0.975	5.73411e-08	0
0.9775	5.7226e-08	0
0.98	5.7111e-08	0
0.9825	5.69963e-08	0
0.985	5.68819e-08	0
0.9875	5.67676e-08	0
0.99	5.66536e-08	0
0.9925	5.65398e-08	0
0.995	5.64263e-08	0
0.9975	5.6313e-08	0
1	5.61999e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-02_fractional_Theta_adaptive_dt_u_diff_not_on_ref_full.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1001	-1.63615e-06	0
0.1002	-2.25664e-06	0
0.1003	-2.96441e-06	0
0.1004	-3.76812e-06	0
0.1005	-4.67641e-06	-0.229884
0.1006	-5.69755e-06	-0.433376
0.1007	-6.8388e-06	-0.414935
0.1008	-8.10576e-06	-0.296539
0.1009	-9.5023e-06	-0.176539
0.101	-1.10313e-05	-0.106383
0.1011	-1.26953e-05	-0.0944769
0.1012	-1.44969e-05	-0.122946
0.1013	-1.64383e-05	-0.165903
0.1014	-1.85212e-05	-0.20267
0.1015	-2.07462e-05	-0.223556
0.1016	-2.31129e-05	-0.229094
0.1017	-2.56199e-05	-0.22562
0.1018	-2.82653e-05	-0.220378
0.1019	-3.10466e-05	-0.218257
0.102	-3.39611e-05	-0.220808
0.1021	-3.70058e-05	-0.226998
0.1022	-4.01776e-05	-0.234696
0.1023	-4.34732e-05	-0.241982
0.1024	-4.68891e-05	-0.247834
0.1025	-5.04216e-05	-0.252171
0.1026	-5.40672e-05	-0.255498
0.1027	-5.78218e-05	-0.258871
0.1028	-6.16812e-05	-0.261593
0.1029	-6.56415e-05	-0.264761
0.103	-6.96986e-05	-0.268343
0.1031	-7.38487e-05	-0.272065
0.1032	-7.80875e-05	-0.275676
0.1033	-8.24113e-05	-0.279038
0.1034	-8.6816e-05	-0.28213
0.1035	-9.12978e-05	-0.285007
0.1036	-9.58528e-05	-0.287745
0.1037	-0.000100477	-0.290404
0.1038	-0.000105167	-0.293012
0.1039	-0.000109919	-0.295566
0.104	-0.00011473	-0.298052
0.1041	-0.000119595	-0.300452
0.1042	-0.000124512	-0.302755
0.1043	-0.000129477	-0.304961
0.1044	-0.000134486	-0.307076
0.1045	-0.000139538	-0.309108
0.1046	-0.000144627	-0.311065
0.1047	-0.000149752	-0.312952
0.1048	-0.00015491	-0.314771
0.1049	-0.000160097	-0.316523
0.105	-0.00016531	-0.318207
0.1051	-0.000170548	-0.319826
0.1052	-0.000175808	-0.321734
0.1053	-0.000181086	-0.322918
0.1054	-0.000186381	-0.324178
0.1055	-0.00019169	-0.325539
0.1056	-0.00019701	-0.326919
0.1057	-0.00020234	-0.328251
0.1058	-0.000207676	-0.329502
0.1059	-0.000213018	-0.33067
0.106	-0.000218364	-0.331766
0.1061	-0.00022371	-0.332807
0.1062	-0.000229055	-0.333805
0.1063	-0.000234398	-0.334766
0.1064	-0.000239736	-0.335691
0.1065	-0.000245069	-0.336578
0.1066	-0.000250394	-0.337425
0.1067	-0.000255709	-0.338229
0.1068	-0.000261014	-0.338993
0.1069	-0.000266307	-0.339717
0.107	-0.000271586	-0.340404
0.1071	-0.00027685	-0.341056
0.1072	-0.000282098	-0.341675
0.1073	-0.000287329	-0.342262
0.1074	-0.000292541	-0.342817
0.1075	-0.000297733	-0.343342
0.1076	-0.000302905	-0.343836
0.1077	-0.000308055	-0.344583
0.1078	-0.000313182	-0.344469
0.1079	-0.000318285	-0.344388
0.108	-0.000323364	-0.344432
0.1081	-0.000328418	-0.344546
0.1082	-0.000333445	-0.344674
0.1083	-0.000338445	-0.344779
0.1084	-0.000343417	-0.344795
0.1085	-0.000348359	-0.344526
0.1086	-0.000353271	-0.343561
0.1087	-0.000358149	-0.34134
0.1088	-0.000362988	-0.337378
0.1089	-0.000367785	-0.331496
0.109	-0.000372532	-0.3239
0.1091	-0.000377222	-0.315072
0.1092	-0.000381845	-0.305581
0.1093	-0.000386394	-0.295896
0.1094	-0.000390857	-0.286307
0.1095	-0.000395224	-0.276926
0.1096	-0.000399487	-0.267749
0.1097	-0.000403636	-0.258733
0.1098	-0.000407661	-0.249846
0.1099	-0.000411553	-0.241088
0.11	-0.000415305	-0.232488
0.1101	-0.000418911	-0.224085
0.1102	-0.000422363	-0.216191
0.1103	-0.000425655	-0.208022
0.1104	-0.000428784	-0.200207
0.1105	-0.000431745	-0.192758
0.1106	-0.000434535	-0.185595
0.1107	-0.000437151	-0.178655
0.1108	-0.000439593	-0.171902
0.1109	-0.000441858	-0.165328
0.111	-0.000443947	-0.158938
0.1111	-0.00044586	-0.152741
0.1112	-0.000447597	-0.14674
0.1113	-0.000449159	-0.140935
0.1114	-0.000450549	-0.135318
0.1115	-0.000451767	-0.129881
0.1116	-0.000452817	-0.124615
0.1117	-0.000453701	-0.119512
0.1118	-0.000454421	-0.114567
0.1119	-0.000454981	-0.109776
0.112	-0.000455384	-0.105135
0.1121	-0.000455634	-0.10064
0.1122	-0.000455734	-0.0962875
0.1123	-0.000455687	-0.0920732
0.1124	-0.000455498	-0.0879926
0.1125	-0.00045517	-0.0840413
0.1126	-0.000454708	-0.0802149
0.1127	-0.000454115	-0.076765
0.1128	-0.000453395	-0.0729601
0.1129	-0.000452553	-0.0693659
0.113	-0.000451591	-0.065996
0.1131	-0.000450515	-0.0627875
0.1132	-0.000449327	-0.0596886
0.1133	-0.000448033	-0.0566718
0.1134	-0.000446635	-0.0537304
0.1135	-0.000445138	-0.0508692
0.1136	-0.000443545	-0.0480958
0.1137	-0.00044186	-0.0454153
0.1138	-0.000440086	-0.0428286
0.1139	-0.000438228	-0.0403324
0.114	-0.000436289	-0.0379219
0.1141	-0.000434272	-0.0355921
0.1142	-0.000432181	-0.0333388
0.1143	-0.000430018	-0.0311593
0.1144	-0.000427788	-0.0290518
0.1145	-0.000425493	-0.0270151
0.1146	-0.000423136	-0.0250477
0.1147	-0.00042072	-0.023148
0.1148	-0.000418249	-0.021314
0.1149	-0.000415725	-0.0195438
0.115	-0.000413151	-0.0178351
0.1151	-0.00041053	-0.0161857
0.1152	-0.000407864	-0.0148288
0.1153	-0.000405156	-0.0130928
0.1154	-0.000402408	-0.0115002
0.1155	-0.000399623	-0.0100647
0.1156	-0.000396803	-0.00873003
0.1157	-0.000393951	-0.00744974
0.1158	-0.000391067	-0.00620002
0.1159	-0.000388156	-0.00497605
0.116	-0.000385218	-0.00378348
0.1161	-0.000382256	-0.00263059
0.1162	-0.000379272	-0.00152325
0.1163	-0.000376267	-0.000463255
0.1164	-0.000373244	0.000551073
0.1165	-0.000370204	0.00152323
0.1166	-0.000367149	0.00245685
0.1167	-0.00036408	0.00335466
0.1168	-0.000360999	0.00421821
0.1169	-0.000357908	0.00504819
0.117	-0.000354808	0.00584491
0.1171	-0.000351701	0.00660875
0.1172	-0.000348587	0.00734037
0.1173	-0.000345469	0.00804072
0.1174	-0.000342347	0.00871093
0.1175	-0.000339223	0.00935213
0.1176	-0.000336099	0.00996595
0.1177	-0.000332974	0.0103335
0.1178	-0.00032985	0.0110806
0.1179	-0.000326729	0.0117196
0.118	-0.000323611	0.0122368
0.1181	-0.000320497	0.0126841
0.1182	-0.000317389	0.0131041
0.1183	-0.000314286	0.0135184
0.1184	-0.000311191	0.0139309
0.1185	-0.000308103	0.0143355
0.1186	-0.000305024	0.014724
0.1187	-0.000301955	0.0150905
0.1188	-0.000298895	0.0154326
0.1189	-0.000295847	0.0157515
0.119	-0.00029281	0.0160498
0.1191	-0.000289784	0.0163304
0.1192	-0.000286772	0.0165954
0.1193	-0.000283773	0.0168457
0.1194	-0.000280788	0.0170814
0.1195	-0.000277817	0.0173025
0.1196	-0.000274861	0.0175088
0.1197	-0.000271921	0.0177006
0.1198	-0.000268997	0.0178782
0.1199	-0.000266088	0.0180423
0.12	-0.000263197	0.0181936
0.1201	-0.000260322	0.0183327
0.1202	-0.000257466	0.0182544
0.1203	-0.000254627	0.018547
0.1204	-0.000251806	0.0187504
0.1205	-0.000249003	0.0188514
0.1206	-0.00024622	0.0188988
0.1207	-0.000243455	0.0189326
0.1208	-0.00024071	0.0189726
0.1209	-0.000237984	0.0190221
0.121	-0.000235277	0.0190753
0.1211	-0.000232591	0.019124
0.1212	-0.000229925	0.0191621
0.1213	-0.000227279	0.0191874
0.1214	-0.000224654	0.0192005
0.1215	-0.00022205	0.0192038
0.1216	-0.000219466	0.0191997
0.1217	-0.000216903	0.0191898
0.1218	-0.000214361	0.0191748
0.1219	-0.00021184	0.0191546
0.122	-0.00020934	0.0191288
0.1221	-0.000206862	0.0190971
0.1222	-0.000204405	0.0190594
0.1223	-0.000201969	0.0190159
0.1224	-0.000199555	0.0189671
0.1225	-0.000197162	0.0189134
0.1226	-0.000194791	0.0188553
0.1227	-0.000192442	0.0185966
0.1228	-0.000190114	0.0186979
0.1229	-0.000187807	0.0187206
0.123	-0.000185522	0.0186522
0.1231	-0.000183259	0.0185389
0.1232	-0.000181017	0.0184185
0.1233	-0.000178797	0.0183098
0.1234	-0.000176598	0.0182157
0.1235	-0.00017442	0.0181305
0.1236	-0.000172264	0.0180462
0.1237	-0.000170129	0.017957
0.1238	-0.000168016	0.0178604
0.1239	-0.000165924	0.0177571
0.124	-0.000163852	0.017649
0.1241	-0.000161802	0.0175384
0.1242	-0.000159773	0.0174267
0.1243	-0.000157765	0.0173143
0.1244	-0.000155777	0.0172012
0.1245	-0.000153811	0.0170866
0.1246	-0.000151865	0.0169703
0.1247	-0.000149939	0.0168521
0.1248	-0.000148034	0.016732
0.1249	-0.000146149	0.0166104
0.125	-0.000144285	0.0164874
0.1251	-0.00014244	0.0163633
0.1252	-0.000140616	0.0160504
0.1253	-0.000138812	0.0160862
0.1254	-0.000137027	0.0160495
0.1255	-0.000135262	0.0159281
0.1256	-0.000133516	0.0157664
0.1257	-0.00013179	0.0156007
0.1258	-0.000130083	0.0154489
0.1259	-0.000128396	0.0153139
0.126	-0.000126727	0.0151898
0.1261	-0.000125077	0.015069
0.1262	-0.000123446	0.0149458
0.1263	-0.000121833	0.0148178
0.1264	-0.000120239	0.0146855
0.1265	-0.000118663	0.0145508
0.1266	-0.000117106	0.0144157
0.1267	-0.000115566	0.0142815
0.1268	-0.000114044	0.0141486
0.1269	-0.00011254	0.0140168
0.127	-0.000111054	0.0138855
0.1271	-0.000109585	0.0137542
0.1272	-0.000108133	0.0136226
0.1273	-0.000106699	0.013491
0.1274	-0.000105281	0.0133593
0.1275	-0.00010388	0.0132279
0.1276	-0.000102497	0.0130971
0.1277	-0.000101129	0.0127847
0.1278	-9.97786e-05	0.012811
0.1279	-9.84441e-05	0.0127684
0.128	-9.71256e-05	0.0126453
0.1281	-9.58232e-05	0.0124844
0.1282	-9.45366e-05	0.0123208
0.1283	-9.32656e-05	0.0121718
0.1284	-9.20102e-05	0.0120401
0.1285	-9.07701e-05	0.0119199
0.1286	-8.95453e-05	0.011804
0.1287	-8.83356e-05	0.0116867
0.1288	-8.71408e-05	0.0115656
0.1289	-8.59608e-05	0.0114413
0.129	-8.47954e-05	0.0113155
0.1291	-8.36445e-05	0.0111901
0.1292	-8.2508e-05	0.0110664
0.1293	-8.13857e-05	0.0109447
0.1294	-8.02774e-05	0.0108248
0.1295	-7.9183e-05	0.010706
0.1296	-7.81024e-05	0.0105879
0.1297	-7.70355e-05	0.0104702
0.1298	-7.5982e-05	0.0103529
0.1299	-7.49419e-05	0.0102363
0.13	-7.39149e-05	0.0101205
0.1301	-7.29011e-05	0.0100056
0.1302	-7.19003e-05	0.00971467
0.1303	-7.09122e-05	0.00975391
0.1304	-6.99368e-05	0.00972646
0.1305	-6.89738e-05	0.00962097
0.1306	-6.80233e-05	0.00947916
0.1307	-6.70849e-05	0.00933513
0.1308	-6.61587e-05	0.00920572
0.1309	-6.52444e-05	0.00909339
0.131	-6.4342e-05	0.00899273
0.1311	-6.34512e-05	0.00889644
0.1312	-6.2572e-05	0.00879909
0.1313	-6.17043e-05	0.00869839
0.1314	-6.08478e-05	0.00859474
0.1315	-6.00025e-05	0.00848989
0.1316	-5.91683e-05	0.00838569
0.1317	-5.8345e-05	0.00828334
0.1318	-5.75325e-05	0.00818316
0.1319	-5.67307e-05	0.00808484
0.132	-5.59394e-05	0.0079878
0.1321	-5.51585e-05	0.00789158
0.1322	-5.4388e-05	0.00779593
0.1323	-5.36276e-05	0.00770084
0.1324	-5.28773e-05	0.00760645
0.1325	-5.21369e-05	0.00751293
0.1326	-5.14064e-05	0.00742044
0.1327	-5.06857e-05	0.0071559
0.1328	-4.99745e-05	0.00721433
0.1329	-4.92729e-05	0.00720757
0.133	-4.85806e-05	0.00712453
0.1331	-4.78975e-05	0.007006
0.1332	-4.72236e-05	0.00688535
0.1333	-4.65587e-05	0.00677903
0.1334	-4.59027e-05	0.00668945
0.1335	-4.52556e-05	0.00661128
0.1336	-4.46171e-05	0.00653737
0.1337	-4.39873e-05	0.00646242
0.1338	-4.33659e-05	0.00638418
0.1339	-4.27529e-05	0.00630304
0.134	-4.21482e-05	0.00622069
0.1341	-4.15517e-05	0.00613896
0.1342	-4.09633e-05	0.00605899
0.1343	-4.03828e-05	0.00598111
0.1344	-3.98102e-05	0.00590498
0.1345	-3.92454e-05	0.00583007
0.1346	-3.86883e-05	0.00575589
0.1347	-3.81388e-05	0.00568219
0.1348	-3.75967e-05	0.00560899
0.1349	-3.70621e-05	0.00553639
0.135	-3.65347e-05	0.00546456
0.1351	-3.60147e-05	0.00539357
0.1352	-3.55018e-05	0.00515371
0.1353	-3.49959e-05	0.00523089
0.1354	-3.4497e-05	0.00524389
0.1355	-3.40049e-05	0.00518186
0.1356	-3.35195e-05	0.00508489
0.1357	-3.30409e-05	0.00498573
0.1358	-3.25688e-05	0.00490056
0.1359	-3.21033e-05	0.00483171
0.136	-3.16441e-05	0.00477396
0.1361	-3.11913e-05	0.00472028
0.1362	-3.07448e-05	0.00466544
0.1363	-3.03044e-05	0.00460726
0.1364	-2.98702e-05	0.00454609
0.1365	-2.94419e-05	0.00448362
0.1366	-2.90196e-05	0.00442163
0.1367	-2.86031e-05	0.00436125
0.1368	-2.81925e-05	0.00430278
0.1369	-2.77875e-05	0.00424591
0.137	-2.73882e-05	0.0041901
0.1371	-2.69944e-05	0.00413487
0.1372	-2.66061e-05	0.00407998
0.1373	-2.62233e-05	0.00402544
0.1374	-2.58457e-05	0.00397135
0.1375	-2.54735e-05	0.00391789
0.1376	-2.51065e-05	0.00386529
0.1377	-2.47447e-05	0.00364582
0.1378	-2.43879e-05	0.00373866
0.1379	-2.40362e-05	0.00376821
0.138	-2.36893e-05	0.00372371
0.1381	-2.33474e-05	0.00364464
0.1382	-2.30102e-05	0.00356327
0.1383	-2.26778e-05	0.00349551
0.1384	-2.235e-05	0.00344369
0.1385	-2.20268e-05	0.00340265
0.1386	-2.17082e-05	0.00336548
0.1387	-2.13941e-05	0.00332702
0.1388	-2.10844e-05	0.00328513
0.1389	-2.07791e-05	0.00324015
0.139	-2.04781e-05	0.00319375
0.1391	-2.01813e-05	0.00314767
0.1392	-1.98888e-05	0.00310303
0.1393	-1.96003e-05	0.00306014
0.1394	-1.9316e-05	0.00301867
0.1395	-1.90356e-05	0.0029781
0.1396	-1.87593e-05	0.00293796
0.1397	-1.84868e-05	0.00289802
0.1398	-1.82183e-05	0.00285827
0.1399	-1.79535e-05	0.00281883
0.14	-1.76925e-05	0.00277987
0.1401	-1.74352e-05	0.00274144
0.1402	-1.71817e-05	0.00253834
0.1403	-1.69317e-05	0.00264357
0.1404	-1.66853e-05	0.00268604
0.1405	-1.64424e-05	0.00265519
0.1406	-1.6203e-05	0.00259004
0.1407	-1.5967e-05	0.0025225
0.1408	-1.57343e-05	0.00246829
0.1409	-1.5505e-05	0.00242969
0.141	-1.52789e-05	0.00240161
0.1411	-1.5056e-05	0.00237721
0.1412	-1.48364e-05	0.0023514
0.1413	-1.46199e-05	0.00232206
0.1414	-1.44064e-05	0.00228954
0.1415	-1.41961e-05	0.00225548
0.1416	-1.39887e-05	0.00222161
0.1417	-1.37843e-05	0.00218903
0.1418	-1.35828e-05	0.00215804
0.1419	-1.33843e-05	0.00212834
0.142	-1.31885e-05	0.00209939
0.1421	-1.29956e-05	0.00207075
0.1422	-1.28054e-05	0.00204217
0.1423	-1.2618e-05	0.00201366
0.1424	-1.24333e-05	0.00198533
0.1425	-1.22512e-05	0.00195734
0.1426	-1.20718e-05	0.00192982
0.1427	-1.1895e-05	0.00173904
0.1428	-1.17208e-05	0.00185343
0.1429	-1.1549e-05	0.00190558
0.143	-1.13797e-05	0.00188503
0.1431	-1.12129e-05	0.0018304
0.1432	-1.10485e-05	0.00177329
0.1433	-1.08864e-05	0.00172926
0.1434	-1.07267e-05	0.00170056
0.1435	-1.05693e-05	0.00168217
0.1436	-1.04141e-05	0.0016673
0.1437	-1.02612e-05	0.00165093
0.1438	-1.01105e-05	0.00163095
0.1439	-9.96197e-06	0.00160771
0.144	-9.81559e-06	0.00158284
0.1441	-9.67132e-06	0.00155805
0.1442	-9.52914e-06	0.00153443
0.1443	-9.38902e-06	0.00151228
0.1444	-9.25092e-06	0.0014913
0.1445	-9.11482e-06	0.00147097
0.1446	-8.98069e-06	0.00145082
0.1447	-8.84851e-06	0.00143065
0.1448	-8.71824e-06	0.00141044
0.1449	-8.58985e-06	0.00139031
0.145	-8.46333e-06	0.00137042
0.1451	-8.33873e-06	0.00135085
0.1452	-8.21593e-06	0.00116936
0.1453	-8.09492e-06	0.00129039
0.1454	-7.97566e-06	0.00134958
0.1455	-7.85814e-06	0.00133657
0.1456	-7.74233e-06	0.00128968
0.1457	-7.62819e-06	0.00124023
0.1458	-7.51572e-06	0.00120367
0.1459	-7.40488e-06	0.00118223
0.146	-7.29566e-06	0.00117092
0.1461	-7.18802e-06	0.00116301
0.1462	-7.08195e-06	0.00115353
0.1463	-6.97742e-06	0.00114037
0.1464	-6.87441e-06	0.0011239
0.1465	-6.7729e-06	0.00110573
0.1466	-6.67287e-06	0.00108755
0.1467	-6.5743e-06	0.00107046
0.1468	-6.47716e-06	0.00105473
0.1469	-6.38143e-06	0.00104009
0.147	-6.28711e-06	0.001026
0.1471	-6.19415e-06	0.00101203
0.1472	-6.10255e-06	0.000997949
0.1473	-6.01229e-06	0.000983752
0.1474	-5.92334e-06	0.000969563
0.1475	-5.8357e-06	0.000955531
0.1476	-5.74941e-06	0.000941785
0.1477	-5.66438e-06	0.0007671
0.1478	-5.5806e-06	0.000892768
0.1479	-5.49804e-06	0.000956974
0.148	-5.41669e-06	0.000949412
0.1481	-5.33653e-06	0.000908138
0.1482	-5.25754e-06	0.000864255
0.1483	-5.1797e-06	0.000833091
0.1484	-5.10301e-06	0.000816879
0.1485	-5.02743e-06	0.00081065
0.1486	-4.95297e-06	0.000807739
0.1487	-4.87959e-06	0.000803196
0.1488	-4.80728e-06	0.000794946
0.1489	-4.73603e-06	0.000783338
0.149	-4.66583e-06	0.000769972
0.1491	-4.59665e-06	0.000756543
0.1492	-4.52848e-06	0.000744126
0.1493	-4.46131e-06	0.00073301
0.1494	-4.39513e-06	0.000722905
0.1495	-4.32991e-06	0.000713293
0.1496	-4.26565e-06	0.000703736
0.1497	-4.20234e-06	0.000694011
0.1498	-4.13994e-06	0.000684113
0.1499	-4.07847e-06	0.000674168
0.15	-4.01789e-06	0.000664324
0.1501	-3.95829e-06	0.000654685
0.1502	-3.89955e-06	0.000485045
0.1503	-3.84169e-06	0.000613918
0.1504	-3.78467e-06	0.00068163
0.1505	-3.72849e-06	0.000677939
0.1506	-3.67313e-06	0.000640684
0.1507	-3.61859e-06	0.000600785
0.1508	-3.56484e-06	0.000573483
0.1509	-3.51189e-06	0.000560994
0.151	-3.45972e-06	0.00055838
0.1511	-3.40831e-06	0.000559015
0.1512	-3.35765e-06	0.000557979
0.1513	-3.30774e-06	0.000553209
0.1514	-3.25857e-06	0.000545053
0.1515	-3.21011e-06	0.000535104
0.1516	-3.16237e-06	0.000525045
0.1517	-3.11532e-06	0.000515947
0.1518	-3.06897e-06	0.000508099
0.1519	-3.0233e-06	0.00050121
0.152	-2.9783e-06	0.000494769
0.1521	-2.93396e-06	0.000488339
0.1522	-2.89027e-06	0.000481699
0.1523	-2.84723e-06	0.000474846
0.1524	-2.80481e-06	0.000467905
0.1525	-2.76302e-06	0.000461022
0.1526	-2.72193e-06	0.000454299
0.1527	-2.68144e-06	0.000288356
0.1528	-2.64155e-06	0.000419367
0.1529	-2.60224e-06	0.000489488
0.153	-2.56352e-06	0.00048853
0.1531	-2.52536e-06	0.00045414
0.1532	-2.48777e-06	0.000417082
0.1533	-2.45073e-06	0.00039252
0.1534	-2.41423e-06	0.000382661
0.1535	-2.37827e-06	0.000382591
0.1536	-2.34285e-06	0.0003863
0.1537	-2.30794e-06	0.000386059
0.1538	-2.27355e-06	0.000385109
0.1539	-2.23966e-06	0.000379248
0.154	-2.20627e-06	0.000371705
0.1541	-2.17337e-06	0.000363913
0.1542	-2.14096e-06	0.000357084
0.1543	-2.10902e-06	0.000351515
0.1544	-2.07755e-06	0.0003469
0.1545	-2.04654e-06	0.000342711
0.1546	-2.016e-06	0.000338498
0.1547	-1.9859e-06	0.000334037
0.1548	-1.95624e-06	0.000329324
0.1549	-1.92702e-06	0.000324487
0.155	-1.89823e-06	0.000319678
0.1551	-1.86994e-06	0.000315006
0.1552	-1.84207e-06	0.000151782
0.1553	-1.81461e-06	0.000284176
0.1554	-1.78756e-06	0.000355925
0.1555	-1.76091e-06	0.000356882
0.1556	-1.73464e-06	0.000324527
0.1557	-1.70877e-06	0.000289488
0.1558	-1.68328e-06	0.000266863
0.1559	-1.65816e-06	0.000258849
0.156	-1.63342e-06	0.000260555
0.1561	-1.60904e-06	0.000265419
0.1562	-1.58501e-06	0.000268567
0.1563	-1.56134e-06	0.000267959
0.1564	-1.53802e-06	0.000263938
0.1565	-1.51504e-06	0.000258084
0.1566	-1.4924e-06	0.000252064
0.1567	-1.4701e-06	0.000246941
0.1568	-1.44812e-06	0.000243
0.1569	-1.42646e-06	0.000239955
0.157	-1.40512e-06	0.0002373
0.1571	-1.3841e-06	0.000234603
0.1572	-1.36338e-06	0.000231646
0.1573	-1.34297e-06	0.000228427
0.1574	-1.32286e-06	0.000225069
0.1575	-1.30304e-06	0.000221719
0.1576	-1.2836e-06	0.000218479
0.1577	-1.26444e-06	5.72918e-05
0.1578	-1.24557e-06	0.000190543
0.1579	-1.22697e-06	0.000263364
0.158	-1.20865e-06	0.00026565
0.1581	-1.1906e-06	0.000234734
0.1582	-1.17281e-06	0.000201127
0.1583	-1.15529e-06	0.000179867
0.1584	-1.13802e-06	0.000173144
0.1585	-1.12101e-06	0.000176085
0.1586	-1.10425e-06	0.000182153
0.1587	-1.08774e-06	0.000186495
0.1588	-1.07147e-06	0.000187076
0.1589	-1.05543e-06	0.000184242
0.159	-1.03964e-06	0.000179564
0.1591	-1.02407e-06	0.000174705
0.1592	-1.00873e-06	0.000170723
0.1593	-9.93618e-07	0.000167902
0.1594	-9.78726e-07	0.000165958
0.1595	-9.64053e-07	0.000164386
0.1596	-9.49595e-07	0.000162757
0.1597	-9.35349e-07	0.000160854
0.1598	-9.21312e-07	0.000158675
0.1599	-9.0748e-07	0.000156342
0.16	-8.93851e-07	0.000154003
0.1601	-8.80501e-07	0.000151764
0.1602	-8.67348e-07	0
0.1603	-8.54388e-07	0
0.1625	-5.99311e-07	0
0.165	-3.84872e-07	0
0.1675	-2.19985e-07	0
0.17	-9.14047e-08	0
0.1725	9.29566e-09	0
0.175	8.76488e-08	0
0.1775	1.48762e-07	0
0.18	1.96389e-07	0
0.1825	2.3347e-07	0
0.185	2.62304e-07	0
0.1875	2.84688e-07	0
0.19	3.0203e-07	0
0.1925	3.15429e-07	0
0.195	3.25747e-07	0
0.1975	3.33655e-07	0
0.2	3.39679e-07	0
0.2025	3.44231e-07	0
0.205	3.47632e-07	0
0.2075	3.50133e-07	0
0.21	3.51932e-07	0
0.2125	3.53181e-07	0
0.215	3.54001e-07	0
0.2175	3.54486e-07	0
0.22	3.54709e-07	0
0.2225	3.54728e-07	0
0.225	3.54588e-07	0
0.2275	3.54323e-07	0
0.23	3.53961e-07	0
0.2325	3.53523e-07	0
0.235	3.53027e-07	0
0.2375	3.52486e-07	0
0.24	3.51909e-07	0
0.2425	3.51304e-07	0
0.245	3.50679e-07	0
0.2475	3.50037e-07	0
0.25	3.49384e-07	0
0.2525	3.48721e-07	0
0.255	3.4805e-07	0
0.2575	3.47375e-07	0
0.26	3.46696e-07	0
0.2625	3.46014e-07	0
0.265	3.45331e-07	0
0.2675	3.44647e-07	0
0.27	3.43962e-07	0
0.2725	3.43277e-07	0
0.275	3.42592e-07	0
0.2775	3.41907e-07	0
0.28	3.41223e-07	0
0.2825	3.40541e-07	0
0.285	3.39859e-07	0
0.2875	3.39178e-07	0
0.29	3.38498e-07	0
0.2925	3.37819e-07	0
0.295	3.37141e-07	0
0.2975	3.36465e-07	0
0.3	-7.22502e-07	0
0.3001	-1.24603e-06	0
0.3002	-1.84577e-06	0
0.3003	-2.5299e-06	0
0.3004	-3.30678e-06	0
0.3005	-4.18476e-06	-0.10299
0.3006	-5.17187e-06	-0.2886
0.3007	-6.27526e-06	-0.32316
0.3008	-7.50069e-06	-0.270133
0.3009	-8.85229e-06	-0.194764
0.301	-1.0333e-05	-0.139837
0.3011	-1.19453e-05	-0.120695
0.3012	-1.36913e-05	-0.132041
0.3013	-1.55727e-05	-0.158929
0.3014	-1.75907e-05	-0.18654
0.3015	-1.97458e-05	-0.205857
0.3016	-2.20376e-05	-0.214805
0.3017	-2.44649e-05	-0.216218
0.3018	-2.70257e-05	-0.214695
0.3019	-2.97179e-05	-0.214046
0.302	-3.25387e-05	-0.21609
0.3021	-3.54853e-05	-0.220749
0.3022	-3.85547e-05	-0.226866
0.3023	-4.17436e-05	-0.233114
0.3024	-4.50486e-05	-0.238605
0.3025	-4.84661e-05	-0.243065
0.3026	-5.19926e-05	-0.246693
0.3027	-5.56241e-05	-0.250025
0.3028	-5.93569e-05	-0.25302
0.3029	-6.31871e-05	-0.256183
0.303	-6.71107e-05	-0.259539
0.3031	-7.1124e-05	-0.262967
0.3032	-7.52231e-05	-0.266325
0.3033	-7.94041e-05	-0.269519
0.3034	-8.36632e-05	-0.272516
0.3035	-8.79966e-05	-0.275337
0.3036	-9.24007e-05	-0.278024
0.3037	-9.68718e-05	-0.280617
0.3038	-0.000101406	-0.283138
0.3039	-0.000106	-0.285593
0.304	-0.000110651	-0.287978
0.3041	-0.000115355	-0.290282
0.3042	-0.000120108	-0.292499
0.3043	-0.000124907	-0.294627
0.3044	-0.00012975	-0.296671
0.3045	-0.000134633	-0.298636
0.3046	-0.000139553	-0.300526
0.3047	-0.000144507	-0.302347
0.3048	-0.000149492	-0.304101
0.3049	-0.000154505	-0.305789
0.305	-0.000159545	-0.307412
0.3051	-0.000164608	-0.308971
0.3052	-0.000169691	-0.31061
0.3053	-0.000174792	-0.311928
0.3054	-0.000179909	-0.313241
0.3055	-0.00018504	-0.31456
0.3056	-0.000190182	-0.315854
0.3057	-0.000195332	-0.317098
0.3058	-0.00020049	-0.318281
0.3059	-0.000205653	-0.319402
0.306	-0.000210818	-0.320466
0.3061	-0.000215985	-0.321481
0.3062	-0.00022115	-0.322452
0.3063	-0.000226313	-0.323382
0.3064	-0.000231472	-0.324274
0.3065	-0.000236625	-0.325126
0.3066	-0.000241771	-0.325939
0.3067	-0.000246907	-0.326712
0.3068	-0.000252034	-0.327447
0.3069	-0.000257148	-0.328145
0.307	-0.000262249	-0.328808
0.3071	-0.000267336	-0.329438
0.3072	-0.000272407	-0.330034
0.3073	-0.000277462	-0.3306
0.3074	-0.000282498	-0.331134
0.3075	-0.000287515	-0.331639
0.3076	-0.000292512	-0.332115
0.3077	-0.000297488	-0.33267
0.3078	-0.000302442	-0.332698
0.3079	-0.000307373	-0.332696
0.308	-0.000312281	-0.332743
0.3081	-0.000317163	-0.332822
0.3082	-0.00032202	-0.332913
0.3083	-0.000326851	-0.332994
0.3084	-0.000331655	-0.333004
0.3085	-0.000336431	-0.332747
0.3086	-0.000341176	-0.331821
0.3087	-0.000345889	-0.329677
0.3088	-0.000350565	-0.325845
0.3089	-0.000355199	-0.320154
0.309	-0.000359785	-0.312803
0.3091	-0.000364316	-0.304263
0.3092	-0.000368783	-0.295084
0.3093	-0.000373177	-0.285721
0.3094	-0.000377489	-0.276454
0.3095	-0.000381709	-0.267389
0.3096	-0.000385827	-0.258522
0.3097	-0.000389835	-0.249811
0.3098	-0.000393723	-0.241225
0.3099	-0.000397483	-0.232764
0.31	-0.000401108	-0.224456
0.3101	-0.000404591	-0.216338
0.3102	-0.000407925	-0.208581
0.3103	-0.000411106	-0.200804
0.3104	-0.000414128	-0.19332
0.3105	-0.000416988	-0.186129
0.3106	-0.000419682	-0.179189
0.3107	-0.00042221	-0.17246
0.3108	-0.000424568	-0.165923
0.3109	-0.000426756	-0.159571
0.311	-0.000428773	-0.153405
0.3111	-0.000430621	-0.147428
0.3112	-0.000432298	-0.141639
0.3113	-0.000433807	-0.136036
0.3114	-0.000435149	-0.130612
0.3115	-0.000436326	-0.12536
0.3116	-0.000437339	-0.120273
0.3117	-0.000438193	-0.115344
0.3118	-0.000438888	-0.110569
0.3119	-0.000439429	-0.105944
0.312	-0.000439818	-0.101463
0.3121	-0.000440059	-0.0971238
0.3122	-0.000440155	-0.0929218
0.3123	-0.00044011	-0.0888529
0.3124	-0.000439927	-0.0849129
0.3125	-0.00043961	-0.0810979
0.3126	-0.000439163	-0.077403
0.3127	-0.00043859	-0.0739656
0.3128	-0.000437895	-0.0703844
0.3129	-0.000437081	-0.0669657
0.313	-0.000436152	-0.0637159
0.3131	-0.000435112	-0.0605995
0.3132	-0.000433964	-0.0575868
0.3133	-0.000432714	-0.0546617
0.3134	-0.000431363	-0.0518193
0.3135	-0.000429917	-0.0490609
0.3136	-0.000428378	-0.0463894
0.3137	-0.00042675	-0.0438065
0.3138	-0.000425038	-0.0413115
0.3139	-0.000423243	-0.0389017
0.314	-0.00042137	-0.0365733
0.3141	-0.000419421	-0.0343225
0.3142	-0.000417401	-0.0321463
0.3143	-0.000415312	-0.030042
0.3144	-0.000413158	-0.028008
0.3145	-0.000410941	-0.0260424
0.3146	-0.000408665	-0.0241437
0.3147	-0.000406332	-0.0223102
0.3148	-0.000403945	-0.0205399
0.3149	-0.000401508	-0.0188311
0.315	-0.000399021	-0.0171816
0.3151	-0.00039649	-0.015589
0.3152	-0.000393915	-0.014192
0.3153	-0.000391299	-0.012592
0.3154	-0.000388645	-0.0110968
0.3155	-0.000385955	-0.00971419
0.3156	-0.000383231	-0.00841049
0.3157	-0.000380476	-0.0071577
0.3158	-0.000377692	-0.00594122
0.3159	-0.00037488	-0.00475764
0.316	-0.000372042	-0.00360974
0.3161	-0.000369182	-0.00250189
0.3162	-0.000366299	-0.00143707
0.3163	-0.000363397	-0.000415861
0.3164	-0.000360477	0.000563184
0.3165	-0.000357541	0.00150258
0.3166	-0.000354591	0.0024049
0.3167	-0.000351627	0.00327218
0.3168	-0.000348651	0.00410577
0.3169	-0.000345666	0.00490648
0.317	-0.000342672	0.00567488
0.3171	-0.000339671	0.00641158
0.3172	-0.000336664	0.00711736
0.3173	-0.000333653	0.00779312
0.3174	-0.000330638	0.00843988
0.3175	-0.000327621	0.00905866
0.3176	-0.000324603	0.00965063
0.3177	-0.000321585	0.010078
0.3178	-0.000318568	0.0107366
0.3179	-0.000315554	0.0113184
0.318	-0.000312543	0.0118148
0.3181	-0.000309535	0.012259
0.3182	-0.000306533	0.0126783
0.3183	-0.000303537	0.0130864
0.3184	-0.000300548	0.013486
0.3185	-0.000297566	0.0138738
0.3186	-0.000294592	0.0142446
0.3187	-0.000291628	0.0145948
0.3188	-0.000288673	0.0149233
0.3189	-0.000285729	0.0152309
0.319	-0.000282795	0.0155195
0.3191	-0.000279874	0.0157912
0.3192	-0.000276965	0.0160474
0.3193	-0.000274068	0.0162889
0.3194	-0.000271186	0.016516
0.3195	-0.000268317	0.0167288
0.3196	-0.000265462	0.0169274
0.3197	-0.000262622	0.017112
0.3198	-0.000259798	0.0172831
0.3199	-0.000256989	0.0174413
0.32	-0.000254197	0.0175871
0.3201	-0.000251421	0.0177214
0.3202	-0.000248662	0.017706
0.3203	-0.00024592	0.0179358
0.3204	-0.000243196	0.0181027
0.3205	-0.000240489	0.0181979
0.3206	-0.000237801	0.0182542
0.3207	-0.000235131	0.0182983
0.3208	-0.00023248	0.0183437
0.3209	-0.000229847	0.0183928
0.321	-0.000227234	0.0184417
0.3211	-0.00022464	0.018485
0.3212	-0.000222065	0.0185189
0.3213	-0.00021951	0.0185418
0.3214	-0.000216974	0.0185543
0.3215	-0.000214459	0.018558
0.3216	-0.000211964	0.0185546
0.3217	-0.000209488	0.0185454
0.3218	-0.000207033	0.0185308
0.3219	-0.000204599	0.0185109
0.322	-0.000202185	0.0184854
0.3221	-0.000199791	0.0184543
0.3222	-0.000197419	0.0184175
0.3223	-0.000195066	0.0183753
0.3224	-0.000192735	0.018328
0.3225	-0.000190424	0.0182759
0.3226	-0.000188134	0.0182197
0.3227	-0.000185865	0.018021
0.3228	-0.000183617	0.0180742
0.3229	-0.00018139	0.0180713
0.323	-0.000179183	0.0180033
0.3231	-0.000176997	0.0179028
0.3232	-0.000174832	0.0177963
0.3233	-0.000172688	0.0176971
0.3234	-0.000170564	0.0176074
0.3235	-0.000168461	0.017523
0.3236	-0.000166379	0.0174386
0.3237	-0.000164317	0.01735
0.3238	-0.000162276	0.0172555
0.3239	-0.000160255	0.0171556
0.324	-0.000158255	0.0170517
0.3241	-0.000156275	0.0169455
0.3242	-0.000154316	0.0168379
0.3243	-0.000152376	0.0167294
0.3244	-0.000150457	0.0166198
0.3245	-0.000148558	0.0165088
0.3246	-0.000146678	0.0163961
0.3247	-0.000144819	0.0162817
0.3248	-0.000142979	0.0161655
0.3249	-0.000141159	0.0160479
0.325	-0.000139358	0.0159291
0.3251	-0.000137577	0.0158099
0.3252	-0.000135815	0.0155511
0.3253	-0.000134072	0.015547
0.3254	-0.000132349	0.0154902
0.3255	-0.000130644	0.0153715
0.3256	-0.000128958	0.0152232
0.3257	-0.000127291	0.0150717
0.3258	-0.000125643	0.0149302
0.3259	-0.000124013	0.0148007
0.326	-0.000122401	0.0146791
0.3261	-0.000120808	0.0145599
0.3262	-0.000119232	0.0144388
0.3263	-0.000117675	0.0143142
0.3264	-0.000116136	0.0141864
0.3265	-0.000114614	0.0140568
0.3266	-0.000113109	0.0139269
0.3267	-0.000111622	0.0137976
0.3268	-0.000110153	0.0136693
0.3269	-0.0001087	0.0135418
0.327	-0.000107265	0.0134146
0.3271	-0.000105846	0.0132875
0.3272	-0.000104444	0.0131603
0.3273	-0.000103059	0.013033
0.3274	-0.00010169	0.0129058
0.3275	-0.000100337	0.0127788
0.3276	-9.90007e-05	0.0126517
0.3277	-9.76803e-05	0.0123891
0.3278	-9.63757e-05	0.0123815
0.3279	-9.50868e-05	0.0123218
0.328	-9.38135e-05	0.0122015
0.3281	-9.25556e-05	0.0120527
0.3282	-9.1313e-05	0.011902
0.3283	-9.00855e-05	0.0117625
0.3284	-8.88731e-05	0.0116362
0.3285	-8.76755e-05	0.0115187
0.3286	-8.64926e-05	0.0114046
0.3287	-8.53242e-05	0.0112895
0.3288	-8.41703e-05	0.0111718
0.3289	-8.30307e-05	0.0110517
0.329	-8.19052e-05	0.0109306
0.3291	-8.07937e-05	0.01081
0.3292	-7.96961e-05	0.0106908
0.3293	-7.86121e-05	0.0105733
0.3294	-7.75418e-05	0.0104573
0.3295	-7.64849e-05	0.0103423
0.3296	-7.54413e-05	0.010228
0.3297	-7.44108e-05	0.0101142
0.3298	-7.33934e-05	0.0100009
0.3299	-7.23888e-05	0.00988826
0.33	-7.1397e-05	0.00977635
0.3301	-7.04179e-05	0.00966562
0.3302	-6.94513e-05	0.0094185
0.3303	-6.8497e-05	0.00942673
0.3304	-6.75549e-05	0.00938384
0.3305	-6.66249e-05	0.00928087
0.3306	-6.57068e-05	0.00914997
0.3307	-6.48005e-05	0.00901747
0.3308	-6.3906e-05	0.00889639
0.3309	-6.3023e-05	0.00878868
0.331	-6.21514e-05	0.00869017
0.3311	-6.12911e-05	0.00859522
0.3312	-6.04419e-05	0.00849964
0.3313	-5.96039e-05	0.00840166
0.3314	-5.87767e-05	0.00830157
0.3315	-5.79603e-05	0.00820072
0.3316	-5.71546e-05	0.00810055
0.3317	-5.63595e-05	0.00800199
0.3318	-5.55747e-05	0.00790527
0.3319	-5.48003e-05	0.00781017
0.332	-5.40361e-05	0.00771624
0.3321	-5.32819e-05	0.00762312
0.3322	-5.25377e-05	0.00753062
0.3323	-5.18033e-05	0.00743873
0.3324	-5.10786e-05	0.00734756
0.3325	-5.03636e-05	0.00725723
0.3326	-4.96581e-05	0.00716789
0.3327	-4.89619e-05	0.00694299
0.3328	-4.82751e-05	0.00697289
0.3329	-4.75974e-05	0.00695167
0.333	-4.69287e-05	0.00687047
0.3331	-4.6269e-05	0.00676141
0.3332	-4.56181e-05	0.0066508
0.3333	-4.49759e-05	0.00655163
0.3334	-4.43423e-05	0.00646582
0.3335	-4.37173e-05	0.00638917
0.3336	-4.31006e-05	0.00631606
0.3337	-4.24923e-05	0.00624229
0.3338	-4.18921e-05	0.00616609
0.3339	-4.13001e-05	0.00608774
0.334	-4.0716e-05	0.00600859
0.3341	-4.01399e-05	0.00593008
0.3342	-3.95715e-05	0.00585311
0.3343	-3.90109e-05	0.00577792
0.3344	-3.84579e-05	0.00570428
0.3345	-3.79123e-05	0.00563175
0.3346	-3.73742e-05	0.00555994
0.3347	-3.68435e-05	0.00548867
0.3348	-3.632e-05	0.00541792
0.3349	-3.58036e-05	0.0053478
0.335	-3.52942e-05	0.00527844
0.3351	-3.47919e-05	0.0052099
0.3352	-3.42965e-05	0.00500608
0.3353	-3.38079e-05	0.00505644
0.3354	-3.3326e-05	0.00505564
0.3355	-3.28506e-05	0.00499484
0.3356	-3.23819e-05	0.00490612
0.3357	-3.19195e-05	0.00481575
0.3358	-3.14636e-05	0.00473669
0.3359	-3.10139e-05	0.00467084
0.336	-3.05704e-05	0.00461402
0.3361	-3.01331e-05	0.0045606
0.3362	-2.97018e-05	0.00450639
0.3363	-2.92764e-05	0.00444962
0.3364	-2.8857e-05	0.00439057
0.3365	-2.84433e-05	0.00433059
0.3366	-2.80354e-05	0.00427111
0.3367	-2.76331e-05	0.00421303
0.3368	-2.72365e-05	0.00415661
0.3369	-2.68453e-05	0.00410158
0.337	-2.64596e-05	0.00404751
0.3371	-2.60793e-05	0.00399402
0.3372	-2.57042e-05	0.00394093
0.3373	-2.53344e-05	0.00388821
0.3374	-2.49698e-05	0.00383598
0.3375	-2.46102e-05	0.00378435
0.3376	-2.42557e-05	0.00373358
0.3377	-2.39062e-05	0.00354731
0.3378	-2.35616e-05	0.00361466
0.3379	-2.32218e-05	0.00363086
0.338	-2.28868e-05	0.00358707
0.3381	-2.25565e-05	0.00351528
0.3382	-2.22308e-05	0.00344167
0.3383	-2.19097e-05	0.00337919
0.3384	-2.15931e-05	0.00332974
0.3385	-2.12809e-05	0.00328914
0.3386	-2.09732e-05	0.00325178
0.3387	-2.06698e-05	0.00321349
0.3388	-2.03706e-05	0.0031725
0.3389	-2.00757e-05	0.00312909
0.339	-1.97849e-05	0.0030846
0.3391	-1.94983e-05	0.00304047
0.3392	-1.92157e-05	0.00299758
0.3393	-1.89371e-05	0.00295619
0.3394	-1.86624e-05	0.00291604
0.3395	-1.83916e-05	0.00287671
0.3396	-1.81246e-05	0.00283781
0.3397	-1.78615e-05	0.00279916
0.3398	-1.7602e-05	0.00276074
0.3399	-1.73463e-05	0.00272266
0.34	-1.70942e-05	0.00268503
0.3401	-1.68457e-05	0.00264787
0.3402	-1.66007e-05	0.00247581
0.3403	-1.63593e-05	0.00255661
0.3404	-1.61212e-05	0.00258612
0.3405	-1.58866e-05	0.00255555
0.3406	-1.56553e-05	0.00249688
0.3407	-1.54273e-05	0.0024363
0.3408	-1.52025e-05	0.0023867
0.3409	-1.4981e-05	0.00234999
0.341	-1.47626e-05	0.00232197
0.3411	-1.45473e-05	0.00229706
0.3412	-1.43352e-05	0.00227106
0.3413	-1.4126e-05	0.00224223
0.3414	-1.39198e-05	0.00221085
0.3415	-1.37166e-05	0.00217826
0.3416	-1.35163e-05	0.00214588
0.3417	-1.33188e-05	0.00211463
0.3418	-1.31242e-05	0.00208474
0.3419	-1.29324e-05	0.00205597
0.342	-1.27433e-05	0.00202788
0.3421	-1.2557e-05	0.00200009
0.3422	-1.23733e-05	0.00197242
0.3423	-1.21922e-05	0.00194485
0.3424	-1.20137e-05	0.0019175
0.3425	-1.18379e-05	0.00189048
0.3426	-1.16646e-05	0.00186391
0.3427	-1.14937e-05	0.00170238
0.3428	-1.13254e-05	0.00179313
0.3429	-1.11595e-05	0.00183262
0.343	-1.09959e-05	0.00181206
0.3431	-1.08348e-05	0.00176334
0.3432	-1.06759e-05	0.00171258
0.3433	-1.05193e-05	0.00167267
0.3434	-1.0365e-05	0.00164548
0.3435	-1.0213e-05	0.00162687
0.3436	-1.00631e-05	0.00161123
0.3437	-9.91535e-06	0.00159441
0.3438	-9.76976e-06	0.00157464
0.3439	-9.62627e-06	0.00155223
0.344	-9.48486e-06	0.0015285
0.3441	-9.34549e-06	0.00150488
0.3442	-9.20813e-06	0.00148227
0.3443	-9.07276e-06	0.00146092
0.3444	-8.93935e-06	0.00144057
0.3445	-8.80787e-06	0.0014208
0.3446	-8.6783e-06	0.00140124
0.3447	-8.5506e-06	0.00138168
0.3448	-8.42475e-06	0.00136214
0.3449	-8.30072e-06	0.0013427
0.345	-8.1785e-06	0.0013235
0.3451	-8.05811e-06	0.00130465
0.3452	-7.93947e-06	0.00115102
0.3453	-7.82255e-06	0.00124907
0.3454	-7.70733e-06	0.00129586
0.3455	-7.59379e-06	0.00128263
0.3456	-7.48189e-06	0.0012412
0.3457	-7.37162e-06	0.00119765
0.3458	-7.26295e-06	0.00116483
0.3459	-7.15587e-06	0.00114463
0.346	-7.05034e-06	0.00113289
0.3461	-6.94634e-06	0.00112403
0.3462	-6.84386e-06	0.0011139
0.3463	-6.74287e-06	0.00110076
0.3464	-6.64335e-06	0.00108488
0.3465	-6.54528e-06	0.00106761
0.3466	-6.44864e-06	0.00105036
0.3467	-6.3534e-06	0.00103404
0.3468	-6.25955e-06	0.0010189
0.3469	-6.16707e-06	0.00100467
0.347	-6.07594e-06	0.000990949
0.3471	-5.98613e-06	0.000977347
0.3472	-5.89764e-06	0.000963682
0.3473	-5.81043e-06	0.000949948
0.3474	-5.7245e-06	0.000936248
0.3475	-5.63982e-06	0.000922706
0.3476	-5.55645e-06	0.000909393
0.3477	-5.47429e-06	0.000761586
0.3478	-5.39334e-06	0.000864872
0.3479	-5.31357e-06	0.000916902
0.348	-5.23496e-06	0.000908943
0.3481	-5.1575e-06	0.000872784
0.3482	-5.08118e-06	0.000834435
0.3483	-5.00597e-06	0.000806733
0.3484	-4.93187e-06	0.000791559
0.3485	-4.85885e-06	0.000784769
0.3486	-4.78689e-06	0.000780787
0.3487	-4.71599e-06	0.000775471
0.3488	-4.64613e-06	0.000767079
0.3489	-4.57729e-06	0.000755896
0.349	-4.50945e-06	0.000743259
0.3491	-4.44261e-06	0.000730585
0.3492	-4.37675e-06	0.000718777
0.3493	-4.31185e-06	0.000708076
0.3494	-4.24791e-06	0.000698243
0.3495	-4.1849e-06	0.000688844
0.3496	-4.12281e-06	0.000679511
0.3497	-4.06163e-06	0.000670058
0.3498	-4.00135e-06	0.000660479
0.3499	-3.94195e-06	0.000650877
0.35	-3.88343e-06	0.000641378
0.3501	-3.82583e-06	0.000632089
0.3502	-3.76907e-06	0.000488454
0.3503	-3.71315e-06	0.000595373
0.3504	-3.65805e-06	0.000651099
0.3505	-3.60376e-06	0.000646913
0.3506	-3.55027e-06	0.000614532
0.3507	-3.49756e-06	0.000579912
0.3508	-3.44563e-06	0.000555866
0.3509	-3.39446e-06	0.000544271
0.351	-3.34404e-06	0.000540993
0.3511	-3.29436e-06	0.00054047
0.3512	-3.24542e-06	0.00053857
0.3513	-3.19719e-06	0.000533552
0.3514	-3.14967e-06	0.000525705
0.3515	-3.10285e-06	0.00051636
0.3516	-3.05671e-06	0.000506934
0.3517	-3.01126e-06	0.000498326
0.3518	-2.96647e-06	0.00049078
0.3519	-2.92234e-06	0.000484056
0.352	-2.87886e-06	0.000477723
0.3521	-2.83601e-06	0.000471414
0.3522	-2.7938e-06	0.000464942
0.3523	-2.75221e-06	0.000458305
0.3524	-2.71123e-06	0.000451605
0.3525	-2.67085e-06	0.000444966
0.3526	-2.63113e-06	0.000438471
0.3527	-2.592e-06	0.000297911
0.3528	-2.55345e-06	0.000407352
0.3529	-2.51546e-06	0.000465654
0.353	-2.47803e-06	0.000464121
0.3531	-2.44116e-06	0.000434411
0.3532	-2.40482e-06	0.000402433
0.3533	-2.36903e-06	0.000380974
0.3534	-2.33376e-06	0.000371907
0.3535	-2.29901e-06	0.000371106
0.3536	-2.26477e-06	0.000373021
0.3537	-2.23104e-06	0.000373524
0.3538	-2.1978e-06	0.000370884
0.3539	-2.16505e-06	0.000365385
0.354	-2.13279e-06	0.000358359
0.3541	-2.10099e-06	0.000351219
0.3542	-2.06967e-06	0.000344865
0.3543	-2.03881e-06	0.000339539
0.3544	-2.0084e-06	0.000335002
0.3545	-1.97844e-06	0.000330825
0.3546	-1.94892e-06	0.000326641
0.3547	-1.91984e-06	0.000322266
0.3548	-1.89118e-06	0.000317695
0.3549	-1.86294e-06	0.000313033
0.355	-1.83513e-06	0.000308403
0.3551	-1.80778e-06	0.000303895
0.3552	-1.78084e-06	0.000165551
0.3553	-1.7543e-06	0.000276682
0.3554	-1.72815e-06	0.000336753
0.3555	-1.70239e-06	0.000337082
0.3556	-1.67701e-06	0.000309265
0.3557	-1.652e-06	0.000279158
0.3558	-1.62736e-06	0.000259522
0.3559	-1.60309e-06	0.000252228
0.356	-1.57917e-06	0.000253158
0.3561	-1.5556e-06	0.000256774
0.3562	-1.53239e-06	0.000258958
0.3563	-1.50951e-06	0.00025798
0.3564	-1.48697e-06	0.000254125
0.3565	-1.46476e-06	0.000248724
0.3566	-1.44288e-06	0.000243186
0.3567	-1.42132e-06	0.000238409
0.3568	-1.40008e-06	0.000234636
0.3569	-1.37916e-06	0.000231628
0.357	-1.35853e-06	0.000228958
0.3571	-1.33822e-06	0.000226259
0.3572	-1.3182e-06	0.000223349
0.3573	-1.29848e-06	0.000220222
0.3574	-1.27904e-06	0.000216983
0.3575	-1.2599e-06	0.000213757
0.3576	-1.2411e-06	0.000210635
0.3577	-1.22258e-06	7.39206e-05
0.3578	-1.20433e-06	0.000186161
0.3579	-1.18635e-06	0.000247428
0.358	-1.16864e-06	0.000249054
0.3581	-1.15119e-06	0.000222572
0.3582	-1.134e-06	0.000193785
0.3583	-1.11706e-06	0.00017543
0.3584	-1.10037e-06	0.000169375
0.3585	-1.08393e-06	0.000171509
0.3586	-1.06773e-06	0.000176306
0.3587	-1.05176e-06	0.000179658
0.3588	-1.03604e-06	0.000179836
0.3589	-1.02054e-06	0.000177235
0.359	-1.00527e-06	0.00017266
0.3591	-9.90224e-07	0.000168478
0.3592	-9.75401e-07	0.000164807
0.3593	-9.60795e-07	0.000162091
0.3594	-9.46403e-07	0.000160126
0.3595	-9.32223e-07	0.000158495
0.3596	-9.18252e-07	0.000156828
0.3597	-9.04485e-07	0.000154939
0.3598	-8.90921e-07	0.000152822
0.3599	-8.77556e-07	0.000150577
0.36	-8.64387e-07	0
0.3601	-8.51478e-07	0
0.3625	-5.76682e-07	0
0.365	-3.67771e-07	0
0.3675	-2.06671e-07	0
0.37	-8.09944e-08	0
0.3725	1.76751e-08	0
0.375	9.42647e-08	0
0.3775	1.54002e-07	0
0.38	2.00557e-07	0
0.3825	2.36802e-07	0
0.385	2.64983e-07	0
0.3875	2.86859e-07	0
0.39	3.03804e-07	0
0.3925	3.16894e-07	0
0.395	3.2697e-07	0
0.3975	3.3469e-07	0
0.4	3.40567e-07	0
0.4025	3.45004e-07	0
0.405	3.48315e-07	0
0.4075	3.50747e-07	0
0.41	3.5249e-07	0
0.4125	3.53697e-07	0
0.415	3.54483e-07	0
0.4175	3.54942e-07	0
0.42	3.55144e-07	0
0.4225	3.55146e-07	0
0.425	3.54993e-07	0
0.4275	3.54717e-07	0
0.43	3.54347e-07	0
0.4325	3.53903e-07	0
0.435	3.53402e-07	0
0.4375	3.52856e-07	0
0.44	3.52275e-07	0
0.4425	3.51668e-07	0
0.445	3.5104e-07	0
0.4475	3.50396e-07	0
0.45	3.4974e-07	0
0.4525	3.49076e-07	0
0.455	3.48404e-07	0
0.4575	3.47727e-07	0
0.46	3.47047e-07	0
0.4625	3.46364e-07	0
0.465	3.4568e-07	0
0.4675	3.44994e-07	0
0.47	3.44308e-07	0
0.4725	3.43622e-07	0
0.475	3.42936e-07	0
0.4775	3.42251e-07	0
0.48	3.41566e-07	0
0.4825	3.40882e-07	0
0.485	3.40199e-07	0
0.4875	3.39518e-07	0
0.49	3.38837e-07	0
0.4925	3.38157e-07	0
0.495	3.37479e-07	0
0.4975	3.36802e-07	0
0.5	1.44206e-06	0
0.5001	1.98902e-06	0
0.5002	2.61558e-06	0
0.5003	3.3303e-06	0
0.5004	4.14193e-06	0
0.5005	5.05916e-06	0.245508
0.5006	6.09038e-06	0.385785
0.5007	7.24303e-06	0.329502
0.5008	8.52312e-06	0.201454
0.5009	9.93517e-06	0.0904849
0.501	1.14829e-05	0.0354564
0.5011	1.31697e-05	0.0349883
0.5012	1.49988e-05	0.0668197
0.5013	1.69732e-05	0.105805
0.5014	1.90949e-05	0.13492
0.5015	2.1365e-05	0.148378
0.5016	2.37836e-05	0.149069
0.5017	2.63499e-05	0.143698
0.5018	2.90624e-05	0.138487
0.5019	3.19195e-05	0.136905
0.502	3.4919e-05	0.13945
0.5021	3.80586e-05	0.14472
0.5022	4.1336e-05	0.150787
0.5023	4.47484e-05	0.156194
0.5024	4.82929e-05	0.16034
0.5025	5.19665e-05	0.163358
0.5026	5.57661e-05	0.165747
0.5027	5.96882e-05	0.167946
0.5028	6.37296e-05	0.170475
0.5029	6.78869e-05	0.173245
0.503	7.21566e-05	0.176162
0.5031	7.65352e-05	0.179092
0.5032	8.10194e-05	0.181927
0.5033	8.56056e-05	0.184619
0.5034	9.02903e-05	0.187173
0.5035	9.50702e-05	0.189623
0.5036	9.99418e-05	0.192011
0.5037	0.000104902	0.194362
0.5038	0.000109947	0.196684
0.5039	0.000115073	0.198975
0.504	0.000120278	0.201223
0.5041	0.000125558	0.203421
0.5042	0.00013091	0.205565
0.5043	0.000136331	0.207656
0.5044	0.000141818	0.209697
0.5045	0.000147368	0.211693
0.5046	0.000152978	0.213647
0.5047	0.000158645	0.21556
0.5048	0.000164366	0.217433
0.5049	0.000170138	0.219267
0.505	0.000175959	0.221061
0.5051	0.000181827	0.222816
0.5052	0.000187737	0.224462
0.5053	0.000193689	0.226205
0.5054	0.00019968	0.227884
0.5055	0.000205707	0.229495
0.5056	0.000211768	0.231058
0.5057	0.00021786	0.232585
0.5058	0.000223982	0.234086
0.5059	0.000230131	0.235562
0.506	0.000236305	0.237011
0.5061	0.000242503	0.238431
0.5062	0.000248721	0.23982
0.5063	0.000254959	0.241179
0.5064	0.000261214	0.242507
0.5065	0.000267485	0.243807
0.5066	0.00027377	0.24508
0.5067	0.000280067	0.246326
0.5068	0.000286374	0.247548
0.5069	0.00029269	0.248744
0.507	0.000299013	0.249916
0.5071	0.000305342	0.251063
0.5072	0.000311675	0.252187
0.5073	0.00031801	0.253287
0.5074	0.000324348	0.254365
0.5075	0.000330685	0.255421
0.5076	0.000337021	0.256454
0.5077	0.000343354	0.257362
0.5078	0.000349684	0.258133
0.5079	0.000356009	0.258798
0.508	0.000362328	0.259425
0.5081	0.00036864	0.260047
0.5082	0.000374943	0.260683
0.5083	0.000381237	0.261334
0.5084	0.000387521	0.261965
0.5085	0.000393793	0.26245
0.5086	0.00040005	0.262535
0.5087	0.000406291	0.261874
0.5088	0.00041251	0.260173
0.5089	0.000418702	0.257322
0.509	0.000424861	0.253442
0.5091	0.000430978	0.248819
0.5092	0.000437044	0.243793
0.5093	0.00044305	0.238643
0.5094	0.000448986	0.23354
0.5095	0.000454842	0.228549
0.5096	0.000460607	0.223666
0.5097	0.000466271	0.218862
0.5098	0.000471826	0.214113
0.5099	0.000477261	0.209416
0.51	0.000482569	0.204784
0.5101	0.000487742	0.200237
0.5102	0.000492774	0.195718
0.5103	0.000497657	0.191444
0.5104	0.000502387	0.187254
0.5105	0.00050696	0.18314
0.5106	0.00051137	0.179113
0.5107	0.000515617	0.175181
0.5108	0.000519695	0.171349
0.5109	0.000523605	0.167614
0.511	0.000527344	0.163973
0.5111	0.000530912	0.160422
0.5112	0.000534309	0.156957
0.5113	0.000537534	0.153575
0.5114	0.000540589	0.150274
0.5115	0.000543475	0.147053
0.5116	0.000546192	0.143908
0.5117	0.000548742	0.140839
0.5118	0.000551127	0.137843
0.5119	0.00055335	0.134918
0.512	0.000555413	0.132063
0.5121	0.000557317	0.129275
0.5122	0.000559066	0.126553
0.5123	0.000560663	0.123894
0.5124	0.00056211	0.121297
0.5125	0.00056341	0.118761
0.5126	0.000564566	0.116282
0.5127	0.000565582	0.113791
0.5128	0.000566461	0.111489
0.5129	0.000567205	0.109214
0.513	0.000567818	0.106959
0.5131	0.000568303	0.10474
0.5132	0.000568664	0.102571
0.5133	0.000568903	0.100457
0.5134	0.000569024	0.0983969
0.5135	0.000569029	0.0963881
0.5136	0.000568923	0.094426
0.5137	0.000568708	0.0925075
0.5138	0.000568388	0.0906305
0.5139	0.000567965	0.0887942
0.514	0.000567442	0.0869984
0.5141	0.000566822	0.0852427
0.5142	0.000566109	0.0835267
0.5143	0.000565305	0.0818494
0.5144	0.000564413	0.0802098
0.5145	0.000563436	0.0786069
0.5146	0.000562376	0.0770396
0.5147	0.000561237	0.0755068
0.5148	0.00056002	0.074008
0.5149	0.000558729	0.0725422
0.515	0.000557365	0.0711087
0.5151	0.000555932	0.0697061
0.5152	0.000554432	0.0682642
0.5153	0.000552867	0.0669857
0.5154	0.00055124	0.0657087
0.5155	0.000549552	0.0644282
0.5156	0.000547806	0.0631607
0.5157	0.000546005	0.0619196
0.5158	0.000544149	0.0607109
0.5159	0.000542242	0.0595351
0.516	0.000540285	0.0583891
0.5161	0.000538281	0.0572695
0.5162	0.00053623	0.0561733
0.5163	0.000534135	0.0550993
0.5164	0.000531999	0.054047
0.5165	0.000529822	0.0530166
0.5166	0.000527606	0.0520085
0.5167	0.000525353	0.0510224
0.5168	0.000523064	0.050058
0.5169	0.000520742	0.0491147
0.517	0.000518388	0.0481917
0.5171	0.000516003	0.0472885
0.5172	0.000513588	0.0464045
0.5173	0.000511146	0.0455393
0.5174	0.000508677	0.0446925
0.5175	0.000506183	0.0438637
0.5176	0.000503665	0.0430519
0.5177	0.000501125	0.0421871
0.5178	0.000498563	0.0414722
0.5179	0.000495981	0.0407459
0.518	0.00049338	0.0400035
0.5181	0.000490761	0.0392618
0.5182	0.000488126	0.0385344
0.5183	0.000485475	0.0378277
0.5184	0.000482809	0.0371423
0.5185	0.00048013	0.0364755
0.5186	0.000477439	0.0358241
0.5187	0.000474735	0.0351855
0.5188	0.000472021	0.0345586
0.5189	0.000469297	0.0339433
0.519	0.000466565	0.03334
0.5191	0.000463824	0.0327491
0.5192	0.000461076	0.0321709
0.5193	0.000458321	0.0316051
0.5194	0.000455561	0.0310513
0.5195	0.000452796	0.0305091
0.5196	0.000450026	0.029978
0.5197	0.000447253	0.0294577
0.5198	0.000444478	0.0289479
0.5199	0.0004417	0.0284485
0.52	0.00043892	0.0279593
0.5201	0.00043614	0.0274795
0.5202	0.000433359	0.0269393
0.5203	0.000430579	0.0265413
0.5204	0.000427799	0.026125
0.5205	0.000425021	0.0256857
0.5206	0.000422245	0.0252404
0.5207	0.000419471	0.0248026
0.5208	0.0004167	0.0243791
0.5209	0.000413933	0.0239704
0.521	0.000411169	0.0235742
0.5211	0.00040841	0.0231874
0.5212	0.000405655	0.0228074
0.5213	0.000402906	0.0224334
0.5214	0.000400162	0.0220654
0.5215	0.000397424	0.0217038
0.5216	0.000394692	0.0213493
0.5217	0.000391967	0.0210022
0.5218	0.000389249	0.0206623
0.5219	0.000386538	0.0203295
0.522	0.000383835	0.0200033
0.5221	0.00038114	0.0196835
0.5222	0.000378454	0.0193698
0.5223	0.000375775	0.019062
0.5224	0.000373106	0.0187602
0.5225	0.000370446	0.0184642
0.5226	0.000367795	0.0181734
0.5227	0.000365154	0.0178181
0.5228	0.000362522	0.0176007
0.5229	0.000359901	0.0173611
0.523	0.000357289	0.0170947
0.5231	0.000354689	0.0168185
0.5232	0.000352099	0.0165462
0.5233	0.00034952	0.0162844
0.5234	0.000346952	0.016034
0.5235	0.000344395	0.0157926
0.5236	0.000341849	0.0155571
0.5237	0.000339315	0.0153253
0.5238	0.000336793	0.0150961
0.5239	0.000334283	0.0148698
0.524	0.000331784	0.0146469
0.5241	0.000329298	0.0144281
0.5242	0.000326824	0.0142136
0.5243	0.000324362	0.0140036
0.5244	0.000321913	0.0137979
0.5245	0.000319476	0.013596
0.5246	0.000317052	0.0133978
0.5247	0.000314641	0.0132031
0.5248	0.000312243	0.0130118
0.5249	0.000309857	0.0128239
0.525	0.000307485	0.0126395
0.5251	0.000305125	0.0124579
0.5252	0.000302779	0.0122094
0.5253	0.000300446	0.0120963
0.5254	0.000298126	0.0119589
0.5255	0.000295819	0.0117927
0.5256	0.000293526	0.0116145
0.5257	0.000291246	0.0114381
0.5258	0.000288979	0.0112702
0.5259	0.000286726	0.0111117
0.526	0.000284486	0.0109602
0.5261	0.00028226	0.0108127
0.5262	0.000280048	0.0106671
0.5263	0.000277849	0.0105223
0.5264	0.000275664	0.0103786
0.5265	0.000273492	0.0102366
0.5266	0.000271334	0.0100969
0.5267	0.000269189	0.00996001
0.5268	0.000267058	0.00982591
0.5269	0.000264941	0.00969444
0.527	0.000262837	0.00956535
0.5271	0.000260747	0.0094384
0.5272	0.00025867	0.00931349
0.5273	0.000256607	0.00919055
0.5274	0.000254558	0.00906962
0.5275	0.000252522	0.0089507
0.5276	0.0002505	0.00883335
0.5277	0.000248491	0.0086479
0.5278	0.000246496	0.00859623
0.5279	0.000244514	0.00851908
0.528	0.000242546	0.00841198
0.5281	0.000240591	0.00829175
0.5282	0.000238649	0.00817212
0.5283	0.000236721	0.00805979
0.5284	0.000234806	0.00795568
0.5285	0.000232905	0.00785752
0.5286	0.000231016	0.00776231
0.5287	0.000229141	0.00766787
0.5288	0.000227279	0.0075733
0.5289	0.00022543	0.00747876
0.529	0.000223595	0.00738493
0.5291	0.000221772	0.00729249
0.5292	0.000219963	0.00720187
0.5293	0.000218166	0.00711314
0.5294	0.000216382	0.00702613
0.5295	0.000214612	0.00694061
0.5296	0.000212854	0.00685639
0.5297	0.000211108	0.00677335
0.5298	0.000209376	0.00669147
0.5299	0.000207656	0.00661078
0.53	0.000205949	0.00653132
0.5301	0.000204254	0.00645285
0.5302	0.000202572	0.00630531
0.5303	0.000200902	0.00629059
0.5304	0.000199244	0.00624985
0.5305	0.000197599	0.00617856
0.5306	0.000195967	0.00609348
0.5307	0.000194346	0.0060083
0.5308	0.000192738	0.00592973
0.5309	0.000191141	0.00585869
0.531	0.000189557	0.00579297
0.5311	0.000187985	0.00572958
0.5312	0.000186424	0.00566637
0.5313	0.000184876	0.00560244
0.5314	0.000183339	0.00553797
0.5315	0.000181814	0.00547363
0.5316	0.0001803	0.00541014
0.5317	0.000178799	0.00534792
0.5318	0.000177308	0.00528704
0.5319	0.00017583	0.00522737
0.532	0.000174362	0.00516869
0.5321	0.000172906	0.0051108
0.5322	0.000171461	0.0050536
0.5323	0.000170028	0.0049971
0.5324	0.000168605	0.00494131
0.5325	0.000167194	0.00488629
0.5326	0.000165794	0.00483184
0.5327	0.000164404	0.00470798
0.5328	0.000163026	0.00471624
0.5329	0.000161658	0.00469814
0.533	0.000160301	0.00464916
0.5331	0.000158955	0.00458602
0.5332	0.000157619	0.00452237
0.5333	0.000156294	0.00446492
0.5334	0.000154979	0.00441462
0.5335	0.000153675	0.00436925
0.5336	0.000152381	0.00432586
0.5337	0.000151097	0.00428229
0.5338	0.000149824	0.00423767
0.5339	0.000148561	0.00419216
0.534	0.000147308	0.00414646
0.5341	0.000146064	0.00410127
0.5342	0.000144831	0.00405703
0.5343	0.000143608	0.00401382
0.5344	0.000142394	0.00397152
0.5345	0.000141191	0.0039299
0.5346	0.000139997	0.00388878
0.5347	0.000138812	0.00384807
0.5348	0.000137637	0.00380776
0.5349	0.000136472	0.0037679
0.535	0.000135316	0.00372853
0.5351	0.000134169	0.00368939
0.5352	0.000133032	0.00358086
0.5353	0.000131903	0.0036039
0.5354	0.000130784	0.00360036
0.5355	0.000129675	0.00356575
0.5356	0.000128574	0.00351677
0.5357	0.000127482	0.00346704
0.5358	0.000126399	0.00342328
0.5359	0.000125325	0.00338643
0.536	0.000124259	0.00335428
0.5361	0.000123203	0.00332389
0.5362	0.000122155	0.00329312
0.5363	0.000121115	0.00326109
0.5364	0.000120084	0.00322797
0.5365	0.000119062	0.00319445
0.5366	0.000118048	0.00316126
0.5367	0.000117042	0.00312881
0.5368	0.000116045	0.00309722
0.5369	0.000115055	0.00306634
0.537	0.000114074	0.00303596
0.5371	0.000113101	0.0030059
0.5372	0.000112137	0.00297608
0.5373	0.00011118	0.00294649
0.5374	0.000110231	0.00291718
0.5375	0.00010929	0.0028882
0.5376	0.000108356	0.00285947
0.5377	0.000107431	0.002761
0.5378	0.000106513	0.00279373
0.5379	0.000105602	0.00279988
0.538	0.000104699	0.00277492
0.5381	0.000103804	0.00273547
0.5382	0.000102916	0.00269511
0.5383	0.000102036	0.00266055
0.5384	0.000101163	0.00263273
0.5385	0.000100297	0.00260947
0.5386	9.94384e-05	0.00258784
0.5387	9.8587e-05	0.0025657
0.5388	9.77427e-05	0.00254218
0.5389	9.69054e-05	0.00251745
0.539	9.60752e-05	0.00249221
0.5391	9.52519e-05	0.00246716
0.5392	9.44355e-05	0.00244274
0.5393	9.36259e-05	0.00241905
0.5394	9.28232e-05	0.00239596
0.5395	9.20272e-05	0.00237326
0.5396	9.12378e-05	0.00235077
0.5397	9.04551e-05	0.00232841
0.5398	8.9679e-05	0.00230617
0.5399	8.89093e-05	0.00228411
0.54	8.81462e-05	0.00226227
0.5401	8.73894e-05	0.00224055
0.5402	8.6639e-05	0.0021492
0.5403	8.58949e-05	0.00218866
0.5404	8.51571e-05	0.0022015
0.5405	8.44255e-05	0.00218319
0.5406	8.37001e-05	0.00215033
0.5407	8.29808e-05	0.00211647
0.5408	8.22676e-05	0.0020883
0.5409	8.15604e-05	0.00206678
0.541	8.08592e-05	0.00204973
0.5411	8.01639e-05	0.00203422
0.5412	7.94745e-05	0.00201812
0.5413	7.87909e-05	0.00200056
0.5414	7.81131e-05	0.00198171
0.5415	7.74411e-05	0.00196227
0.5416	7.67747e-05	0.00194295
0.5417	7.6114e-05	0.00192418
0.5418	7.54589e-05	0.00190606
0.5419	7.48094e-05	0.00188847
0.542	7.41653e-05	0.00187119
0.5421	7.35268e-05	0.00185406
0.5422	7.28936e-05	0.00183698
0.5423	7.22659e-05	0.00181996
0.5424	7.16434e-05	0.00180305
0.5425	7.10263e-05	0.0017863
0.5426	7.04143e-05	0.00176967
0.5427	6.98076e-05	0.00168334
0.5428	6.9206e-05	0.00172752
0.5429	6.86095e-05	0.00174513
0.543	6.80182e-05	0.0017316
0.5431	6.74318e-05	0.00170348
0.5432	6.68505e-05	0.0016743
0.5433	6.62741e-05	0.00165074
0.5434	6.57026e-05	0.00163375
0.5435	6.51359e-05	0.00162115
0.5436	6.45742e-05	0.00161005
0.5437	6.40172e-05	0.0015983
0.5438	6.34649e-05	0.00158505
0.5439	6.29174e-05	0.00157046
0.544	6.23746e-05	0.00155523
0.5441	6.18364e-05	0.00154006
0.5442	6.13028e-05	0.00152538
0.5443	6.07737e-05	0.00151132
0.5444	6.02492e-05	0.00149773
0.5445	5.97291e-05	0.0014844
0.5446	5.92136e-05	0.00147117
0.5447	5.87024e-05	0.00145796
0.5448	5.81956e-05	0.00144475
0.5449	5.76931e-05	0.00143161
0.545	5.71949e-05	0.00141857
0.5451	5.6701e-05	0.00140558
0.5452	5.62112e-05	0.00132306
0.5453	5.57257e-05	0.00137073
0.5454	5.52443e-05	0.00139182
0.5455	5.47671e-05	0.00138179
0.5456	5.42939e-05	0.00135716
0.5457	5.38248e-05	0.00133144
0.5458	5.33597e-05	0.00131127
0.5459	5.28986e-05	0.00129763
0.546	5.24415e-05	0.00128834
0.5461	5.19882e-05	0.0012805
0.5462	5.15389e-05	0.00127199
0.5463	5.10934e-05	0.00126193
0.5464	5.06518e-05	0.0012505
0.5465	5.02139e-05	0.00123839
0.5466	4.97799e-05	0.00122631
0.5467	4.93495e-05	0.0012147
0.5468	4.89228e-05	0.00120365
0.5469	4.84998e-05	0.00119305
0.547	4.80805e-05	0.00118267
0.5471	4.76647e-05	0.00117237
0.5472	4.72525e-05	0.00116204
0.5473	4.68439e-05	0.00115169
0.5474	4.64387e-05	0.00114137
0.5475	4.60371e-05	0.00113113
0.5476	4.56389e-05	0.00112095
0.5477	4.5244e-05	0.00104126
0.5478	4.48526e-05	0.00109148
0.5479	4.44646e-05	0.00111517
0.548	4.40799e-05	0.0011078
0.5481	4.36985e-05	0.00108582
0.5482	4.33203e-05	0.00106271
0.5483	4.29455e-05	0.00104512
0.5484	4.25739e-05	0.00103401
0.5485	4.22054e-05	0.00102721
0.5486	4.18402e-05	0.00102184
0.5487	4.14781e-05	0.00101577
0.5488	4.11191e-05	0.00100813
0.5489	4.07632e-05	0.000999106
0.549	4.04103e-05	0.000989376
0.5491	4.00606e-05	0.000979648
0.5492	3.97138e-05	0.000970357
0.5493	3.937e-05	0.000961608
0.5494	3.90292e-05	0.000953276
0.5495	3.86913e-05	0.000945155
0.5496	3.83564e-05	0.000937073
0.5497	3.80243e-05	0.000928947
0.5498	3.76951e-05	0.000920779
0.5499	3.73687e-05	0.000912615
0.55	3.70452e-05	0.000904513
0.5501	3.67244e-05	0.000896451
0.5502	3.64063e-05	0.000818989
0.5503	3.6091e-05	0.000871153
0.5504	3.57784e-05	0.000896828
0.5505	3.54686e-05	0.000891483
0.5506	3.51614e-05	0.000871541
0.5507	3.48568e-05	0.000850448
0.5508	3.45549e-05	0.00083484
0.5509	3.42556e-05	0.000825676
0.551	3.39589e-05	0.000820801
0.5511	3.36647e-05	0.000817328
0.5512	3.33731e-05	0.000813139
0.5513	3.3084e-05	0.000807369
0.5514	3.27974e-05	0.000800193
0.5515	3.25133e-05	0.000792296
0.5516	3.22316e-05	0.000784383
0.5517	3.19523e-05	0.000776888
0.5518	3.16755e-05	0.000769916
0.5519	3.14011e-05	0.000763343
0.552	3.1129e-05	0.000756963
0.5521	3.08593e-05	0.000750605
0.5522	3.0592e-05	0.000744186
0.5523	3.03269e-05	0.000737708
0.5524	3.00642e-05	0.000731218
0.5525	2.98037e-05	0.000724774
0.5526	2.95454e-05	0.00071837
0.5527	2.92893e-05	0.000642657
0.5528	2.90355e-05	0.000696297
0.5529	2.87838e-05	0.000723498
0.553	2.85344e-05	0.000719731
0.5531	2.8287e-05	0.000701381
0.5532	2.80419e-05	0.000681865
0.5533	2.77988e-05	0.000667803
0.5534	2.75579e-05	0.000660158
0.5535	2.7319e-05	0.000656777
0.5536	2.70822e-05	0.000654783
0.5537	2.68475e-05	0.000652061
0.5538	2.66148e-05	0.000647748
0.5539	2.63841e-05	0.000642017
0.554	2.61554e-05	0.000635553
0.5541	2.59286e-05	0.000629059
0.5542	2.57039e-05	0.000622968
0.5543	2.54811e-05	0.000617386
0.5544	2.52602e-05	0.000612189
0.5545	2.50412e-05	0.000607172
0.5546	2.48242e-05	0.000602163
0.5547	2.4609e-05	0.000597081
0.5548	2.43957e-05	0.000591927
0.5549	2.41842e-05	0.00058675
0.555	2.39745e-05	0.000581604
0.5551	2.37667e-05	0.000576488
0.5552	2.35606e-05	0.000502189
0.5553	2.33563e-05	0.000556968
0.5554	2.31538e-05	0.000585355
0.5555	2.2953e-05	0.000582824
0.5556	2.2754e-05	0.000565727
0.5557	2.25567e-05	0.000547454
0.5558	2.23611e-05	0.000534612
0.5559	2.21672e-05	0.000528162
0.556	2.19749e-05	0.000525957
0.5561	2.17844e-05	0.000525125
0.5562	2.15955e-05	0.000523557
0.5563	2.14082e-05	0.00052039
0.5564	2.12226e-05	0.000515798
0.5565	2.10386e-05	0.000510463
0.5566	2.08561e-05	0.000505088
0.5567	2.06753e-05	0.000500104
0.5568	2.0496e-05	0.000495618
0.5569	2.03183e-05	0.000491506
0.557	2.01421e-05	0.000487563
0.5571	1.99674e-05	0.00048362
0.5572	1.97943e-05	0.000479594
0.5573	1.96226e-05	0.000475486
0.5574	1.94525e-05	0.000471344
0.5575	1.92838e-05	0.000467226
0.5576	1.91165e-05	0.000463129
0.5577	1.89507e-05	0.000389975
0.5578	1.87863e-05	0.000445629
0.5579	1.86234e-05	0.000474938
0.558	1.84619e-05	0.000473385
0.5581	1.83017e-05	0.000457286
0.5582	1.8143e-05	0.000440002
0.5583	1.79856e-05	0.000428129
0.5584	1.78296e-05	0.000422626
0.5585	1.76749e-05	0.000421351
0.5586	1.75216e-05	0.000421439
0.5587	1.73697e-05	0.000416199
0.5588	1.7219e-05	0.000427053
0.5589	1.70696e-05	0.000413087
0.559	1.69216e-05	0.000408349
0.5591	1.67748e-05	0.000404942
0.5592	1.66293e-05	0.000401722
0.5593	1.64851e-05	0.000398542
0.5594	1.63421e-05	0.000395354
0.5595	1.62004e-05	0.000392123
0.5596	1.60599e-05	0.000388835
0.5597	1.59206e-05	0.000385507
0.5598	1.57825e-05	0.000382172
0.5599	1.56456e-05	0.000378866
0.56	1.55099e-05	0.000375608
0.5601	1.53754e-05	0.00037239
0.5602	1.5242e-05	0.000300183
0.5603	1.51097e-05	0.000356504
0.5604	1.49786e-05	0.000386525
0.5605	1.48487e-05	0.000385739
0.5606	1.47199e-05	0.000370431
0.5607	1.45922e-05	0.000353937
0.5608	1.44656e-05	0.000342838
0.5609	1.43401e-05	0.000338091
0.561	1.42157e-05	0.000337558
0.5611	1.40923e-05	0.000338377
0.5612	1.39701e-05	0.000338447
0.5613	1.38489e-05	0.000332269
0.5614	1.37287e-05	0.000342574
0.5615	1.36096e-05	0.000328443
0.5616	1.34916e-05	0.00032436
0.5617	1.33746e-05	0.000322049
0.5618	1.32585e-05	0.000320021
0.5619	1.31435e-05	0.000317898
0.562	1.30295e-05	0.000315552
0.5621	1.29165e-05	0.000312984
0.5622	1.28045e-05	0.000310272
0.5623	1.26934e-05	0.000307515
0.5624	1.25833e-05	0.000304795
0.5625	1.24742e-05	0.000302154
0.5626	1.23659e-05	0.00029957
0.5627	1.22586e-05	0.000228168
0.5628	1.21522e-05	0.000285027
0.5629	1.20468e-05	0.000315625
0.563	1.19423e-05	0.00031546
0.5631	1.18386e-05	0.00029948
0.5632	1.17359e-05	0.000287362
0.5633	1.16341e-05	0.000273943
0.5634	1.15331e-05	0.000269711
0.5635	1.14331e-05	0.000270075
0.5636	1.13339e-05	0.000271731
0.5637	1.12355e-05	0.000272505
0.5638	1.11381e-05	0.000271564
0.5639	1.10414e-05	0.000269126
0.564	1.09456e-05	0.000265915
0.5641	1.08507e-05	0.00026266
0.5642	1.07565e-05	0.000259797
0.5643	1.06632e-05	0.00025743
0.5644	1.05707e-05	0.000255426
0.5645	1.0479e-05	0.000253572
0.5646	1.03881e-05	0.000251694
0.5647	1.0298e-05	0.000249709
0.5648	1.02087e-05	0.000247621
0.5649	1.01201e-05	0.000245479
0.565	1.00324e-05	0.000243343
0.5651	9.9453e-06	0.000241238
0.5652	9.85899e-06	0.000170429
0.5653	9.77343e-06	0.00022764
0.5654	9.68861e-06	0.000258667
0.5655	9.60453e-06	0.000259007
0.5656	9.52118e-06	0.00024487
0.5657	9.43856e-06	0.000229535
0.5658	9.35665e-06	0.000219556
0.5659	9.27546e-06	0.000215891
0.566	9.19497e-06	0.000216414
0.5661	9.11519e-06	0.000218276
0.5662	9.0361e-06	0.000219384
0.5663	8.9577e-06	0.000218885
0.5664	8.87998e-06	0.000216947
0.5665	8.80293e-06	0.000214249
0.5666	8.72656e-06	0.000211487
0.5667	8.65085e-06	0.000209089
0.5668	8.57581e-06	0.000207162
0.5669	8.50141e-06	0.000205583
0.567	8.42766e-06	0.000204151
0.5671	8.35456e-06	0.000202695
0.5672	8.28209e-06	0.000201136
0.5673	8.21026e-06	0.000199473
0.5674	8.13905e-06	0.000197756
0.5675	8.06845e-06	0.000196039
0.5676	7.99842e-06	0.000194348
0.5677	7.929e-06	0.000124087
0.5678	7.86018e-06	0.000181582
0.5679	7.79196e-06	0.000212944
0.568	7.72434e-06	0.000213678
0.5681	7.6573e-06	0.000199961
0.5682	7.59085e-06	0.000185044
0.5683	7.52497e-06	0.000175469
0.5684	7.45967e-06	0.000172192
0.5685	7.39494e-06	0.00017309
0.5686	7.33077e-06	0.000175323
0.5687	7.26716e-06	0.0001768
0.5688	7.2041e-06	0.000176669
0.5689	7.1416e-06	0.000173932
0.569	7.07964e-06	0.00017494
0.5691	7.01822e-06	0.000169924
0.5692	6.95733e-06	0.000167809
0.5693	6.89697e-06	0.000166513
0.5694	6.83715e-06	0.000165512
0.5695	6.77784e-06	0.000164538
0.5696	6.71905e-06	0.000163444
0.5697	6.66077e-06	0.000162191
0.5698	6.603e-06	0.00016082
0.5699	6.54574e-06	0.000159404
0.57	6.48897e-06	0.000158007
0.5701	6.43264e-06	0.000156651
0.5702	6.3768e-06	8.68663e-05
0.5703	6.32145e-06	0.000144578
0.5704	6.26658e-06	0.000176204
0.5705	6.21219e-06	0.000177256
0.5706	6.15828e-06	0.000163878
0.5707	6.10483e-06	0.000149299
0.5708	6.05185e-06	0.000140048
0.5709	5.99933e-06	0.000137081
0.571	5.94727e-06	0.00013828
0.5711	5.89566e-06	0.000140809
0.5712	5.8445e-06	0.000142581
0.5713	5.79379e-06	0.000142746
0.5714	5.74352e-06	0.000140832
0.5715	5.69369e-06	0.000140628
0.5716	5.6443e-06	0.0001367
0.5717	5.59533e-06	0.000136006
0.5718	5.5468e-06	0.00013401
0.5719	5.49868e-06	0.000133164
0.572	5.45099e-06	0.000132511
0.5721	5.40371e-06	0.000131761
0.5722	5.35685e-06	0.000130835
0.5723	5.3104e-06	0.000129764
0.5724	5.26435e-06	0.000128623
0.5725	5.2187e-06	0.000127485
0.5726	5.17339e-06	0.000126385
0.5727	5.12848e-06	5.69877e-05
0.5728	5.08396e-06	0.000114835
0.5729	5.03983e-06	0.000146654
0.573	4.99609e-06	0.000147962
0.5731	4.95272e-06	0.000134868
0.5732	4.90974e-06	0.000120569
0.5733	4.86713e-06	0.000111585
0.5734	4.82489e-06	0.000108869
0.5735	4.78302e-06	0.000110307
0.5736	4.74151e-06	0.00011307
0.5737	4.70037e-06	0.000115077
0.5738	4.65959e-06	0.000115479
0.5739	4.61916e-06	0.000114443
0.574	4.57909e-06	0.000112643
0.5741	4.53937e-06	0.00011077
0.5742	4.49999e-06	0.000109253
0.5743	4.46096e-06	0.000108195
0.5744	4.42227e-06	0.000107477
0.5745	4.38392e-06	0.000106896
0.5746	4.3459e-06	0.000106285
0.5747	4.30822e-06	0.000105564
0.5748	4.27086e-06	0.000104733
0.5749	4.23383e-06	0.00010384
0.575	4.19713e-06	0.000102941
0.5751	4.16069e-06	0.000102067
0.5752	4.12456e-06	3.30152e-05
0.5753	4.08876e-06	9.09443e-05
0.5754	4.05326e-06	0.000122897
0.5755	4.01808e-06	0.000124403
0.5756	3.9832e-06	0.000111537
0.5757	3.94863e-06	9.74694e-05
0.5758	3.91436e-06	8.87041e-05
0.5759	3.88039e-06	8.61911e-05
0.576	3.84672e-06	8.78221e-05
0.5761	3.81334e-06	9.07733e-05
0.5762	3.78025e-06	9.2968e-05
0.5763	3.74745e-06	9.35584e-05
0.5764	3.71494e-06	9.27124e-05
0.5765	3.68272e-06	9.11028e-05
0.5766	3.65077e-06	8.94195e-05
0.5767	3.61911e-06	8.80887e-05
0.5768	3.58772e-06	8.72151e-05
0.5769	3.55661e-06	8.66788e-05
0.577	3.52577e-06	8.62781e-05
0.5771	3.4952e-06	8.58458e-05
0.5772	3.4649e-06	8.53014e-05
0.5773	3.43486e-06	8.46463e-05
0.5774	3.40509e-06	8.39282e-05
0.5775	3.37557e-06	8.32023e-05
0.5776	3.34626e-06	8.24999e-05
0.5777	3.31721e-06	1.37551e-05
0.5778	3.28841e-06	7.17338e-05
0.5779	3.25986e-06	0.000103788
0.578	3.23156e-06	0.000105455
0.5781	3.20351e-06	9.27777e-05
0.5782	3.17571e-06	7.88994e-05
0.5783	3.14814e-06	7.03112e-05
0.5784	3.12082e-06	6.79613e-05
0.5785	3.09374e-06	6.97456e-05
0.5786	3.0669e-06	7.28465e-05
0.5787	3.04029e-06	7.5191e-05
0.5788	3.01391e-06	7.5933e-05
0.5789	2.98777e-06	7.52405e-05
0.579	2.96185e-06	7.37842e-05
0.5791	2.93616e-06	7.22531e-05
0.5792	2.9107e-06	7.10725e-05
0.5793	2.88546e-06	7.03469e-05
0.5794	2.86044e-06	6.99566e-05
0.5795	2.83564e-06	6.97004e-05
0.579608	2.80905e-06	6.93367e-05
0.579708	2.78471e-06	6.50757e-05
0.579808	2.76057e-06	7.19557e-05
0.579908	2.73665e-06	6.97019e-05
0.58	2.71488e-06	6.74394e-05
0.5801	2.6913e-06	6.92911e-05
0.5802	2.66793e-06	-5.25351e-06
0.5803	2.64477e-06	5.42704e-05
0.5804	2.62181e-06	8.81946e-05
0.5805	2.59904e-06	9.09135e-05
0.5806	2.57648e-06	7.85298e-05
0.5807	2.55412e-06	6.45174e-05
0.5808	2.53195e-06	5.56868e-05
0.5809	2.50998e-06	5.3189e-05
0.581	2.4882e-06	5.49876e-05
0.5811	2.46661e-06	5.82374e-05
0.5812	2.44521e-06	6.07968e-05
0.5813	2.424e-06	6.17546e-05
0.5814	2.40297e-06	6.12412e-05
0.5815	2.38213e-06	5.99201e-05
0.5816	2.36147e-06	5.84935e-05
0.5817	2.341e-06	5.74057e-05
0.5818	2.3207e-06	5.67767e-05
0.5819	2.30059e-06	5.64936e-05
0.582003	2.28006e-06	5.63323e-05
0.582103	2.2603e-06	5.48093e-05
0.582203	2.24072e-06	5.74155e-05
0.582303	2.22131e-06	5.58963e-05
0.582403	2.20206e-06	5.49266e-05
0.5825	2.18355e-06	5.43186e-05
0.5826	2.16459e-06	5.48624e-05
0.5827	2.14579e-06	-1.50612e-05
0.5828	2.12715e-06	4.34048e-05
0.5829	2.10868e-06	7.60658e-05
0.583	2.09038e-06	7.81795e-05
0.5831	2.07223e-06	6.57845e-05
0.5832	2.05424e-06	5.20891e-05
0.5833	2.03641e-06	4.36538e-05
0.5834	2.01874e-06	4.1473e-05
0.5835	2.00122e-06	4.346e-05
0.5836	1.98386e-06	4.6792e-05
0.5837	1.96665e-06	4.93815e-05
0.5838	1.94959e-06	5.03675e-05
0.5839	1.93268e-06	4.99095e-05
0.584	1.91593e-06	4.86765e-05
0.5841	1.89931e-06	4.736e-05
0.5842	1.88285e-06	4.63892e-05
0.5843	1.86653e-06	4.58729e-05
0.5844	1.85036e-06	4.56923e-05
0.584529	1.82971e-06	4.54729e-05
0.584629	1.81386e-06	3.46858e-05
0.584729	1.79815e-06	5.53055e-05
0.584829	1.78258e-06	4.98887e-05
0.584929	1.76715e-06	4.47015e-05
0.585	1.75626e-06	4.23507e-05
0.5851	1.741e-06	4.74024e-05
0.5852	1.72588e-06	-3.0473e-05
0.5853	1.71089e-06	3.06839e-05
0.5854	1.69603e-06	6.61733e-05
0.5855	1.68131e-06	6.96564e-05
0.5856	1.66671e-06	5.74075e-05
0.5857	1.65224e-06	4.32402e-05
0.5858	1.6379e-06	3.42476e-05
0.5859	1.62369e-06	3.17272e-05
0.586	1.6096e-06	3.36651e-05
0.5861	1.59563e-06	3.71621e-05
0.5862	1.58179e-06	4.00028e-05
0.5863	1.56807e-06	4.12209e-05
0.5864	1.55448e-06	4.09222e-05
0.5865	1.541e-06	3.97749e-05
0.5866	1.52764e-06	3.84995e-05
0.5867	1.51441e-06	3.75581e-05
0.5868	1.50128e-06	3.70838e-05
0.5869	1.48828e-06	3.69657e-05
0.587059	1.46777e-06	3.67107e-05
0.587159	1.45506e-06	1.51621e-05
0.587259	1.44246e-06	5.6695e-05
0.587359	1.42998e-06	4.66681e-05
0.587459	1.41761e-06	3.65496e-05
0.5875	1.41262e-06	3.20921e-05
0.5876	1.40035e-06	3.68163e-05
0.5877	1.38818e-06	-4.03691e-05
0.5878	1.37612e-06	2.16266e-05
0.5879	1.36417e-06	5.80311e-05
0.588	1.35232e-06	6.21416e-05
0.5881	1.34058e-06	5.01249e-05
0.5882	1.32894e-06	0
0.5883	1.31741e-06	0
0.59	1.13184e-06	0
0.5925	9.02934e-07	0
0.595	7.22989e-07	0
0.5975	5.82161e-07	0
0.6	4.72e-07	0
0.6025	3.85825e-07	0
0.605	3.18408e-07	0
0.6075	2.65659e-07	0
0.61	2.24378e-07	0
0.6125	1.92065e-07	0
0.615	1.66765e-07	0
0.6175	1.46949e-07	0
0.62	1.3142e-07	0
0.6225	1.19244e-07	0
0.625	1.0969e-07	0
0.6275	1.02187e-07	0
0.63	9.62862e-08	0
0.6325	9.16394e-08	0
0.635	8.79731e-08	0
0.6375	8.50735e-08	0
0.64	8.27734e-08	0
0.6425	8.09423e-08	0
0.645	7.94778e-08	0
0.6475	7.83002e-08	0
0.65	7.73469e-08	0
0.6525	7.65691e-08	0
0.655	7.59286e-08	0
0.6575	7.53956e-08	0
0.66	7.49466e-08	0
0.6625	7.45634e-08	0
0.665	7.42317e-08	0
0.6675	7.39403e-08	0
0.67	7.36806e-08	0
0.6725	7.34456e-08	0
0.675	7.32301e-08	0
0.6775	7.30299e-08	0
0.68	7.28416e-08	0
0.6825	7.26628e-08	0
0.685	7.24915e-08	0
0.6875	7.2326e-08	0
0.69	7.21653e-08	0
0.6925	7.20082e-08	0
0.695	7.18541e-08	0
0.6975	7.17024e-08	0
0.7	7.15526e-08	0
0.7025	7.14044e-08	0
0.705	7.12574e-08	0
0.7075	7.11116e-08	0
0.71	7.09666e-08	0
0.7125	7.08224e-08	0
0.715	7.06789e-08	0
0.7175	7.05359e-08	0
0.72	7.03935e-08	0
0.7225	7.02515e-08	0
0.725	7.01099e-08	0
0.7275	6.99687e-08	0
0.73	6.98279e-08	0
0.7325	6.96875e-08	0
0.735	6.95474e-08	0
0.7375	6.94076e-08	0
0.74	6.92681e-08	0
0.7425	6.91289e-08	0
0.745	6.899e-08	0
0.7475	6.88514e-08	0
0.75	6.87131e-08	0
0.7525	6.85751e-08	0
0.755	6.84374e-08	0
0.7575	6.82999e-08	0
0.76	6.81628e-08	0
0.7625	6.80259e-08	0
0.765	6.78893e-08	0
0.7675	6.7753e-08	0
0.77	6.76169e-08	0
0.7725	6.74811e-08	0
0.775	6.73456e-08	0
0.7775	6.72104e-08	0
0.78	6.70754e-08	0
0.7825	6.69407e-08	0
0.785	6.68063e-08	0
0.7875	6.66721e-08	0
0.79	6.65382e-08	0
0.7925	6.64046e-08	0
0.795	6.62713e-08	0
0.7975	6.61382e-08	0
0.8	6.60054e-08	0
0.8025	6.58728e-08	0
0.805	6.57406e-08	0
0.8075	6.56085e-08	0
0.81	6.54768e-08	0
0.8125	6.53453e-08	0
0.815	6.52141e-08	0
0.8175	6.50831e-08	0
0.82	6.49524e-08	0
0.8225	6.4822e-08	0
0.825	6.46918e-08	0
0.8275	6.45619e-08	0
0.83	6.44323e-08	0
0.8325	6.43029e-08	0
0.835	6.41737e-08	0
0.8375	6.40449e-08	0
0.84	6.39163e-08	0
0.8425	6.37879e-08	0
0.845	6.36598e-08	0
0.8475	6.3532e-08	0
0.85	6.34044e-08	0
0.8525	6.3277e-08	0
0.855	6.315e-08	0
0.8575	6.30232e-08	0
0.86	6.28966e-08	0
0.8625	6.27703e-08	0
0.865	6.26442e-08	0
0.8675	6.25184e-08	0
0.87	6.23929e-08	0
0.8725	6.22676e-08	0
0.875	6.21425e-08	0
0.8775	6.20177e-08	0
0.88	6.18932e-08	0
0.8825	6.17689e-08	0
0.885	6.16448e-08	0
0.8875	6.1521e-08	0
0.89	6.13975e-08	0
0.8925	6.12742e-08	0
0.895	6.11511e-08	0
0.8975	6.10283e-08	0
0.9	6.09058e-08	0
0.9025	6.07835e-08	0
0.905	6.06614e-08	0
0.9075	6.05396e-08	0
0.91	6.0418e-08	0
0.9125	6.02967e-08	0
0.915	6.01756e-08	0
0.9175	6.00547e-08	0
0.92	5.99341e-08	0
0.9225	5.98137e-08	0
0.925	5.96936e-08	0
0.9275	5.95737e-08	0
0.93	5.94541e-08	0
0.9325	5.93347e-08	0
0.935	5.92155e-08	0
0.9375	5.90966e-08	0
0.94	5.89779e-08	0
0.9425	5.88595e-08	0
0.945	5.87413e-08	0
0.9475	5.86233e-08	0
0.95	5.85056e-08	0
0.9525	5.83881e-08	0
0.955	5.82708e-08	0
0.9575	5.81538e-08	0
0.96	5.8037e-08	0
0.9625	5.79204e-08	0
0.965	5.78041e-08	0
0.9675	5.7688e-08	0
0.97	5.75721e-08	0
0.9725	5.74565e-08	0
0.975	5.73411e-08	0
0.9775	5.7226e-08	0
0.98	5.7111e-08	0
0.9825	5.69963e-08	0
0.985	5.68819e-08	0
0.9875	5.67676e-08	0
0.99	5.66536e-08	0
0.9925	5.65398e-08	0
0.995	5.64263e-08	0
0.9975	5.6313e-08	0
1	5.61999e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-02_fractional_Theta_adaptive_dt_u_diff_not_on_ref_time_steps.dat <==
0	0.0025
0.0005	0.0025
0.001	0.0025
0.0015	0.0025
0.002	0.0025
0.0025	0.0025
0.003	0.0025
0.0035	0.0025
0.004	0.0025
0.0045	0.0025
0.005	0.0025
0.0055	0.0025
0.006	0.0025
0.0065	0.0025
0.007	0.0025
0.0075	0.0025
0.008	0.0025
0.0085	0.0025
0.009	0.0025
0.0095	0.0025
0.01	0.0025
0.0105	0.0025
0.011	0.0025
0.0115	0.0025
0.012	0.0025
0.0125	0.0025
0.013	0.0025
0.0135	0.0025
0.014	0.0025
0.0145	0.0025
0.015	0.0025
0.0155	0.0025
0.016	0.0025
0.0165	0.0025
0.017	0.0025
0.0175	0.0025
0.018	0.0025
0.0185	0.0025
0.019	0.0025
0.0195	0.0025
0.02	0.0025
0.0205	0.0025
0.021	0.0025
0.0215	0.0025
0.022	0.0025
0.0225	0.0025
0.023	0.0025
0.0235	0.0025
0.024	0.0025
0.0245	0.0025
0.025	0.0025
0.0255	0.0025
0.026	0.0025
0.0265	0.0025
0.027	0.0025
0.0275	0.0025
0.028	0.0025
0.0285	0.0025
0.029	0.0025
0.0295	0.0025
0.03	0.0025
0.0305	0.0025
0.031	0.0025
0.0315	0.0025
0.032	0.0025
0.0325	0.0025
0.033	0.0025
0.0335	0.0025
0.034	0.0025
0.0345	0.0025
0.035	0.0025
0.0355	0.0025
0.036	0.0025
0.0365	0.0025
0.037	0.0025
0.0375	0.0025
0.038	0.0025
0.0385	0.0025
0.039	0.0025
0.0395	0.0025
0.04	0.0025
0.0405	0.0025
0.041	0.0025
0.0415	0.0025
0.042	0.0025
0.0425	0.0025
0.043	0.0025
0.0435	0.0025
0.044	0.0025
0.0445	0.0025
0.045	0.0025
0.0455	0.0025
0.046	0.0025
0.0465	0.0025
0.047	0.0025
0.0475	0.0025
0.048	0.0025
0.0485	0.0025
0.049	0.0025
0.0495	0.0025
0.05	0.0025
0.0505	0.0025
0.051	0.0025
0.0515	0.0025
0.052	0.0025
0.0525	0.0025
0.053	0.0025
0.0535	0.0025
0.054	0.0025
0.0545	0.0025
0.055	0.0025
0.0555	0.0025
0.056	0.0025
0.0565	0.0025
0.057	0.0025
0.0575	0.0025
0.058	0.0025
0.0585	0.0025
0.059	0.0025
0.0595	0.0025
0.06	0.0025
0.0605	0.0025
0.061	0.0025
0.0615	0.0025
0.062	0.0025
0.0625	0.0025
0.063	0.0025
0.0635	0.0025
0.064	0.0025
0.0645	0.0025
0.065	0.0025
0.0655	0.0025
0.066	0.0025
0.0665	0.0025
0.067	0.0025
0.0675	0.0025
0.068	0.0025
0.0685	0.0025
0.069	0.0025
0.0695	0.0025
0.07	0.0025
0.0705	0.0025
0.071	0.0025
0.0715	0.0025
0.072	0.0025
0.0725	0.0025
0.073	0.0025
0.0735	0.0025
0.074	0.0025
0.0745	0.0025
0.075	0.0025
0.0755	0.0025
0.076	0.0025
0.0765	0.0025
0.077	0.0025
0.0775	0.0025
0.078	0.0025
0.0785	0.0025
0.079	0.0025
0.0795	0.0025
0.08	0.0025
0.0805	0.0025
0.081	0.0025
0.0815	0.0025
0.082	0.0025
0.0825	0.0025
0.083	0.0025
0.0835	0.0025
0.084	0.0025
0.0845	0.0025
0.085	0.0025
0.0855	0.0025
0.086	0.0025
0.0865	0.0025
0.087	0.0025
0.0875	0.0025
0.088	0.0025
0.0885	0.0025
0.089	0.0025
0.0895	0.0025
0.09	0.0025
0.0905	0.0025
0.091	0.0025
0.0915	0.0025
0.092	0.0025
0.0925	0.0025
0.093	0.0025
0.0935	0.0025
0.094	0.0025
0.0945	0.0025
0.095	0.0025
0.0955	0.0025
0.096	0.0025
0.0965	0.0025
0.097	0.0025
0.0975	0.0025
0.098	0.00202
0.0985	0.00154
0.099	0.00106
0.0995	0.00058
0.1	0.0001
0.1005	0.0001
0.101	0.0001
0.1015	0.0001
0.102	0.0001
0.1025	0.0001
0.103	0.0001
0.1035	0.0001
0.104	0.0001
0.1045	0.0001
0.105	0.0001
0.1055	0.0001
0.106	0.0001
0.1065	0.0001
0.107	0.0001
0.1075	0.0001
0.108	0.0001
0.1085	0.0001
0.109	0.0001
0.1095	0.0001
0.11	0.0001
0.1105	0.0001
0.111	0.0001
0.1115	0.0001
0.112	0.0001
0.1125	0.0001
0.113	0.0001
0.1135	0.0001
0.114	0.0001
0.1145	0.0001
0.115	0.0001
0.1155	0.0001
0.116	0.0001
0.1165	0.0001
0.117	0.0001
0.1175	0.0001
0.118	0.0001
0.1185	0.0001
0.119	0.0001
0.1195	0.0001
0.12	0.0001
0.1205	0.0001
0.121	0.0001
0.1215	0.0001
0.122	0.0001
0.1225	0.0001
0.123	0.0001
0.1235	0.0001
0.124	0.0001
0.1245	0.0001
0.125	0.0001
0.1255	0.0001
0.126	0.0001
0.1265	0.0001
0.127	0.0001
0.1275	0.0001
0.128	0.0001
0.1285	0.0001
0.129	0.0001
0.1295	0.0001
0.13	0.0001
0.1305	0.0001
0.131	0.0001
0.1315	0.0001
0.132	0.0001
0.1325	0.0001
0.133	0.0001
0.1335	0.0001
0.134	0.0001
0.1345	0.0001
0.135	0.0001
0.1355	0.0001
0.136	0.0001
0.1365	0.0001
0.137	0.0001
0.1375	0.0001
0.138	0.0001
0.1385	0.0001
0.139	0.0001
0.1395	0.0001
0.14	0.0001
0.1405	0.0001
0.141	0.0001
0.1415	0.0001
0.142	0.0001
0.1425	0.0001
0.143	0.0001
0.1435	0.0001
0.144	0.0001
0.1445	0.0001
0.145	0.0001
0.1455	0.0001
0.146	0.0001
0.1465	0.0001
0.147	0.0001
0.1475	0.0001
0.148	0.0001
0.1485	0.0001
0.149	0.0001
0.1495	0.0001
0.15	0.0001
0.1505	0.0001
0.151	0.0001
0.1515	0.0001
0.152	0.0001
0.1525	0.0001
0.153	0.0001
0.1535	0.0001
0.154	0.0001
0.1545	0.0001
0.155	0.0001
0.1555	0.0001
0.156	0.0001
0.1565	0.0001
0.157	0.0001
0.1575	0.0001
0.158	0.0001
0.1585	0.0001
0.159	0.0001
0.1595	0.0001
0.16	0.0001
0.1605	0.00222727
0.161	0.00229545
0.1615	0.00236364
0.162	0.00243182
0.1625	0.0025
0.163	0.0025
0.1635	0.0025
0.164	0.0025
0.1645	0.0025
0.165	0.0025
0.1655	0.0025
0.166	0.0025
0.1665	0.0025
0.167	0.0025
0.1675	0.0025
0.168	0.0025
0.1685	0.0025
0.169	0.0025
0.1695	0.0025
0.17	0.0025
0.1705	0.0025
0.171	0.0025
0.1715	0.0025
0.172	0.0025
0.1725	0.0025
0.173	0.0025
0.1735	0.0025
0.174	0.0025
0.1745	0.0025
0.175	0.0025
0.1755	0.0025
0.176	0.0025
0.1765	0.0025
0.177	0.0025
0.1775	0.0025
0.178	0.0025
0.1785	0.0025
0.179	0.0025
0.1795	0.0025
0.18	0.0025
0.1805	0.0025
0.181	0.0025
0.1815	0.0025
0.182	0.0025
0.1825	0.0025
0.183	0.0025
0.1835	0.0025
0.184	0.0025
0.1845	0.0025
0.185	0.0025
0.1855	0.0025
0.186	0.0025
0.1865	0.0025
0.187	0.0025
0.1875	0.0025
0.188	0.0025
0.1885	0.0025
0.189	0.0025
0.1895	0.0025
0.19	0.0025
0.1905	0.0025
0.191	0.0025
0.1915	0.0025
0.192	0.0025
0.1925	0.0025
0.193	0.0025
0.1935	0.0025
0.194	0.0025
0.1945	0.0025
0.195	0.0025
0.1955	0.0025
0.196	0.0025
0.1965	0.0025
0.197	0.0025
0.1975	0.0025
0.198	0.0025
0.1985	0.0025
0.199	0.0025
0.1995	0.0025
0.2	0.0025
0.2005	0.0025
0.201	0.0025
0.2015	0.0025
0.202	0.0025
0.2025	0.0025
0.203	0.0025
0.2035	0.0025
0.204	0.0025
0.2045	0.0025
0.205	0.0025
0.2055	0.0025
0.206	0.0025
0.2065	0.0025
0.207	0.0025
0.2075	0.0025
0.208	0.0025
0.2085	0.0025
0.209	0.0025
0.2095	0.0025
0.21	0.0025
0.2105	0.0025
0.211	0.0025
0.2115	0.0025
0.212	0.0025
0.2125	0.0025
0.213	0.0025
0.2135	0.0025
0.214	0.0025
0.2145	0.0025
0.215	0.0025
0.2155	0.0025
0.216	0.0025
0.2165	0.0025
0.217	0.0025
0.2175	0.0025
0.218	0.0025
0.2185	0.0025
0.219	0.0025
0.2195	0.0025
0.22	0.0025
0.2205	0.0025
0.221	0.0025
0.2215	0.0025
0.222	0.0025
0.2225	0.0025
0.223	0.0025
0.2235	0.0025
0.224	0.0025
0.2245	0.0025
0.225	0.0025
0.2255	0.0025
0.226	0.0025
0.2265	0.0025
0.227	0.0025
0.2275	0.0025
0.228	0.0025
0.2285	0.0025
0.229	0.0025
0.2295	0.0025
0.23	0.0025
0.2305	0.0025
0.231	0.0025
0.2315	0.0025
0.232	0.0025
0.2325	0.0025
0.233	0.0025
0.2335	0.0025
0.234	0.0025
0.2345	0.0025
0.235	0.0025
0.2355	0.0025
0.236	0.0025
0.2365	0.0025
0.237	0.0025
0.2375	0.0025
0.238	0.0025
0.2385	0.0025
0.239	0.0025
0.2395	0.0025
0.24	0.0025
0.2405	0.0025
0.241	0.0025
0.2415	0.0025
0.242	0.0025
0.2425	0.0025
0.243	0.0025
0.2435	0.0025
0.244	0.0025
0.2445	0.0025
0.245	0.0025
0.2455	0.0025
0.246	0.0025
0.2465	0.0025
0.247	0.0025
0.2475	0.0025
0.248	0.0025
0.2485	0.0025
0.249	0.0025
0.2495	0.0025
0.25	0.0025
0.2505	0.0025
0.251	0.0025
0.2515	0.0025
0.252	0.0025
0.2525	0.0025
0.253	0.0025
0.2535	0.0025
0.254	0.0025
0.2545	0.0025
0.255	0.0025
0.2555	0.0025
0.256	0.0025
0.2565	0.0025
0.257	0.0025
0.2575	0.0025
0.258	0.0025
0.2585	0.0025
0.259	0.0025
0.2595	0.0025
0.26	0.0025
0.2605	0.0025
0.261	0.0025
0.2615	0.0025
0.262	0.0025
0.2625	0.0025
0.263	0.0025
0.2635	0.0025
0.264	0.0025
0.2645	0.0025
0.265	0.0025
0.2655	0.0025
0.266	0.0025
0.2665	0.0025
0.267	0.0025
0.2675	0.0025
0.268	0.0025
0.2685	0.0025
0.269	0.0025
0.2695	0.0025
0.27	0.0025
0.2705	0.0025
0.271	0.0025
0.2715	0.0025
0.272	0.0025
0.2725	0.0025
0.273	0.0025
0.2735	0.0025
0.274	0.0025
0.2745	0.0025
0.275	0.0025
0.2755	0.0025
0.276	0.0025
0.2765	0.0025
0.277	0.0025
0.2775	0.0025
0.278	0.0025
0.2785	0.0025
0.279	0.0025
0.2795	0.0025
0.28	0.0025
0.2805	0.0025
0.281	0.0025
0.2815	0.0025
0.282	0.0025
0.2825	0.0025
0.283	0.0025
0.2835	0.0025
0.284	0.0025
0.2845	0.0025
0.285	0.0025
0.2855	0.0025
0.286	0.0025
0.2865	0.0025
0.287	0.0025
0.2875	0.0025
0.288	0.0025
0.2885	0.0025
0.289	0.0025
0.2895	0.0025
0.29	0.0025
0.2905	0.0025
0.291	0.0025
0.2915	0.0025
0.292	0.0025
0.2925	0.0025
0.293	0.0025
0.2935	0.0025
0.294	0.0025
0.2945	0.0025
0.295	0.0025
0.2955	0.0025
0.296	0.0025
0.2965	0.0025
0.297	0.0025
0.2975	0.0025
0.298	0.00202
0.2985	0.00154
0.299	0.00106
0.2995	0.00058
0.3	0.0001
0.3005	0.0001
0.301	0.0001
0.3015	0.0001
0.302	0.0001
0.3025	0.0001
0.303	0.0001
0.3035	0.0001
0.304	0.0001
0.3045	0.0001
0.305	0.0001
0.3055	0.0001
0.306	0.0001
0.3065	0.0001
0.307	0.0001
0.3075	0.0001
0.308	0.0001
0.3085	0.0001
0.309	0.0001
0.3095	0.0001
0.31	0.0001
0.3105	0.0001
0.311	0.0001
0.3115	0.0001
0.312	0.0001
0.3125	0.0001
0.313	0.0001
0.3135	0.0001
0.314	0.0001
0.3145	0.0001
0.315	0.0001
0.3155	0.0001
0.316	0.0001
0.3165	0.0001
0.317	0.0001
0.3175	0.0001
0.318	0.0001
0.3185	0.0001
0.319	0.0001
0.3195	0.0001
0.32	0.0001
0.3205	0.0001
0.321	0.0001
0.3215	0.0001
0.322	0.0001
0.3225	0.0001
0.323	0.0001
0.3235	0.0001
0.324	0.0001
0.3245	0.0001
0.325	0.0001
0.3255	0.0001
0.326	0.0001
0.3265	0.0001
0.327	0.0001
0.3275	0.0001
0.328	0.0001
0.3285	0.0001
0.329	0.0001
0.3295	0.0001
0.33	0.0001
0.3305	0.0001
0.331	0.0001
0.3315	0.0001
0.332	0.0001
0.3325	0.0001
0.333	0.0001
0.3335	0.0001
0.334	0.0001
0.3345	0.0001
0.335	0.0001
0.3355	0.0001
0.336	0.0001
0.3365	0.0001
0.337	0.0001
0.3375	0.0001
0.338	0.0001
0.3385	0.0001
0.339	0.0001
0.3395	0.0001
0.34	0.0001
0.3405	0.0001
0.341	0.0001
0.3415	0.0001
0.342	0.0001
0.3425	0.0001
0.343	0.0001
0.3435	0.0001
0.344	0.0001
0.3445	0.0001
0.345	0.0001
0.3455	0.0001
0.346	0.0001
0.3465	0.0001
0.347	0.0001
0.3475	0.0001
0.348	0.0001
0.3485	0.0001
0.349	0.0001
0.3495	0.0001
0.35	0.0001
0.3505	0.0001
0.351	0.0001
0.3515	0.0001
0.352	0.0001
0.3525	0.0001
0.353	0.0001
0.3535	0.0001
0.354	0.0001
0.3545	0.0001
0.355	0.0001
0.3555	0.0001
0.356	0.0001
0.3565	0.0001
0.357	0.0001
0.3575	0.0001
0.358	0.0001
0.3585	0.0001
0.359	0.0001
0.3595	0.0001
0.36	0.0001
0.3605	0.00241667
0.361	0.0024375
0.3615	0.00245833
0.362	0.00247917
0.3625	0.0025
0.363	0.0025
0.3635	0.0025
0.364	0.0025
0.3645	0.0025
0.365	0.0025
0.3655	0.0025
0.366	0.0025
0.3665	0.0025
0.367	0.0025
0.3675	0.0025
0.368	0.0025
0.3685	0.0025
0.369	0.0025
0.3695	0.0025
0.37	0.0025
0.3705	0.0025
0.371	0.0025
0.3715	0.0025
0.372	0.0025
0.3725	0.0025
0.373	0.0025
0.3735	0.0025
0.374	0.0025
0.3745	0.0025
0.375	0.0025
0.3755	0.0025
0.376	0.0025
0.3765	0.0025
0.377	0.0025
0.3775	0.0025
0.378	0.0025
0.3785	0.0025
0.379	0.0025
0.3795	0.0025
0.38	0.0025
0.3805	0.0025
0.381	0.0025
0.3815	0.0025
0.382	0.0025
0.3825	0.0025
0.383	0.0025
0.3835	0.0025
0.384	0.0025
0.3845	0.0025
0.385	0.0025
0.3855	0.0025
0.386	0.0025
0.3865	0.0025
0.387	0.0025
0.3875	0.0025
0.388	0.0025
0.3885	0.0025
0.389	0.0025
0.3895	0.0025
0.39	0.0025
0.3905	0.0025
0.391	0.0025
0.3915	0.0025
0.392	0.0025
0.3925	0.0025
0.393	0.0025
0.3935	0.0025
0.394	0.0025
0.3945	0.0025
0.395	0.0025
0.3955	0.0025
0.396	0.0025
0.3965	0.0025
0.397	0.0025
0.3975	0.0025
0.398	0.0025
0.3985	0.0025
0.399	0.0025
0.3995	0.0025
0.4	0.0025
0.4005	0.0025
0.401	0.0025
0.4015	0.0025
0.402	0.0025
0.4025	0.0025
0.403	0.0025
0.4035	0.0025
0.404	0.0025
0.4045	0.0025
0.405	0.0025
0.4055	0.0025
0.406	0.0025
0.4065	0.0025
0.407	0.0025
0.4075	0.0025
0.408	0.0025
0.4085	0.0025
0.409	0.0025
0.4095	0.0025
0.41	0.0025
0.4105	0.0025
0.411	0.0025
0.4115	0.0025
0.412	0.0025
0.4125	0.0025
0.413	0.0025
0.4135	0.0025
0.414	0.0025
0.4145	0.0025
0.415	0.0025
0.4155	0.0025
0.416	0.0025
0.4165	0.0025
0.417	0.0025
0.4175	0.0025
0.418	0.0025
0.4185	0.0025
0.419	0.0025
0.4195	0.0025
0.42	0.0025
0.4205	0.0025
0.421	0.0025
0.4215	0.0025
0.422	0.0025
0.4225	0.0025
0.423	0.0025
0.4235	0.0025
0.424	0.0025
0.4245	0.0025
0.425	0.0025
0.4255	0.0025
0.426	0.0025
0.4265	0.0025
0.427	0.0025
0.4275	0.0025
0.428	0.0025
0.4285	0.0025
0.429	0.0025
0.4295	0.0025
0.43	0.0025
0.4305	0.0025
0.431	0.0025
0.4315	0.0025
0.432	0.0025
0.4325	0.0025
0.433	0.0025
0.4335	0.0025
0.434	0.0025
0.4345	0.0025
0.435	0.0025
0.4355	0.0025
0.436	0.0025
0.4365	0.0025
0.437	0.0025
0.4375	0.0025
0.438	0.0025
0.4385	0.0025
0.439	0.0025
0.4395	0.0025
0.44	0.0025
0.4405	0.0025
0.441	0.0025
0.4415	0.0025
0.442	0.0025
0.4425	0.0025
0.443	0.0025
0.4435	0.0025
0.444	0.0025
0.4445	0.0025
0.445	0.0025
0.4455	0.0025
0.446	0.0025
0.4465	0.0025
0.447	0.0025
0.4475	0.0025
0.448	0.0025
0.4485	0.0025
0.449	0.0025
0.4495	0.0025
0.45	0.0025
0.4505	0.0025
0.451	0.0025
0.4515	0.0025
0.452	0.0025
0.4525	0.0025
0.453	0.0025
0.4535	0.0025
0.454	0.0025
0.4545	0.0025
0.455	0.0025
0.4555	0.0025
0.456	0.0025
0.4565	0.0025
0.457	0.0025
0.4575	0.0025
0.458	0.0025
0.4585	0.0025
0.459	0.0025
0.4595	0.0025
0.46	0.0025
0.4605	0.0025
0.461	0.0025
0.4615	0.0025
0.462	0.0025
0.4625	0.0025
0.463	0.0025
0.4635	0.0025
0.464	0.0025
0.4645	0.0025
0.465	0.0025
0.4655	0.0025
0.466	0.0025
0.4665	0.0025
0.467	0.0025
0.4675	0.0025
0.468	0.0025
0.4685	0.0025
0.469	0.0025
0.4695	0.0025
0.47	0.0025
0.4705	0.0025
0.471	0.0025
0.4715	0.0025
0.472	0.0025
0.4725	0.0025
0.473	0.0025
0.4735	0.0025
0.474	0.0025
0.4745	0.0025
0.475	0.0025
0.4755	0.0025
0.476	0.0025
0.4765	0.0025
0.477	0.0025
0.4775	0.0025
0.478	0.0025
0.4785	0.0025
0.479	0.0025
0.4795	0.0025
0.48	0.0025
0.4805	0.0025
0.481	0.0025
0.4815	0.0025
0.482	0.0025
0.4825	0.0025
0.483	0.0025
0.4835	0.0025
0.484	0.0025
0.4845	0.0025
0.485	0.0025
0.4855	0.0025
0.486	0.0025
0.4865	0.0025
0.487	0.0025
0.4875	0.0025
0.488	0.0025
0.4885	0.0025
0.489	0.0025
0.4895	0.0025
0.49	0.0025
0.4905	0.0025
0.491	0.0025
0.4915	0.0025
0.492	0.0025
0.4925	0.0025
0.493	0.0025
0.4935	0.0025
0.494	0.0025
0.4945	0.0025
0.495	0.0025
0.4955	0.0025
0.496	0.0025
0.4965	0.0025
0.497	0.0025
0.4975	0.0025
0.498	0.00202
0.4985	0.00154
0.499	0.00106
0.4995	0.00058
0.5	0.0001
0.5005	0.0001
0.501	0.0001
0.5015	0.0001
0.502	0.0001
0.5025	0.0001
0.503	0.0001
0.5035	0.0001
0.504	0.0001
0.5045	0.0001
0.505	0.0001
0.5055	0.0001
0.506	0.0001
0.5065	0.0001
0.507	0.0001
0.5075	0.0001
0.508	0.0001
0.5085	0.0001
0.509	0.0001
0.5095	0.0001
0.51	0.0001
0.5105	0.0001
0.511	0.0001
0.5115	0.0001
0.512	0.0001
0.5125	0.0001
0.513	0.0001
0.5135	0.0001
0.514	0.0001
0.5145	0.0001
0.515	0.0001
0.5155	0.0001
0.516	0.0001
0.5165	0.0001
0.517	0.0001
0.5175	0.0001
0.518	0.0001
0.5185	0.0001
0.519	0.0001
0.5195	0.0001
0.52	0.0001
0.5205	0.0001
0.521	0.0001
0.5215	0.0001
0.522	0.0001
0.5225	0.0001
0.523	0.0001
0.5235	0.0001
0.524	0.0001
0.5245	0.0001
0.525	0.0001
0.5255	0.0001
0.526	0.0001
0.5265	0.0001
0.527	0.0001
0.5275	0.0001
0.528	0.0001
0.5285	0.0001
0.529	0.0001
0.5295	0.0001
0.53	0.0001
0.5305	0.0001
0.531	0.0001
0.5315	0.0001
0.532	0.0001
0.5325	0.0001
0.533	0.0001
0.5335	0.0001
0.534	0.0001
0.5345	0.0001
0.535	0.0001
0.5355	0.0001
0.536	0.0001
0.5365	0.0001
0.537	0.0001
0.5375	0.0001
0.538	0.0001
0.5385	0.0001
0.539	0.0001
0.5395	0.0001
0.54	0.0001
0.5405	0.0001
0.541	0.0001
0.5415	0.0001
0.542	0.0001
0.5425	0.0001
0.543	0.0001
0.5435	0.0001
0.544	0.0001
0.5445	0.0001
0.545	0.0001
0.5455	0.0001
0.546	0.0001
0.5465	0.0001
0.547	0.0001
0.5475	0.0001
0.548	0.0001
0.5485	0.0001
0.549	0.0001
0.5495	0.0001
0.55	0.0001
0.5505	0.0001
0.551	0.0001
0.5515	0.0001
0.552	0.0001
0.5525	0.0001
0.553	0.0001
0.5535	0.0001
0.554	0.0001
0.5545	0.0001
0.555	0.0001
0.5555	0.0001
0.556	0.0001
0.5565	0.0001
0.557	0.0001
0.5575	0.0001
0.558	0.0001
0.5585	0.0001
0.559	0.0001
0.5595	0.0001
0.56	0.0001
0.5605	0.0001
0.561	0.0001
0.5615	0.0001
0.562	0.0001
0.5625	0.0001
0.563	0.0001
0.5635	0.0001
0.564	0.0001
0.5645	0.0001
0.565	0.0001
0.5655	0.0001
0.566	0.0001
0.5665	0.0001
0.567	0.0001
0.5675	0.0001
0.568	0.0001
0.5685	0.0001
0.569	0.0001
0.5695	0.0001
0.57	0.0001
0.5705	0.0001
0.571	0.0001
0.5715	0.0001
0.572	0.0001
0.5725	0.0001
0.573	0.0001
0.5735	0.0001
0.574	0.0001
0.5745	0.0001
0.575	0.0001
0.5755	0.0001
0.576	0.0001
0.5765	0.0001
0.577	0.0001
0.5775	0.0001
0.578	0.0001
0.5785	0.0001
0.579	0.0001
0.5795	0.000108208
0.58	0.0001
0.5805	0.0001
0.581	0.0001
0.5815	0.0001
0.582	0.000100084
0.5825	0.0001
0.583	0.0001
0.5835	0.0001
0.584	0.0001
0.5845	0.000106471
0.585	0.0001
0.5855	0.0001
0.586	0.0001
0.5865	0.0001
0.587	0.000122144
0.5875	0.0001
0.588	0.0001
0.5885	0.00179412
0.589	0.00202941
0.5895	0.00226471
0.59	0.0025
0.5905	0.0025
0.591	0.0025
0.5915	0.0025
0.592	0.0025
0.5925	0.0025
0.593	0.0025
0.5935	0.0025
0.594	0.0025
0.5945	0.0025
0.595	0.0025
0.5955	0.0025
0.596	0.0025
0.5965	0.0025
0.597	0.0025
0.5975	0.0025
0.598	0.0025
0.5985	0.0025
0.599	0.0025
0.5995	0.0025
0.6	0.0025
0.6005	0.0025
0.601	0.0025
0.6015	0.0025
0.602	0.0025
0.6025	0.0025
0.603	0.0025
0.6035	0.0025
0.604	0.0025
0.6045	0.0025
0.605	0.0025
0.6055	0.0025
0.606	0.0025
0.6065	0.0025
0.607	0.0025
0.6075	0.0025
0.608	0.0025
0.6085	0.0025
0.609	0.0025
0.6095	0.0025
0.61	0.0025
0.6105	0.0025
0.611	0.0025
0.6115	0.0025
0.612	0.0025
0.6125	0.0025
0.613	0.0025
0.6135	0.0025
0.614	0.0025
0.6145	0.0025
0.615	0.0025
0.6155	0.0025
0.616	0.0025
0.6165	0.0025
0.617	0.0025
0.6175	0.0025
0.618	0.0025
0.6185	0.0025
0.619	0.0025
0.6195	0.0025
0.62	0.0025
0.6205	0.0025
0.621	0.0025
0.6215	0.0025
0.622	0.0025
0.6225	0.0025
0.623	0.0025
0.6235	0.0025
0.624	0.0025
0.6245	0.0025
0.625	0.0025
0.6255	0.0025
0.626	0.0025
0.6265	0.0025
0.627	0.0025
0.6275	0.0025
0.628	0.0025
0.6285	0.0025
0.629	0.0025
0.6295	0.0025
0.63	0.0025
0.6305	0.0025
0.631	0.0025
0.6315	0.0025
0.632	0.0025
0.6325	0.0025
0.633	0.0025
0.6335	0.0025
0.634	0.0025
0.6345	0.0025
0.635	0.0025
0.6355	0.0025
0.636	0.0025
0.6365	0.0025
0.637	0.0025
0.6375	0.0025
0.638	0.0025
0.6385	0.0025
0.639	0.0025
0.6395	0.0025
0.64	0.0025
0.6405	0.0025
0.641	0.0025
0.6415	0.0025
0.642	0.0025
0.6425	0.0025
0.643	0.0025
0.6435	0.0025
0.644	0.0025
0.6445	0.0025
0.645	0.0025
0.6455	0.0025
0.646	0.0025
0.6465	0.0025
0.647	0.0025
0.6475	0.0025
0.648	0.0025
0.6485	0.0025
0.649	0.0025
0.6495	0.0025
0.65	0.0025
0.6505	0.0025
0.651	0.0025
0.6515	0.0025
0.652	0.0025
0.6525	0.0025
0.653	0.0025
0.6535	0.0025
0.654	0.0025
0.6545	0.0025
0.655	0.0025
0.6555	0.0025
0.656	0.0025
0.6565	0.0025
0.657	0.0025
0.6575	0.0025
0.658	0.0025
0.6585	0.0025
0.659	0.0025
0.6595	0.0025
0.66	0.0025
0.6605	0.0025
0.661	0.0025
0.6615	0.0025
0.662	0.0025
0.6625	0.0025
0.663	0.0025
0.6635	0.0025
0.664	0.0025
0.6645	0.0025
0.665	0.0025
0.6655	0.0025
0.666	0.0025
0.6665	0.0025
0.667	0.0025
0.6675	0.0025
0.668	0.0025
0.6685	0.0025
0.669	0.0025
0.6695	0.0025
0.67	0.0025
0.6705	0.0025
0.671	0.0025
0.6715	0.0025
0.672	0.0025
0.6725	0.0025
0.673	0.0025
0.6735	0.0025
0.674	0.0025
0.6745	0.0025
0.675	0.0025
0.6755	0.0025
0.676	0.0025
0.6765	0.0025
0.677	0.0025
0.6775	0.0025
0.678	0.0025
0.6785	0.0025
0.679	0.0025
0.6795	0.0025
0.68	0.0025
0.6805	0.0025
0.681	0.0025
0.6815	0.0025
0.682	0.0025
0.6825	0.0025
0.683	0.0025
0.6835	0.0025
0.684	0.0025
0.6845	0.0025
0.685	0.0025
0.6855	0.0025
0.686	0.0025
0.6865	0.0025
0.687	0.0025
0.6875	0.0025
0.688	0.0025
0.6885	0.0025
0.689	0.0025
0.6895	0.0025
0.69	0.0025
0.6905	0.0025
0.691	0.0025
0.6915	0.0025
0.692	0.0025
0.6925	0.0025
0.693	0.0025
0.6935	0.0025
0.694	0.0025
0.6945	0.0025
0.695	0.0025
0.6955	0.0025
0.696	0.0025
0.6965	0.0025
0.697	0.0025
0.6975	0.0025
0.698	0.0025
0.6985	0.0025
0.699	0.0025
0.6995	0.0025
0.7	0.0025
0.7005	0.0025
0.701	0.0025
0.7015	0.0025
0.702	0.0025
0.7025	0.0025
0.703	0.0025
0.7035	0.0025
0.704	0.0025
0.7045	0.0025
0.705	0.0025
0.7055	0.0025
0.706	0.0025
0.7065	0.0025
0.707	0.0025
0.7075	0.0025
0.708	0.0025
0.7085	0.0025
0.709	0.0025
0.7095	0.0025
0.71	0.0025
0.7105	0.0025
0.711	0.0025
0.7115	0.0025
0.712	0.0025
0.7125	0.0025
0.713	0.0025
0.7135	0.0025
0.714	0.0025
0.7145	0.0025
0.715	0.0025
0.7155	0.0025
0.716	0.0025
0.7165	0.0025
0.717	0.0025
0.7175	0.0025
0.718	0.0025
0.7185	0.0025
0.719	0.0025
0.7195	0.0025
0.72	0.0025
0.7205	0.0025
0.721	0.0025
0.7215	0.0025
0.722	0.0025
0.7225	0.0025
0.723	0.0025
0.7235	0.0025
0.724	0.0025
0.7245	0.0025
0.725	0.0025
0.7255	0.0025
0.726	0.0025
0.7265	0.0025
0.727	0.0025
0.7275	0.0025
0.728	0.0025
0.7285	0.0025
0.729	0.0025
0.7295	0.0025
0.73	0.0025
0.7305	0.0025
0.731	0.0025
0.7315	0.0025
0.732	0.0025
0.7325	0.0025
0.733	0.0025
0.7335	0.0025
0.734	0.0025
0.7345	0.0025
0.735	0.0025
0.7355	0.0025
0.736	0.0025
0.7365	0.0025
0.737	0.0025
0.7375	0.0025
0.738	0.0025
0.7385	0.0025
0.739	0.0025
0.7395	0.0025
0.74	0.0025
0.7405	0.0025
0.741	0.0025
0.7415	0.0025
0.742	0.0025
0.7425	0.0025
0.743	0.0025
0.7435	0.0025
0.744	0.0025
0.7445	0.0025
0.745	0.0025
0.7455	0.0025
0.746	0.0025
0.7465	0.0025
0.747	0.0025
0.7475	0.0025
0.748	0.0025
0.7485	0.0025
0.749	0.0025
0.7495	0.0025
0.75	0.0025
0.7505	0.0025
0.751	0.0025
0.7515	0.0025
0.752	0.0025
0.7525	0.0025
0.753	0.0025
0.7535	0.0025
0.754	0.0025
0.7545	0.0025
0.755	0.0025
0.7555	0.0025
0.756	0.0025
0.7565	0.0025
0.757	0.0025
0.7575	0.0025
0.758	0.0025
0.7585	0.0025
0.759	0.0025
0.7595	0.0025
0.76	0.0025
0.7605	0.0025
0.761	0.0025
0.7615	0.0025
0.762	0.0025
0.7625	0.0025
0.763	0.0025
0.7635	0.0025
0.764	0.0025
0.7645	0.0025
0.765	0.0025
0.7655	0.0025
0.766	0.0025
0.7665	0.0025
0.767	0.0025
0.7675	0.0025
0.768	0.0025
0.7685	0.0025
0.769	0.0025
0.7695	0.0025
0.77	0.0025
0.7705	0.0025
0.771	0.0025
0.7715	0.0025
0.772	0.0025
0.7725	0.0025
0.773	0.0025
0.7735	0.0025
0.774	0.0025
0.7745	0.0025
0.775	0.0025
0.7755	0.0025
0.776	0.0025
0.7765	0.0025
0.777	0.0025
0.7775	0.0025
0.778	0.0025
0.7785	0.0025
0.779	0.0025
0.7795	0.0025
0.78	0.0025
0.7805	0.0025
0.781	0.0025
0.7815	0.0025
0.782	0.0025
0.7825	0.0025
0.783	0.0025
0.7835	0.0025
0.784	0.0025
0.7845	0.0025
0.785	0.0025
0.7855	0.0025
0.786	0.0025
0.7865	0.0025
0.787	0.0025
0.7875	0.0025
0.788	0.0025
0.7885	0.0025
0.789	0.0025
0.7895	0.0025
0.79	0.0025
0.7905	0.0025
0.791	0.0025
0.7915	0.0025
0.792	0.0025
0.7925	0.0025
0.793	0.0025
0.7935	0.0025
0.794	0.0025
0.7945	0.0025
0.795	0.0025
0.7955	0.0025
0.796	0.0025
0.7965	0.0025
0.797	0.0025
0.7975	0.0025
0.798	0.0025
0.7985	0.0025
0.799	0.0025
0.7995	0.0025
0.8	0.0025
0.8005	0.0025
0.801	0.0025
0.8015	0.0025
0.802	0.0025
0.8025	0.0025
0.803	0.0025
0.8035	0.0025
0.804	0.0025
0.8045	0.0025
0.805	0.0025
0.8055	0.0025
0.806	0.0025
0.8065	0.0025
0.807	0.0025
0.8075	0.0025
0.808	0.0025
0.8085	0.0025
0.809	0.0025
0.8095	0.0025
0.81	0.0025
0.8105	0.0025
0.811	0.0025
0.8115	0.0025
0.812	0.0025
0.8125	0.0025
0.813	0.0025
0.8135	0.0025
0.814	0.0025
0.8145	0.0025
0.815	0.0025
0.8155	0.0025
0.816	0.0025
0.8165	0.0025
0.817	0.0025
0.8175	0.0025
0.818	0.0025
0.8185	0.0025
0.819	0.0025
0.8195	0.0025
0.82	0.0025
0.8205	0.0025
0.821	0.0025
0.8215	0.0025
0.822	0.0025
0.8225	0.0025
0.823	0.0025
0.8235	0.0025
0.824	0.0025
0.8245	0.0025
0.825	0.0025
0.8255	0.0025
0.826	0.0025
0.8265	0.0025
0.827	0.0025
0.8275	0.0025
0.828	0.0025
0.8285	0.0025
0.829	0.0025
0.8295	0.0025
0.83	0.0025
0.8305	0.0025
0.831	0.0025
0.8315	0.0025
0.832	0.0025
0.8325	0.0025
0.833	0.0025
0.8335	0.0025
0.834	0.0025
0.8345	0.0025
0.835	0.0025
0.8355	0.0025
0.836	0.0025
0.8365	0.0025
0.837	0.0025
0.8375	0.0025
0.838	0.0025
0.8385	0.0025
0.839	0.0025
0.8395	0.0025
0.84	0.0025
0.8405	0.0025
0.841	0.0025
0.8415	0.0025
0.842	0.0025
0.8425	0.0025
0.843	0.0025
0.8435	0.0025
0.844	0.0025
0.8445	0.0025
0.845	0.0025
0.8455	0.0025
0.846	0.0025
0.8465	0.0025
0.847	0.0025
0.8475	0.0025
0.848	0.0025
0.8485	0.0025
0.849	0.0025
0.8495	0.0025
0.85	0.0025
0.8505	0.0025
0.851	0.0025
0.8515	0.0025
0.852	0.0025
0.8525	0.0025
0.853	0.0025
0.8535	0.0025
0.854	0.0025
0.8545	0.0025
0.855	0.0025
0.8555	0.0025
0.856	0.0025
0.8565	0.0025
0.857	0.0025
0.8575	0.0025
0.858	0.0025
0.8585	0.0025
0.859	0.0025
0.8595	0.0025
0.86	0.0025
0.8605	0.0025
0.861	0.0025
0.8615	0.0025
0.862	0.0025
0.8625	0.0025
0.863	0.0025
0.8635	0.0025
0.864	0.0025
0.8645	0.0025
0.865	0.0025
0.8655	0.0025
0.866	0.0025
0.8665	0.0025
0.867	0.0025
0.8675	0.0025
0.868	0.0025
0.8685	0.0025
0.869	0.0025
0.8695	0.0025
0.87	0.0025
0.8705	0.0025
0.871	0.0025
0.8715	0.0025
0.872	0.0025
0.8725	0.0025
0.873	0.0025
0.8735	0.0025
0.874	0.0025
0.8745	0.0025
0.875	0.0025
0.8755	0.0025
0.876	0.0025
0.8765	0.0025
0.877	0.0025
0.8775	0.0025
0.878	0.0025
0.8785	0.0025
0.879	0.0025
0.8795	0.0025
0.88	0.0025
0.8805	0.0025
0.881	0.0025
0.8815	0.0025
0.882	0.0025
0.8825	0.0025
0.883	0.0025
0.8835	0.0025
0.884	0.0025
0.8845	0.0025
0.885	0.0025
0.8855	0.0025
0.886	0.0025
0.8865	0.0025
0.887	0.0025
0.8875	0.0025
0.888	0.0025
0.8885	0.0025
0.889	0.0025
0.8895	0.0025
0.89	0.0025
0.8905	0.0025
0.891	0.0025
0.8915	0.0025
0.892	0.0025
0.8925	0.0025
0.893	0.0025
0.8935	0.0025
0.894	0.0025
0.8945	0.0025
0.895	0.0025
0.8955	0.0025
0.896	0.0025
0.8965	0.0025
0.897	0.0025
0.8975	0.0025
0.898	0.0025
0.8985	0.0025
0.899	0.0025
0.8995	0.0025
0.9	0.0025
0.9005	0.0025
0.901	0.0025
0.9015	0.0025
0.902	0.0025
0.9025	0.0025
0.903	0.0025
0.9035	0.0025
0.904	0.0025
0.9045	0.0025
0.905	0.0025
0.9055	0.0025
0.906	0.0025
0.9065	0.0025
0.907	0.0025
0.9075	0.0025
0.908	0.0025
0.9085	0.0025
0.909	0.0025
0.9095	0.0025
0.91	0.0025
0.9105	0.0025
0.911	0.0025
0.9115	0.0025
0.912	0.0025
0.9125	0.0025
0.913	0.0025
0.9135	0.0025
0.914	0.0025
0.9145	0.0025
0.915	0.0025
0.9155	0.0025
0.916	0.0025
0.9165	0.0025
0.917	0.0025
0.9175	0.0025
0.918	0.0025
0.9185	0.0025
0.919	0.0025
0.9195	0.0025
0.92	0.0025
0.9205	0.0025
0.921	0.0025
0.9215	0.0025
0.922	0.0025
0.9225	0.0025
0.923	0.0025
0.9235	0.0025
0.924	0.0025
0.9245	0.0025
0.925	0.0025
0.9255	0.0025
0.926	0.0025
0.9265	0.0025
0.927	0.0025
0.9275	0.0025
0.928	0.0025
0.9285	0.0025
0.929	0.0025
0.9295	0.0025
0.93	0.0025
0.9305	0.0025
0.931	0.0025
0.9315	0.0025
0.932	0.0025
0.9325	0.0025
0.933	0.0025
0.9335	0.0025
0.934	0.0025
0.9345	0.0025
0.935	0.0025
0.9355	0.0025
0.936	0.0025
0.9365	0.0025
0.937	0.0025
0.9375	0.0025
0.938	0.0025
0.9385	0.0025
0.939	0.0025
0.9395	0.0025
0.94	0.0025
0.9405	0.0025
0.941	0.0025
0.9415	0.0025
0.942	0.0025
0.9425	0.0025
0.943	0.0025
0.9435	0.0025
0.944	0.0025
0.9445	0.0025
0.945	0.0025
0.9455	0.0025
0.946	0.0025
0.9465	0.0025
0.947	0.0025
0.9475	0.0025
0.948	0.0025
0.9485	0.0025
0.949	0.0025
0.9495	0.0025
0.95	0.0025
0.9505	0.0025
0.951	0.0025
0.9515	0.0025
0.952	0.0025
0.9525	0.0025
0.953	0.0025
0.9535	0.0025
0.954	0.0025
0.9545	0.0025
0.955	0.0025
0.9555	0.0025
0.956	0.0025
0.9565	0.0025
0.957	0.0025
0.9575	0.0025
0.958	0.0025
0.9585	0.0025
0.959	0.0025
0.9595	0.0025
0.96	0.0025
0.9605	0.0025
0.961	0.0025
0.9615	0.0025
0.962	0.0025
0.9625	0.0025
0.963	0.0025
0.9635	0.0025
0.964	0.0025
0.9645	0.0025
0.965	0.0025
0.9655	0.0025
0.966	0.0025
0.9665	0.0025
0.967	0.0025
0.9675	0.0025
0.968	0.0025
0.9685	0.0025
0.969	0.0025
0.9695	0.0025
0.97	0.0025
0.9705	0.0025
0.971	0.0025
0.9715	0.0025
0.972	0.0025
0.9725	0.0025
0.973	0.0025
0.9735	0.0025
0.974	0.0025
0.9745	0.0025
0.975	0.0025
0.9755	0.0025
0.976	0.0025
0.9765	0.0025
0.977	0.0025
0.9775	0.0025
0.978	0.0025
0.9785	0.0025
0.979	0.0025
0.9795	0.0025
0.98	0.0025
0.9805	0.0025
0.981	0.0025
0.9815	0.0025
0.982	0.0025
0.9825	0.0025
0.983	0.0025
0.9835	0.0025
0.984	0.0025
0.9845	0.0025
0.985	0.0025
0.9855	0.0025
0.986	0.0025
0.9865	0.0025
0.987	0.0025
0.9875	0.0025
0.988	0.0025
0.9885	0.0025
0.989	0.0025
0.9895	0.0025
0.99	0.0025
0.9905	0.0025
0.991	0.0025
0.9915	0.0025
0.992	0.0025
0.9925	0.0025
0.993	0.0025
0.9935	0.0025
0.994	0.0025
0.9945	0.0025
0.995	0.0025
0.9955	0.0025
0.996	0.0025
0.9965	0.0025
0.997	0.0025
0.9975	0.0025
0.998	0.0025
0.9985	0.0025
0.999	0.0025
0.9995	0.0025
1	0.0025


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-02_fractional_Theta_adaptive_dt_u_diff_not_on_ref_time_steps_full.dat <==
0	0.0025
0.0025	0.0025
0.005	0.0025
0.0075	0.0025
0.01	0.0025
0.0125	0.0025
0.015	0.0025
0.0175	0.0025
0.02	0.0025
0.0225	0.0025
0.025	0.0025
0.0275	0.0025
0.03	0.0025
0.0325	0.0025
0.035	0.0025
0.0375	0.0025
0.04	0.0025
0.0425	0.0025
0.045	0.0025
0.0475	0.0025
0.05	0.0025
0.0525	0.0025
0.055	0.0025
0.0575	0.0025
0.06	0.0025
0.0625	0.0025
0.065	0.0025
0.0675	0.0025
0.07	0.0025
0.0725	0.0025
0.075	0.0025
0.0775	0.0025
0.08	0.0025
0.0825	0.0025
0.085	0.0025
0.0875	0.0025
0.09	0.0025
0.0925	0.0025
0.095	0.0025
0.0975	0.0025
0.1	0.0001
0.1001	0.0001
0.1002	0.0001
0.1003	0.0001
0.1004	0.0001
0.1005	0.0001
0.1006	0.0001
0.1007	0.0001
0.1008	0.0001
0.1009	0.0001
0.101	0.0001
0.1011	0.0001
0.1012	0.0001
0.1013	0.0001
0.1014	0.0001
0.1015	0.0001
0.1016	0.0001
0.1017	0.0001
0.1018	0.0001
0.1019	0.0001
0.102	0.0001
0.1021	0.0001
0.1022	0.0001
0.1023	0.0001
0.1024	0.0001
0.1025	0.0001
0.1026	0.0001
0.1027	0.0001
0.1028	0.0001
0.1029	0.0001
0.103	0.0001
0.1031	0.0001
0.1032	0.0001
0.1033	0.0001
0.1034	0.0001
0.1035	0.0001
0.1036	0.0001
0.1037	0.0001
0.1038	0.0001
0.1039	0.0001
0.104	0.0001
0.1041	0.0001
0.1042	0.0001
0.1043	0.0001
0.1044	0.0001
0.1045	0.0001
0.1046	0.0001
0.1047	0.0001
0.1048	0.0001
0.1049	0.0001
0.105	0.0001
0.1051	0.0001
0.1052	0.0001
0.1053	0.0001
0.1054	0.0001
0.1055	0.0001
0.1056	0.0001
0.1057	0.0001
0.1058	0.0001
0.1059	0.0001
0.106	0.0001
0.1061	0.0001
0.1062	0.0001
0.1063	0.0001
0.1064	0.0001
0.1065	0.0001
0.1066	0.0001
0.1067	0.0001
0.1068	0.0001
0.1069	0.0001
0.107	0.0001
0.1071	0.0001
0.1072	0.0001
0.1073	0.0001
0.1074	0.0001
0.1075	0.0001
0.1076	0.0001
0.1077	0.0001
0.1078	0.0001
0.1079	0.0001
0.108	0.0001
0.1081	0.0001
0.1082	0.0001
0.1083	0.0001
0.1084	0.0001
0.1085	0.0001
0.1086	0.0001
0.1087	0.0001
0.1088	0.0001
0.1089	0.0001
0.109	0.0001
0.1091	0.0001
0.1092	0.0001
0.1093	0.0001
0.1094	0.0001
0.1095	0.0001
0.1096	0.0001
0.1097	0.0001
0.1098	0.0001
0.1099	0.0001
0.11	0.0001
0.1101	0.0001
0.1102	0.0001
0.1103	0.0001
0.1104	0.0001
0.1105	0.0001
0.1106	0.0001
0.1107	0.0001
0.1108	0.0001
0.1109	0.0001
0.111	0.0001
0.1111	0.0001
0.1112	0.0001
0.1113	0.0001
0.1114	0.0001
0.1115	0.0001
0.1116	0.0001
0.1117	0.0001
0.1118	0.0001
0.1119	0.0001
0.112	0.0001
0.1121	0.0001
0.1122	0.0001
0.1123	0.0001
0.1124	0.0001
0.1125	0.0001
0.1126	0.0001
0.1127	0.0001
0.1128	0.0001
0.1129	0.0001
0.113	0.0001
0.1131	0.0001
0.1132	0.0001
0.1133	0.0001
0.1134	0.0001
0.1135	0.0001
0.1136	0.0001
0.1137	0.0001
0.1138	0.0001
0.1139	0.0001
0.114	0.0001
0.1141	0.0001
0.1142	0.0001
0.1143	0.0001
0.1144	0.0001
0.1145	0.0001
0.1146	0.0001
0.1147	0.0001
0.1148	0.0001
0.1149	0.0001
0.115	0.0001
0.1151	0.0001
0.1152	0.0001
0.1153	0.0001
0.1154	0.0001
0.1155	0.0001
0.1156	0.0001
0.1157	0.0001
0.1158	0.0001
0.1159	0.0001
0.116	0.0001
0.1161	0.0001
0.1162	0.0001
0.1163	0.0001
0.1164	0.0001
0.1165	0.0001
0.1166	0.0001
0.1167	0.0001
0.1168	0.0001
0.1169	0.0001
0.117	0.0001
0.1171	0.0001
0.1172	0.0001
0.1173	0.0001
0.1174	0.0001
0.1175	0.0001
0.1176	0.0001
0.1177	0.0001
0.1178	0.0001
0.1179	0.0001
0.118	0.0001
0.1181	0.0001
0.1182	0.0001
0.1183	0.0001
0.1184	0.0001
0.1185	0.0001
0.1186	0.0001
0.1187	0.0001
0.1188	0.0001
0.1189	0.0001
0.119	0.0001
0.1191	0.0001
0.1192	0.0001
0.1193	0.0001
0.1194	0.0001
0.1195	0.0001
0.1196	0.0001
0.1197	0.0001
0.1198	0.0001
0.1199	0.0001
0.12	0.0001
0.1201	0.0001
0.1202	0.0001
0.1203	0.0001
0.1204	0.0001
0.1205	0.0001
0.1206	0.0001
0.1207	0.0001
0.1208	0.0001
0.1209	0.0001
0.121	0.0001
0.1211	0.0001
0.1212	0.0001
0.1213	0.0001
0.1214	0.0001
0.1215	0.0001
0.1216	0.0001
0.1217	0.0001
0.1218	0.0001
0.1219	0.0001
0.122	0.0001
0.1221	0.0001
0.1222	0.0001
0.1223	0.0001
0.1224	0.0001
0.1225	0.0001
0.1226	0.0001
0.1227	0.0001
0.1228	0.0001
0.1229	0.0001
0.123	0.0001
0.1231	0.0001
0.1232	0.0001
0.1233	0.0001
0.1234	0.0001
0.1235	0.0001
0.1236	0.0001
0.1237	0.0001
0.1238	0.0001
0.1239	0.0001
0.124	0.0001
0.1241	0.0001
0.1242	0.0001
0.1243	0.0001
0.1244	0.0001
0.1245	0.0001
0.1246	0.0001
0.1247	0.0001
0.1248	0.0001
0.1249	0.0001
0.125	0.0001
0.1251	0.0001
0.1252	0.0001
0.1253	0.0001
0.1254	0.0001
0.1255	0.0001
0.1256	0.0001
0.1257	0.0001
0.1258	0.0001
0.1259	0.0001
0.126	0.0001
0.1261	0.0001
0.1262	0.0001
0.1263	0.0001
0.1264	0.0001
0.1265	0.0001
0.1266	0.0001
0.1267	0.0001
0.1268	0.0001
0.1269	0.0001
0.127	0.0001
0.1271	0.0001
0.1272	0.0001
0.1273	0.0001
0.1274	0.0001
0.1275	0.0001
0.1276	0.0001
0.1277	0.0001
0.1278	0.0001
0.1279	0.0001
0.128	0.0001
0.1281	0.0001
0.1282	0.0001
0.1283	0.0001
0.1284	0.0001
0.1285	0.0001
0.1286	0.0001
0.1287	0.0001
0.1288	0.0001
0.1289	0.0001
0.129	0.0001
0.1291	0.0001
0.1292	0.0001
0.1293	0.0001
0.1294	0.0001
0.1295	0.0001
0.1296	0.0001
0.1297	0.0001
0.1298	0.0001
0.1299	0.0001
0.13	0.0001
0.1301	0.0001
0.1302	0.0001
0.1303	0.0001
0.1304	0.0001
0.1305	0.0001
0.1306	0.0001
0.1307	0.0001
0.1308	0.0001
0.1309	0.0001
0.131	0.0001
0.1311	0.0001
0.1312	0.0001
0.1313	0.0001
0.1314	0.0001
0.1315	0.0001
0.1316	0.0001
0.1317	0.0001
0.1318	0.0001
0.1319	0.0001
0.132	0.0001
0.1321	0.0001
0.1322	0.0001
0.1323	0.0001
0.1324	0.0001
0.1325	0.0001
0.1326	0.0001
0.1327	0.0001
0.1328	0.0001
0.1329	0.0001
0.133	0.0001
0.1331	0.0001
0.1332	0.0001
0.1333	0.0001
0.1334	0.0001
0.1335	0.0001
0.1336	0.0001
0.1337	0.0001
0.1338	0.0001
0.1339	0.0001
0.134	0.0001
0.1341	0.0001
0.1342	0.0001
0.1343	0.0001
0.1344	0.0001
0.1345	0.0001
0.1346	0.0001
0.1347	0.0001
0.1348	0.0001
0.1349	0.0001
0.135	0.0001
0.1351	0.0001
0.1352	0.0001
0.1353	0.0001
0.1354	0.0001
0.1355	0.0001
0.1356	0.0001
0.1357	0.0001
0.1358	0.0001
0.1359	0.0001
0.136	0.0001
0.1361	0.0001
0.1362	0.0001
0.1363	0.0001
0.1364	0.0001
0.1365	0.0001
0.1366	0.0001
0.1367	0.0001
0.1368	0.0001
0.1369	0.0001
0.137	0.0001
0.1371	0.0001
0.1372	0.0001
0.1373	0.0001
0.1374	0.0001
0.1375	0.0001
0.1376	0.0001
0.1377	0.0001
0.1378	0.0001
0.1379	0.0001
0.138	0.0001
0.1381	0.0001
0.1382	0.0001
0.1383	0.0001
0.1384	0.0001
0.1385	0.0001
0.1386	0.0001
0.1387	0.0001
0.1388	0.0001
0.1389	0.0001
0.139	0.0001
0.1391	0.0001
0.1392	0.0001
0.1393	0.0001
0.1394	0.0001
0.1395	0.0001
0.1396	0.0001
0.1397	0.0001
0.1398	0.0001
0.1399	0.0001
0.14	0.0001
0.1401	0.0001
0.1402	0.0001
0.1403	0.0001
0.1404	0.0001
0.1405	0.0001
0.1406	0.0001
0.1407	0.0001
0.1408	0.0001
0.1409	0.0001
0.141	0.0001
0.1411	0.0001
0.1412	0.0001
0.1413	0.0001
0.1414	0.0001
0.1415	0.0001
0.1416	0.0001
0.1417	0.0001
0.1418	0.0001
0.1419	0.0001
0.142	0.0001
0.1421	0.0001
0.1422	0.0001
0.1423	0.0001
0.1424	0.0001
0.1425	0.0001
0.1426	0.0001
0.1427	0.0001
0.1428	0.0001
0.1429	0.0001
0.143	0.0001
0.1431	0.0001
0.1432	0.0001
0.1433	0.0001
0.1434	0.0001
0.1435	0.0001
0.1436	0.0001
0.1437	0.0001
0.1438	0.0001
0.1439	0.0001
0.144	0.0001
0.1441	0.0001
0.1442	0.0001
0.1443	0.0001
0.1444	0.0001
0.1445	0.0001
0.1446	0.0001
0.1447	0.0001
0.1448	0.0001
0.1449	0.0001
0.145	0.0001
0.1451	0.0001
0.1452	0.0001
0.1453	0.0001
0.1454	0.0001
0.1455	0.0001
0.1456	0.0001
0.1457	0.0001
0.1458	0.0001
0.1459	0.0001
0.146	0.0001
0.1461	0.0001
0.1462	0.0001
0.1463	0.0001
0.1464	0.0001
0.1465	0.0001
0.1466	0.0001
0.1467	0.0001
0.1468	0.0001
0.1469	0.0001
0.147	0.0001
0.1471	0.0001
0.1472	0.0001
0.1473	0.0001
0.1474	0.0001
0.1475	0.0001
0.1476	0.0001
0.1477	0.0001
0.1478	0.0001
0.1479	0.0001
0.148	0.0001
0.1481	0.0001
0.1482	0.0001
0.1483	0.0001
0.1484	0.0001
0.1485	0.0001
0.1486	0.0001
0.1487	0.0001
0.1488	0.0001
0.1489	0.0001
0.149	0.0001
0.1491	0.0001
0.1492	0.0001
0.1493	0.0001
0.1494	0.0001
0.1495	0.0001
0.1496	0.0001
0.1497	0.0001
0.1498	0.0001
0.1499	0.0001
0.15	0.0001
0.1501	0.0001
0.1502	0.0001
0.1503	0.0001
0.1504	0.0001
0.1505	0.0001
0.1506	0.0001
0.1507	0.0001
0.1508	0.0001
0.1509	0.0001
0.151	0.0001
0.1511	0.0001
0.1512	0.0001
0.1513	0.0001
0.1514	0.0001
0.1515	0.0001
0.1516	0.0001
0.1517	0.0001
0.1518	0.0001
0.1519	0.0001
0.152	0.0001
0.1521	0.0001
0.1522	0.0001
0.1523	0.0001
0.1524	0.0001
0.1525	0.0001
0.1526	0.0001
0.1527	0.0001
0.1528	0.0001
0.1529	0.0001
0.153	0.0001
0.1531	0.0001
0.1532	0.0001
0.1533	0.0001
0.1534	0.0001
0.1535	0.0001
0.1536	0.0001
0.1537	0.0001
0.1538	0.0001
0.1539	0.0001
0.154	0.0001
0.1541	0.0001
0.1542	0.0001
0.1543	0.0001
0.1544	0.0001
0.1545	0.0001
0.1546	0.0001
0.1547	0.0001
0.1548	0.0001
0.1549	0.0001
0.155	0.0001
0.1551	0.0001
0.1552	0.0001
0.1553	0.0001
0.1554	0.0001
0.1555	0.0001
0.1556	0.0001
0.1557	0.0001
0.1558	0.0001
0.1559	0.0001
0.156	0.0001
0.1561	0.0001
0.1562	0.0001
0.1563	0.0001
0.1564	0.0001
0.1565	0.0001
0.1566	0.0001
0.1567	0.0001
0.1568	0.0001
0.1569	0.0001
0.157	0.0001
0.1571	0.0001
0.1572	0.0001
0.1573	0.0001
0.1574	0.0001
0.1575	0.0001
0.1576	0.0001
0.1577	0.0001
0.1578	0.0001
0.1579	0.0001
0.158	0.0001
0.1581	0.0001
0.1582	0.0001
0.1583	0.0001
0.1584	0.0001
0.1585	0.0001
0.1586	0.0001
0.1587	0.0001
0.1588	0.0001
0.1589	0.0001
0.159	0.0001
0.1591	0.0001
0.1592	0.0001
0.1593	0.0001
0.1594	0.0001
0.1595	0.0001
0.1596	0.0001
0.1597	0.0001
0.1598	0.0001
0.1599	0.0001
0.16	0.0001
0.1601	0.0001
0.1602	0.0001
0.1603	0.0022
0.1625	0.0025
0.165	0.0025
0.1675	0.0025
0.17	0.0025
0.1725	0.0025
0.175	0.0025
0.1775	0.0025
0.18	0.0025
0.1825	0.0025
0.185	0.0025
0.1875	0.0025
0.19	0.0025
0.1925	0.0025
0.195	0.0025
0.1975	0.0025
0.2	0.0025
0.2025	0.0025
0.205	0.0025
0.2075	0.0025
0.21	0.0025
0.2125	0.0025
0.215	0.0025
0.2175	0.0025
0.22	0.0025
0.2225	0.0025
0.225	0.0025
0.2275	0.0025
0.23	0.0025
0.2325	0.0025
0.235	0.0025
0.2375	0.0025
0.24	0.0025
0.2425	0.0025
0.245	0.0025
0.2475	0.0025
0.25	0.0025
0.2525	0.0025
0.255	0.0025
0.2575	0.0025
0.26	0.0025
0.2625	0.0025
0.265	0.0025
0.2675	0.0025
0.27	0.0025
0.2725	0.0025
0.275	0.0025
0.2775	0.0025
0.28	0.0025
0.2825	0.0025
0.285	0.0025
0.2875	0.0025
0.29	0.0025
0.2925	0.0025
0.295	0.0025
0.2975	0.0025
0.3	0.0001
0.3001	0.0001
0.3002	0.0001
0.3003	0.0001
0.3004	0.0001
0.3005	0.0001
0.3006	0.0001
0.3007	0.0001
0.3008	0.0001
0.3009	0.0001
0.301	0.0001
0.3011	0.0001
0.3012	0.0001
0.3013	0.0001
0.3014	0.0001
0.3015	0.0001
0.3016	0.0001
0.3017	0.0001
0.3018	0.0001
0.3019	0.0001
0.302	0.0001
0.3021	0.0001
0.3022	0.0001
0.3023	0.0001
0.3024	0.0001
0.3025	0.0001
0.3026	0.0001
0.3027	0.0001
0.3028	0.0001
0.3029	0.0001
0.303	0.0001
0.3031	0.0001
0.3032	0.0001
0.3033	0.0001
0.3034	0.0001
0.3035	0.0001
0.3036	0.0001
0.3037	0.0001
0.3038	0.0001
0.3039	0.0001
0.304	0.0001
0.3041	0.0001
0.3042	0.0001
0.3043	0.0001
0.3044	0.0001
0.3045	0.0001
0.3046	0.0001
0.3047	0.0001
0.3048	0.0001
0.3049	0.0001
0.305	0.0001
0.3051	0.0001
0.3052	0.0001
0.3053	0.0001
0.3054	0.0001
0.3055	0.0001
0.3056	0.0001
0.3057	0.0001
0.3058	0.0001
0.3059	0.0001
0.306	0.0001
0.3061	0.0001
0.3062	0.0001
0.3063	0.0001
0.3064	0.0001
0.3065	0.0001
0.3066	0.0001
0.3067	0.0001
0.3068	0.0001
0.3069	0.0001
0.307	0.0001
0.3071	0.0001
0.3072	0.0001
0.3073	0.0001
0.3074	0.0001
0.3075	0.0001
0.3076	0.0001
0.3077	0.0001
0.3078	0.0001
0.3079	0.0001
0.308	0.0001
0.3081	0.0001
0.3082	0.0001
0.3083	0.0001
0.3084	0.0001
0.3085	0.0001
0.3086	0.0001
0.3087	0.0001
0.3088	0.0001
0.3089	0.0001
0.309	0.0001
0.3091	0.0001
0.3092	0.0001
0.3093	0.0001
0.3094	0.0001
0.3095	0.0001
0.3096	0.0001
0.3097	0.0001
0.3098	0.0001
0.3099	0.0001
0.31	0.0001
0.3101	0.0001
0.3102	0.0001
0.3103	0.0001
0.3104	0.0001
0.3105	0.0001
0.3106	0.0001
0.3107	0.0001
0.3108	0.0001
0.3109	0.0001
0.311	0.0001
0.3111	0.0001
0.3112	0.0001
0.3113	0.0001
0.3114	0.0001
0.3115	0.0001
0.3116	0.0001
0.3117	0.0001
0.3118	0.0001
0.3119	0.0001
0.312	0.0001
0.3121	0.0001
0.3122	0.0001
0.3123	0.0001
0.3124	0.0001
0.3125	0.0001
0.3126	0.0001
0.3127	0.0001
0.3128	0.0001
0.3129	0.0001
0.313	0.0001
0.3131	0.0001
0.3132	0.0001
0.3133	0.0001
0.3134	0.0001
0.3135	0.0001
0.3136	0.0001
0.3137	0.0001
0.3138	0.0001
0.3139	0.0001
0.314	0.0001
0.3141	0.0001
0.3142	0.0001
0.3143	0.0001
0.3144	0.0001
0.3145	0.0001
0.3146	0.0001
0.3147	0.0001
0.3148	0.0001
0.3149	0.0001
0.315	0.0001
0.3151	0.0001
0.3152	0.0001
0.3153	0.0001
0.3154	0.0001
0.3155	0.0001
0.3156	0.0001
0.3157	0.0001
0.3158	0.0001
0.3159	0.0001
0.316	0.0001
0.3161	0.0001
0.3162	0.0001
0.3163	0.0001
0.3164	0.0001
0.3165	0.0001
0.3166	0.0001
0.3167	0.0001
0.3168	0.0001
0.3169	0.0001
0.317	0.0001
0.3171	0.0001
0.3172	0.0001
0.3173	0.0001
0.3174	0.0001
0.3175	0.0001
0.3176	0.0001
0.3177	0.0001
0.3178	0.0001
0.3179	0.0001
0.318	0.0001
0.3181	0.0001
0.3182	0.0001
0.3183	0.0001
0.3184	0.0001
0.3185	0.0001
0.3186	0.0001
0.3187	0.0001
0.3188	0.0001
0.3189	0.0001
0.319	0.0001
0.3191	0.0001
0.3192	0.0001
0.3193	0.0001
0.3194	0.0001
0.3195	0.0001
0.3196	0.0001
0.3197	0.0001
0.3198	0.0001
0.3199	0.0001
0.32	0.0001
0.3201	0.0001
0.3202	0.0001
0.3203	0.0001
0.3204	0.0001
0.3205	0.0001
0.3206	0.0001
0.3207	0.0001
0.3208	0.0001
0.3209	0.0001
0.321	0.0001
0.3211	0.0001
0.3212	0.0001
0.3213	0.0001
0.3214	0.0001
0.3215	0.0001
0.3216	0.0001
0.3217	0.0001
0.3218	0.0001
0.3219	0.0001
0.322	0.0001
0.3221	0.0001
0.3222	0.0001
0.3223	0.0001
0.3224	0.0001
0.3225	0.0001
0.3226	0.0001
0.3227	0.0001
0.3228	0.0001
0.3229	0.0001
0.323	0.0001
0.3231	0.0001
0.3232	0.0001
0.3233	0.0001
0.3234	0.0001
0.3235	0.0001
0.3236	0.0001
0.3237	0.0001
0.3238	0.0001
0.3239	0.0001
0.324	0.0001
0.3241	0.0001
0.3242	0.0001
0.3243	0.0001
0.3244	0.0001
0.3245	0.0001
0.3246	0.0001
0.3247	0.0001
0.3248	0.0001
0.3249	0.0001
0.325	0.0001
0.3251	0.0001
0.3252	0.0001
0.3253	0.0001
0.3254	0.0001
0.3255	0.0001
0.3256	0.0001
0.3257	0.0001
0.3258	0.0001
0.3259	0.0001
0.326	0.0001
0.3261	0.0001
0.3262	0.0001
0.3263	0.0001
0.3264	0.0001
0.3265	0.0001
0.3266	0.0001
0.3267	0.0001
0.3268	0.0001
0.3269	0.0001
0.327	0.0001
0.3271	0.0001
0.3272	0.0001
0.3273	0.0001
0.3274	0.0001
0.3275	0.0001
0.3276	0.0001
0.3277	0.0001
0.3278	0.0001
0.3279	0.0001
0.328	0.0001
0.3281	0.0001
0.3282	0.0001
0.3283	0.0001
0.3284	0.0001
0.3285	0.0001
0.3286	0.0001
0.3287	0.0001
0.3288	0.0001
0.3289	0.0001
0.329	0.0001
0.3291	0.0001
0.3292	0.0001
0.3293	0.0001
0.3294	0.0001
0.3295	0.0001
0.3296	0.0001
0.3297	0.0001
0.3298	0.0001
0.3299	0.0001
0.33	0.0001
0.3301	0.0001
0.3302	0.0001
0.3303	0.0001
0.3304	0.0001
0.3305	0.0001
0.3306	0.0001
0.3307	0.0001
0.3308	0.0001
0.3309	0.0001
0.331	0.0001
0.3311	0.0001
0.3312	0.0001
0.3313	0.0001
0.3314	0.0001
0.3315	0.0001
0.3316	0.0001
0.3317	0.0001
0.3318	0.0001
0.3319	0.0001
0.332	0.0001
0.3321	0.0001
0.3322	0.0001
0.3323	0.0001
0.3324	0.0001
0.3325	0.0001
0.3326	0.0001
0.3327	0.0001
0.3328	0.0001
0.3329	0.0001
0.333	0.0001
0.3331	0.0001
0.3332	0.0001
0.3333	0.0001
0.3334	0.0001
0.3335	0.0001
0.3336	0.0001
0.3337	0.0001
0.3338	0.0001
0.3339	0.0001
0.334	0.0001
0.3341	0.0001
0.3342	0.0001
0.3343	0.0001
0.3344	0.0001
0.3345	0.0001
0.3346	0.0001
0.3347	0.0001
0.3348	0.0001
0.3349	0.0001
0.335	0.0001
0.3351	0.0001
0.3352	0.0001
0.3353	0.0001
0.3354	0.0001
0.3355	0.0001
0.3356	0.0001
0.3357	0.0001
0.3358	0.0001
0.3359	0.0001
0.336	0.0001
0.3361	0.0001
0.3362	0.0001
0.3363	0.0001
0.3364	0.0001
0.3365	0.0001
0.3366	0.0001
0.3367	0.0001
0.3368	0.0001
0.3369	0.0001
0.337	0.0001
0.3371	0.0001
0.3372	0.0001
0.3373	0.0001
0.3374	0.0001
0.3375	0.0001
0.3376	0.0001
0.3377	0.0001
0.3378	0.0001
0.3379	0.0001
0.338	0.0001
0.3381	0.0001
0.3382	0.0001
0.3383	0.0001
0.3384	0.0001
0.3385	0.0001
0.3386	0.0001
0.3387	0.0001
0.3388	0.0001
0.3389	0.0001
0.339	0.0001
0.3391	0.0001
0.3392	0.0001
0.3393	0.0001
0.3394	0.0001
0.3395	0.0001
0.3396	0.0001
0.3397	0.0001
0.3398	0.0001
0.3399	0.0001
0.34	0.0001
0.3401	0.0001
0.3402	0.0001
0.3403	0.0001
0.3404	0.0001
0.3405	0.0001
0.3406	0.0001
0.3407	0.0001
0.3408	0.0001
0.3409	0.0001
0.341	0.0001
0.3411	0.0001
0.3412	0.0001
0.3413	0.0001
0.3414	0.0001
0.3415	0.0001
0.3416	0.0001
0.3417	0.0001
0.3418	0.0001
0.3419	0.0001
0.342	0.0001
0.3421	0.0001
0.3422	0.0001
0.3423	0.0001
0.3424	0.0001
0.3425	0.0001
0.3426	0.0001
0.3427	0.0001
0.3428	0.0001
0.3429	0.0001
0.343	0.0001
0.3431	0.0001
0.3432	0.0001
0.3433	0.0001
0.3434	0.0001
0.3435	0.0001
0.3436	0.0001
0.3437	0.0001
0.3438	0.0001
0.3439	0.0001
0.344	0.0001
0.3441	0.0001
0.3442	0.0001
0.3443	0.0001
0.3444	0.0001
0.3445	0.0001
0.3446	0.0001
0.3447	0.0001
0.3448	0.0001
0.3449	0.0001
0.345	0.0001
0.3451	0.0001
0.3452	0.0001
0.3453	0.0001
0.3454	0.0001
0.3455	0.0001
0.3456	0.0001
0.3457	0.0001
0.3458	0.0001
0.3459	0.0001
0.346	0.0001
0.3461	0.0001
0.3462	0.0001
0.3463	0.0001
0.3464	0.0001
0.3465	0.0001
0.3466	0.0001
0.3467	0.0001
0.3468	0.0001
0.3469	0.0001
0.347	0.0001
0.3471	0.0001
0.3472	0.0001
0.3473	0.0001
0.3474	0.0001
0.3475	0.0001
0.3476	0.0001
0.3477	0.0001
0.3478	0.0001
0.3479	0.0001
0.348	0.0001
0.3481	0.0001
0.3482	0.0001
0.3483	0.0001
0.3484	0.0001
0.3485	0.0001
0.3486	0.0001
0.3487	0.0001
0.3488	0.0001
0.3489	0.0001
0.349	0.0001
0.3491	0.0001
0.3492	0.0001
0.3493	0.0001
0.3494	0.0001
0.3495	0.0001
0.3496	0.0001
0.3497	0.0001
0.3498	0.0001
0.3499	0.0001
0.35	0.0001
0.3501	0.0001
0.3502	0.0001
0.3503	0.0001
0.3504	0.0001
0.3505	0.0001
0.3506	0.0001
0.3507	0.0001
0.3508	0.0001
0.3509	0.0001
0.351	0.0001
0.3511	0.0001
0.3512	0.0001
0.3513	0.0001
0.3514	0.0001
0.3515	0.0001
0.3516	0.0001
0.3517	0.0001
0.3518	0.0001
0.3519	0.0001
0.352	0.0001
0.3521	0.0001
0.3522	0.0001
0.3523	0.0001
0.3524	0.0001
0.3525	0.0001
0.3526	0.0001
0.3527	0.0001
0.3528	0.0001
0.3529	0.0001
0.353	0.0001
0.3531	0.0001
0.3532	0.0001
0.3533	0.0001
0.3534	0.0001
0.3535	0.0001
0.3536	0.0001
0.3537	0.0001
0.3538	0.0001
0.3539	0.0001
0.354	0.0001
0.3541	0.0001
0.3542	0.0001
0.3543	0.0001
0.3544	0.0001
0.3545	0.0001
0.3546	0.0001
0.3547	0.0001
0.3548	0.0001
0.3549	0.0001
0.355	0.0001
0.3551	0.0001
0.3552	0.0001
0.3553	0.0001
0.3554	0.0001
0.3555	0.0001
0.3556	0.0001
0.3557	0.0001
0.3558	0.0001
0.3559	0.0001
0.356	0.0001
0.3561	0.0001
0.3562	0.0001
0.3563	0.0001
0.3564	0.0001
0.3565	0.0001
0.3566	0.0001
0.3567	0.0001
0.3568	0.0001
0.3569	0.0001
0.357	0.0001
0.3571	0.0001
0.3572	0.0001
0.3573	0.0001
0.3574	0.0001
0.3575	0.0001
0.3576	0.0001
0.3577	0.0001
0.3578	0.0001
0.3579	0.0001
0.358	0.0001
0.3581	0.0001
0.3582	0.0001
0.3583	0.0001
0.3584	0.0001
0.3585	0.0001
0.3586	0.0001
0.3587	0.0001
0.3588	0.0001
0.3589	0.0001
0.359	0.0001
0.3591	0.0001
0.3592	0.0001
0.3593	0.0001
0.3594	0.0001
0.3595	0.0001
0.3596	0.0001
0.3597	0.0001
0.3598	0.0001
0.3599	0.0001
0.36	0.0001
0.3601	0.0024
0.3625	0.0025
0.365	0.0025
0.3675	0.0025
0.37	0.0025
0.3725	0.0025
0.375	0.0025
0.3775	0.0025
0.38	0.0025
0.3825	0.0025
0.385	0.0025
0.3875	0.0025
0.39	0.0025
0.3925	0.0025
0.395	0.0025
0.3975	0.0025
0.4	0.0025
0.4025	0.0025
0.405	0.0025
0.4075	0.0025
0.41	0.0025
0.4125	0.0025
0.415	0.0025
0.4175	0.0025
0.42	0.0025
0.4225	0.0025
0.425	0.0025
0.4275	0.0025
0.43	0.0025
0.4325	0.0025
0.435	0.0025
0.4375	0.0025
0.44	0.0025
0.4425	0.0025
0.445	0.0025
0.4475	0.0025
0.45	0.0025
0.4525	0.0025
0.455	0.0025
0.4575	0.0025
0.46	0.0025
0.4625	0.0025
0.465	0.0025
0.4675	0.0025
0.47	0.0025
0.4725	0.0025
0.475	0.0025
0.4775	0.0025
0.48	0.0025
0.4825	0.0025
0.485	0.0025
0.4875	0.0025
0.49	0.0025
0.4925	0.0025
0.495	0.0025
0.4975	0.0025
0.5	0.0001
0.5001	0.0001
0.5002	0.0001
0.5003	0.0001
0.5004	0.0001
0.5005	0.0001
0.5006	0.0001
0.5007	0.0001
0.5008	0.0001
0.5009	0.0001
0.501	0.0001
0.5011	0.0001
0.5012	0.0001
0.5013	0.0001
0.5014	0.0001
0.5015	0.0001
0.5016	0.0001
0.5017	0.0001
0.5018	0.0001
0.5019	0.0001
0.502	0.0001
0.5021	0.0001
0.5022	0.0001
0.5023	0.0001
0.5024	0.0001
0.5025	0.0001
0.5026	0.0001
0.5027	0.0001
0.5028	0.0001
0.5029	0.0001
0.503	0.0001
0.5031	0.0001
0.5032	0.0001
0.5033	0.0001
0.5034	0.0001
0.5035	0.0001
0.5036	0.0001
0.5037	0.0001
0.5038	0.0001
0.5039	0.0001
0.504	0.0001
0.5041	0.0001
0.5042	0.0001
0.5043	0.0001
0.5044	0.0001
0.5045	0.0001
0.5046	0.0001
0.5047	0.0001
0.5048	0.0001
0.5049	0.0001
0.505	0.0001
0.5051	0.0001
0.5052	0.0001
0.5053	0.0001
0.5054	0.0001
0.5055	0.0001
0.5056	0.0001
0.5057	0.0001
0.5058	0.0001
0.5059	0.0001
0.506	0.0001
0.5061	0.0001
0.5062	0.0001
0.5063	0.0001
0.5064	0.0001
0.5065	0.0001
0.5066	0.0001
0.5067	0.0001
0.5068	0.0001
0.5069	0.0001
0.507	0.0001
0.5071	0.0001
0.5072	0.0001
0.5073	0.0001
0.5074	0.0001
0.5075	0.0001
0.5076	0.0001
0.5077	0.0001
0.5078	0.0001
0.5079	0.0001
0.508	0.0001
0.5081	0.0001
0.5082	0.0001
0.5083	0.0001
0.5084	0.0001
0.5085	0.0001
0.5086	0.0001
0.5087	0.0001
0.5088	0.0001
0.5089	0.0001
0.509	0.0001
0.5091	0.0001
0.5092	0.0001
0.5093	0.0001
0.5094	0.0001
0.5095	0.0001
0.5096	0.0001
0.5097	0.0001
0.5098	0.0001
0.5099	0.0001
0.51	0.0001
0.5101	0.0001
0.5102	0.0001
0.5103	0.0001
0.5104	0.0001
0.5105	0.0001
0.5106	0.0001
0.5107	0.0001
0.5108	0.0001
0.5109	0.0001
0.511	0.0001
0.5111	0.0001
0.5112	0.0001
0.5113	0.0001
0.5114	0.0001
0.5115	0.0001
0.5116	0.0001
0.5117	0.0001
0.5118	0.0001
0.5119	0.0001
0.512	0.0001
0.5121	0.0001
0.5122	0.0001
0.5123	0.0001
0.5124	0.0001
0.5125	0.0001
0.5126	0.0001
0.5127	0.0001
0.5128	0.0001
0.5129	0.0001
0.513	0.0001
0.5131	0.0001
0.5132	0.0001
0.5133	0.0001
0.5134	0.0001
0.5135	0.0001
0.5136	0.0001
0.5137	0.0001
0.5138	0.0001
0.5139	0.0001
0.514	0.0001
0.5141	0.0001
0.5142	0.0001
0.5143	0.0001
0.5144	0.0001
0.5145	0.0001
0.5146	0.0001
0.5147	0.0001
0.5148	0.0001
0.5149	0.0001
0.515	0.0001
0.5151	0.0001
0.5152	0.0001
0.5153	0.0001
0.5154	0.0001
0.5155	0.0001
0.5156	0.0001
0.5157	0.0001
0.5158	0.0001
0.5159	0.0001
0.516	0.0001
0.5161	0.0001
0.5162	0.0001
0.5163	0.0001
0.5164	0.0001
0.5165	0.0001
0.5166	0.0001
0.5167	0.0001
0.5168	0.0001
0.5169	0.0001
0.517	0.0001
0.5171	0.0001
0.5172	0.0001
0.5173	0.0001
0.5174	0.0001
0.5175	0.0001
0.5176	0.0001
0.5177	0.0001
0.5178	0.0001
0.5179	0.0001
0.518	0.0001
0.5181	0.0001
0.5182	0.0001
0.5183	0.0001
0.5184	0.0001
0.5185	0.0001
0.5186	0.0001
0.5187	0.0001
0.5188	0.0001
0.5189	0.0001
0.519	0.0001
0.5191	0.0001
0.5192	0.0001
0.5193	0.0001
0.5194	0.0001
0.5195	0.0001
0.5196	0.0001
0.5197	0.0001
0.5198	0.0001
0.5199	0.0001
0.52	0.0001
0.5201	0.0001
0.5202	0.0001
0.5203	0.0001
0.5204	0.0001
0.5205	0.0001
0.5206	0.0001
0.5207	0.0001
0.5208	0.0001
0.5209	0.0001
0.521	0.0001
0.5211	0.0001
0.5212	0.0001
0.5213	0.0001
0.5214	0.0001
0.5215	0.0001
0.5216	0.0001
0.5217	0.0001
0.5218	0.0001
0.5219	0.0001
0.522	0.0001
0.5221	0.0001
0.5222	0.0001
0.5223	0.0001
0.5224	0.0001
0.5225	0.0001
0.5226	0.0001
0.5227	0.0001
0.5228	0.0001
0.5229	0.0001
0.523	0.0001
0.5231	0.0001
0.5232	0.0001
0.5233	0.0001
0.5234	0.0001
0.5235	0.0001
0.5236	0.0001
0.5237	0.0001
0.5238	0.0001
0.5239	0.0001
0.524	0.0001
0.5241	0.0001
0.5242	0.0001
0.5243	0.0001
0.5244	0.0001
0.5245	0.0001
0.5246	0.0001
0.5247	0.0001
0.5248	0.0001
0.5249	0.0001
0.525	0.0001
0.5251	0.0001
0.5252	0.0001
0.5253	0.0001
0.5254	0.0001
0.5255	0.0001
0.5256	0.0001
0.5257	0.0001
0.5258	0.0001
0.5259	0.0001
0.526	0.0001
0.5261	0.0001
0.5262	0.0001
0.5263	0.0001
0.5264	0.0001
0.5265	0.0001
0.5266	0.0001
0.5267	0.0001
0.5268	0.0001
0.5269	0.0001
0.527	0.0001
0.5271	0.0001
0.5272	0.0001
0.5273	0.0001
0.5274	0.0001
0.5275	0.0001
0.5276	0.0001
0.5277	0.0001
0.5278	0.0001
0.5279	0.0001
0.528	0.0001
0.5281	0.0001
0.5282	0.0001
0.5283	0.0001
0.5284	0.0001
0.5285	0.0001
0.5286	0.0001
0.5287	0.0001
0.5288	0.0001
0.5289	0.0001
0.529	0.0001
0.5291	0.0001
0.5292	0.0001
0.5293	0.0001
0.5294	0.0001
0.5295	0.0001
0.5296	0.0001
0.5297	0.0001
0.5298	0.0001
0.5299	0.0001
0.53	0.0001
0.5301	0.0001
0.5302	0.0001
0.5303	0.0001
0.5304	0.0001
0.5305	0.0001
0.5306	0.0001
0.5307	0.0001
0.5308	0.0001
0.5309	0.0001
0.531	0.0001
0.5311	0.0001
0.5312	0.0001
0.5313	0.0001
0.5314	0.0001
0.5315	0.0001
0.5316	0.0001
0.5317	0.0001
0.5318	0.0001
0.5319	0.0001
0.532	0.0001
0.5321	0.0001
0.5322	0.0001
0.5323	0.0001
0.5324	0.0001
0.5325	0.0001
0.5326	0.0001
0.5327	0.0001
0.5328	0.0001
0.5329	0.0001
0.533	0.0001
0.5331	0.0001
0.5332	0.0001
0.5333	0.0001
0.5334	0.0001
0.5335	0.0001
0.5336	0.0001
0.5337	0.0001
0.5338	0.0001
0.5339	0.0001
0.534	0.0001
0.5341	0.0001
0.5342	0.0001
0.5343	0.0001
0.5344	0.0001
0.5345	0.0001
0.5346	0.0001
0.5347	0.0001
0.5348	0.0001
0.5349	0.0001
0.535	0.0001
0.5351	0.0001
0.5352	0.0001
0.5353	0.0001
0.5354	0.0001
0.5355	0.0001
0.5356	0.0001
0.5357	0.0001
0.5358	0.0001
0.5359	0.0001
0.536	0.0001
0.5361	0.0001
0.5362	0.0001
0.5363	0.0001
0.5364	0.0001
0.5365	0.0001
0.5366	0.0001
0.5367	0.0001
0.5368	0.0001
0.5369	0.0001
0.537	0.0001
0.5371	0.0001
0.5372	0.0001
0.5373	0.0001
0.5374	0.0001
0.5375	0.0001
0.5376	0.0001
0.5377	0.0001
0.5378	0.0001
0.5379	0.0001
0.538	0.0001
0.5381	0.0001
0.5382	0.0001
0.5383	0.0001
0.5384	0.0001
0.5385	0.0001
0.5386	0.0001
0.5387	0.0001
0.5388	0.0001
0.5389	0.0001
0.539	0.0001
0.5391	0.0001
0.5392	0.0001
0.5393	0.0001
0.5394	0.0001
0.5395	0.0001
0.5396	0.0001
0.5397	0.0001
0.5398	0.0001
0.5399	0.0001
0.54	0.0001
0.5401	0.0001
0.5402	0.0001
0.5403	0.0001
0.5404	0.0001
0.5405	0.0001
0.5406	0.0001
0.5407	0.0001
0.5408	0.0001
0.5409	0.0001
0.541	0.0001
0.5411	0.0001
0.5412	0.0001
0.5413	0.0001
0.5414	0.0001
0.5415	0.0001
0.5416	0.0001
0.5417	0.0001
0.5418	0.0001
0.5419	0.0001
0.542	0.0001
0.5421	0.0001
0.5422	0.0001
0.5423	0.0001
0.5424	0.0001
0.5425	0.0001
0.5426	0.0001
0.5427	0.0001
0.5428	0.0001
0.5429	0.0001
0.543	0.0001
0.5431	0.0001
0.5432	0.0001
0.5433	0.0001
0.5434	0.0001
0.5435	0.0001
0.5436	0.0001
0.5437	0.0001
0.5438	0.0001
0.5439	0.0001
0.544	0.0001
0.5441	0.0001
0.5442	0.0001
0.5443	0.0001
0.5444	0.0001
0.5445	0.0001
0.5446	0.0001
0.5447	0.0001
0.5448	0.0001
0.5449	0.0001
0.545	0.0001
0.5451	0.0001
0.5452	0.0001
0.5453	0.0001
0.5454	0.0001
0.5455	0.0001
0.5456	0.0001
0.5457	0.0001
0.5458	0.0001
0.5459	0.0001
0.546	0.0001
0.5461	0.0001
0.5462	0.0001
0.5463	0.0001
0.5464	0.0001
0.5465	0.0001
0.5466	0.0001
0.5467	0.0001
0.5468	0.0001
0.5469	0.0001
0.547	0.0001
0.5471	0.0001
0.5472	0.0001
0.5473	0.0001
0.5474	0.0001
0.5475	0.0001
0.5476	0.0001
0.5477	0.0001
0.5478	0.0001
0.5479	0.0001
0.548	0.0001
0.5481	0.0001
0.5482	0.0001
0.5483	0.0001
0.5484	0.0001
0.5485	0.0001
0.5486	0.0001
0.5487	0.0001
0.5488	0.0001
0.5489	0.0001
0.549	0.0001
0.5491	0.0001
0.5492	0.0001
0.5493	0.0001
0.5494	0.0001
0.5495	0.0001
0.5496	0.0001
0.5497	0.0001
0.5498	0.0001
0.5499	0.0001
0.55	0.0001
0.5501	0.0001
0.5502	0.0001
0.5503	0.0001
0.5504	0.0001
0.5505	0.0001
0.5506	0.0001
0.5507	0.0001
0.5508	0.0001
0.5509	0.0001
0.551	0.0001
0.5511	0.0001
0.5512	0.0001
0.5513	0.0001
0.5514	0.0001
0.5515	0.0001
0.5516	0.0001
0.5517	0.0001
0.5518	0.0001
0.5519	0.0001
0.552	0.0001
0.5521	0.0001
0.5522	0.0001
0.5523	0.0001
0.5524	0.0001
0.5525	0.0001
0.5526	0.0001
0.5527	0.0001
0.5528	0.0001
0.5529	0.0001
0.553	0.0001
0.5531	0.0001
0.5532	0.0001
0.5533	0.0001
0.5534	0.0001
0.5535	0.0001
0.5536	0.0001
0.5537	0.0001
0.5538	0.0001
0.5539	0.0001
0.554	0.0001
0.5541	0.0001
0.5542	0.0001
0.5543	0.0001
0.5544	0.0001
0.5545	0.0001
0.5546	0.0001
0.5547	0.0001
0.5548	0.0001
0.5549	0.0001
0.555	0.0001
0.5551	0.0001
0.5552	0.0001
0.5553	0.0001
0.5554	0.0001
0.5555	0.0001
0.5556	0.0001
0.5557	0.0001
0.5558	0.0001
0.5559	0.0001
0.556	0.0001
0.5561	0.0001
0.5562	0.0001
0.5563	0.0001
0.5564	0.0001
0.5565	0.0001
0.5566	0.0001
0.5567	0.0001
0.5568	0.0001
0.5569	0.0001
0.557	0.0001
0.5571	0.0001
0.5572	0.0001
0.5573	0.0001
0.5574	0.0001
0.5575	0.0001
0.5576	0.0001
0.5577	0.0001
0.5578	0.0001
0.5579	0.0001
0.558	0.0001
0.5581	0.0001
0.5582	0.0001
0.5583	0.0001
0.5584	0.0001
0.5585	0.0001
0.5586	0.0001
0.5587	0.0001
0.5588	0.0001
0.5589	0.0001
0.559	0.0001
0.5591	0.0001
0.5592	0.0001
0.5593	0.0001
0.5594	0.0001
0.5595	0.0001
0.5596	0.0001
0.5597	0.0001
0.5598	0.0001
0.5599	0.0001
0.56	0.0001
0.5601	0.0001
0.5602	0.0001
0.5603	0.0001
0.5604	0.0001
0.5605	0.0001
0.5606	0.0001
0.5607	0.0001
0.5608	0.0001
0.5609	0.0001
0.561	0.0001
0.5611	0.0001
0.5612	0.0001
0.5613	0.0001
0.5614	0.0001
0.5615	0.0001
0.5616	0.0001
0.5617	0.0001
0.5618	0.0001
0.5619	0.0001
0.562	0.0001
0.5621	0.0001
0.5622	0.0001
0.5623	0.0001
0.5624	0.0001
0.5625	0.0001
0.5626	0.0001
0.5627	0.0001
0.5628	0.0001
0.5629	0.0001
0.563	0.0001
0.5631	0.0001
0.5632	0.0001
0.5633	0.0001
0.5634	0.0001
0.5635	0.0001
0.5636	0.0001
0.5637	0.0001
0.5638	0.0001
0.5639	0.0001
0.564	0.0001
0.5641	0.0001
0.5642	0.0001
0.5643	0.0001
0.5644	0.0001
0.5645	0.0001
0.5646	0.0001
0.5647	0.0001
0.5648	0.0001
0.5649	0.0001
0.565	0.0001
0.5651	0.0001
0.5652	0.0001
0.5653	0.0001
0.5654	0.0001
0.5655	0.0001
0.5656	0.0001
0.5657	0.0001
0.5658	0.0001
0.5659	0.0001
0.566	0.0001
0.5661	0.0001
0.5662	0.0001
0.5663	0.0001
0.5664	0.0001
0.5665	0.0001
0.5666	0.0001
0.5667	0.0001
0.5668	0.0001
0.5669	0.0001
0.567	0.0001
0.5671	0.0001
0.5672	0.0001
0.5673	0.0001
0.5674	0.0001
0.5675	0.0001
0.5676	0.0001
0.5677	0.0001
0.5678	0.0001
0.5679	0.0001
0.568	0.0001
0.5681	0.0001
0.5682	0.0001
0.5683	0.0001
0.5684	0.0001
0.5685	0.0001
0.5686	0.0001
0.5687	0.0001
0.5688	0.0001
0.5689	0.0001
0.569	0.0001
0.5691	0.0001
0.5692	0.0001
0.5693	0.0001
0.5694	0.0001
0.5695	0.0001
0.5696	0.0001
0.5697	0.0001
0.5698	0.0001
0.5699	0.0001
0.57	0.0001
0.5701	0.0001
0.5702	0.0001
0.5703	0.0001
0.5704	0.0001
0.5705	0.0001
0.5706	0.0001
0.5707	0.0001
0.5708	0.0001
0.5709	0.0001
0.571	0.0001
0.5711	0.0001
0.5712	0.0001
0.5713	0.0001
0.5714	0.0001
0.5715	0.0001
0.5716	0.0001
0.5717	0.0001
0.5718	0.0001
0.5719	0.0001
0.572	0.0001
0.5721	0.0001
0.5722	0.0001
0.5723	0.0001
0.5724	0.0001
0.5725	0.0001
0.5726	0.0001
0.5727	0.0001
0.5728	0.0001
0.5729	0.0001
0.573	0.0001
0.5731	0.0001
0.5732	0.0001
0.5733	0.0001
0.5734	0.0001
0.5735	0.0001
0.5736	0.0001
0.5737	0.0001
0.5738	0.0001
0.5739	0.0001
0.574	0.0001
0.5741	0.0001
0.5742	0.0001
0.5743	0.0001
0.5744	0.0001
0.5745	0.0001
0.5746	0.0001
0.5747	0.0001
0.5748	0.0001
0.5749	0.0001
0.575	0.0001
0.5751	0.0001
0.5752	0.0001
0.5753	0.0001
0.5754	0.0001
0.5755	0.0001
0.5756	0.0001
0.5757	0.0001
0.5758	0.0001
0.5759	0.0001
0.576	0.0001
0.5761	0.0001
0.5762	0.0001
0.5763	0.0001
0.5764	0.0001
0.5765	0.0001
0.5766	0.0001
0.5767	0.0001
0.5768	0.0001
0.5769	0.0001
0.577	0.0001
0.5771	0.0001
0.5772	0.0001
0.5773	0.0001
0.5774	0.0001
0.5775	0.0001
0.5776	0.0001
0.5777	0.0001
0.5778	0.0001
0.5779	0.0001
0.578	0.0001
0.5781	0.0001
0.5782	0.0001
0.5783	0.0001
0.5784	0.0001
0.5785	0.0001
0.5786	0.0001
0.5787	0.0001
0.5788	0.0001
0.5789	0.0001
0.579	0.0001
0.5791	0.0001
0.5792	0.0001
0.5793	0.0001
0.5794	0.0001
0.5795	0.000108208
0.579608	0.0001
0.579708	0.0001
0.579808	0.0001
0.579908	9.17924e-05
0.58	0.0001
0.5801	0.0001
0.5802	0.0001
0.5803	0.0001
0.5804	0.0001
0.5805	0.0001
0.5806	0.0001
0.5807	0.0001
0.5808	0.0001
0.5809	0.0001
0.581	0.0001
0.5811	0.0001
0.5812	0.0001
0.5813	0.0001
0.5814	0.0001
0.5815	0.0001
0.5816	0.0001
0.5817	0.0001
0.5818	0.0001
0.5819	0.000102947
0.582003	0.0001
0.582103	0.0001
0.582203	0.0001
0.582303	0.0001
0.582403	9.70531e-05
0.5825	0.0001
0.5826	0.0001
0.5827	0.0001
0.5828	0.0001
0.5829	0.0001
0.583	0.0001
0.5831	0.0001
0.5832	0.0001
0.5833	0.0001
0.5834	0.0001
0.5835	0.0001
0.5836	0.0001
0.5837	0.0001
0.5838	0.0001
0.5839	0.0001
0.584	0.0001
0.5841	0.0001
0.5842	0.0001
0.5843	0.0001
0.5844	0.00012888
0.584529	0.0001
0.584629	0.0001
0.584729	0.0001
0.584829	0.0001
0.584929	7.11204e-05
0.585	0.0001
0.5851	0.0001
0.5852	0.0001
0.5853	0.0001
0.5854	0.0001
0.5855	0.0001
0.5856	0.0001
0.5857	0.0001
0.5858	0.0001
0.5859	0.0001
0.586	0.0001
0.5861	0.0001
0.5862	0.0001
0.5863	0.0001
0.5864	0.0001
0.5865	0.0001
0.5866	0.0001
0.5867	0.0001
0.5868	0.0001
0.5869	0.000159414
0.587059	0.0001
0.587159	0.0001
0.587259	0.0001
0.587359	0.0001
0.587459	4.05856e-05
0.5875	0.0001
0.5876	0.0001
0.5877	0.0001
0.5878	0.0001
0.5879	0.0001
0.588	0.0001
0.5881	0.0001
0.5882	0.0001
0.5883	0.0017
0.59	0.0025
0.5925	0.0025
0.595	0.0025
0.5975	0.0025
0.6	0.0025
0.6025	0.0025
0.605	0.0025
0.6075	0.0025
0.61	0.0025
0.6125	0.0025
0.615	0.0025
0.6175	0.0025
0.62	0.0025
0.6225	0.0025
0.625	0.0025
0.6275	0.0025
0.63	0.0025
0.6325	0.0025
0.635	0.0025
0.6375	0.0025
0.64	0.0025
0.6425	0.0025
0.645	0.0025
0.6475	0.0025
0.65	0.0025
0.6525	0.0025
0.655	0.0025
0.6575	0.0025
0.66	0.0025
0.6625	0.0025
0.665	0.0025
0.6675	0.0025
0.67	0.0025
0.6725	0.0025
0.675	0.0025
0.6775	0.0025
0.68	0.0025
0.6825	0.0025
0.685	0.0025
0.6875	0.0025
0.69	0.0025
0.6925	0.0025
0.695	0.0025
0.6975	0.0025
0.7	0.0025
0.7025	0.0025
0.705	0.0025
0.7075	0.0025
0.71	0.0025
0.7125	0.0025
0.715	0.0025
0.7175	0.0025
0.72	0.0025
0.7225	0.0025
0.725	0.0025
0.7275	0.0025
0.73	0.0025
0.7325	0.0025
0.735	0.0025
0.7375	0.0025
0.74	0.0025
0.7425	0.0025
0.745	0.0025
0.7475	0.0025
0.75	0.0025
0.7525	0.0025
0.755	0.0025
0.7575	0.0025
0.76	0.0025
0.7625	0.0025
0.765	0.0025
0.7675	0.0025
0.77	0.0025
0.7725	0.0025
0.775	0.0025
0.7775	0.0025
0.78	0.0025
0.7825	0.0025
0.785	0.0025
0.7875	0.0025
0.79	0.0025
0.7925	0.0025
0.795	0.0025
0.7975	0.0025
0.8	0.0025
0.8025	0.0025
0.805	0.0025
0.8075	0.0025
0.81	0.0025
0.8125	0.0025
0.815	0.0025
0.8175	0.0025
0.82	0.0025
0.8225	0.0025
0.825	0.0025
0.8275	0.0025
0.83	0.0025
0.8325	0.0025
0.835	0.0025
0.8375	0.0025
0.84	0.0025
0.8425	0.0025
0.845	0.0025
0.8475	0.0025
0.85	0.0025
0.8525	0.0025
0.855	0.0025
0.8575	0.0025
0.86	0.0025
0.8625	0.0025
0.865	0.0025
0.8675	0.0025
0.87	0.0025
0.8725	0.0025
0.875	0.0025
0.8775	0.0025
0.88	0.0025
0.8825	0.0025
0.885	0.0025
0.8875	0.0025
0.89	0.0025
0.8925	0.0025
0.895	0.0025
0.8975	0.0025
0.9	0.0025
0.9025	0.0025
0.905	0.0025
0.9075	0.0025
0.91	0.0025
0.9125	0.0025
0.915	0.0025
0.9175	0.0025
0.92	0.0025
0.9225	0.0025
0.925	0.0025
0.9275	0.0025
0.93	0.0025
0.9325	0.0025
0.935	0.0025
0.9375	0.0025
0.94	0.0025
0.9425	0.0025
0.945	0.0025
0.9475	0.0025
0.95	0.0025
0.9525	0.0025
0.955	0.0025
0.9575	0.0025
0.96	0.0025
0.9625	0.0025
0.965	0.0025
0.9675	0.0025
0.97	0.0025
0.9725	0.0025
0.975	0.0025
0.9775	0.0025
0.98	0.0025
0.9825	0.0025
0.985	0.0025
0.9875	0.0025
0.99	0.0025
0.9925	0.0025
0.995	0.0025
0.9975	0.0025


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-03_fractional_Theta_adaptive_dt_u_diff_not_on_ref.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1025	-5.04216e-05	-0.252171
0.105	-0.00016531	-0.318207
0.1075	-0.000297733	-0.343342
0.11	-0.000415305	-0.232488
0.1125	-0.00045517	-0.0840413
0.115	-0.000413151	-0.0178351
0.1175	-0.000339223	0.00935213
0.12	-0.000263197	0.0181936
0.1225	-0.000197162	0.0189134
0.125	-0.000144285	0.0164874
0.1275	-0.00010388	0.0132279
0.13	-7.39149e-05	0.0101205
0.1325	-5.21369e-05	0.00751293
0.135	-3.65347e-05	0.00546456
0.1375	-2.54735e-05	0.00391789
0.14	-1.76925e-05	0.00277987
0.1425	-1.22512e-05	0.00195734
0.145	-8.46333e-06	0.00137042
0.1475	-5.8357e-06	0.000955531
0.15	-4.01789e-06	0.000664324
0.1525	-2.76302e-06	0.000461022
0.155	-1.89823e-06	0.000319676
0.1575	-1.30304e-06	0.000221719
0.16	-8.93851e-07	0.000154003
0.1625	-5.99311e-07	0
0.165	-3.84872e-07	0
0.1675	-2.19985e-07	0
0.17	-9.14047e-08	0
0.1725	9.29566e-09	0
0.175	8.76488e-08	0
0.1775	1.48762e-07	0
0.18	1.96389e-07	0
0.1825	2.3347e-07	0
0.185	2.62304e-07	0
0.1875	2.84688e-07	0
0.19	3.0203e-07	0
0.1925	3.15429e-07	0
0.195	3.25747e-07	0
0.1975	3.33655e-07	0
0.2	3.39679e-07	0
0.2025	3.44231e-07	0
0.205	3.47632e-07	0
0.2075	3.50133e-07	0
0.21	3.51932e-07	0
0.2125	3.53181e-07	0
0.215	3.54001e-07	0
0.2175	3.54486e-07	0
0.22	3.54709e-07	0
0.2225	3.54728e-07	0
0.225	3.54588e-07	0
0.2275	3.54323e-07	0
0.23	3.53961e-07	0
0.2325	3.53523e-07	0
0.235	3.53027e-07	0
0.2375	3.52486e-07	0
0.24	3.51909e-07	0
0.2425	3.51304e-07	0
0.245	3.50679e-07	0
0.2475	3.50037e-07	0
0.25	3.49384e-07	0
0.2525	3.48721e-07	0
0.255	3.4805e-07	0
0.2575	3.47375e-07	0
0.26	3.46696e-07	0
0.2625	3.46014e-07	0
0.265	3.45331e-07	0
0.2675	3.44647e-07	0
0.27	3.43962e-07	0
0.2725	3.43277e-07	0
0.275	3.42592e-07	0
0.2775	3.41907e-07	0
0.28	3.41223e-07	0
0.2825	3.40541e-07	0
0.285	3.39859e-07	0
0.2875	3.39178e-07	0
0.29	3.38498e-07	0
0.2925	3.37819e-07	0
0.295	3.37141e-07	0
0.2975	3.36465e-07	0
0.3	-7.22502e-07	0
0.3025	-4.84661e-05	-0.243065
0.305	-0.000159545	-0.307412
0.3075	-0.000287515	-0.331639
0.31	-0.000401108	-0.224456
0.3125	-0.00043961	-0.0810979
0.315	-0.000399021	-0.0171816
0.3175	-0.000327621	0.00905866
0.32	-0.000254197	0.0175871
0.3225	-0.000190424	0.0182759
0.325	-0.000139358	0.0159291
0.3275	-0.000100337	0.0127788
0.33	-7.1397e-05	0.00977635
0.3325	-5.03636e-05	0.00725723
0.335	-3.52942e-05	0.00527844
0.3375	-2.46102e-05	0.00378435
0.34	-1.70942e-05	0.00268503
0.3425	-1.18379e-05	0.00189048
0.345	-8.1785e-06	0.0013235
0.3475	-5.63982e-06	0.000922706
0.35	-3.88343e-06	0.000641378
0.3525	-2.67085e-06	0.000444966
0.355	-1.83513e-06	0.000308403
0.3575	-1.2599e-06	0.000213757
0.36	-8.64387e-07	0
0.3625	-5.76682e-07	0
0.365	-3.67771e-07	0
0.3675	-2.06671e-07	0
0.37	-8.09945e-08	0
0.3725	1.7675e-08	0
0.375	9.42646e-08	0
0.3775	1.54002e-07	0
0.38	2.00557e-07	0
0.3825	2.36802e-07	0
0.385	2.64983e-07	0
0.3875	2.86859e-07	0
0.39	3.03804e-07	0
0.3925	3.16894e-07	0
0.395	3.2697e-07	0
0.3975	3.3469e-07	0
0.4	3.40567e-07	0
0.4025	3.45004e-07	0
0.405	3.48315e-07	0
0.4075	3.50747e-07	0
0.41	3.5249e-07	0
0.4125	3.53697e-07	0
0.415	3.54483e-07	0
0.4175	3.54942e-07	0
0.42	3.55144e-07	0
0.4225	3.55146e-07	0
0.425	3.54993e-07	0
0.4275	3.54717e-07	0
0.43	3.54347e-07	0
0.4325	3.53903e-07	0
0.435	3.53402e-07	0
0.4375	3.52856e-07	0
0.44	3.52275e-07	0
0.4425	3.51668e-07	0
0.445	3.5104e-07	0
0.4475	3.50396e-07	0
0.45	3.4974e-07	0
0.4525	3.49075e-07	0
0.455	3.48404e-07	0
0.4575	3.47727e-07	0
0.46	3.47047e-07	0
0.4625	3.46364e-07	0
0.465	3.4568e-07	0
0.4675	3.44994e-07	0
0.47	3.44308e-07	0
0.4725	3.43622e-07	0
0.475	3.42936e-07	0
0.4775	3.42251e-07	0
0.48	3.41566e-07	0
0.4825	3.40882e-07	0
0.485	3.40199e-07	0
0.4875	3.39517e-07	0
0.49	3.38837e-07	0
0.4925	3.38157e-07	0
0.495	3.37479e-07	0
0.4975	3.36802e-07	0
0.5	1.44206e-06	0
0.5025	5.19665e-05	0.163358
0.505	0.000175959	0.221061
0.5075	0.000330685	0.255421
0.51	0.000482569	0.204784
0.5125	0.00056341	0.118761
0.515	0.000557365	0.0711087
0.5175	0.000506183	0.0438637
0.52	0.00043892	0.0279593
0.5225	0.000370446	0.0184642
0.525	0.000307485	0.0126395
0.5275	0.000252522	0.0089507
0.53	0.000205949	0.00653132
0.5325	0.000167194	0.00488629
0.535	0.000135316	0.00372853
0.5375	0.00010929	0.0028882
0.54	8.81462e-05	0.00226227
0.5425	7.10263e-05	0.0017863
0.545	5.71949e-05	0.00141857
0.5475	4.60371e-05	0.00113113
0.55	3.70452e-05	0.000904513
0.5525	2.98037e-05	0.000724774
0.555	2.39745e-05	0.000581604
0.5575	1.92838e-05	0.000467226
0.56	1.55099e-05	0.000375659
0.5625	1.24742e-05	0.000302252
0.565	1.00324e-05	0.000243344
0.5675	8.06845e-06	0.000196039
0.57	6.48897e-06	0.000158035
0.5725	5.2187e-06	0.000127492
0.575	4.19713e-06	0.000102941
0.5775	3.37557e-06	8.32023e-05
0.58	2.71488e-06	6.7331e-05
0.5825	2.18355e-06	5.45684e-05
0.585	1.75626e-06	4.43047e-05
0.5875	1.41264e-06	3.60451e-05
0.59	1.13186e-06	0
0.5925	9.02944e-07	0
0.595	7.22995e-07	0
0.5975	5.82164e-07	0
0.6	4.72e-07	0
0.6025	3.85824e-07	0
0.605	3.18405e-07	0
0.6075	2.65654e-07	0
0.61	2.24373e-07	0
0.6125	1.92059e-07	0
0.615	1.66759e-07	0
0.6175	1.46942e-07	0
0.62	1.31413e-07	0
0.6225	1.19237e-07	0
0.625	1.09683e-07	0
0.6275	1.02179e-07	0
0.63	9.62786e-08	0
0.6325	9.16318e-08	0
0.635	8.79654e-08	0
0.6375	8.50657e-08	0
0.64	8.27656e-08	0
0.6425	8.09344e-08	0
0.645	7.947e-08	0
0.6475	7.82924e-08	0
0.65	7.73391e-08	0
0.6525	7.65613e-08	0
0.655	7.59208e-08	0
0.6575	7.53878e-08	0
0.66	7.49388e-08	0
0.6625	7.45556e-08	0
0.665	7.42239e-08	0
0.6675	7.39325e-08	0
0.67	7.36728e-08	0
0.6725	7.34379e-08	0
0.675	7.32224e-08	0
0.6775	7.30221e-08	0
0.68	7.28339e-08	0
0.6825	7.26551e-08	0
0.685	7.24838e-08	0
0.6875	7.23184e-08	0
0.69	7.21576e-08	0
0.6925	7.20006e-08	0
0.695	7.18465e-08	0
0.6975	7.16948e-08	0
0.7	7.1545e-08	0
0.7025	7.13968e-08	0
0.705	7.12499e-08	0
0.7075	7.1104e-08	0
0.71	7.09591e-08	0
0.7125	7.08149e-08	0
0.715	7.06714e-08	0
0.7175	7.05284e-08	0
0.72	7.0386e-08	0
0.7225	7.0244e-08	0
0.725	7.01025e-08	0
0.7275	6.99613e-08	0
0.73	6.98205e-08	0
0.7325	6.96801e-08	0
0.735	6.954e-08	0
0.7375	6.94002e-08	0
0.74	6.92607e-08	0
0.7425	6.91216e-08	0
0.745	6.89827e-08	0
0.7475	6.88441e-08	0
0.75	6.87058e-08	0
0.7525	6.85678e-08	0
0.755	6.84301e-08	0
0.7575	6.82927e-08	0
0.76	6.81556e-08	0
0.7625	6.80187e-08	0
0.765	6.78821e-08	0
0.7675	6.77458e-08	0
0.77	6.76097e-08	0
0.7725	6.7474e-08	0
0.775	6.73385e-08	0
0.7775	6.72032e-08	0
0.78	6.70683e-08	0
0.7825	6.69336e-08	0
0.785	6.67992e-08	0
0.7875	6.66651e-08	0
0.79	6.65312e-08	0
0.7925	6.63976e-08	0
0.795	6.62642e-08	0
0.7975	6.61312e-08	0
0.8	6.59984e-08	0
0.8025	6.58658e-08	0
0.805	6.57336e-08	0
0.8075	6.56016e-08	0
0.81	6.54698e-08	0
0.8125	6.53384e-08	0
0.815	6.52072e-08	0
0.8175	6.50762e-08	0
0.82	6.49455e-08	0
0.8225	6.48151e-08	0
0.825	6.4685e-08	0
0.8275	6.45551e-08	0
0.83	6.44254e-08	0
0.8325	6.4296e-08	0
0.835	6.41669e-08	0
0.8375	6.40381e-08	0
0.84	6.39095e-08	0
0.8425	6.37811e-08	0
0.845	6.3653e-08	0
0.8475	6.35252e-08	0
0.85	6.33977e-08	0
0.8525	6.32703e-08	0
0.855	6.31433e-08	0
0.8575	6.30165e-08	0
0.86	6.28899e-08	0
0.8625	6.27636e-08	0
0.865	6.26376e-08	0
0.8675	6.25118e-08	0
0.87	6.23863e-08	0
0.8725	6.2261e-08	0
0.875	6.21359e-08	0
0.8775	6.20112e-08	0
0.88	6.18866e-08	0
0.8825	6.17623e-08	0
0.885	6.16383e-08	0
0.8875	6.15145e-08	0
0.89	6.1391e-08	0
0.8925	6.12677e-08	0
0.895	6.11447e-08	0
0.8975	6.10219e-08	0
0.9	6.08993e-08	0
0.9025	6.0777e-08	0
0.905	6.0655e-08	0
0.9075	6.05331e-08	0
0.91	6.04116e-08	0
0.9125	6.02903e-08	0
0.915	6.01692e-08	0
0.9175	6.00483e-08	0
0.92	5.99277e-08	0
0.9225	5.98074e-08	0
0.925	5.96873e-08	0
0.9275	5.95674e-08	0
0.93	5.94478e-08	0
0.9325	5.93284e-08	0
0.935	5.92092e-08	0
0.9375	5.90903e-08	0
0.94	5.89717e-08	0
0.9425	5.88532e-08	0
0.945	5.8735e-08	0
0.9475	5.86171e-08	0
0.95	5.84993e-08	0
0.9525	5.83819e-08	0
0.955	5.82646e-08	0
0.9575	5.81476e-08	0
0.96	5.80308e-08	0
0.9625	5.79143e-08	0
0.965	5.7798e-08	0
0.9675	5.76819e-08	0
0.97	5.7566e-08	0
0.9725	5.74504e-08	0
0.975	5.7335e-08	0
0.9775	5.72199e-08	0
0.98	5.7105e-08	0
0.9825	5.69903e-08	0
0.985	5.68758e-08	0
0.9875	5.67616e-08	0
0.99	5.66476e-08	0
0.9925	5.65338e-08	0
0.995	5.64203e-08	0
0.9975	5.6307e-08	0
1	5.61939e-08	0


==> tikz/theta_test/time_401/KK_1.00e-12_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-03_fractional_Theta_adaptive_dt_u_diff_not_on_ref_time_steps.dat <==
0	0.0025
0.0005	0.0025
0.001	0.0025
0.0015	0.0025
0.002	0.0025
0.0025	0.0025
0.003	0.0025
0.0035	0.0025
0.004	0.0025
0.0045	0.0025
0.005	0.0025
0.0055	0.0025
0.006	0.0025
0.0065	0.0025
0.007	0.0025
0.0075	0.0025
0.008	0.0025
0.0085	0.0025
0.009	0.0025
0.0095	0.0025
0.01	0.0025
0.0105	0.0025
0.011	0.0025
0.0115	0.0025
0.012	0.0025
0.0125	0.0025
0.013	0.0025
0.0135	0.0025
0.014	0.0025
0.0145	0.0025
0.015	0.0025
0.0155	0.0025
0.016	0.0025
0.0165	0.0025
0.017	0.0025
0.0175	0.0025
0.018	0.0025
0.0185	0.0025
0.019	0.0025
0.0195	0.0025
0.02	0.0025
0.0205	0.0025
0.021	0.0025
0.0215	0.0025
0.022	0.0025
0.0225	0.0025
0.023	0.0025
0.0235	0.0025
0.024	0.0025
0.0245	0.0025
0.025	0.0025
0.0255	0.0025
0.026	0.0025
0.0265	0.0025
0.027	0.0025
0.0275	0.0025
0.028	0.0025
0.0285	0.0025
0.029	0.0025
0.0295	0.0025
0.03	0.0025
0.0305	0.0025
0.031	0.0025
0.0315	0.0025
0.032	0.0025
0.0325	0.0025
0.033	0.0025
0.0335	0.0025
0.034	0.0025
0.0345	0.0025
0.035	0.0025
0.0355	0.0025
0.036	0.0025
0.0365	0.0025
0.037	0.0025
0.0375	0.0025
0.038	0.0025
0.0385	0.0025
0.039	0.0025
0.0395	0.0025
0.04	0.0025
0.0405	0.0025
0.041	0.0025
0.0415	0.0025
0.042	0.0025
0.0425	0.0025
0.043	0.0025
0.0435	0.0025
0.044	0.0025
0.0445	0.0025
0.045	0.0025
0.0455	0.0025
0.046	0.0025
0.0465	0.0025
0.047	0.0025
0.0475	0.0025
0.048	0.0025
0.0485	0.0025
0.049	0.0025
0.0495	0.0025
0.05	0.0025
0.0505	0.0025
0.051	0.0025
0.0515	0.0025
0.052	0.0025
0.0525	0.0025
0.053	0.0025
0.0535	0.0025
0.054	0.0025
0.0545	0.0025
0.055	0.0025
0.0555	0.0025
0.056	0.0025
0.0565	0.0025
0.057	0.0025
0.0575	0.0025
0.058	0.0025
0.0585	0.0025
0.059	0.0025
0.0595	0.0025
0.06	0.0025
0.0605	0.0025
0.061	0.0025
0.0615	0.0025
0.062	0.0025
0.0625	0.0025
0.063	0.0025
0.0635	0.0025
0.064	0.0025
0.0645	0.0025
0.065	0.0025
0.0655	0.0025
0.066	0.0025
0.0665	0.0025
0.067	0.0025
0.0675	0.0025
0.068	0.0025
0.0685	0.0025
0.069	0.0025
0.0695	0.0025
0.07	0.0025
0.0705	0.0025
0.071	0.0025
0.0715	0.0025
0.072	0.0025
0.0725	0.0025
0.073	0.0025
0.0735	0.0025
0.074	0.0025
0.0745	0.0025
0.075	0.0025
0.0755	0.0025
0.076	0.0025
0.0765	0.0025
0.077	0.0025
0.0775	0.0025
0.078	0.0025
0.0785	0.0025
0.079	0.0025
0.0795	0.0025
0.08	0.0025
0.0805	0.0025
0.081	0.0025
0.0815	0.0025
0.082	0.0025
0.0825	0.0025
0.083	0.0025
0.0835	0.0025
0.084	0.0025
0.0845	0.0025
0.085	0.0025
0.0855	0.0025
0.086	0.0025
0.0865	0.0025
0.087	0.0025
0.0875	0.0025
0.088	0.0025
0.0885	0.0025
0.089	0.0025
0.0895	0.0025
0.09	0.0025
0.0905	0.0025
0.091	0.0025
0.0915	0.0025
0.092	0.0025
0.0925	0.0025
0.093	0.0025
0.0935	0.0025
0.094	0.0025
0.0945	0.0025
0.095	0.0025
0.0955	0.0025
0.096	0.0025
0.0965	0.0025
0.097	0.0025
0.0975	0.0025
0.098	0.00202
0.0985	0.00154
0.099	0.00106
0.0995	0.00058
0.1	0.0001
0.1005	0.0001
0.101	0.0001
0.1015	0.0001
0.102	0.0001
0.1025	0.0001
0.103	0.0001
0.1035	0.0001
0.104	0.0001
0.1045	0.0001
0.105	0.0001
0.1055	0.0001
0.106	0.0001
0.1065	0.0001
0.107	0.0001
0.1075	0.0001
0.108	0.0001
0.1085	0.0001
0.109	0.0001
0.1095	0.0001
0.11	0.0001
0.1105	0.0001
0.111	0.0001
0.1115	0.0001
0.112	0.0001
0.1125	0.0001
0.113	0.0001
0.1135	0.0001
0.114	0.0001
0.1145	0.0001
0.115	0.0001
0.1155	0.0001
0.116	0.0001
0.1165	0.0001
0.117	0.0001
0.1175	0.0001
0.118	0.0001
0.1185	0.0001
0.119	0.0001
0.1195	0.0001
0.12	0.0001
0.1205	0.0001
0.121	0.0001
0.1215	0.0001
0.122	0.0001
0.1225	0.0001
0.123	0.0001
0.1235	0.0001
0.124	0.0001
0.1245	0.0001
0.125	0.0001
0.1255	0.0001
0.126	0.0001
0.1265	0.0001
0.127	0.0001
0.1275	0.0001
0.128	0.0001
0.1285	0.0001
0.129	0.0001
0.1295	0.0001
0.13	0.0001
0.1305	0.0001
0.131	0.0001
0.1315	0.0001
0.132	0.0001
0.1325	0.0001
0.133	0.0001
0.1335	0.0001
0.134	0.0001
0.1345	0.0001
0.135	0.0001
0.1355	0.0001
0.136	0.0001
0.1365	0.0001
0.137	0.0001
0.1375	0.0001
0.138	0.0001
0.1385	0.0001
0.139	0.0001
0.1395	0.0001
0.14	0.0001
0.1405	0.0001
0.141	0.0001
0.1415	0.0001
0.142	0.0001
0.1425	0.0001
0.143	0.0001
0.1435	0.0001
0.144	0.0001
0.1445	0.0001
0.145	0.0001
0.1455	0.0001
0.146	0.0001
0.1465	0.0001
0.147	0.0001
0.1475	0.0001
0.148	0.0001
0.1485	0.0001
0.149	0.0001
0.1495	0.0001
0.15	0.0001
0.1505	0.0001
0.151	0.0001
0.1515	0.0001
0.152	0.0001
0.1525	0.0001
0.153	0.0001
0.1535	0.0001
0.154	0.0001
0.1545	0.0001
0.155	0.0001
0.1555	0.0001
0.156	0.0001
0.1565	0.0001
0.157	0.0001
0.1575	0.0001
0.158	0.0001
0.1585	0.0001
0.159	0.0001
0.1595	0.0001
0.16	0.0001
0.1605	0.00222727
0.161	0.00229545
0.1615	0.00236364
0.162	0.00243182
0.1625	0.0025
0.163	0.0025
0.1635	0.0025
0.164	0.0025
0.1645	0.0025
0.165	0.0025
0.1655	0.0025
0.166	0.0025
0.1665	0.0025
0.167	0.0025
0.1675	0.0025
0.168	0.0025
0.1685	0.0025
0.169	0.0025
0.1695	0.0025
0.17	0.0025
0.1705	0.0025
0.171	0.0025
0.1715	0.0025
0.172	0.0025
0.1725	0.0025
0.173	0.0025
0.1735	0.0025
0.174	0.0025
0.1745	0.0025
0.175	0.0025
0.1755	0.0025
0.176	0.0025
0.1765	0.0025
0.177	0.0025
0.1775	0.0025
0.178	0.0025
0.1785	0.0025
0.179	0.0025
0.1795	0.0025
0.18	0.0025
0.1805	0.0025
0.181	0.0025
0.1815	0.0025
0.182	0.0025
0.1825	0.0025
0.183	0.0025
0.1835	0.0025
0.184	0.0025
0.1845	0.0025
0.185	0.0025
0.1855	0.0025
0.186	0.0025
0.1865	0.0025
0.187	0.0025
0.1875	0.0025
0.188	0.0025
0.1885	0.0025
0.189	0.0025
0.1895	0.0025
0.19	0.0025
0.1905	0.0025
0.191	0.0025
0.1915	0.0025
0.192	0.0025
0.1925	0.0025
0.193	0.0025
0.1935	0.0025
0.194	0.0025
0.1945	0.0025
0.195	0.0025
0.1955	0.0025
0.196	0.0025
0.1965	0.0025
0.197	0.0025
0.1975	0.0025
0.198	0.0025
0.1985	0.0025
0.199	0.0025
0.1995	0.0025
0.2	0.0025
0.2005	0.0025
0.201	0.0025
0.2015	0.0025
0.202	0.0025
0.2025	0.0025
0.203	0.0025
0.2035	0.0025
0.204	0.0025
0.2045	0.0025
0.205	0.0025
0.2055	0.0025
0.206	0.0025
0.2065	0.0025
0.207	0.0025
0.2075	0.0025
0.208	0.0025
0.2085	0.0025
0.209	0.0025
0.2095	0.0025
0.21	0.0025
0.2105	0.0025
0.211	0.0025
0.2115	0.0025
0.212	0.0025
0.2125	0.0025
0.213	0.0025
0.2135	0.0025
0.214	0.0025
0.2145	0.0025
0.215	0.0025
0.2155	0.0025
0.216	0.0025
0.2165	0.0025
0.217	0.0025
0.2175	0.0025
0.218	0.0025
0.2185	0.0025
0.219	0.0025
0.2195	0.0025
0.22	0.0025
0.2205	0.0025
0.221	0.0025
0.2215	0.0025
0.222	0.0025
0.2225	0.0025
0.223	0.0025
0.2235	0.0025
0.224	0.0025
0.2245	0.0025
0.225	0.0025
0.2255	0.0025
0.226	0.0025
0.2265	0.0025
0.227	0.0025
0.2275	0.0025
0.228	0.0025
0.2285	0.0025
0.229	0.0025
0.2295	0.0025
0.23	0.0025
0.2305	0.0025
0.231	0.0025
0.2315	0.0025
0.232	0.0025
0.2325	0.0025
0.233	0.0025
0.2335	0.0025
0.234	0.0025
0.2345	0.0025
0.235	0.0025
0.2355	0.0025
0.236	0.0025
0.2365	0.0025
0.237	0.0025
0.2375	0.0025
0.238	0.0025
0.2385	0.0025
0.239	0.0025
0.2395	0.0025
0.24	0.0025
0.2405	0.0025
0.241	0.0025
0.2415	0.0025
0.242	0.0025
0.2425	0.0025
0.243	0.0025
0.2435	0.0025
0.244	0.0025
0.2445	0.0025
0.245	0.0025
0.2455	0.0025
0.246	0.0025
0.2465	0.0025
0.247	0.0025
0.2475	0.0025
0.248	0.0025
0.2485	0.0025
0.249	0.0025
0.2495	0.0025
0.25	0.0025
0.2505	0.0025
0.251	0.0025
0.2515	0.0025
0.252	0.0025
0.2525	0.0025
0.253	0.0025
0.2535	0.0025
0.254	0.0025
0.2545	0.0025
0.255	0.0025
0.2555	0.0025
0.256	0.0025
0.2565	0.0025
0.257	0.0025
0.2575	0.0025
0.258	0.0025
0.2585	0.0025
0.259	0.0025
0.2595	0.0025
0.26	0.0025
0.2605	0.0025
0.261	0.0025
0.2615	0.0025
0.262	0.0025
0.2625	0.0025
0.263	0.0025
0.2635	0.0025
0.264	0.0025
0.2645	0.0025
0.265	0.0025
0.2655	0.0025
0.266	0.0025
0.2665	0.0025
0.267	0.0025
0.2675	0.0025
0.268	0.0025
0.2685	0.0025
0.269	0.0025
0.2695	0.0025
0.27	0.0025
0.2705	0.0025
0.271	0.0025
0.2715	0.0025
0.272	0.0025
0.2725	0.0025
0.273	0.0025
0.2735	0.0025
0.274	0.0025
0.2745	0.0025
0.275	0.0025
0.2755	0.0025
0.276	0.0025
0.2765	0.0025
0.277	0.0025
0.2775	0.0025
0.278	0.0025
0.2785	0.0025
0.279	0.0025
0.2795	0.0025
0.28	0.0025
0.2805	0.0025
0.281	0.0025
0.2815	0.0025
0.282	0.0025
0.2825	0.0025
0.283	0.0025
0.2835	0.0025
0.284	0.0025
0.2845	0.0025
0.285	0.0025
0.2855	0.0025
0.286	0.0025
0.2865	0.0025
0.287	0.0025
0.2875	0.0025
0.288	0.0025
0.2885	0.0025
0.289	0.0025
0.2895	0.0025
0.29	0.0025
0.2905	0.0025
0.291	0.0025
0.2915	0.0025
0.292	0.0025
0.2925	0.0025
0.293	0.0025
0.2935	0.0025
0.294	0.0025
0.2945	0.0025
0.295	0.0025
0.2955	0.0025
0.296	0.0025
0.2965	0.0025
0.297	0.0025
0.2975	0.0025
0.298	0.00202
0.2985	0.00154
0.299	0.00106
0.2995	0.00058
0.3	0.0001
0.3005	0.0001
0.301	0.0001
0.3015	0.0001
0.302	0.0001
0.3025	0.0001
0.303	0.0001
0.3035	0.0001
0.304	0.0001
0.3045	0.0001
0.305	0.0001
0.3055	0.0001
0.306	0.0001
0.3065	0.0001
0.307	0.0001
0.3075	0.0001
0.308	0.0001
0.3085	0.0001
0.309	0.0001
0.3095	0.0001
0.31	0.0001
0.3105	0.0001
0.311	0.0001
0.3115	0.0001
0.312	0.0001
0.3125	0.0001
0.313	0.0001
0.3135	0.0001
0.314	0.0001
0.3145	0.0001
0.315	0.0001
0.3155	0.0001
0.316	0.0001
0.3165	0.0001
0.317	0.0001
0.3175	0.0001
0.318	0.0001
0.3185	0.0001
0.319	0.0001
0.3195	0.0001
0.32	0.0001
0.3205	0.0001
0.321	0.0001
0.3215	0.0001
0.322	0.0001
0.3225	0.0001
0.323	0.0001
0.3235	0.0001
0.324	0.0001
0.3245	0.0001
0.325	0.0001
0.3255	0.0001
0.326	0.0001
0.3265	0.0001
0.327	0.0001
0.3275	0.0001
0.328	0.0001
0.3285	0.0001
0.329	0.0001
0.3295	0.0001
0.33	0.0001
0.3305	0.0001
0.331	0.0001
0.3315	0.0001
0.332	0.0001
0.3325	0.0001
0.333	0.0001
0.3335	0.0001
0.334	0.0001
0.3345	0.0001
0.335	0.0001
0.3355	0.0001
0.336	0.0001
0.3365	0.0001
0.337	0.0001
0.3375	0.0001
0.338	0.0001
0.3385	0.0001
0.339	0.0001
0.3395	0.0001
0.34	0.0001
0.3405	0.0001
0.341	0.0001
0.3415	0.0001
0.342	0.0001
0.3425	0.0001
0.343	0.0001
0.3435	0.0001
0.344	0.0001
0.3445	0.0001
0.345	0.0001
0.3455	0.0001
0.346	0.0001
0.3465	0.0001
0.347	0.0001
0.3475	0.0001
0.348	0.0001
0.3485	0.0001
0.349	0.0001
0.3495	0.0001
0.35	0.0001
0.3505	0.0001
0.351	0.0001
0.3515	0.0001
0.352	0.0001
0.3525	0.0001
0.353	0.0001
0.3535	0.0001
0.354	0.0001
0.3545	0.0001
0.355	0.0001
0.3555	0.0001
0.356	0.0001
0.3565	0.0001
0.357	0.0001
0.3575	0.0001
0.358	0.0001
0.3585	0.0001
0.359	0.0001
0.3595	0.0001
0.36	0.0001
0.3605	0.00241667
0.361	0.0024375
0.3615	0.00245833
0.362	0.00247917
0.3625	0.0025
0.363	0.0025
0.3635	0.0025
0.364	0.0025
0.3645	0.0025
0.365	0.0025
0.3655	0.0025
0.366	0.0025
0.3665	0.0025
0.367	0.0025
0.3675	0.0025
0.368	0.0025
0.3685	0.0025
0.369	0.0025
0.3695	0.0025
0.37	0.0025
0.3705	0.0025
0.371	0.0025
0.3715	0.0025
0.372	0.0025
0.3725	0.0025
0.373	0.0025
0.3735	0.0025
0.374	0.0025
0.3745	0.0025
0.375	0.0025
0.3755	0.0025
0.376	0.0025
0.3765	0.0025
0.377	0.0025
0.3775	0.0025
0.378	0.0025
0.3785	0.0025
0.379	0.0025
0.3795	0.0025
0.38	0.0025
0.3805	0.0025
0.381	0.0025
0.3815	0.0025
0.382	0.0025
0.3825	0.0025
0.383	0.0025
0.3835	0.0025
0.384	0.0025
0.3845	0.0025
0.385	0.0025
0.3855	0.0025
0.386	0.0025
0.3865	0.0025
0.387	0.0025
0.3875	0.0025
0.388	0.0025
0.3885	0.0025
0.389	0.0025
0.3895	0.0025
0.39	0.0025
0.3905	0.0025
0.391	0.0025
0.3915	0.0025
0.392	0.0025
0.3925	0.0025
0.393	0.0025
0.3935	0.0025
0.394	0.0025
0.3945	0.0025
0.395	0.0025
0.3955	0.0025
0.396	0.0025
0.3965	0.0025
0.397	0.0025
0.3975	0.0025
0.398	0.0025
0.3985	0.0025
0.399	0.0025
0.3995	0.0025
0.4	0.0025
0.4005	0.0025
0.401	0.0025
0.4015	0.0025
0.402	0.0025
0.4025	0.0025
0.403	0.0025
0.4035	0.0025
0.404	0.0025
0.4045	0.0025
0.405	0.0025
0.4055	0.0025
0.406	0.0025
0.4065	0.0025
0.407	0.0025
0.4075	0.0025
0.408	0.0025
0.4085	0.0025
0.409	0.0025
0.4095	0.0025
0.41	0.0025
0.4105	0.0025
0.411	0.0025
0.4115	0.0025
0.412	0.0025
0.4125	0.0025
0.413	0.0025
0.4135	0.0025
0.414	0.0025
0.4145	0.0025
0.415	0.0025
0.4155	0.0025
0.416	0.0025
0.4165	0.0025
0.417	0.0025
0.4175	0.0025
0.418	0.0025
0.4185	0.0025
0.419	0.0025
0.4195	0.0025
0.42	0.0025
0.4205	0.0025
0.421	0.0025
0.4215	0.0025
0.422	0.0025
0.4225	0.0025
0.423	0.0025
0.4235	0.0025
0.424	0.0025
0.4245	0.0025
0.425	0.0025
0.4255	0.0025
0.426	0.0025
0.4265	0.0025
0.427	0.0025
0.4275	0.0025
0.428	0.0025
0.4285	0.0025
0.429	0.0025
0.4295	0.0025
0.43	0.0025
0.4305	0.0025
0.431	0.0025
0.4315	0.0025
0.432	0.0025
0.4325	0.0025
0.433	0.0025
0.4335	0.0025
0.434	0.0025
0.4345	0.0025
0.435	0.0025
0.4355	0.0025
0.436	0.0025
0.4365	0.0025
0.437	0.0025
0.4375	0.0025
0.438	0.0025
0.4385	0.0025
0.439	0.0025
0.4395	0.0025
0.44	0.0025
0.4405	0.0025
0.441	0.0025
0.4415	0.0025
0.442	0.0025
0.4425	0.0025
0.443	0.0025
0.4435	0.0025
0.444	0.0025
0.4445	0.0025
0.445	0.0025
0.4455	0.0025
0.446	0.0025
0.4465	0.0025
0.447	0.0025
0.4475	0.0025
0.448	0.0025
0.4485	0.0025
0.449	0.0025
0.4495	0.0025
0.45	0.0025
0.4505	0.0025
0.451	0.0025
0.4515	0.0025
0.452	0.0025
0.4525	0.0025
0.453	0.0025
0.4535	0.0025
0.454	0.0025
0.4545	0.0025
0.455	0.0025
0.4555	0.0025
0.456	0.0025
0.4565	0.0025
0.457	0.0025
0.4575	0.0025
0.458	0.0025
0.4585	0.0025
0.459	0.0025
0.4595	0.0025
0.46	0.0025
0.4605	0.0025
0.461	0.0025
0.4615	0.0025
0.462	0.0025
0.4625	0.0025
0.463	0.0025
0.4635	0.0025
0.464	0.0025
0.4645	0.0025
0.465	0.0025
0.4655	0.0025
0.466	0.0025
0.4665	0.0025
0.467	0.0025
0.4675	0.0025
0.468	0.0025
0.4685	0.0025
0.469	0.0025
0.4695	0.0025
0.47	0.0025
0.4705	0.0025
0.471	0.0025
0.4715	0.0025
0.472	0.0025
0.4725	0.0025
0.473	0.0025
0.4735	0.0025
0.474	0.0025
0.4745	0.0025
0.475	0.0025
0.4755	0.0025
0.476	0.0025
0.4765	0.0025
0.477	0.0025
0.4775	0.0025
0.478	0.0025
0.4785	0.0025
0.479	0.0025
0.4795	0.0025
0.48	0.0025
0.4805	0.0025
0.481	0.0025
0.4815	0.0025
0.482	0.0025
0.4825	0.0025
0.483	0.0025
0.4835	0.0025
0.484	0.0025
0.4845	0.0025
0.485	0.0025
0.4855	0.0025
0.486	0.0025
0.4865	0.0025
0.487	0.0025
0.4875	0.0025
0.488	0.0025
0.4885	0.0025
0.489	0.0025
0.4895	0.0025
0.49	0.0025
0.4905	0.0025
0.491	0.0025
0.4915	0.0025
0.492	0.0025
0.4925	0.0025
0.493	0.0025
0.4935	0.0025
0.494	0.0025
0.4945	0.0025
0.495	0.0025
0.4955	0.0025
0.496	0.0025
0.4965	0.0025
0.497	0.0025
0.4975	0.0025
0.498	0.00202
0.4985	0.00154
0.499	0.00106
0.4995	0.00058
0.5	0.0001
0.5005	0.0001
0.501	0.0001
0.5015	0.0001
0.502	0.0001
0.5025	0.0001
0.503	0.0001
0.5035	0.0001
0.504	0.0001
0.5045	0.0001
0.505	0.0001
0.5055	0.0001
0.506	0.0001
0.5065	0.0001
0.507	0.0001
0.5075	0.0001
0.508	0.0001
0.5085	0.0001
0.509	0.0001
0.5095	0.0001
0.51	0.0001
0.5105	0.0001
0.511	0.0001
0.5115	0.0001
0.512	0.0001
0.5125	0.0001
0.513	0.0001
0.5135	0.0001
0.514	0.0001
0.5145	0.0001
0.515	0.0001
0.5155	0.0001
0.516	0.0001
0.5165	0.0001
0.517	0.0001
0.5175	0.0001
0.518	0.0001
0.5185	0.0001
0.519	0.0001
0.5195	0.0001
0.52	0.0001
0.5205	0.0001
0.521	0.0001
0.5215	0.0001
0.522	0.0001
0.5225	0.0001
0.523	0.0001
0.5235	0.0001
0.524	0.0001
0.5245	0.0001
0.525	0.0001
0.5255	0.0001
0.526	0.0001
0.5265	0.0001
0.527	0.0001
0.5275	0.0001
0.528	0.0001
0.5285	0.0001
0.529	0.0001
0.5295	0.0001
0.53	0.0001
0.5305	0.0001
0.531	0.0001
0.5315	0.0001
0.532	0.0001
0.5325	0.0001
0.533	0.0001
0.5335	0.0001
0.534	0.0001
0.5345	0.0001
0.535	0.0001
0.5355	0.0001
0.536	0.0001
0.5365	0.0001
0.537	0.0001
0.5375	0.0001
0.538	0.0001
0.5385	0.0001
0.539	0.0001
0.5395	0.0001
0.54	0.0001
0.5405	0.0001
0.541	0.0001
0.5415	0.0001
0.542	0.0001
0.5425	0.0001
0.543	0.0001
0.5435	0.0001
0.544	0.0001
0.5445	0.0001
0.545	0.0001
0.5455	0.0001
0.546	0.0001
0.5465	0.0001
0.547	0.0001
0.5475	0.0001
0.548	0.0001
0.5485	0.0001
0.549	0.0001
0.5495	0.0001
0.55	0.0001
0.5505	0.0001
0.551	0.0001
0.5515	0.0001
0.552	0.0001
0.5525	0.0001
0.553	0.0001
0.5535	0.0001
0.554	0.0001
0.5545	0.0001
0.555	0.0001
0.5555	0.0001
0.556	0.0001
0.5565	0.0001
0.557	0.0001
0.5575	0.0001
0.558	0.0001
0.5585	0.0001
0.559	0.0001
0.5595	0.0001
0.56	0.0001
0.5605	0.0001
0.561	0.0001
0.5615	0.0001
0.562	0.0001
0.5625	0.0001
0.563	0.0001
0.5635	0.0001
0.564	0.0001
0.5645	0.0001
0.565	0.0001
0.5655	0.0001
0.566	0.0001
0.5665	0.0001
0.567	0.0001
0.5675	0.0001
0.568	0.0001
0.5685	0.0001
0.569	0.0001
0.5695	0.0001
0.57	0.0001
0.5705	0.0001
0.571	0.0001
0.5715	0.0001
0.572	0.0001
0.5725	0.0001
0.573	0.0001
0.5735	0.0001
0.574	0.0001
0.5745	0.0001
0.575	0.0001
0.5755	0.0001
0.576	0.0001
0.5765	0.0001
0.577	0.0001
0.5775	0.0001
0.578	0.0001
0.5785	0.0001
0.579	0.0001
0.5795	0.0001
0.58	0.0001
0.5805	0.0001
0.581	0.0001
0.5815	0.0001
0.582	0.0001
0.5825	0.0001
0.583	0.0001
0.5835	0.0001
0.584	0.0001
0.5845	0.0001
0.585	0.0001
0.5855	0.0001
0.586	0.0001
0.5865	0.0001
0.587	0.000103536
0.5875	0.0001
0.588	0.0001
0.5885	0.00179412
0.589	0.00202941
0.5895	0.00226471
0.59	0.0025
0.5905	0.0025
0.591	0.0025
0.5915	0.0025
0.592	0.0025
0.5925	0.0025
0.593	0.0025
0.5935	0.0025
0.594	0.0025
0.5945	0.0025
0.595	0.0025
0.5955	0.0025
0.596	0.0025
0.5965	0.0025
0.597	0.0025
0.5975	0.0025
0.598	0.0025
0.5985	0.0025
0.599	0.0025
0.5995	0.0025
0.6	0.0025
0.6005	0.0025
0.601	0.0025
0.6015	0.0025
0.602	0.0025
0.6025	0.0025
0.603	0.0025
0.6035	0.0025
0.604	0.0025
0.6045	0.0025
0.605	0.0025
0.6055	0.0025
0.606	0.0025
0.6065	0.0025
0.607	0.0025
0.6075	0.0025
0.608	0.0025
0.6085	0.0025
0.609	0.0025
0.6095	0.0025
0.61	0.0025
0.6105	0.0025
0.611	0.0025
0.6115	0.0025
0.612	0.0025
0.6125	0.0025
0.613	0.0025
0.6135	0.0025
0.614	0.0025
0.6145	0.0025
0.615	0.0025
0.6155	0.0025
0.616	0.0025
0.6165	0.0025
0.617	0.0025
0.6175	0.0025
0.618	0.0025
0.6185	0.0025
0.619	0.0025
0.6195	0.0025
0.62	0.0025
0.6205	0.0025
0.621	0.0025
0.6215	0.0025
0.622	0.0025
0.6225	0.0025
0.623	0.0025
0.6235	0.0025
0.624	0.0025
0.6245	0.0025
0.625	0.0025
0.6255	0.0025
0.626	0.0025
0.6265	0.0025
0.627	0.0025
0.6275	0.0025
0.628	0.0025
0.6285	0.0025
0.629	0.0025
0.6295	0.0025
0.63	0.0025
0.6305	0.0025
0.631	0.0025
0.6315	0.0025
0.632	0.0025
0.6325	0.0025
0.633	0.0025
0.6335	0.0025
0.634	0.0025
0.6345	0.0025
0.635	0.0025
0.6355	0.0025
0.636	0.0025
0.6365	0.0025
0.637	0.0025
0.6375	0.0025
0.638	0.0025
0.6385	0.0025
0.639	0.0025
0.6395	0.0025
0.64	0.0025
0.6405	0.0025
0.641	0.0025
0.6415	0.0025
0.642	0.0025
0.6425	0.0025
0.643	0.0025
0.6435	0.0025
0.644	0.0025
0.6445	0.0025
0.645	0.0025
0.6455	0.0025
0.646	0.0025
0.6465	0.0025
0.647	0.0025
0.6475	0.0025
0.648	0.0025
0.6485	0.0025
0.649	0.0025
0.6495	0.0025
0.65	0.0025
0.6505	0.0025
0.651	0.0025
0.6515	0.0025
0.652	0.0025
0.6525	0.0025
0.653	0.0025
0.6535	0.0025
0.654	0.0025
0.6545	0.0025
0.655	0.0025
0.6555	0.0025
0.656	0.0025
0.6565	0.0025
0.657	0.0025
0.6575	0.0025
0.658	0.0025
0.6585	0.0025
0.659	0.0025
0.6595	0.0025
0.66	0.0025
0.6605	0.0025
0.661	0.0025
0.6615	0.0025
0.662	0.0025
0.6625	0.0025
0.663	0.0025
0.6635	0.0025
0.664	0.0025
0.6645	0.0025
0.665	0.0025
0.6655	0.0025
0.666	0.0025
0.6665	0.0025
0.667	0.0025
0.6675	0.0025
0.668	0.0025
0.6685	0.0025
0.669	0.0025
0.6695	0.0025
0.67	0.0025
0.6705	0.0025
0.671	0.0025
0.6715	0.0025
0.672	0.0025
0.6725	0.0025
0.673	0.0025
0.6735	0.0025
0.674	0.0025
0.6745	0.0025
0.675	0.0025
0.6755	0.0025
0.676	0.0025
0.6765	0.0025
0.677	0.0025
0.6775	0.0025
0.678	0.0025
0.6785	0.0025
0.679	0.0025
0.6795	0.0025
0.68	0.0025
0.6805	0.0025
0.681	0.0025
0.6815	0.0025
0.682	0.0025
0.6825	0.0025
0.683	0.0025
0.6835	0.0025
0.684	0.0025
0.6845	0.0025
0.685	0.0025
0.6855	0.0025
0.686	0.0025
0.6865	0.0025
0.687	0.0025
0.6875	0.0025
0.688	0.0025
0.6885	0.0025
0.689	0.0025
0.6895	0.0025
0.69	0.0025
0.6905	0.0025
0.691	0.0025
0.6915	0.0025
0.692	0.0025
0.6925	0.0025
0.693	0.0025
0.6935	0.0025
0.694	0.0025
0.6945	0.0025
0.695	0.0025
0.6955	0.0025
0.696	0.0025
0.6965	0.0025
0.697	0.0025
0.6975	0.0025
0.698	0.0025
0.6985	0.0025
0.699	0.0025
0.6995	0.0025
0.7	0.0025
0.7005	0.0025
0.701	0.0025
0.7015	0.0025
0.702	0.0025
0.7025	0.0025
0.703	0.0025
0.7035	0.0025
0.704	0.0025
0.7045	0.0025
0.705	0.0025
0.7055	0.0025
0.706	0.0025
0.7065	0.0025
0.707	0.0025
0.7075	0.0025
0.708	0.0025
0.7085	0.0025
0.709	0.0025
0.7095	0.0025
0.71	0.0025
0.7105	0.0025
0.711	0.0025
0.7115	0.0025
0.712	0.0025
0.7125	0.0025
0.713	0.0025
0.7135	0.0025
0.714	0.0025
0.7145	0.0025
0.715	0.0025
0.7155	0.0025
0.716	0.0025
0.7165	0.0025
0.717	0.0025
0.7175	0.0025
0.718	0.0025
0.7185	0.0025
0.719	0.0025
0.7195	0.0025
0.72	0.0025
0.7205	0.0025
0.721	0.0025
0.7215	0.0025
0.722	0.0025
0.7225	0.0025
0.723	0.0025
0.7235	0.0025
0.724	0.0025
0.7245	0.0025
0.725	0.0025
0.7255	0.0025
0.726	0.0025
0.7265	0.0025
0.727	0.0025
0.7275	0.0025
0.728	0.0025
0.7285	0.0025
0.729	0.0025
0.7295	0.0025
0.73	0.0025
0.7305	0.0025
0.731	0.0025
0.7315	0.0025
0.732	0.0025
0.7325	0.0025
0.733	0.0025
0.7335	0.0025
0.734	0.0025
0.7345	0.0025
0.735	0.0025
0.7355	0.0025
0.736	0.0025
0.7365	0.0025
0.737	0.0025
0.7375	0.0025
0.738	0.0025
0.7385	0.0025
0.739	0.0025
0.7395	0.0025
0.74	0.0025
0.7405	0.0025
0.741	0.0025
0.7415	0.0025
0.742	0.0025
0.7425	0.0025
0.743	0.0025
0.7435	0.0025
0.744	0.0025
0.7445	0.0025
0.745	0.0025
0.7455	0.0025
0.746	0.0025
0.7465	0.0025
0.747	0.0025
0.7475	0.0025
0.748	0.0025
0.7485	0.0025
0.749	0.0025
0.7495	0.0025
0.75	0.0025
0.7505	0.0025
0.751	0.0025
0.7515	0.0025
0.752	0.0025
0.7525	0.0025
0.753	0.0025
0.7535	0.0025
0.754	0.0025
0.7545	0.0025
0.755	0.0025
0.7555	0.0025
0.756	0.0025
0.7565	0.0025
0.757	0.0025
0.7575	0.0025
0.758	0.0025
0.7585	0.0025
0.759	0.0025
0.7595	0.0025
0.76	0.0025
0.7605	0.0025
0.761	0.0025
0.7615	0.0025
0.762	0.0025
0.7625	0.0025
0.763	0.0025
0.7635	0.0025
0.764	0.0025
0.7645	0.0025
0.765	0.0025
0.7655	0.0025
0.766	0.0025
0.7665	0.0025
0.767	0.0025
0.7675	0.0025
0.768	0.0025
0.7685	0.0025
0.769	0.0025
0.7695	0.0025
0.77	0.0025
0.7705	0.0025
0.771	0.0025
0.7715	0.0025
0.772	0.0025
0.7725	0.0025
0.773	0.0025
0.7735	0.0025
0.774	0.0025
0.7745	0.0025
0.775	0.0025
0.7755	0.0025
0.776	0.0025
0.7765	0.0025
0.777	0.0025
0.7775	0.0025
0.778	0.0025
0.7785	0.0025
0.779	0.0025
0.7795	0.0025
0.78	0.0025
0.7805	0.0025
0.781	0.0025
0.7815	0.0025
0.782	0.0025
0.7825	0.0025
0.783	0.0025
0.7835	0.0025
0.784	0.0025
0.7845	0.0025
0.785	0.0025
0.7855	0.0025
0.786	0.0025
0.7865	0.0025
0.787	0.0025
0.7875	0.0025
0.788	0.0025
0.7885	0.0025
0.789	0.0025
0.7895	0.0025
0.79	0.0025
0.7905	0.0025
0.791	0.0025
0.7915	0.0025
0.792	0.0025
0.7925	0.0025
0.793	0.0025
0.7935	0.0025
0.794	0.0025
0.7945	0.0025
0.795	0.0025
0.7955	0.0025
0.796	0.0025
0.7965	0.0025
0.797	0.0025
0.7975	0.0025
0.798	0.0025
0.7985	0.0025
0.799	0.0025
0.7995	0.0025
0.8	0.0025
0.8005	0.0025
0.801	0.0025
0.8015	0.0025
0.802	0.0025
0.8025	0.0025
0.803	0.0025
0.8035	0.0025
0.804	0.0025
0.8045	0.0025
0.805	0.0025
0.8055	0.0025
0.806	0.0025
0.8065	0.0025
0.807	0.0025
0.8075	0.0025
0.808	0.0025
0.8085	0.0025
0.809	0.0025
0.8095	0.0025
0.81	0.0025
0.8105	0.0025
0.811	0.0025
0.8115	0.0025
0.812	0.0025
0.8125	0.0025
0.813	0.0025
0.8135	0.0025
0.814	0.0025
0.8145	0.0025
0.815	0.0025
0.8155	0.0025
0.816	0.0025
0.8165	0.0025
0.817	0.0025
0.8175	0.0025
0.818	0.0025
0.8185	0.0025
0.819	0.0025
0.8195	0.0025
0.82	0.0025
0.8205	0.0025
0.821	0.0025
0.8215	0.0025
0.822	0.0025
0.8225	0.0025
0.823	0.0025
0.8235	0.0025
0.824	0.0025
0.8245	0.0025
0.825	0.0025
0.8255	0.0025
0.826	0.0025
0.8265	0.0025
0.827	0.0025
0.8275	0.0025
0.828	0.0025
0.8285	0.0025
0.829	0.0025
0.8295	0.0025
0.83	0.0025
0.8305	0.0025
0.831	0.0025
0.8315	0.0025
0.832	0.0025
0.8325	0.0025
0.833	0.0025
0.8335	0.0025
0.834	0.0025
0.8345	0.0025
0.835	0.0025
0.8355	0.0025
0.836	0.0025
0.8365	0.0025
0.837	0.0025
0.8375	0.0025
0.838	0.0025
0.8385	0.0025
0.839	0.0025
0.8395	0.0025
0.84	0.0025
0.8405	0.0025
0.841	0.0025
0.8415	0.0025
0.842	0.0025
0.8425	0.0025
0.843	0.0025
0.8435	0.0025
0.844	0.0025
0.8445	0.0025
0.845	0.0025
0.8455	0.0025
0.846	0.0025
0.8465	0.0025
0.847	0.0025
0.8475	0.0025
0.848	0.0025
0.8485	0.0025
0.849	0.0025
0.8495	0.0025
0.85	0.0025
0.8505	0.0025
0.851	0.0025
0.8515	0.0025
0.852	0.0025
0.8525	0.0025
0.853	0.0025
0.8535	0.0025
0.854	0.0025
0.8545	0.0025
0.855	0.0025
0.8555	0.0025
0.856	0.0025
0.8565	0.0025
0.857	0.0025
0.8575	0.0025
0.858	0.0025
0.8585	0.0025
0.859	0.0025
0.8595	0.0025
0.86	0.0025
0.8605	0.0025
0.861	0.0025
0.8615	0.0025
0.862	0.0025
0.8625	0.0025
0.863	0.0025
0.8635	0.0025
0.864	0.0025
0.8645	0.0025
0.865	0.0025
0.8655	0.0025
0.866	0.0025
0.8665	0.0025
0.867	0.0025
0.8675	0.0025
0.868	0.0025
0.8685	0.0025
0.869	0.0025
0.8695	0.0025
0.87	0.0025
0.8705	0.0025
0.871	0.0025
0.8715	0.0025
0.872	0.0025
0.8725	0.0025
0.873	0.0025
0.8735	0.0025
0.874	0.0025
0.8745	0.0025
0.875	0.0025
0.8755	0.0025
0.876	0.0025
0.8765	0.0025
0.877	0.0025
0.8775	0.0025
0.878	0.0025
0.8785	0.0025
0.879	0.0025
0.8795	0.0025
0.88	0.0025
0.8805	0.0025
0.881	0.0025
0.8815	0.0025
0.882	0.0025
0.8825	0.0025
0.883	0.0025
0.8835	0.0025
0.884	0.0025
0.8845	0.0025
0.885	0.0025
0.8855	0.0025
0.886	0.0025
0.8865	0.0025
0.887	0.0025
0.8875	0.0025
0.888	0.0025
0.8885	0.0025
0.889	0.0025
0.8895	0.0025
0.89	0.0025
0.8905	0.0025
0.891	0.0025
0.8915	0.0025
0.892	0.0025
0.8925	0.0025
0.893	0.0025
0.8935	0.0025
0.894	0.0025
0.8945	0.0025
0.895	0.0025
0.8955	0.0025
0.896	0.0025
0.8965	0.0025
0.897	0.0025
0.8975	0.0025
0.898	0.0025
0.8985	0.0025
0.899	0.0025
0.8995	0.0025
0.9	0.0025
0.9005	0.0025
0.901	0.0025
0.9015	0.0025
0.902	0.0025
0.9025	0.0025
0.903	0.0025
0.9035	0.0025
0.904	0.0025
0.9045	0.0025
0.905	0.0025
0.9055	0.0025
0.906	0.0025
0.9065	0.0025
0.907	0.0025
0.9075	0.0025
0.908	0.0025
0.9085	0.0025
0.909	0.0025
0.9095	0.0025
0.91	0.0025
0.9105	0.0025
0.911	0.0025
0.9115	0.0025
0.912	0.0025
0.9125	0.0025
0.913	0.0025
0.9135	0.0025
0.914	0.0025
0.9145	0.0025
0.915	0.0025
0.9155	0.0025
0.916	0.0025
0.9165	0.0025
0.917	0.0025
0.9175	0.0025
0.918	0.0025
0.9185	0.0025
0.919	0.0025
0.9195	0.0025
0.92	0.0025
0.9205	0.0025
0.921	0.0025
0.9215	0.0025
0.922	0.0025
0.9225	0.0025
0.923	0.0025
0.9235	0.0025
0.924	0.0025
0.9245	0.0025
0.925	0.0025
0.9255	0.0025
0.926	0.0025
0.9265	0.0025
0.927	0.0025
0.9275	0.0025
0.928	0.0025
0.9285	0.0025
0.929	0.0025
0.9295	0.0025
0.93	0.0025
0.9305	0.0025
0.931	0.0025
0.9315	0.0025
0.932	0.0025
0.9325	0.0025
0.933	0.0025
0.9335	0.0025
0.934	0.0025
0.9345	0.0025
0.935	0.0025
0.9355	0.0025
0.936	0.0025
0.9365	0.0025
0.937	0.0025
0.9375	0.0025
0.938	0.0025
0.9385	0.0025
0.939	0.0025
0.9395	0.0025
0.94	0.0025
0.9405	0.0025
0.941	0.0025
0.9415	0.0025
0.942	0.0025
0.9425	0.0025
0.943	0.0025
0.9435	0.0025
0.944	0.0025
0.9445	0.0025
0.945	0.0025
0.9455	0.0025
0.946	0.0025
0.9465	0.0025
0.947	0.0025
0.9475	0.0025
0.948	0.0025
0.9485	0.0025
0.949	0.0025
0.9495	0.0025
0.95	0.0025
0.9505	0.0025
0.951	0.0025
0.9515	0.0025
0.952	0.0025
0.9525	0.0025
0.953	0.0025
0.9535	0.0025
0.954	0.0025
0.9545	0.0025
0.955	0.0025
0.9555	0.0025
0.956	0.0025
0.9565	0.0025
0.957	0.0025
0.9575	0.0025
0.958	0.0025
0.9585	0.0025
0.959	0.0025
0.9595	0.0025
0.96	0.0025
0.9605	0.0025
0.961	0.0025
0.9615	0.0025
0.962	0.0025
0.9625	0.0025
0.963	0.0025
0.9635	0.0025
0.964	0.0025
0.9645	0.0025
0.965	0.0025
0.9655	0.0025
0.966	0.0025
0.9665	0.0025
0.967	0.0025
0.9675	0.0025
0.968	0.0025
0.9685	0.0025
0.969	0.0025
0.9695	0.0025
0.97	0.0025
0.9705	0.0025
0.971	0.0025
0.9715	0.0025
0.972	0.0025
0.9725	0.0025
0.973	0.0025
0.9735	0.0025
0.974	0.0025
0.9745	0.0025
0.975	0.0025
0.9755	0.0025
0.976	0.0025
0.9765	0.0025
0.977	0.0025
0.9775	0.0025
0.978	0.0025
0.9785	0.0025
0.979	0.0025
0.9795	0.0025
0.98	0.0025
0.9805	0.0025
0.981	0.0025
0.9815	0.0025
0.982	0.0025
0.9825	0.0025
0.983	0.0025
0.9835	0.0025
0.984	0.0025
0.9845	0.0025
0.985	0.0025
0.9855	0.0025
0.986	0.0025
0.9865	0.0025
0.987	0.0025
0.9875	0.0025
0.988	0.0025
0.9885	0.0025
0.989	0.0025
0.9895	0.0025
0.99	0.0025
0.9905	0.0025
0.991	0.0025
0.9915	0.0025
0.992	0.0025
0.9925	0.0025
0.993	0.0025
0.9935	0.0025
0.994	0.0025
0.9945	0.0025
0.995	0.0025
0.9955	0.0025
0.996	0.0025
0.9965	0.0025
0.997	0.0025
0.9975	0.0025
0.998	0.0025
0.9985	0.0025
0.999	0.0025
0.9995	0.0025
1	0.0025


==> tikz/theta_test/time_401/K_1.000000e-01_1.000000e+00_B_1_C_7_100_50_1.mat_implicit_Euler.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	-3.73593e-05	-0.0692746
0.105	-0.000126915	-0.105489
0.1075	-0.000259405	-0.1208
0.11	-0.000419024	-0.12487
0.1125	-0.000555372	-0.0544281
0.115	-0.000645359	-0.0151161
0.1175	-0.000693837	0.00366427
0.12	-0.000714595	0.0108851
0.1225	-0.00071981	0.0122992
0.125	-0.000717534	0.0111705
0.1275	-0.000712346	0.00919171
0.13	-0.000706564	0.00715993
0.1325	-0.000701208	0.00539714
0.135	-0.000696625	0.00399088
0.1375	-0.000692842	0.00292421
0.14	-0.000689754	0.00214187
0.1425	-0.000687222	0.00158166
0.145	-0.000685113	0.00118762
0.1475	-0.000683315	0.000914279
0.15	-0.00068174	0.000726711
0.1525	-0.000680322	0.000599118
0.155	-0.000679014	0.000512922
0.1575	-0.000677782	0.000455006
0.16	-0.000676602	0.000416244
0.1625	-0.000675457	0.000390363
0.165	-0.000674337	0.000373092
0.1675	-0.000673234	0.000361546
0.17	-0.000672143	0.00035379
0.1725	-0.00067106	0.000348533
0.175	-0.000669983	0.000344918
0.1775	-0.00066891	0.000342379
0.18	-0.000667841	0.000340543
0.1825	-0.000666775	0.000339164
0.185	-0.000665712	0.000338084
0.1875	-0.00066465	0.000337197
0.19	-0.000663591	0.000336436
0.1925	-0.000662534	0.000335756
0.195	-0.000661478	0.000335129
0.1975	-0.000660424	0.000334536
0.2	-0.000659372	0.000333966
0.2025	-0.000658322	0.00033341
0.205	-0.000657273	0.000332865
0.2075	-0.000656227	0.000332325
0.21	-0.000655181	0.000331791
0.2125	-0.000654138	0.000331259
0.215	-0.000653096	0.00033073
0.2175	-0.000652056	0.000330202
0.22	-0.000651017	0.000329676
0.2225	-0.00064998	0.000329151
0.225	-0.000648945	0.000328628
0.2275	-0.000647911	0.000328105
0.23	-0.000646879	0.000327583
0.2325	-0.000645849	0.000327062
0.235	-0.00064482	0.000326542
0.2375	-0.000643793	0.000326023
0.24	-0.000642768	0.000325504
0.2425	-0.000641744	0.000324987
0.245	-0.000640722	0.00032447
0.2475	-0.000639702	0.000323954
0.25	-0.000638683	0.000323439
0.2525	-0.000637666	0.000322925
0.255	-0.00063665	0.000322412
0.2575	-0.000635636	0.000321899
0.26	-0.000634624	0.000321387
0.2625	-0.000633613	0.000320876
0.265	-0.000632604	0.000320366
0.2675	-0.000631596	0.000319857
0.27	-0.00063059	0.000319348
0.2725	-0.000629586	0.000318841
0.275	-0.000628583	0.000318334
0.2775	-0.000627582	0.000317828
0.28	-0.000626583	0.000317322
0.2825	-0.000625585	0.000316818
0.285	-0.000624589	0.000316314
0.2875	-0.000623594	0.000315811
0.29	-0.000622601	0.000315309
0.2925	-0.000621609	0.000314808
0.295	-0.000620619	0.000314307
0.2975	-0.000619631	0.000313808
0.3	-0.000618644	0.000313309
0.3025	-0.000653915	-0.0665669
0.305	-0.000739791	-0.101516
0.3075	-0.000867252	-0.116291
0.31	-0.00102096	-0.12022
0.3125	-0.00115201	-0.0522153
0.315	-0.00123808	-0.0142757
0.3175	-0.00128392	0.00384989
0.32	-0.00130292	0.010823
0.3225	-0.00130688	0.0121931
0.325	-0.0013036	0.0111075
0.3275	-0.00129752	0.00919907
0.33	-0.00129088	0.00723743
0.3325	-0.00128468	0.00553391
0.335	-0.00127923	0.0041737
0.3375	-0.00127456	0.00314099
0.34	-0.00127058	0.00238282
0.3425	-0.00126715	0.00183933
0.345	-0.00126413	0.0014566
0.3475	-0.00126142	0.00119074
0.35	-0.00125893	0.00100801
0.3525	-0.0012566	0.000883455
0.355	-0.00125437	0.000799091
0.3575	-0.00125222	0.000742205
0.36	-0.00125012	0.000703947
0.3625	-0.00124806	0.000678226
0.365	-0.00124603	0.000660892
0.3675	-0.00124401	0.00064914
0.37	-0.00124201	0.000641087
0.3725	-0.00124001	0.000635474
0.375	-0.00123802	0.000631466
0.3775	-0.00123604	0.000628511
0.38	-0.00123407	0.000626244
0.3825	-0.0012321	0.000624427
0.385	-0.00123013	0.000622902
0.3875	-0.00122817	0.000621568
0.39	-0.0012262	0.000620358
0.3925	-0.00122425	0.000619229
0.395	-0.00122229	0.000618153
0.3975	-0.00122034	0.000617111
0.4	-0.0012184	0.000616092
0.4025	-0.00121645	0.000615088
0.405	-0.00121451	0.000614094
0.4075	-0.00121257	0.000613107
0.41	-0.00121064	0.000612126
0.4125	-0.00120871	0.000611149
0.415	-0.00120678	0.000610174
0.4175	-0.00120485	0.000609202
0.42	-0.00120293	0.000608232
0.4225	-0.00120101	0.000607265
0.425	-0.00119909	0.000606298
0.4275	-0.00119718	0.000605334
0.43	-0.00119527	0.000604371
0.4325	-0.00119336	0.00060341
0.435	-0.00119146	0.00060245
0.4375	-0.00118956	0.000601492
0.44	-0.00118766	0.000600536
0.4425	-0.00118577	0.000599581
0.445	-0.00118387	0.000598627
0.4475	-0.00118199	0.000597675
0.45	-0.0011801	0.000596725
0.4525	-0.00117822	0.000595776
0.455	-0.00117634	0.000594829
0.4575	-0.00117446	0.000593883
0.46	-0.00117259	0.000592938
0.4625	-0.00117072	0.000591995
0.465	-0.00116885	0.000591054
0.4675	-0.00116698	0.000590114
0.47	-0.00116512	0.000589176
0.4725	-0.00116326	0.000588239
0.475	-0.00116141	0.000587303
0.4775	-0.00115955	0.000586369
0.48	-0.0011577	0.000585437
0.4825	-0.00115586	0.000584506
0.485	-0.00115401	0.000583576
0.4875	-0.00115217	0.000582648
0.49	-0.00115033	0.000581722
0.4925	-0.0011485	0.000580797
0.495	-0.00114667	0.000579873
0.4975	-0.00114484	0.000578951
0.5	-0.00114301	0.000578031
0.5025	-0.00110318	0.0703792
0.505	-0.00101038	0.106855
0.5075	-0.000874185	0.122309
0.51	-0.000710751	0.126459
0.5125	-0.000571117	0.0555075
0.515	-0.000478464	0.0158552
0.5175	-0.000427752	-0.00311282
0.52	-0.000405	-0.0104078
0.5225	-0.000397914	-0.0118333
0.525	-0.000398375	-0.0106904
0.5275	-0.000401773	-0.00869153
0.53	-0.000405777	-0.0066419
0.5325	-0.000409361	-0.00486556
0.535	-0.000412175	-0.00344985
0.5375	-0.000414194	-0.00237695
0.54	-0.000415518	-0.00159073
0.5425	-0.00041629	-0.00102826
0.545	-0.000416641	-0.000633077
0.5475	-0.000416684	-0.000359306
0.55	-0.000416507	-0.000171791
0.5525	-0.000416176	-4.45587e-05
0.555	-0.000415738	4.10791e-05
0.5575	-0.000415226	9.83134e-05
0.56	-0.000414666	0.000136316
0.5625	-0.000414072	0.000161391
0.565	-0.000413458	0.000177828
0.5675	-0.000412828	0.000188522
0.57	-0.000412191	0.000195417
0.5725	-0.000411547	0.000199809
0.575	-0.0004109	0.000202556
0.5775	-0.000410251	0.000204227
0.58	-0.000409602	0.000205196
0.5825	-0.000408952	0.000205707
0.585	-0.000408303	0.000205921
0.5875	-0.000407654	0.000205943
0.59	-0.000407006	0.000205841
0.5925	-0.000406358	0.000205659
0.595	-0.000405712	0.000205425
0.5975	-0.000405066	0.000205158
0.6	-0.000404422	0.00020487
0.6025	-0.000403778	0.000204569
0.605	-0.000403136	0.000204259
0.6075	-0.000402494	0.000203945
0.61	-0.000401854	0.000203627
0.6125	-0.000401214	0.000203307
0.615	-0.000400576	0.000202987
0.6175	-0.000399938	0.000202666
0.62	-0.000399302	0.000202345
0.6225	-0.000398666	0.000202024
0.625	-0.000398032	0.000201703
0.6275	-0.000397398	0.000201382
0.63	-0.000396766	0.000201062
0.6325	-0.000396134	0.000200743
0.635	-0.000395504	0.000200424
0.6375	-0.000394875	0.000200105
0.64	-0.000394246	0.000199787
0.6425	-0.000393619	0.00019947
0.645	-0.000392992	0.000199153
0.6475	-0.000392367	0.000198836
0.65	-0.000391742	0.00019852
0.6525	-0.000391119	0.000198204
0.655	-0.000390497	0.000197889
0.6575	-0.000389875	0.000197575
0.66	-0.000389255	0.000197261
0.6625	-0.000388635	0.000196947
0.665	-0.000388017	0.000196634
0.6675	-0.000387399	0.000196321
0.67	-0.000386783	0.000196009
0.6725	-0.000386167	0.000195698
0.675	-0.000385553	0.000195387
0.6775	-0.000384939	0.000195076
0.68	-0.000384327	0.000194766
0.6825	-0.000383715	0.000194456
0.685	-0.000383104	0.000194147
0.6875	-0.000382495	0.000193838
0.69	-0.000381886	0.00019353
0.6925	-0.000381278	0.000193223
0.695	-0.000380671	0.000192915
0.6975	-0.000380066	0.000192609
0.7	-0.000379461	0.000192303
0.7025	-0.000378857	0.000191997
0.705	-0.000378254	0.000191692
0.7075	-0.000377652	0.000191387
0.71	-0.000377051	0.000191083
0.7125	-0.000376451	0.000190779
0.715	-0.000375852	0.000190476
0.7175	-0.000375254	0.000190173
0.72	-0.000374657	0.000189871
0.7225	-0.000374061	0.000189569
0.725	-0.000373465	0.000189267
0.7275	-0.000372871	0.000188966
0.73	-0.000372278	0.000188666
0.7325	-0.000371685	0.000188366
0.735	-0.000371094	0.000188067
0.7375	-0.000370503	0.000187768
0.74	-0.000369914	0.000187469
0.7425	-0.000369325	0.000187171
0.745	-0.000368737	0.000186874
0.7475	-0.000368151	0.000186577
0.75	-0.000367565	0.00018628
0.7525	-0.00036698	0.000185984
0.755	-0.000366396	0.000185688
0.7575	-0.000365813	0.000185393
0.76	-0.000365231	0.000185098
0.7625	-0.000364649	0.000184804
0.765	-0.000364069	0.00018451
0.7675	-0.00036349	0.000184217
0.77	-0.000362911	0.000183924
0.7725	-0.000362334	0.000183632
0.775	-0.000361757	0.00018334
0.7775	-0.000361182	0.000183048
0.78	-0.000360607	0.000182757
0.7825	-0.000360033	0.000182467
0.785	-0.00035946	0.000182177
0.7875	-0.000358888	0.000181887
0.79	-0.000358317	0.000181598
0.7925	-0.000357747	0.000181309
0.795	-0.000357178	0.000181021
0.7975	-0.000356609	0.000180733
0.8	-0.000356042	0.000180446
0.8025	-0.000355475	0.000180159
0.805	-0.00035491	0.000179873
0.8075	-0.000354345	0.000179587
0.81	-0.000353781	0.000179301
0.8125	-0.000353218	0.000179016
0.815	-0.000352656	0.000178732
0.8175	-0.000352095	0.000178448
0.82	-0.000351535	0.000178164
0.8225	-0.000350975	0.000177881
0.825	-0.000350417	0.000177598
0.8275	-0.000349859	0.000177316
0.83	-0.000349303	0.000177034
0.8325	-0.000348747	0.000176752
0.835	-0.000348192	0.000176471
0.8375	-0.000347638	0.000176191
0.84	-0.000347085	0.000175911
0.8425	-0.000346532	0.000175631
0.845	-0.000345981	0.000175352
0.8475	-0.00034543	0.000175073
0.85	-0.000344881	0.000174795
0.8525	-0.000344332	0.000174517
0.855	-0.000343784	0.00017424
0.8575	-0.000343237	0.000173963
0.86	-0.000342691	0.000173686
0.8625	-0.000342146	0.00017341
0.865	-0.000341601	0.000173134
0.8675	-0.000341058	0.000172859
0.87	-0.000340515	0.000172584
0.8725	-0.000339973	0.00017231
0.875	-0.000339432	0.000172036
0.8775	-0.000338892	0.000171762
0.88	-0.000338353	0.000171489
0.8825	-0.000337815	0.000171217
0.885	-0.000337277	0.000170945
0.8875	-0.00033674	0.000170673
0.89	-0.000336205	0.000170402
0.8925	-0.00033567	0.000170131
0.895	-0.000335136	0.00016986
0.8975	-0.000334602	0.00016959
0.9	-0.00033407	0.000169321
0.9025	-0.000333538	0.000169051
0.905	-0.000333008	0.000168783
0.9075	-0.000332478	0.000168514
0.91	-0.000331949	0.000168247
0.9125	-0.000331421	0.000167979
0.915	-0.000330893	0.000167712
0.9175	-0.000330367	0.000167445
0.92	-0.000329841	0.000167179
0.9225	-0.000329316	0.000166914
0.925	-0.000328792	0.000166648
0.9275	-0.000328269	0.000166383
0.93	-0.000327747	0.000166119
0.9325	-0.000327225	0.000165855
0.935	-0.000326705	0.000165591
0.9375	-0.000326185	0.000165328
0.94	-0.000325666	0.000165065
0.9425	-0.000325148	0.000164803
0.945	-0.000324631	0.000164541
0.9475	-0.000324114	0.000164279
0.95	-0.000323598	0.000164018
0.9525	-0.000323083	0.000163757
0.955	-0.000322569	0.000163497
0.9575	-0.000322056	0.000163237
0.96	-0.000321544	0.000162977
0.9625	-0.000321032	0.000162718
0.965	-0.000320521	0.00016246
0.9675	-0.000320011	0.000162201
0.97	-0.000319502	0.000161944
0.9725	-0.000318994	0.000161686
0.975	-0.000318486	0.000161429
0.9775	-0.00031798	0.000161173
0.98	-0.000317474	0.000160916
0.9825	-0.000316969	0.000160661
0.985	-0.000316464	0.000160405
0.9875	-0.000315961	0.00016015
0.99	-0.000315458	0.000159896
0.9925	-0.000314956	0.000159641
0.995	-0.000314455	0.000159388
0.9975	-0.000313955	0.000159134
1	-0.000313455	0.000158881


==> tikz/theta_test/time_401/K_1.000000e-02_1.000000e+00_B_1_C_7_100_50_1.mat_implicit_Euler.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	-3.73593e-05	-0.375189
0.105	-0.000105924	-0.364109
0.1075	-0.000187387	-0.30815
0.11	-0.000271541	-0.270771
0.1125	-0.0003178	0.125355
0.115	-0.000331833	0.126414
0.1175	-0.000332209	0.0778811
0.12	-0.000329447	0.0449897
0.1225	-0.000326884	0.0267531
0.125	-0.000325002	0.0164444
0.1275	-0.000323631	0.0102772
0.13	-0.000322576	0.00646149
0.1325	-0.00032171	0.00407605
0.135	-0.000320962	0.00258394
0.1375	-0.000320286	0.0016519
0.14	-0.000319655	0.0010702
0.1425	-0.000319054	0.000707233
0.145	-0.000318471	0.000480726
0.1475	-0.000317899	0.000339344
0.15	-0.000317336	0.000251067
0.1525	-0.000316778	0.000195922
0.155	-0.000316223	0.000161448
0.1575	-0.000315671	0.000139871
0.16	-0.000315121	0.000126342
0.1625	-0.000314572	0.000117833
0.165	-0.000314025	0.000112456
0.1675	-0.000313479	0.000109034
0.17	-0.000312934	0.000106832
0.1725	-0.00031239	0.000105391
0.175	-0.000311848	0.000104425
0.1775	-0.000311306	0.000103755
0.18	-0.000310765	0.00010327
0.1825	-0.000310225	0.000102901
0.185	-0.000309686	0.000102604
0.1875	-0.000309148	0.000102352
0.19	-0.000308611	0.000102129
0.1925	-0.000308075	0.000101923
0.195	-0.000307539	0.000101729
0.1975	-0.000307005	0.000101542
0.2	-0.000306472	0.000101359
0.2025	-0.000305939	0.000101179
0.205	-0.000305408	0.000101001
0.2075	-0.000304877	0.000100824
0.21	-0.000304348	0.000100649
0.2125	-0.000303819	0.000100474
0.215	-0.000303291	0.0001003
0.2175	-0.000302764	0.000100126
0.22	-0.000302238	9.99522e-05
0.2225	-0.000301713	9.9779e-05
0.225	-0.000301189	9.96062e-05
0.2275	-0.000300666	9.94337e-05
0.23	-0.000300144	9.92616e-05
0.2325	-0.000299622	9.90897e-05
0.235	-0.000299102	9.89181e-05
0.2375	-0.000298582	9.87469e-05
0.24	-0.000298063	9.85759e-05
0.2425	-0.000297545	9.84052e-05
0.245	-0.000297029	9.82349e-05
0.2475	-0.000296513	9.80648e-05
0.25	-0.000295997	9.7895e-05
0.2525	-0.000295483	9.77255e-05
0.255	-0.00029497	9.75563e-05
0.2575	-0.000294458	9.73874e-05
0.26	-0.000293946	9.72188e-05
0.2625	-0.000293435	9.70505e-05
0.265	-0.000292926	9.68824e-05
0.2675	-0.000292417	9.67147e-05
0.27	-0.000291909	9.65473e-05
0.2725	-0.000291402	9.63801e-05
0.275	-0.000290895	9.62132e-05
0.2775	-0.00029039	9.60466e-05
0.28	-0.000289886	9.58803e-05
0.2825	-0.000289382	9.57143e-05
0.285	-0.000288879	9.55486e-05
0.2875	-0.000288378	9.53832e-05
0.29	-0.000287877	9.5218e-05
0.2925	-0.000287377	9.50532e-05
0.295	-0.000286877	9.48886e-05
0.2975	-0.000286379	9.47243e-05
0.3	-0.000285882	9.45603e-05
0.3025	-0.000321543	-0.362152
0.305	-0.000387469	-0.351558
0.3075	-0.000465937	-0.297609
0.31	-0.00054702	-0.2615
0.3125	-0.000591406	0.121022
0.315	-0.00060451	0.122194
0.3175	-0.000604312	0.075443
0.32	-0.000601045	0.0436854
0.3225	-0.000597976	0.0260301
0.325	-0.000595591	0.0160318
0.3275	-0.000593724	0.0100483
0.33	-0.000592181	0.00634807
0.3325	-0.000590836	0.00403634
0.335	-0.000589612	0.00259116
0.3375	-0.000588464	0.0016888
0.34	-0.000587364	0.00112581
0.3425	-0.000586294	0.000774604
0.345	-0.000585245	0.000555467
0.3475	-0.000584209	0.000418683
0.35	-0.000583181	0.000333253
0.3525	-0.000582159	0.00027985
0.355	-0.000581142	0.00024642
0.3575	-0.000580129	0.000225448
0.36	-0.000579118	0.000212244
0.3625	-0.00057811	0.000203885
0.365	-0.000577104	0.000198549
0.3675	-0.0005761	0.000195097
0.37	-0.000575097	0.000192821
0.3725	-0.000574097	0.000191279
0.375	-0.000573098	0.000190195
0.3775	-0.000572102	0.000189396
0.38	-0.000571107	0.000188775
0.3825	-0.000570113	0.000188266
0.385	-0.000569122	0.000187827
0.3875	-0.000568132	0.000187431
0.39	-0.000567144	0.000187063
0.3925	-0.000566158	0.000186712
0.395	-0.000565173	0.000186372
0.3975	-0.00056419	0.000186039
0.4	-0.000563209	0.000185711
0.4025	-0.00056223	0.000185386
0.405	-0.000561252	0.000185063
0.4075	-0.000560276	0.000184742
0.41	-0.000559301	0.000184422
0.4125	-0.000558329	0.000184102
0.415	-0.000557358	0.000183784
0.4175	-0.000556388	0.000183466
0.42	-0.000555421	0.000183149
0.4225	-0.000554455	0.000182832
0.425	-0.000553491	0.000182516
0.4275	-0.000552528	0.000182201
0.43	-0.000551567	0.000181886
0.4325	-0.000550608	0.000181572
0.435	-0.000549651	0.000181258
0.4375	-0.000548695	0.000180945
0.44	-0.000547741	0.000180632
0.4425	-0.000546788	0.00018032
0.445	-0.000545837	0.000180008
0.4475	-0.000544888	0.000179697
0.45	-0.000543941	0.000179387
0.4525	-0.000542995	0.000179077
0.455	-0.00054205	0.000178767
0.4575	-0.000541108	0.000178458
0.46	-0.000540167	0.00017815
0.4625	-0.000539228	0.000177842
0.465	-0.00053829	0.000177535
0.4675	-0.000537354	0.000177228
0.47	-0.000536419	0.000176921
0.4725	-0.000535487	0.000176616
0.475	-0.000534555	0.00017631
0.4775	-0.000533626	0.000176006
0.48	-0.000532698	0.000175702
0.4825	-0.000531772	0.000175398
0.485	-0.000530847	0.000175095
0.4875	-0.000529924	0.000174792
0.49	-0.000529002	0.00017449
0.4925	-0.000528083	0.000174188
0.495	-0.000527164	0.000173887
0.4975	-0.000526248	0.000173587
0.5	-0.000525333	0.000173287
0.5025	-0.000486603	0.378274
0.505	-0.000416211	0.367348
0.5075	-0.00033278	0.311097
0.51	-0.000246779	0.273266
0.5125	-0.00019918	-0.126211
0.515	-0.000184135	-0.127403
0.5175	-0.000182831	-0.0783441
0.52	-0.000184665	-0.0451094
0.5225	-0.000186298	-0.0267364
0.525	-0.000187256	-0.0163727
0.5275	-0.000187715	-0.0101742
0.53	-0.000187868	-0.00633669
0.5325	-0.000187838	-0.00393622
0.535	-0.000187696	-0.0024342
0.5375	-0.000187485	-0.00149581
0.54	-0.000187232	-0.000910128
0.5425	-0.000186952	-0.000544711
0.545	-0.000186655	-0.000316738
0.5475	-0.000186348	-0.000174521
0.55	-0.000186036	-8.58123e-05
0.5525	-0.000185719	-3.04946e-05
0.555	-0.000185401	3.98619e-06
0.5575	-0.000185082	2.54638e-05
0.56	-0.000184762	3.8827e-05
0.5625	-0.000184442	4.71265e-05
0.565	-0.000184123	5.2266e-05
0.5675	-0.000183803	5.54338e-05
0.57	-0.000183484	5.7371e-05
0.5725	-0.000183166	5.85405e-05
0.575	-0.000182848	5.92309e-05
0.5775	-0.000182531	5.96224e-05
0.58	-0.000182214	5.98274e-05
0.5825	-0.000181897	5.99162e-05
0.585	-0.000181582	5.99325e-05
0.5875	-0.000181266	5.99036e-05
0.59	-0.000180951	5.98465e-05
0.5925	-0.000180637	5.9772e-05
0.595	-0.000180324	5.96867e-05
0.5975	-0.000180011	5.95946e-05
0.6	-0.000179698	5.94984e-05
0.6025	-0.000179386	5.93997e-05
0.605	-0.000179074	5.92996e-05
0.6075	-0.000178764	5.91985e-05
0.61	-0.000178453	5.9097e-05
0.6125	-0.000178143	5.89953e-05
0.615	-0.000177834	5.88935e-05
0.6175	-0.000177525	5.87917e-05
0.62	-0.000177217	5.869e-05
0.6225	-0.000176909	5.85884e-05
0.625	-0.000176602	5.84869e-05
0.6275	-0.000176295	5.83856e-05
0.63	-0.000175989	5.82845e-05
0.6325	-0.000175684	5.81835e-05
0.635	-0.000175379	5.80827e-05
0.6375	-0.000175074	5.7982e-05
0.64	-0.00017477	5.78815e-05
0.6425	-0.000174467	5.77812e-05
0.645	-0.000174164	5.76811e-05
0.6475	-0.000173861	5.75812e-05
0.65	-0.000173559	5.74814e-05
0.6525	-0.000173258	5.73818e-05
0.655	-0.000172957	5.72823e-05
0.6575	-0.000172657	5.71831e-05
0.66	-0.000172357	5.7084e-05
0.6625	-0.000172058	5.69851e-05
0.665	-0.000171759	5.68863e-05
0.6675	-0.000171461	5.67877e-05
0.67	-0.000171163	5.66893e-05
0.6725	-0.000170866	5.65911e-05
0.675	-0.000170569	5.6493e-05
0.6775	-0.000170273	5.63951e-05
0.68	-0.000169978	5.62974e-05
0.6825	-0.000169682	5.61998e-05
0.685	-0.000169388	5.61024e-05
0.6875	-0.000169094	5.60052e-05
0.69	-0.0001688	5.59081e-05
0.6925	-0.000168507	5.58113e-05
0.695	-0.000168214	5.57145e-05
0.6975	-0.000167922	5.5618e-05
0.7	-0.000167631	5.55216e-05
0.7025	-0.00016734	5.54254e-05
0.705	-0.000167049	5.53293e-05
0.7075	-0.000166759	5.52334e-05
0.71	-0.00016647	5.51377e-05
0.7125	-0.000166181	5.50422e-05
0.715	-0.000165892	5.49468e-05
0.7175	-0.000165604	5.48516e-05
0.72	-0.000165316	5.47565e-05
0.7225	-0.000165029	5.46616e-05
0.725	-0.000164743	5.45669e-05
0.7275	-0.000164457	5.44723e-05
0.73	-0.000164171	5.43779e-05
0.7325	-0.000163886	5.42837e-05
0.735	-0.000163602	5.41896e-05
0.7375	-0.000163318	5.40957e-05
0.74	-0.000163034	5.40019e-05
0.7425	-0.000162751	5.39083e-05
0.745	-0.000162468	5.38149e-05
0.7475	-0.000162186	5.37217e-05
0.75	-0.000161905	5.36286e-05
0.7525	-0.000161624	5.35356e-05
0.755	-0.000161343	5.34428e-05
0.7575	-0.000161063	5.33502e-05
0.76	-0.000160783	5.32578e-05
0.7625	-0.000160504	5.31655e-05
0.765	-0.000160225	5.30733e-05
0.7675	-0.000159947	5.29813e-05
0.77	-0.00015967	5.28895e-05
0.7725	-0.000159392	5.27978e-05
0.775	-0.000159116	5.27063e-05
0.7775	-0.000158839	5.2615e-05
0.78	-0.000158564	5.25238e-05
0.7825	-0.000158288	5.24328e-05
0.785	-0.000158013	5.23419e-05
0.7875	-0.000157739	5.22512e-05
0.79	-0.000157465	5.21606e-05
0.7925	-0.000157192	5.20702e-05
0.795	-0.000156919	5.198e-05
0.7975	-0.000156646	5.18899e-05
0.8	-0.000156374	5.18e-05
0.8025	-0.000156103	5.17102e-05
0.805	-0.000155832	5.16206e-05
0.8075	-0.000155561	5.15311e-05
0.81	-0.000155291	5.14418e-05
0.8125	-0.000155022	5.13527e-05
0.815	-0.000154752	5.12636e-05
0.8175	-0.000154484	5.11748e-05
0.82	-0.000154216	5.10861e-05
0.8225	-0.000153948	5.09976e-05
0.825	-0.000153681	5.09092e-05
0.8275	-0.000153414	5.08209e-05
0.83	-0.000153147	5.07329e-05
0.8325	-0.000152882	5.06449e-05
0.835	-0.000152616	5.05572e-05
0.8375	-0.000152351	5.04695e-05
0.84	-0.000152087	5.03821e-05
0.8425	-0.000151823	5.02947e-05
0.845	-0.000151559	5.02076e-05
0.8475	-0.000151296	5.01206e-05
0.85	-0.000151033	5.00337e-05
0.8525	-0.000150771	4.9947e-05
0.855	-0.000150509	4.98604e-05
0.8575	-0.000150248	4.9774e-05
0.86	-0.000149987	4.96877e-05
0.8625	-0.000149727	4.96016e-05
0.865	-0.000149467	4.95156e-05
0.8675	-0.000149207	4.94298e-05
0.87	-0.000148948	4.93441e-05
0.8725	-0.000148689	4.92586e-05
0.875	-0.000148431	4.91732e-05
0.8775	-0.000148174	4.9088e-05
0.88	-0.000147916	4.90029e-05
0.8825	-0.00014766	4.8918e-05
0.885	-0.000147403	4.88332e-05
0.8875	-0.000147147	4.87486e-05
0.89	-0.000146892	4.86641e-05
0.8925	-0.000146637	4.85797e-05
0.895	-0.000146382	4.84955e-05
0.8975	-0.000146128	4.84115e-05
0.9	-0.000145874	4.83276e-05
0.9025	-0.000145621	4.82438e-05
0.905	-0.000145368	4.81602e-05
0.9075	-0.000145116	4.80767e-05
0.91	-0.000144864	4.79934e-05
0.9125	-0.000144613	4.79102e-05
0.915	-0.000144361	4.78271e-05
0.9175	-0.000144111	4.77442e-05
0.92	-0.000143861	4.76615e-05
0.9225	-0.000143611	4.75789e-05
0.925	-0.000143362	4.74964e-05
0.9275	-0.000143113	4.74141e-05
0.93	-0.000142864	4.73319e-05
0.9325	-0.000142616	4.72499e-05
0.935	-0.000142369	4.7168e-05
0.9375	-0.000142121	4.70862e-05
0.94	-0.000141875	4.70046e-05
0.9425	-0.000141628	4.69231e-05
0.945	-0.000141382	4.68418e-05
0.9475	-0.000141137	4.67606e-05
0.95	-0.000140892	4.66795e-05
0.9525	-0.000140647	4.65986e-05
0.955	-0.000140403	4.65179e-05
0.9575	-0.000140159	4.64372e-05
0.96	-0.000139916	4.63567e-05
0.9625	-0.000139673	4.62764e-05
0.965	-0.000139431	4.61962e-05
0.9675	-0.000139189	4.61161e-05
0.97	-0.000138947	4.60362e-05
0.9725	-0.000138706	4.59564e-05
0.975	-0.000138465	4.58767e-05
0.9775	-0.000138225	4.57972e-05
0.98	-0.000137985	4.57178e-05
0.9825	-0.000137745	4.56386e-05
0.985	-0.000137506	4.55594e-05
0.9875	-0.000137267	4.54805e-05
0.99	-0.000137029	4.54016e-05
0.9925	-0.000136791	4.53229e-05
0.995	-0.000136554	4.52444e-05
0.9975	-0.000136316	4.5166e-05
1	-0.00013608	4.50877e-05


==> tikz/theta_test/time_401/K_1.000000e-03_1.000000e+00_B_1_C_7_100_50_1.mat_implicit_Euler.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	-3.73593e-05	-1.41322
0.105	-3.46961e-05	1.05142
0.1075	-0.000100304	-2.65023
0.11	-6.08097e-05	3.25086
0.1125	-0.000149538	-4.52
0.115	-1.93167e-05	7.44418
0.1175	1.05581e-05	-2.71039
0.12	0.000111993	4.05924
0.1225	5.10821e-06	-6.34274
0.125	0.000186132	9.99237
0.1275	0.000221215	-4.29477
0.13	0.000376753	6.24479
0.1325	0.000210761	-9.88274
0.135	0.000492913	15.489
0.1375	0.000581804	-7.13677
0.14	0.000853766	10.0107
0.1425	0.000907632	-4.59075
0.145	0.00107757	6.67401
0.1475	0.000900266	-10.5756
0.15	0.00120504	16.5564
0.1525	0.00130881	-7.70076
0.155	0.0016074	10.7397
0.1575	0.00166865	-5.01549
0.16	0.00185701	7.25994
0.1625	0.00166452	-11.5163
0.165	0.00199985	18.0151
0.1675	0.00212468	-8.4703
0.17	0.0024596	11.742
0.1725	0.00253258	-5.58401
0.175	0.0027461	8.02945
0.1775	0.00279201	-3.44341
0.18	0.00292531	4.98328
0.1825	0.00279512	-7.91908
0.185	0.0030311	12.364
0.1875	0.00309188	-5.58276
0.19	0.00330718	7.92168
0.1925	0.00335497	-3.41327
0.195	0.00348896	4.93071
0.1975	0.00336076	-7.84219
0.2	0.00359668	12.2341
0.2025	0.00365746	-5.52416
0.205	0.00387214	7.83551
0.2075	0.00392078	-3.37019
0.21	0.00405477	4.859
0.2125	0.00392908	-7.73519
0.215	0.00416407	12.0571
0.2175	0.00422483	-5.43974
0.22	0.00443801	7.71184
0.2225	0.00423559	-12.2856
0.225	0.00460606	19.1666
0.2275	0.00475498	-9.11783
0.23	0.00512912	12.5541
0.2325	0.00521729	-6.06497
0.235	0.00545932	8.63835
0.2375	0.00551255	-3.83518
0.24	0.00566745	5.52052
0.2425	0.0055245	-8.79696
0.245	0.00579707	13.6911
0.2475	0.00587991	-6.29088
0.25	0.00613499	8.80077
0.2525	0.00619211	-3.97031
0.255	0.00635426	5.70627
0.2575	0.00620663	-9.09768
0.26	0.00649097	14.1493
0.2625	0.00658093	-6.53476
0.265	0.00684904	9.11009
0.2675	0.0069093	-4.15903
0.27	0.00708062	5.96806
0.2725	0.0069261	-9.51914
0.275	0.0072261	14.7951
0.2775	0.00732578	-6.87562
0.28	0.00761144	9.54403
0.2825	0.00767625	-4.41753
0.285	0.00785983	6.32387
0.2875	0.00769578	-10.0907
0.29	0.00801635	15.6739
0.2925	0.00812962	-7.33838
0.295	0.00843884	10.1347
0.2975	0.00851015	-4.76335
0.3	0.00870993	6.79635
0.3025	0.00849945	-12.1614
0.305	0.00885568	17.8433
0.3075	0.00898984	-9.37007
0.31	0.00935573	12.1233
0.3125	0.0094786	-5.20743
0.315	0.00971148	7.37292
0.3175	0.00976833	-3.03546
0.32	0.00990159	4.37349
0.3225	0.00979098	-6.96354
0.325	0.0100217	10.792
0.3275	0.0100842	-4.82787
0.33	0.0102902	6.798
0.3325	0.0101141	-10.8735
0.335	0.0104692	16.8522
0.3375	0.0106057	-7.98089
0.34	0.0109534	10.9341
0.3425	0.011038	-5.23839
0.345	0.0112652	7.40865
0.3475	0.011326	-3.20199
0.35	0.0114736	4.5097
0.3525	0.011365	-7.26106
0.355	0.0116141	11.1862
0.3575	0.0116863	-5.07615
0.36	0.0119093	7.08974
0.3625	0.0117266	-11.3647
0.365	0.0121053	17.5782
0.3675	0.0122577	-8.39006
0.37	0.0126311	11.4393
0.3725	0.0127255	-5.53776
0.375	0.0129711	7.78261
0.3775	0.0130363	-3.44402
0.38	0.0131978	4.84099
0.3825	0.0130808	-7.79967
0.385	0.0133534	11.9951
0.3875	0.0134382	-5.51032
0.39	0.0136859	7.63303
0.3925	0.0137535	-3.39063
0.395	0.0139153	4.75009
0.3975	0.0138018	-7.66383
0.4	0.014073	11.7698
0.4025	0.0141578	-5.401
0.405	0.0144033	7.47189
0.4075	0.014472	-3.30616
0.41	0.0146326	4.6152
0.4125	0.0145239	-7.45866
0.415	0.0147914	11.4364
0.4175	0.0148746	-5.23814
0.42	0.0151154	7.24399
0.4225	0.0151848	-3.18195
0.425	0.0153426	4.42303
0.4275	0.0152405	-7.16325
0.43	0.0155014	10.9626
0.4325	0.0155815	-5.0043
0.435	0.0158142	6.92435
0.4375	0.015638	-11.1354
0.44	0.0160282	17.1376
0.4425	0.0161879	-8.21033
0.445	0.0165694	11.1196
0.4475	0.0166703	-5.40466
0.45	0.0169236	7.52681
0.4525	0.0169961	-3.34835
0.455	0.0171651	4.64249
0.4575	0.0170579	-7.52526
0.46	0.0173375	11.4924
0.4625	0.0174284	-5.29306
0.465	0.0176804	7.2662
0.4675	0.0177553	-3.22966
0.47	0.0179221	4.45486
0.4725	0.0178216	-7.23814
0.475	0.0180949	11.031
0.4775	0.0181829	-5.06503
0.48	0.0184272	6.95265
0.4825	0.0182514	-11.2036
0.485	0.0186566	17.186
0.4875	0.0188258	-8.27196
0.49	0.0192213	11.147
0.4925	0.0193288	-5.44925
0.495	0.0195931	7.53826
0.4975	0.0196712	-3.38914
0.5	0.0198494	4.66135
0.5025	0.0197762	-6.26963
0.505	0.02005	10.4971
0.5075	0.0201459	-4.02962
0.51	0.0203834	6.25562
0.5125	0.0202308	-10.6817
0.515	0.0206423	16.0358
0.5175	0.0208061	-7.87568
0.52	0.0212002	10.5992
0.5225	0.0213153	-5.21272
0.525	0.0215831	7.16686
0.5275	0.0216697	-3.21981
0.53	0.0218504	4.3729
0.5325	0.0217589	-7.15523
0.535	0.0220465	10.8214
0.5375	0.0221443	-5.00175
0.54	0.0223999	6.79067
0.5425	0.0224838	-3.01458
0.545	0.0226556	4.0693
0.5475	0.0225726	-6.67904
0.55	0.0228459	10.0717
0.5525	0.0229375	-4.62096
0.555	0.0231779	6.27391
0.5575	0.0230253	-10.1651
0.56	0.0234186	15.4685
0.5625	0.0235798	-7.4209
0.565	0.0239547	9.91975
0.5675	0.0240612	-4.8225
0.57	0.0243137	6.5991
0.5725	0.0243997	-2.90537
0.575	0.024572	3.88287
0.5775	0.0244971	-6.4048
0.58	0.0247683	9.61028
0.5825	0.0248603	-4.40411
0.585	0.025097	5.95304
0.5875	0.0249556	-9.67177
0.59	0.025341	14.662
0.5925	0.0254974	-7.01829
0.595	0.0258608	9.34875
0.5975	0.0259662	-4.52719
0.6	0.0262118	6.16325
0.6025	0.0260634	-9.99676
0.605	0.026465	15.1433
0.6075	0.0266322	-7.28468
0.61	0.0270131	9.67202
0.6125	0.0271248	-4.71871
0.615	0.0273828	6.40088
0.6175	0.0272274	-10.3809
0.62	0.027648	15.7112
0.6225	0.0278277	-7.60114
0.625	0.028229	10.0622
0.6275	0.028348	-4.94639
0.63	0.0286207	6.68387
0.6325	0.0287158	-3.01082
0.635	0.0289046	3.97335
0.6375	0.0288315	-6.58639
0.64	0.0291256	9.80871
0.6425	0.0292318	-4.54802
0.645	0.02949	6.05609
0.6475	0.0293481	-9.87206
0.65	0.0297612	14.8734
0.6525	0.0299362	-7.18151
0.655	0.0303257	9.46313
0.6575	0.0304436	-4.63872
0.66	0.0307091	6.23027
0.6625	0.0305612	-10.1375
0.665	0.0309893	15.2586
0.6675	0.0311739	-7.40149
0.67	0.0315794	9.72591
0.6725	0.0317037	-4.79503
0.675	0.0319809	6.41354
0.6775	0.0320828	-2.89774
0.68	0.0322764	3.75794
0.6825	0.0322147	-6.28173
0.685	0.0325111	9.27261
0.6875	0.0326218	-4.30429
0.69	0.0328801	5.66627
0.6925	0.0327536	-9.28481
0.695	0.0331615	13.8907
0.6975	0.0333335	-6.70171
0.7	0.0337127	8.76156
0.7025	0.0338327	-4.28509
0.705	0.0340931	5.68602
0.7075	0.0339659	-9.30861
0.71	0.0343801	13.9029
0.7125	0.0345568	-6.72147
0.715	0.0349421	8.7594
0.7175	0.035065	-4.29775
0.72	0.0353301	5.68129
0.7225	0.0352038	-9.31058
0.725	0.035624	13.8778
0.7275	0.0358048	-6.72241
0.73	0.0361952	8.73153
0.7325	0.0363211	-4.29623
0.735	0.0365903	5.65625
0.7375	0.0364657	-9.28094
0.74	0.0368908	13.8035
0.7425	0.037075	-6.69777
0.745	0.0374694	8.67074
0.7475	0.0375982	-4.27549
0.75	0.0378707	5.60284
0.7525	0.037749	-9.20737
0.755	0.0381774	13.6609
0.7575	0.0383641	-6.63724
0.76	0.0387606	8.5629
0.7625	0.0388917	-4.22941
0.765	0.0391664	5.51612
0.7675	0.0390487	-9.08155
0.77	0.0394784	13.4379
0.7725	0.0396663	-6.53424
0.775	0.0400628	8.40028
0.7775	0.0401957	-4.15336
0.78	0.040471	5.38955
0.7825	0.0403588	-8.89352
0.785	0.0407875	13.1194
0.7875	0.0409753	-6.38058
0.79	0.0413691	8.17093
0.7925	0.0415034	-4.0397
0.795	0.0417777	5.21043
0.7975	0.0416731	-8.62408
0.8	0.0420975	12.6763
0.8025	0.0422829	-6.16148
0.805	0.0426703	7.85925
0.8075	0.0428051	-3.88054
0.81	0.0430759	4.97143
0.8125	0.0429813	-8.26138
0.815	0.0433975	12.0913
0.8175	0.0435788	-5.86813
0.82	0.043956	7.45216
0.8225	0.0440909	-3.66713
0.825	0.0443556	4.65683
0.8275	0.0442739	-7.78213
0.83	0.0446771	11.3292
0.8325	0.0448513	-5.48312
0.835	0.0452131	6.92981
0.8375	0.0453478	-3.38698
0.84	0.045603	4.24851
0.8425	0.0455381	-7.15864
0.845	0.0459221	10.3484
0.8475	0.0460867	-4.9874
0.85	0.046427	6.26877
0.8525	0.0465618	-3.02323
0.855	0.0468037	3.71663
0.8575	0.0467607	-6.34641
0.86	0.0471173	9.0818
0.8625	0.047269	-4.34787
0.865	0.0475798	5.42752
0.8675	0.0477162	-2.54728
0.87	0.0479394	3.01377
0.8725	0.0479255	-5.27405
0.875	0.0482434	7.42126
0.8775	0.048381	-3.50748
0.88	0.0486521	4.31996
0.8825	0.0485882	-7.3046
0.885	0.0489914	10.5031
0.8875	0.0491684	-5.09845
0.89	0.049526	6.34324
0.8925	0.0496683	-3.10453
0.895	0.0499234	3.7821
0.8975	0.0498815	-6.47369
0.9	0.0502561	9.21091
0.9025	0.0504195	-4.44459
0.905	0.0507467	5.48477
0.9075	0.0508902	-2.6223
0.91	0.0511262	3.07411
0.9125	0.0511143	-5.39586
0.915	0.0514493	7.54438
0.9175	0.0515973	-3.60209
0.92	0.051884	4.38093
0.9225	0.0518211	-7.42651
0.925	0.0522436	10.6164
0.9275	0.052434	-5.19091
0.93	0.0528093	6.3866
0.9325	0.05296	-3.16836
0.935	0.0532285	3.81468
0.9375	0.0531892	-6.55173
0.94	0.0535809	9.25903
0.9425	0.0537559	-4.50122
0.945	0.0540983	5.48408
0.9475	0.0542493	-2.66599
0.95	0.0544972	3.08639
0.9525	0.0544894	-5.44461
0.955	0.0548396	7.5511
0.9575	0.0549975	-3.63916
0.96	0.0552974	4.36345
0.9625	0.0552387	-7.42685
0.965	0.0556766	10.5392
0.9675	0.055878	-5.18853
0.97	0.0562664	6.30876
0.9725	0.0564253	-3.16475
0.975	0.0567046	3.75068
0.9775	0.056672	-6.48199
0.98	0.0570754	9.07806
0.9825	0.0572599	-4.44195
0.985	0.0576118	5.33173
0.9875	0.0577709	-2.62327
0.99	0.0580272	2.97081
0.9925	0.0580292	-5.2994
0.995	0.058387	7.25971
0.9975	0.0585526	-3.52426
1	0.0588584	4.14491


==> tikz/theta_test/time_401/K_1.000000e-06_1.000000e+00_B_1_C_7_100_50_1.mat_fractional_Theta_adaptive_dt_u.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1001	-1.63615e-06	-30.4334
0.1002	-2.25664e-06	-15.5499
0.1003	-2.96441e-06	-6.70434
0.1004	-3.76811e-06	0.745738
0.1005	-4.67622e-06	5.78765
0.1006	-5.69543e-06	7.39476
0.1007	-6.82568e-06	6.82502
0.1008	-8.05151e-06	5.06266
0.1009	-9.33525e-06	2.86989
0.101	-1.06175e-05	0.779712
0.1011	-1.1826e-05	-0.888621
0.1012	-1.28892e-05	-1.99646
0.1013	-1.37507e-05	-2.54202
0.1014	-1.43778e-05	-2.61342
0.1015	-1.4766e-05	-2.34513
0.1016	-1.49359e-05	-1.88208
0.1017	-1.49265e-05	-1.35407
0.1018	-1.47872e-05	-0.860626
0.1019	-1.45685e-05	-0.46529
0.102	-1.43158e-05	-0.197109
0.1021	-1.40647e-05	-0.056918
0.1022	-1.38389e-05	-0.0259278
0.1023	-1.36509e-05	-0.0746272
0.1024	-1.35033e-05	-0.170554
0.1025	-1.33916e-05	-0.284111
0.1026	-1.33077e-05	-0.39216
0.1027	-1.32408e-05	-0.479479
0.1028	-1.31811e-05	-0.53877
0.1029	-1.31206e-05	-0.569162
0.103	-1.30537e-05	-0.574428
0.1031	-1.29772e-05	-0.560982
0.1032	-1.28903e-05	-0.536103
0.1033	-1.27939e-05	-0.506567
0.1034	-1.26897e-05	-0.477778
0.1035	-1.25802e-05	-0.45338
0.1036	-1.24675e-05	-0.435244
0.1037	-1.23536e-05	-0.423732
0.1038	-1.22398e-05	-0.418106
0.1039	-1.21268e-05	-0.416981
0.104	-1.2015e-05	-0.418726
0.1041	-1.19043e-05	-0.421791
0.1042	-1.17942e-05	-0.424915
0.1043	-1.16843e-05	-0.427223
0.1044	-1.15742e-05	-0.428244
0.1045	-1.14634e-05	-0.427854
0.1046	-1.13515e-05	-0.426189
0.1047	-1.12385e-05	-0.423544
0.1048	-1.11243e-05	-0.42028
0.1049	-1.1009e-05	-0.416748
0.105	-1.08925e-05	-0.41324
0.1051	-1.07755e-05	-0.409962
0.1052	-1.06576e-05	-0.406994
0.1053	-1.05391e-05	-0.40443
0.1054	-1.04199e-05	-0.402235
0.1055	-1.03003e-05	-0.400338
0.1056	-1.01801e-05	-0.398652
0.1057	-1.00594e-05	-0.397094
0.1058	-9.93821e-06	-0.395591
0.1059	-9.81653e-06	-0.394095
0.106	-9.69434e-06	-0.392573
0.1061	-9.57163e-06	-0.391017
0.1062	-9.44838e-06	-0.38943
0.1063	-9.32462e-06	-0.387824
0.1064	-9.20034e-06	-0.386217
0.1065	-9.07556e-06	-0.384628
0.1066	-8.95029e-06	-0.38307
0.1067	-8.82455e-06	-0.381556
0.1068	-8.69836e-06	-0.38009
0.1069	-8.57174e-06	-0.378676
0.107	-8.4447e-06	-0.37731
0.1071	-8.31725e-06	-0.37599
0.1072	-8.18941e-06	-0.374711
0.1073	-8.06118e-06	-0.373468
0.1074	-7.93258e-06	-0.372256
0.1075	-7.80361e-06	-0.371072
0.1076	-7.67458e-06	-0.369914
0.1077	-7.5452e-06	-0.360445
0.1078	-7.41548e-06	-0.343097
0.1079	-7.28543e-06	-0.320613
0.108	-7.15505e-06	-0.294912
0.1081	-7.02435e-06	-0.267289
0.1082	-6.89334e-06	-0.238584
0.1083	-6.76204e-06	-0.209326
0.1084	-6.63045e-06	-0.17983
0.1085	-6.4986e-06	-0.150285
0.1086	-6.36654e-06	-0.120803
0.1087	-6.23434e-06	-0.0914547
0.1088	-6.10208e-06	-0.0622928
0.1089	-5.96987e-06	-0.033361
0.109	-5.83784e-06	-0.00469819
0.1091	-5.70616e-06	0.0236607
0.1092	-5.57496e-06	0.0516864
0.1093	-5.44442e-06	0.0793564
0.1094	-5.31471e-06	0.106656
0.1095	-5.18599e-06	0.133577
0.1096	-5.05842e-06	0.160121
0.1097	-4.93217e-06	0.186293
0.1098	-4.80737e-06	0.212103
0.1099	-4.68417e-06	0.237563
0.11	-4.56271e-06	0.262688
0.1101	-4.44336e-06	0.28749
0.1102	-4.326e-06	0.303697
0.1103	-4.21074e-06	0.31167
0.1104	-4.0977e-06	0.314177
0.1105	-3.98698e-06	0.313155
0.1106	-3.87868e-06	0.309911
0.1107	-3.7729e-06	0.305301
0.1108	-3.66973e-06	0.299858
0.1109	-3.56927e-06	0.293909
0.111	-3.47157e-06	0.287646
0.1111	-3.37668e-06	0.281188
0.1112	-3.28464e-06	0.274612
0.1113	-3.19543e-06	0.267976
0.1114	-3.10902e-06	0.26133
0.1115	-3.02537e-06	0.25472
0.1116	-2.94439e-06	0.248186
0.1117	-2.86601e-06	0.241764
0.1118	-2.79013e-06	0.235483
0.1119	-2.71665e-06	0.229364
0.112	-2.64547e-06	0.223419
0.1121	-2.57649e-06	0.217655
0.1122	-2.50962e-06	0.21207
0.1123	-2.44476e-06	0.20666
0.1124	-2.38184e-06	0.201417
0.1125	-2.32077e-06	0.196332
0.1126	-2.26169e-06	0.191396
0.1127	-2.20432e-06	0.186617
0.1128	-2.14859e-06	0.18196
0.1129	-2.09445e-06	0.177423
0.113	-2.04182e-06	0.173006
0.1131	-1.99066e-06	0.168705
0.1132	-1.94091e-06	0.16452
0.1133	-1.89253e-06	0.160448
0.1134	-1.84545e-06	0.156487
0.1135	-1.79965e-06	0.152634
0.1136	-1.75506e-06	0.148885
0.1137	-1.71165e-06	0.145237
0.1138	-1.66939e-06	0.141687
0.1139	-1.62822e-06	0.138232
0.114	-1.58813e-06	0.134867
0.1141	-1.54906e-06	0.13159
0.1142	-1.511e-06	0.128397
0.1143	-1.4739e-06	0.125286
0.1144	-1.43774e-06	0.122255
0.1145	-1.40249e-06	0.1193
0.1146	-1.36813e-06	0.11642
0.1147	-1.33462e-06	0.113612
0.1148	-1.30195e-06	0.110874
0.1149	-1.27008e-06	0.108206
0.115	-1.239e-06	0.105604
0.1151	-1.20887e-06	0.103066
0.1152	-1.17948e-06	0.100605
0.1153	-1.15081e-06	0.0981958
0.1154	-1.12284e-06	0.0958413
0.1155	-1.09555e-06	0.0935421
0.1156	-1.06892e-06	0.0912985
0.1157	-1.04294e-06	0.0891101
0.1158	-1.01759e-06	0.0869761
0.1159	-9.92849e-07	0.0848953
0.116	-9.68703e-07	0.0828663
0.1161	-9.45137e-07	0.0808874
0.1162	-9.22136e-07	0.0789572
0.1163	-8.99684e-07	0.077074
0.1164	-8.77769e-07	0.0752364
0.1165	-8.56376e-07	0.0734431
0.1166	-8.35492e-07	0.0716928
0.1167	-8.15104e-07	0.0699845
0.1168	-7.952e-07	0.0683171
0.1169	-7.75767e-07	0.0666895
0.117	-7.56793e-07	0.065101
0.1171	-7.38267e-07	0.0635506
0.1172	-7.20178e-07	0.0620373
0.1173	-7.02515e-07	0.0605603
0.1174	-6.85267e-07	0.0591188
0.1175	-6.68423e-07	0.0577119
0.1176	-6.52136e-07	0.0563387
0.1177	-6.36234e-07	0.0550086
0.1178	-6.20707e-07	0.0537037
0.1179	-6.05545e-07	0.052426
0.118	-5.90741e-07	0.0511767
0.1181	-5.76284e-07	0.0499566
0.1182	-5.62167e-07	0.0487658
0.1183	-5.48381e-07	0.0476041
0.1184	-5.34917e-07	0.046471
0.1185	-5.21769e-07	0.0453658
0.1186	-5.08927e-07	0.0442876
0.1187	-4.96386e-07	0.0432355
0.1188	-4.84137e-07	0.0422088
0.1189	-4.72173e-07	0.0412066
0.119	-4.60488e-07	0.0402281
0.1191	-4.49075e-07	0.0392728
0.1192	-4.37927e-07	0.0383399
0.1193	-4.27037e-07	0.0374291
0.1194	-4.164e-07	0.0365398
0.1195	-4.06009e-07	0.0356716
0.1196	-3.95858e-07	0.0348239
0.1197	-3.85942e-07	0.0339964
0.1198	-3.76254e-07	0.0331886
0.1199	-3.66789e-07	0.0324
0.12	-3.57542e-07	0.0316303
0.1201	-3.48651e-07	0.0308788
0.1202	-3.39967e-07	0.0301532
0.1203	-3.31485e-07	0.0294397
0.1204	-3.23199e-07	0.0287401
0.1205	-3.15106e-07	0.0280555
0.1206	-3.072e-07	0.0273866
0.1207	-2.99477e-07	0.0267337
0.1208	-2.91932e-07	0.0260969
0.1209	-2.84561e-07	0.025476
0.121	-2.7736e-07	0.0248705
0.1211	-2.70324e-07	0.0242798
0.1212	-2.63449e-07	0.0237036
0.1213	-2.56733e-07	0.0231413
0.1214	-2.50169e-07	0.0225923
0.1215	-2.43756e-07	0.0220563
0.1216	-2.3749e-07	0.0215329
0.1217	-2.31366e-07	0.0210218
0.1218	-2.25382e-07	0.0205227
0.1219	-2.19534e-07	0.0200352
0.122	-2.13818e-07	0.0195593
0.1221	-2.08232e-07	0.0190946
0.1222	-2.02772e-07	0.018641
0.1223	-1.97435e-07	0.0181981
0.1224	-1.92218e-07	0.0177658
0.1225	-1.87118e-07	0.0173438
0.1226	-1.82262e-07	0.0169304
0.1227	-1.77518e-07	0.0165333
0.1228	-1.72882e-07	0.0161418
0.1229	-1.68352e-07	0.0157569
0.123	-1.63925e-07	0.0153824
0.1231	-1.59598e-07	0.0150151
0.1232	-1.5537e-07	0.0146578
0.1233	-1.51237e-07	0.0143098
0.1234	-1.47197e-07	0.0139691
0.1235	-1.43249e-07	0.0136372
0.1236	-1.39389e-07	0.0133133
0.1237	-1.35615e-07	0.0129965
0.1238	-1.31925e-07	0.012688
0.1239	-1.28318e-07	0.012388
0.124	-1.24791e-07	0.0120927
0.1241	-1.21342e-07	0.0118068
0.1242	-1.17969e-07	0.0115272
0.1243	-1.1467e-07	0.0112534
0.1244	-1.11444e-07	0.0109855
0.1245	-1.08288e-07	0.0107241
0.1246	-1.052e-07	0.010469
0.1247	-1.0218e-07	0.0102201
0.1248	-9.9225e-08	0.00997764
0.1249	9.65748e-08	0.0097417
0.125	9.93791e-08	0.00951042
0.1251	1.02004e-07	0.00928414
0.1252	1.04569e-07	0.0090682
0.1253	1.07078e-07	0.00885431
0.1254	1.09531e-07	0.00864347
0.1255	1.1193e-07	0.00843683
0.1256	1.14276e-07	0.00823504
0.1257	1.1657e-07	0.0080382
0.1258	1.18814e-07	0.00784607
0.1259	1.2101e-07	0.00765893
0.126	1.23157e-07	0.00747706
0.1261	1.25259e-07	0.00729998
0.1262	1.27315e-07	0.00712693
0.1263	1.29328e-07	0.00695764
0.1264	1.31297e-07	0.00679257
0.1265	1.33225e-07	0.0066311
0.1266	1.35112e-07	0.00647368
0.1267	1.36959e-07	0.00631997
0.1268	1.38767e-07	0.00616989
0.1269	1.40538e-07	0.00602349
0.127	1.42272e-07	0.00588147
0.1271	1.4397e-07	0.00574219
0.1272	1.45634e-07	0.00560543
0.1273	1.47264e-07	0.00547146
0.1274	1.48861e-07	0.00534104
0.1275	1.50426e-07	0.00521353
0.1276	1.51849e-07	0.00508944
0.1277	1.53241e-07	0.00497275
0.1278	1.54605e-07	0.00485667
0.1279	1.55939e-07	0.00474151
0.128	1.57246e-07	0.00462798
0.1281	1.58526e-07	0.00451645
0.1282	1.59779e-07	0.00440781
0.1283	1.61007e-07	0.0043022
0.1284	1.6221e-07	0.00419978
0.1285	1.63388e-07	0.00409991
0.1286	1.64544e-07	0.00400252
0.1287	1.65676e-07	0.00390738
0.1288	1.66786e-07	0.0038147
0.1289	1.67874e-07	0.00372434
0.129	1.68941e-07	0.00363636
0.1291	1.69988e-07	0.00355029
0.1292	1.71015e-07	0.0034661
0.1293	1.72022e-07	0.00338345
0.1294	1.7301e-07	0.00330291
0.1295	1.7398e-07	0.00322436
0.1296	1.74933e-07	0.00314746
0.1297	1.75867e-07	0.00307257
0.1298	1.76786e-07	0.0029996
0.1299	1.77687e-07	0.00292854
0.13	1.78574e-07	0.00285911
0.1301	1.7934e-07	0.00279127
0.1302	1.80092e-07	0.00272826
0.1303	1.80829e-07	0.00266457
0.1304	1.81553e-07	0.00260108
0.1305	1.82263e-07	0.00253831
0.1306	1.8296e-07	0.00247686
0.1307	1.83644e-07	0.00241698
0.1308	1.84316e-07	0.00235863
0.1309	1.84976e-07	0.00230205
0.131	1.85625e-07	0.00224718
0.1311	1.86262e-07	0.00219383
0.1312	1.86889e-07	0.00214194
0.1313	1.87505e-07	0.00209145
0.1314	1.88111e-07	0.00204217
0.1315	1.88707e-07	0.00199394
0.1316	1.89293e-07	0.00194673
0.1317	1.8987e-07	0.00190044
0.1318	1.90439e-07	0.00185505
0.1319	1.90998e-07	0.00181107
0.132	1.91549e-07	0.00176802
0.1321	1.92093e-07	0.00172581
0.1322	1.92628e-07	0.00168472
0.1323	1.93156e-07	0.00164465
0.1324	1.93676e-07	0.00160556
0.1325	1.9419e-07	0.0015674
0.1326	1.94598e-07	0.00153016
0.1327	1.95e-07	0.00149645
0.1328	1.95395e-07	0.00146182
0.1329	1.95785e-07	0.00142695
0.133	1.96169e-07	0.00139236
0.1331	1.96547e-07	0.0013584
0.1332	1.9692e-07	0.00132531
0.1333	1.97288e-07	0.00129318
0.1334	1.97651e-07	0.00126205
0.1335	1.9801e-07	0.00123189
0.1336	1.98364e-07	0.00120263
0.1337	1.98714e-07	0.00117418
0.1338	1.9906e-07	0.00114648
0.1339	1.99401e-07	0.00111944
0.134	1.9974e-07	0.00109302
0.1341	2.00074e-07	0.00106718
0.1342	2.00405e-07	0.0010419
0.1343	2.00733e-07	0.00101716
0.1344	2.01057e-07	0.000992972
0.1345	2.01379e-07	0.000969325
0.1346	2.01698e-07	0.000946224
0.1347	2.02014e-07	0.000923668
0.1348	2.02328e-07	0.000901651
0.1349	2.02639e-07	0.000880167
0.135	2.02948e-07	0.000859205
0.1351	2.03161e-07	0.000838752
0.1352	2.03371e-07	0.00082092
0.1353	2.0358e-07	0.000802141
0.1354	2.03787e-07	0.000782966
0.1355	2.03993e-07	0.00076381
0.1356	2.04197e-07	0.000744962
0.1357	2.044e-07	0.000726605
0.1358	2.04602e-07	0.000708832
0.1359	2.04802e-07	0.000691667
0.136	2.05002e-07	0.000675089
0.1361	2.05201e-07	0.00065905
0.1362	2.054e-07	0.000643488
0.1363	2.05597e-07	0.000628346
0.1364	2.05794e-07	0.000613572
0.1365	2.05991e-07	0.000599127
0.1366	2.06187e-07	0.000584987
0.1367	2.06383e-07	0.000571139
0.1368	2.06579e-07	0.000557578
0.1369	2.06774e-07	0.000544304
0.137	2.0697e-07	0.000531323
0.1371	2.07165e-07	0.000518637
0.1372	2.07361e-07	0.000506249
0.1373	2.07557e-07	0.000494158
0.1374	2.07753e-07	0.000482363
0.1375	2.07949e-07	0.000470857
0.1376	2.08055e-07	0.000459634
0.1377	2.08161e-07	0.000450402
0.1378	2.08267e-07	0.000440282
0.1379	2.08375e-07	0.000429721
0.138	2.08483e-07	0.000419059
0.1381	2.08592e-07	0.000408532
0.1382	2.08702e-07	0.00039829
0.1383	2.08813e-07	0.00038841
0.1384	2.08924e-07	0.000378915
0.1385	2.09037e-07	0.000369791
0.1386	2.09151e-07	0.000361
0.1387	2.09266e-07	0.000352497
0.1388	2.09383e-07	0.000344236
0.1389	2.095e-07	0.000336178
0.139	2.09619e-07	0.000328294
0.1391	2.09739e-07	0.000320566
0.1392	2.09861e-07	0.000312986
0.1393	2.09984e-07	0.000305553
0.1394	2.10108e-07	0.000298268
0.1395	2.10234e-07	0.000291137
0.1396	2.10362e-07	0.000284165
0.1397	2.10491e-07	0.000277357
0.1398	2.10622e-07	0.000270713
0.1399	2.10754e-07	0.000264233
0.14	2.10889e-07	0.000257914
0.1401	2.10936e-07	0.000251753
0.1402	2.10985e-07	0.000247143
0.1403	2.11036e-07	0.00024174
0.1404	2.11089e-07	0.000235911
0.1405	2.11144e-07	0.000229934
0.1406	2.11201e-07	0
0.1407	2.1126e-07	0
0.1425	2.12875e-07	0
0.145	2.24628e-07	0
0.1475	2.55754e-07	0
0.15	2.95181e-07	0
0.1525	3.34455e-07	0
0.155	3.69698e-07	0
0.1575	3.99624e-07	0
0.16	4.24204e-07	0
0.1625	4.43956e-07	0
0.165	4.59578e-07	0
0.1675	4.71777e-07	0
0.17	4.81194e-07	0
0.1725	4.88378e-07	0
0.175	4.93785e-07	0
0.1775	4.97785e-07	0
0.18	5.00678e-07	0
0.1825	5.02699e-07	0
0.185	5.04037e-07	0
0.1875	5.0484e-07	0
0.19	5.05224e-07	0
0.1925	5.05281e-07	0
0.195	5.05082e-07	0
0.1975	5.04683e-07	0
0.2	5.04129e-07	0
0.2025	5.03454e-07	0
0.205	5.02685e-07	0
0.2075	5.01843e-07	0
0.21	5.00944e-07	0
0.2125	5.00002e-07	0
0.215	4.99026e-07	0
0.2175	4.98025e-07	0
0.22	4.97004e-07	0
0.2225	4.95968e-07	0
0.225	4.94921e-07	0
0.2275	4.93866e-07	0
0.23	4.92805e-07	0
0.2325	4.91741e-07	0
0.235	4.90674e-07	0
0.2375	4.89605e-07	0
0.24	4.88536e-07	0
0.2425	4.87467e-07	0
0.245	4.86398e-07	0
0.2475	4.8533e-07	0
0.25	4.84264e-07	0
0.2525	4.83199e-07	0
0.255	4.82136e-07	0
0.2575	4.81075e-07	0
0.26	4.80016e-07	0
0.2625	4.78959e-07	0
0.265	4.77904e-07	0
0.2675	4.76852e-07	0
0.27	4.75801e-07	0
0.2725	4.74753e-07	0
0.275	4.73707e-07	0
0.2775	4.72664e-07	0
0.28	4.71623e-07	0
0.2825	4.70584e-07	0
0.285	4.69548e-07	0
0.2875	4.68513e-07	0
0.29	4.67482e-07	0
0.2925	4.66452e-07	0
0.295	4.65425e-07	0
0.2975	4.644e-07	0
0.3	-7.49217e-07	0
0.3001	-1.27277e-06	-29.4001
0.3002	-1.87251e-06	-14.7668
0.3003	-2.55663e-06	-6.23392
0.3004	-3.33349e-06	1.23943
0.3005	-4.21127e-06	6.02591
0.3006	-5.19642e-06	7.339
0.3007	-6.2887e-06	6.6273
0.3008	-7.47287e-06	4.82862
0.3009	-8.71197e-06	2.6651
0.301	-9.94796e-06	0.63741
0.3011	-1.11104e-05	-0.959284
0.3012	-1.21301e-05	-2.00236
0.3013	-1.29525e-05	-2.49889
0.3014	-1.3547e-05	-2.54014
0.3015	-1.39104e-05	-2.25952
0.3016	-1.40636e-05	-1.79838
0.3017	-1.40453e-05	-1.28184
0.3018	-1.39038e-05	-0.804702
0.3019	-1.36882e-05	-0.426519
0.302	-1.34421e-05	-0.173463
0.3021	-1.31993e-05	-0.0447028
0.3022	-1.29825e-05	-0.0208675
0.3023	-1.2803e-05	-0.0726996
0.3024	-1.26627e-05	-0.168526
0.3025	-1.25571e-05	-0.27979
0.3026	-1.24775e-05	-0.384402
0.3027	-1.24138e-05	-0.468083
0.3028	-1.23567e-05	-0.524117
0.3029	-1.22982e-05	-0.552036
0.303	-1.22333e-05	-0.555764
0.3031	-1.21589e-05	-0.541682
0.3032	-1.20745e-05	-0.516901
0.3033	-1.1981e-05	-0.487972
0.3034	-1.18801e-05	-0.460067
0.3035	-1.17742e-05	-0.436623
0.3036	-1.16654e-05	-0.41936
0.3037	-1.15556e-05	-0.408547
0.3038	-1.1446e-05	-0.40341
0.3039	-1.13375e-05	-0.402567
0.304	-1.12301e-05	-0.404424
0.3041	-1.11239e-05	-0.407481
0.3042	-1.10184e-05	-0.410527
0.3043	-1.09132e-05	-0.412735
0.3044	-1.08078e-05	-0.413669
0.3045	-1.07018e-05	-0.413226
0.3046	-1.05949e-05	-0.411553
0.3047	-1.04869e-05	-0.408943
0.3048	-1.03779e-05	-0.40575
0.3049	-1.02678e-05	-0.402316
0.305	-1.01567e-05	-0.398918
0.3051	-1.00449e-05	-0.395754
0.3052	-9.9324e-06	-0.39293
0.3053	-9.8193e-06	-0.390478
0.3054	-9.7057e-06	-0.388369
0.3055	-9.59165e-06	-0.386539
0.3056	-9.47719e-06	-0.384908
0.3057	-9.36232e-06	-0.383397
0.3058	-9.24704e-06	-0.38194
0.3059	-9.13133e-06	-0.380489
0.306	-9.0152e-06	-0.379016
0.3061	-8.89861e-06	-0.37751
0.3062	-8.78157e-06	-0.375975
0.3063	-8.66409e-06	-0.374424
0.3064	-8.54616e-06	-0.372874
0.3065	-8.42779e-06	-0.371339
0.3066	-8.30901e-06	-0.369836
0.3067	-8.18981e-06	-0.368374
0.3068	-8.07023e-06	-0.366959
0.3069	-7.95028e-06	-0.365593
0.307	-7.82996e-06	-0.364274
0.3071	-7.70929e-06	-0.362999
0.3072	-7.58829e-06	-0.361764
0.3073	-7.46695e-06	-0.360562
0.3074	-7.34528e-06	-0.359391
0.3075	-7.2233e-06	-0.358247
0.3076	-7.10108e-06	-0.357128
0.3077	-6.97855e-06	-0.348007
0.3078	-6.85573e-06	-0.331257
0.3079	-6.73262e-06	-0.309532
0.308	-6.60922e-06	-0.284689
0.3081	-6.48555e-06	-0.257983
0.3082	-6.3616e-06	-0.230231
0.3083	-6.2374e-06	-0.201943
0.3084	-6.11295e-06	-0.173428
0.3085	-5.98828e-06	-0.144868
0.3086	-5.86343e-06	-0.116371
0.3087	-5.73846e-06	-0.088008
0.3088	-5.61346e-06	-0.0598282
0.3089	-5.48853e-06	-0.0318736
0.309	-5.36379e-06	-0.00418134
0.3091	-5.23939e-06	0.0232155
0.3092	-5.11548e-06	0.0502891
0.3093	-4.9922e-06	0.077018
0.3094	-4.86973e-06	0.103388
0.3095	-4.74821e-06	0.129393
0.3096	-4.62779e-06	0.155033
0.3097	-4.50863e-06	0.180312
0.3098	-4.39087e-06	0.205242
0.3099	-4.27463e-06	0.229834
0.31	-4.16004e-06	0.254101
0.3101	-4.0473e-06	0.278056
0.3102	-3.93645e-06	0.293687
0.3103	-3.82759e-06	0.301377
0.3104	-3.72084e-06	0.303791
0.3105	-3.61629e-06	0.302795
0.3106	-3.51404e-06	0.299651
0.3107	-3.41417e-06	0.295182
0.3108	-3.31679e-06	0.289905
0.3109	-3.22196e-06	0.284135
0.311	-3.12975e-06	0.278061
0.3111	-3.0402e-06	0.271798
0.3112	-2.95334e-06	0.265423
0.3113	-2.86916e-06	0.258992
0.3114	-2.78763e-06	0.252555
0.3115	-2.7087e-06	0.246155
0.3116	-2.6323e-06	0.239831
0.3117	-2.55836e-06	0.233617
0.3118	-2.48677e-06	0.227542
0.3119	-2.41744e-06	0.221624
0.312	-2.35029e-06	0.215876
0.3121	-2.28521e-06	0.210302
0.3122	-2.22212e-06	0.204902
0.3123	-2.16093e-06	0.199672
0.3124	-2.10156e-06	0.194602
0.3125	-2.04395e-06	0.189686
0.3126	-1.98808e-06	0.184914
0.3127	-1.93383e-06	0.180278
0.3128	-1.88113e-06	0.17577
0.3129	-1.82992e-06	0.171386
0.313	-1.78015e-06	0.16712
0.3131	-1.73177e-06	0.162969
0.3132	-1.68473e-06	0.158929
0.3133	-1.63897e-06	0.154997
0.3134	-1.59446e-06	0.151171
0.3135	-1.55114e-06	0.147448
0.3136	-1.50899e-06	0.143825
0.3137	-1.46795e-06	0.140299
0.3138	-1.42799e-06	0.136867
0.3139	-1.38908e-06	0.133526
0.314	-1.35118e-06	0.130274
0.3141	-1.31426e-06	0.127106
0.3142	-1.27829e-06	0.12402
0.3143	-1.24323e-06	0.121014
0.3144	-1.20907e-06	0.118085
0.3145	-1.17577e-06	0.11523
0.3146	-1.14332e-06	0.112448
0.3147	-1.11167e-06	0.109735
0.3148	-1.08082e-06	0.107091
0.3149	-1.05074e-06	0.104512
0.315	-1.0214e-06	0.101998
0.3151	-9.92857e-07	0.099547
0.3152	-9.6502e-07	0.0971564
0.3153	-9.37869e-07	0.094825
0.3154	-9.11385e-07	0.0925512
0.3155	-8.8555e-07	0.0903334
0.3156	-8.60347e-07	0.0881702
0.3157	-8.35759e-07	0.08606
0.3158	-8.11769e-07	0.0840013
0.3159	-7.88362e-07	0.0819929
0.316	-7.65522e-07	0.0800335
0.3161	-7.43235e-07	0.0781216
0.3162	-7.21486e-07	0.0762562
0.3163	-7.00261e-07	0.074436
0.3164	-6.79548e-07	0.0726598
0.3165	-6.59333e-07	0.0709266
0.3166	-6.39603e-07	0.0692352
0.3167	-6.20346e-07	0.0675846
0.3168	-6.0155e-07	0.0659738
0.3169	-5.83203e-07	0.0644017
0.317	-5.65295e-07	0.0628675
0.3171	-5.47814e-07	0.0613701
0.3172	-5.3075e-07	0.0599087
0.3173	-5.14092e-07	0.0584823
0.3174	-4.9783e-07	0.0570901
0.3175	-4.81955e-07	0.0557313
0.3176	-4.66526e-07	0.0544051
0.3177	-4.51464e-07	0.0531105
0.3178	-4.36761e-07	0.0518469
0.3179	-4.22407e-07	0.0506135
0.318	-4.08395e-07	0.0494096
0.3181	-3.94715e-07	0.0482345
0.3182	-3.8136e-07	0.0470874
0.3183	-3.68322e-07	0.0459677
0.3184	-3.55593e-07	0.0448748
0.3185	-3.43165e-07	0.0438078
0.3186	-3.31031e-07	0.0427664
0.3187	-3.19185e-07	0.0417497
0.3188	-3.07618e-07	0.0407573
0.3189	-2.96324e-07	0.0397885
0.319	-2.85297e-07	0.0388428
0.3191	-2.7453e-07	0.0379196
0.3192	-2.64016e-07	0.0370185
0.3193	-2.5375e-07	0.0361387
0.3194	-2.43726e-07	0.0352799
0.3195	-2.33938e-07	0.0344416
0.3196	-2.24379e-07	0.0336232
0.3197	-2.15045e-07	0.0328242
0.3198	-2.0593e-07	0.0320443
0.3199	-1.97028e-07	0.031283
0.32	-1.88336e-07	0.0305397
0.3201	-1.79915e-07	0.0298141
0.3202	-1.71694e-07	0.0291057
0.3203	-1.63666e-07	0.0284142
0.3204	-1.55827e-07	0.0277392
0.3205	-1.48172e-07	0.0270802
0.3206	-1.40698e-07	0.026436
0.3207	-1.33399e-07	0.0258051
0.3208	-1.26272e-07	0.0251885
0.3209	-1.19311e-07	0.0245889
0.321	-1.12514e-07	0.0240054
0.3211	-1.05877e-07	0.0234352
0.3212	-9.93943e-08	0.0228795
0.3213	-9.30635e-08	0.0223379
0.3214	-8.68806e-08	0.0218081
0.3215	-8.08421e-08	0.0212898
0.3216	7.61022e-08	0.0207858
0.3217	8.18411e-08	0.0202919
0.3218	8.74462e-08	0.0198092
0.3219	9.29208e-08	0.0193383
0.322	9.8268e-08	0.0188795
0.3221	1.03491e-07	0.0184305
0.3222	1.08593e-07	0.0179914
0.3223	1.13578e-07	0.0175652
0.3224	1.18447e-07	0.0171466
0.3225	1.23204e-07	0.0167388
0.3226	1.27783e-07	0.0163409
0.3227	1.32255e-07	0.0159539
0.3228	1.36623e-07	0.015576
0.3229	1.40889e-07	0.0152049
0.323	1.45057e-07	0.0148435
0.3231	1.49128e-07	0.0144902
0.3232	1.53105e-07	0.0141455
0.3233	1.5699e-07	0.0138087
0.3234	1.60786e-07	0.0134808
0.3235	1.64495e-07	0.0131611
0.3236	1.68118e-07	0.0128493
0.3237	1.71659e-07	0.0125448
0.3238	1.75118e-07	0.0122474
0.3239	1.78499e-07	0.0119567
0.324	1.81802e-07	0.0116728
0.3241	1.85031e-07	0.0113954
0.3242	1.88187e-07	0.0111246
0.3243	1.91271e-07	0.0108601
0.3244	1.94286e-07	0.0106018
0.3245	1.97233e-07	0.0103498
0.3246	2.00114e-07	0.0101038
0.3247	2.0293e-07	0.00986372
0.3248	2.05684e-07	0.00962939
0.3249	2.08376e-07	0.00940065
0.325	2.11009e-07	0.00917738
0.3251	2.13515e-07	0.00895942
0.3252	2.15964e-07	0.00874685
0.3253	2.18358e-07	0.00853918
0.3254	2.20697e-07	0.00833635
0.3255	2.22984e-07	0.00813828
0.3256	2.2522e-07	0.00794488
0.3257	2.27406e-07	0.00775608
0.3258	2.29543e-07	0.00757176
0.3259	2.31632e-07	0.00739185
0.326	2.33675e-07	0.00721622
0.3261	2.35673e-07	0.00704478
0.3262	2.37627e-07	0.00687743
0.3263	2.39538e-07	0.00671406
0.3264	2.41407e-07	0.00655457
0.3265	2.43235e-07	0.00639887
0.3266	2.45023e-07	0.00624687
0.3267	2.46773e-07	0.00609847
0.3268	2.48485e-07	0.00595359
0.3269	2.5016e-07	0.00581215
0.327	2.51799e-07	0.00567407
0.3271	2.53404e-07	0.00553926
0.3272	2.54974e-07	0.00540766
0.3273	2.56511e-07	0.00527918
0.3274	2.58016e-07	0.00515376
0.3275	2.59489e-07	0.00503131
0.3276	2.60863e-07	0.00491177
0.3277	2.62207e-07	0.00479529
0.3278	2.63522e-07	0.00468144
0.3279	2.64809e-07	0.0045702
0.328	2.66068e-07	0.00446156
0.3281	2.673e-07	0.00435549
0.3282	2.68506e-07	0.00425194
0.3283	2.69687e-07	0.00415087
0.3284	2.70842e-07	0.00405221
0.3285	2.71974e-07	0.00395592
0.3286	2.73082e-07	0.00386193
0.3287	2.74167e-07	0.00377018
0.3288	2.7523e-07	0.00368062
0.3289	2.76271e-07	0.00359318
0.329	2.77291e-07	0.00350782
0.3291	2.7829e-07	0.00342448
0.3292	2.7927e-07	0.00334312
0.3293	2.8023e-07	0.00326368
0.3294	2.81171e-07	0.00318613
0.3295	2.82093e-07	0.00311042
0.3296	2.82998e-07	0.0030365
0.3297	2.83885e-07	0.00296434
0.3298	2.84756e-07	0.0028939
0.3299	2.8561e-07	0.00282513
0.33	2.86448e-07	0.00275799
0.3301	2.87201e-07	0.00269245
0.3302	2.8794e-07	0.00262868
0.3303	2.88664e-07	0.00256629
0.3304	2.89373e-07	0.00250529
0.3305	2.90069e-07	0.0024457
0.3306	2.90751e-07	0.0023875
0.3307	2.9142e-07	0.0023307
0.3308	2.92077e-07	0.00227526
0.3309	2.92721e-07	0.00222115
0.331	2.93353e-07	0.00216835
0.3311	2.93973e-07	0.00211681
0.3312	2.94582e-07	0.00206651
0.3313	2.9518e-07	0.00201741
0.3314	2.95768e-07	0.00196948
0.3315	2.96345e-07	0.00192269
0.3316	2.96912e-07	0.001877
0.3317	2.97469e-07	0.00183239
0.3318	2.98017e-07	0.00178884
0.3319	2.98556e-07	0.00174631
0.332	2.99086e-07	0.0017048
0.3321	2.99607e-07	0.00166427
0.3322	3.0012e-07	0.0016247
0.3323	3.00625e-07	0.00158608
0.3324	3.01122e-07	0.00154837
0.3325	3.01612e-07	0.00151155
0.3326	3.02026e-07	0.00147562
0.3327	3.02433e-07	0.00144075
0.3328	3.02833e-07	0.00140657
0.3329	3.03226e-07	0.00137312
0.333	3.03613e-07	0.00134042
0.3331	3.03994e-07	0.00130848
0.3332	3.04369e-07	0.0012773
0.3333	3.04738e-07	0.00124688
0.3334	3.05102e-07	0.0012172
0.3335	3.0546e-07	0.00118824
0.3336	3.05813e-07	0.00115999
0.3337	3.06162e-07	0.00113241
0.3338	3.06505e-07	0.0011055
0.3339	3.06844e-07	0.00107923
0.334	3.07178e-07	0.00105358
0.3341	3.07508e-07	0.00102853
0.3342	3.07834e-07	0.00100407
0.3343	3.08157e-07	0.000980194
0.3344	3.08475e-07	0.000956879
0.3345	3.0879e-07	0.000934114
0.3346	3.09101e-07	0.000911889
0.3347	3.09409e-07	0.000890192
0.3348	3.09713e-07	0.00086901
0.3349	3.10015e-07	0.000848332
0.335	3.10314e-07	0.000828147
0.3351	3.10542e-07	0.000808441
0.3352	3.10767e-07	0.000789423
0.3353	3.10989e-07	0.000770716
0.3354	3.11209e-07	0.000752366
0.3355	3.11427e-07	0.000734407
0.3356	3.11643e-07	0.00071686
0.3357	3.11857e-07	0.000699734
0.3358	3.12069e-07	0.00068303
0.3359	3.12279e-07	0.000666741
0.336	3.12487e-07	0.000650858
0.3361	3.12694e-07	0.000635368
0.3362	3.12899e-07	0.000620255
0.3363	3.13103e-07	0.000605506
0.3364	3.13306e-07	0.000591108
0.3365	3.13507e-07	0.00057705
0.3366	3.13707e-07	0.000563323
0.3367	3.13907e-07	0.000549916
0.3368	3.14105e-07	0.000536824
0.3369	3.14303e-07	0.000524039
0.337	3.14499e-07	0.000511555
0.3371	3.14696e-07	0.000499366
0.3372	3.14891e-07	0.000487467
0.3373	3.15086e-07	0.000475851
0.3374	3.15281e-07	0.000464511
0.3375	3.15475e-07	0.000453441
0.3376	3.15601e-07	0.000442636
0.3377	3.15726e-07	0.000432306
0.3378	3.15852e-07	0.00042208
0.3379	3.15977e-07	0.000412011
0.338	3.16102e-07	0.000402136
0.3381	3.16228e-07	0.000392481
0.3382	3.16353e-07	0.000383059
0.3383	3.16479e-07	0.000373876
0.3384	3.16605e-07	0.000364931
0.3385	3.16731e-07	0.000356216
0.3386	3.16858e-07	0.000347724
0.3387	3.16985e-07	0.000339443
0.3388	3.17112e-07	0.000331363
0.3389	3.1724e-07	0.000323477
0.339	3.17369e-07	0.000315776
0.3391	3.17498e-07	0.000308253
0.3392	3.17628e-07	0.000300905
0.3393	3.17758e-07	0.000293727
0.3394	3.1789e-07	0.000286716
0.3395	3.18022e-07	0.000279869
0.3396	3.18155e-07	0.000273183
0.3397	3.18289e-07	0.000266656
0.3398	3.18424e-07	0.000260284
0.3399	3.1856e-07	0.000254064
0.34	3.18697e-07	0.000247993
0.3401	3.18767e-07	0.000242067
0.3402	3.18838e-07	0.0002365
0.3403	3.1891e-07	0.000230925
0.3404	3.18983e-07	0
0.3405	3.19058e-07	0
0.3425	3.21229e-07	0
0.345	3.35179e-07	0
0.3475	3.6809e-07	0
0.35	4.08401e-07	0
0.3525	4.48015e-07	0
0.355	4.83307e-07	0
0.3575	5.13132e-07	0
0.36	5.37539e-07	0
0.3625	5.57083e-07	0
0.365	5.72484e-07	0
0.3675	5.84459e-07	0
0.37	5.93653e-07	0
0.3725	6.00617e-07	0
0.375	6.05808e-07	0
0.3775	6.09596e-07	0
0.38	6.12279e-07	0
0.3825	6.14094e-07	0
0.385	6.15227e-07	0
0.3875	6.15827e-07	0
0.39	6.16009e-07	0
0.3925	6.15865e-07	0
0.395	6.15467e-07	0
0.3975	6.1487e-07	0
0.4	6.14118e-07	0
0.4025	6.13246e-07	0
0.405	6.1228e-07	0
0.4075	6.11242e-07	0
0.41	6.10148e-07	0
0.4125	6.0901e-07	0
0.415	6.0784e-07	0
0.4175	6.06644e-07	0
0.42	6.05428e-07	0
0.4225	6.04199e-07	0
0.425	6.02959e-07	0
0.4275	6.01711e-07	0
0.43	6.00457e-07	0
0.4325	5.992e-07	0
0.435	5.97941e-07	0
0.4375	5.9668e-07	0
0.44	5.9542e-07	0
0.4425	5.94159e-07	0
0.445	5.929e-07	0
0.4475	5.91642e-07	0
0.45	5.90385e-07	0
0.4525	5.89131e-07	0
0.455	5.87878e-07	0
0.4575	5.86628e-07	0
0.46	5.85379e-07	0
0.4625	5.84134e-07	0
0.465	5.82891e-07	0
0.4675	5.8165e-07	0
0.47	5.80412e-07	0
0.4725	5.79176e-07	0
0.475	5.77943e-07	0
0.4775	5.76713e-07	0
0.48	5.75485e-07	0
0.4825	5.7426e-07	0
0.485	5.73037e-07	0
0.4875	5.71818e-07	0
0.49	5.706e-07	0
0.4925	5.69386e-07	0
0.495	5.68174e-07	0
0.4975	5.66965e-07	0
0.5	1.67146e-06	0
0.5001	2.21832e-06	30.6965
0.5002	2.84478e-06	13.7226
0.5003	3.55939e-06	1.57434
0.5004	4.37089e-06	-5.22411
0.5005	5.2878e-06	-8.03298
0.5006	6.31671e-06	-8.11227
0.5007	7.45655e-06	-6.55964
0.5008	8.68851e-06	-4.26396
0.5009	9.96842e-06	-1.88212
0.501	1.12288e-05	0.158666
0.5011	1.23912e-05	1.63629
0.5012	1.33831e-05	2.49328
0.5013	1.41523e-05	2.7888
0.5014	1.46758e-05	2.65061
0.5015	1.49599e-05	2.23318
0.5016	1.50357e-05	1.68548
0.5017	1.495e-05	1.13005
0.5018	1.47562e-05	0.652649
0.5019	1.45056e-05	0.300708
0.502	1.42409e-05	0.088061
0.5021	1.39935e-05	0.00325566
0.5022	1.37821e-05	0.0190991
0.5023	1.36141e-05	0.101617
0.5024	1.34877e-05	0.217268
0.5025	1.33956e-05	0.337858
0.5026	1.33271e-05	0.443144
0.5027	1.32714e-05	0.521428
0.5028	1.32187e-05	0.568687
0.5029	1.31618e-05	0.586816
0.503	1.30962e-05	0.581521
0.5031	1.30197e-05	0.560286
0.5032	1.29326e-05	0.530701
0.5033	1.28363e-05	0.499288
0.5034	1.27331e-05	0.470848
0.5035	1.26256e-05	0.44827
0.5036	1.2516e-05	0.432683
0.5037	1.2406e-05	0.423831
0.5038	1.22967e-05	0.420535
0.5039	1.21888e-05	0.421152
0.504	1.20822e-05	0.42397
0.5041	1.19768e-05	0.427483
0.5042	1.1872e-05	0.430553
0.5043	1.17673e-05	0.432469
0.5044	1.16622e-05	0.432922
0.5045	1.15564e-05	0.431927
0.5046	1.14495e-05	0.429721
0.5047	1.13416e-05	0.426659
0.5048	1.12324e-05	0.423123
0.5049	1.11222e-05	0.419458
0.505	1.10111e-05	0.415929
0.5051	1.08991e-05	0.412709
0.5052	1.07863e-05	0.409876
0.5053	1.06731e-05	0.407435
0.5054	1.05593e-05	0.405339
0.5055	1.04451e-05	0.403507
0.5056	1.03304e-05	0.401854
0.5057	1.02154e-05	0.4003
0.5058	1.00999e-05	0.398779
0.5059	9.98393e-06	0.39725
0.506	9.86753e-06	0.39569
0.5061	9.75065e-06	0.394094
0.5062	9.6333e-06	0.392472
0.5063	9.51547e-06	0.390837
0.5064	9.39718e-06	0.389209
0.5065	9.27843e-06	0.387604
0.5066	9.15924e-06	0.386037
0.5067	9.03963e-06	0.384516
0.5068	8.91961e-06	0.383046
0.5069	8.7992e-06	0.381627
0.507	8.6784e-06	0.380257
0.5071	8.55723e-06	0.378932
0.5072	8.4357e-06	0.377646
0.5073	8.31382e-06	0.376395
0.5074	8.19159e-06	0.375175
0.5075	8.06902e-06	0.373981
0.5076	7.94606e-06	0.372814
0.5077	7.82277e-06	0.363291
0.5078	7.69916e-06	0.3458
0.5079	7.57524e-06	0.323111
0.508	7.45101e-06	0.297164
0.5081	7.32648e-06	0.269268
0.5082	7.20166e-06	0.240276
0.5083	7.07655e-06	0.210724
0.5084	6.95118e-06	0.180933
0.5085	6.82556e-06	0.151097
0.5086	6.69974e-06	0.121328
0.5087	6.57378e-06	0.0917005
0.5088	6.44777e-06	0.062267
0.5089	6.32182e-06	0.0330712
0.509	6.19605e-06	0.00415165
0.5091	6.07061e-06	-0.0244575
0.5092	5.94565e-06	-0.0527277
0.5093	5.82134e-06	-0.0806369
0.5094	5.69783e-06	-0.108171
0.5095	5.57529e-06	-0.135323
0.5096	5.45388e-06	-0.162094
0.5097	5.33373e-06	-0.188489
0.5098	5.215e-06	-0.214518
0.5099	5.09783e-06	-0.240195
0.51	4.98234e-06	-0.265533
0.5101	4.86859e-06	-0.290545
0.5102	4.75676e-06	-0.306865
0.5103	4.64697e-06	-0.314892
0.5104	4.53932e-06	-0.317407
0.5105	4.43391e-06	-0.316358
0.5106	4.33085e-06	-0.313062
0.5107	4.23021e-06	-0.308379
0.5108	4.1321e-06	-0.30285
0.5109	4.03659e-06	-0.296807
0.511	3.94374e-06	-0.290446
0.5111	3.85361e-06	-0.28389
0.5112	3.76621e-06	-0.277218
0.5113	3.68153e-06	-0.270491
0.5114	3.59955e-06	-0.263759
0.5115	3.52021e-06	-0.257067
0.5116	3.44344e-06	-0.250458
0.5117	3.36915e-06	-0.243964
0.5118	3.29725e-06	-0.237616
0.5119	3.22765e-06	-0.231433
0.512	3.16024e-06	-0.225427
0.5121	3.09492e-06	-0.219604
0.5122	3.03162e-06	-0.213963
0.5123	2.97024e-06	-0.208498
0.5124	2.9107e-06	-0.203202
0.5125	2.85292e-06	-0.198066
0.5126	2.79678e-06	-0.19308
0.5127	2.74226e-06	-0.188237
0.5128	2.68931e-06	-0.183529
0.5129	2.63786e-06	-0.178949
0.513	2.58786e-06	-0.174494
0.5131	2.53926e-06	-0.170158
0.5132	2.49201e-06	-0.165938
0.5133	2.44605e-06	-0.161832
0.5134	2.40134e-06	-0.157836
0.5135	2.35785e-06	-0.153948
0.5136	2.31551e-06	-0.150164
0.5137	2.27431e-06	-0.146481
0.5138	2.23419e-06	-0.142897
0.5139	2.19512e-06	-0.139408
0.514	2.15708e-06	-0.136011
0.5141	2.12002e-06	-0.132703
0.5142	2.08392e-06	-0.129481
0.5143	2.04874e-06	-0.126342
0.5144	2.01446e-06	-0.123283
0.5145	1.98106e-06	-0.120301
0.5146	1.9485e-06	-0.117396
0.5147	1.91676e-06	-0.114563
0.5148	1.88582e-06	-0.111802
0.5149	1.85566e-06	-0.109109
0.515	1.82625e-06	-0.106484
0.5151	1.79752e-06	-0.103925
0.5152	1.7695e-06	-0.101428
0.5153	1.74217e-06	-0.0989937
0.5154	1.71552e-06	-0.0966194
0.5155	1.68952e-06	-0.0943037
0.5156	1.66416e-06	-0.092045
0.5157	1.63943e-06	-0.0898416
0.5158	1.6153e-06	-0.0876921
0.5159	1.59176e-06	-0.0855951
0.516	1.5688e-06	-0.0835491
0.5161	1.5464e-06	-0.0815529
0.5162	1.52454e-06	-0.0796051
0.5163	1.50322e-06	-0.0777046
0.5164	1.48241e-06	-0.07585
0.5165	1.46211e-06	-0.0740403
0.5166	1.44231e-06	-0.0722743
0.5167	1.42298e-06	-0.0705509
0.5168	1.40413e-06	-0.0688691
0.5169	1.38573e-06	-0.0672277
0.517	1.36777e-06	-0.0656259
0.5171	1.35025e-06	-0.0640625
0.5172	1.33316e-06	-0.0625367
0.5173	1.31648e-06	-0.0610475
0.5174	1.3002e-06	-0.059594
0.5175	1.28432e-06	-0.0581753
0.5176	1.26877e-06	-0.0567906
0.5177	1.25358e-06	-0.0554389
0.5178	1.23877e-06	-0.0541196
0.5179	1.22431e-06	-0.0528319
0.518	1.2102e-06	-0.0515751
0.5181	1.19643e-06	-0.0503483
0.5182	1.183e-06	-0.0491508
0.5183	1.16988e-06	-0.0479819
0.5184	1.15709e-06	-0.0468409
0.5185	1.1446e-06	-0.045727
0.5186	1.13241e-06	-0.0446397
0.5187	1.12052e-06	-0.0435783
0.5188	1.10892e-06	-0.0425423
0.5189	1.09759e-06	-0.0415309
0.519	1.08654e-06	-0.0405436
0.5191	1.07576e-06	-0.0395798
0.5192	1.06524e-06	-0.038639
0.5193	1.05497e-06	-0.0377206
0.5194	1.04495e-06	-0.0368241
0.5195	1.03518e-06	-0.0359489
0.5196	1.02564e-06	-0.0350946
0.5197	1.01633e-06	-0.0342606
0.5198	1.00725e-06	-0.0334464
0.5199	9.98391e-07	-0.0326516
0.52	9.89746e-07	-0.0318757
0.5201	9.81253e-07	-0.0311183
0.5202	9.72965e-07	-0.0303786
0.5203	9.64878e-07	-0.0296567
0.5204	9.56986e-07	-0.0289521
0.5205	9.49286e-07	-0.0282642
0.5206	9.41772e-07	-0.0275928
0.5207	9.34441e-07	-0.0269372
0.5208	9.27288e-07	-0.0262973
0.5209	9.20309e-07	-0.0256725
0.521	9.135e-07	-0.0250626
0.5211	9.06857e-07	-0.0244672
0.5212	9.00375e-07	-0.0238859
0.5213	8.94052e-07	-0.0233184
0.5214	8.87883e-07	-0.0227645
0.5215	8.81865e-07	-0.0222237
0.5216	8.75994e-07	-0.0216957
0.5217	8.70267e-07	-0.0211803
0.5218	8.64681e-07	-0.0206771
0.5219	8.59232e-07	-0.0201859
0.522	8.53917e-07	-0.0197064
0.5221	8.48732e-07	-0.0192383
0.5222	8.43676e-07	-0.0187813
0.5223	8.38744e-07	-0.0183352
0.5224	8.33934e-07	-0.0178997
0.5225	8.29244e-07	-0.0174745
0.5226	8.24611e-07	-0.0170594
0.5227	8.20091e-07	-0.016654
0.5228	8.15683e-07	-0.0162583
0.5229	8.11383e-07	-0.0158721
0.523	8.07188e-07	-0.0154952
0.5231	8.03098e-07	-0.0151272
0.5232	7.99108e-07	-0.0147679
0.5233	7.95217e-07	-0.0144172
0.5234	7.91422e-07	-0.0140748
0.5235	7.87721e-07	-0.0137405
0.5236	7.84113e-07	-0.0134141
0.5237	7.80594e-07	-0.0130955
0.5238	7.77163e-07	-0.0127845
0.5239	7.73817e-07	-0.0124808
0.524	7.70556e-07	-0.0121844
0.5241	7.67376e-07	-0.011895
0.5242	7.64276e-07	-0.0116124
0.5243	7.61254e-07	-0.0113366
0.5244	7.58309e-07	-0.0110674
0.5245	7.55438e-07	-0.0108045
0.5246	7.52639e-07	-0.0105479
0.5247	7.49912e-07	-0.0102974
0.5248	7.47255e-07	-0.0100529
0.5249	7.44665e-07	-0.00981414
0.525	7.42142e-07	-0.00958106
0.5251	7.39625e-07	-0.00935353
0.5252	7.37171e-07	-0.0091312
0.5253	7.34779e-07	-0.00891429
0.5254	7.32447e-07	-0.0087026
0.5255	7.30175e-07	-0.00849598
0.5256	7.27961e-07	-0.00829428
0.5257	7.25802e-07	-0.00809737
0.5258	7.23699e-07	-0.00790513
0.5259	7.2165e-07	-0.00771743
0.526	7.19654e-07	-0.00753418
0.5261	7.17709e-07	-0.00735527
0.5262	7.15814e-07	-0.0071806
0.5263	7.13969e-07	-0.00701008
0.5264	7.12172e-07	-0.00684361
0.5265	7.10421e-07	-0.00668109
0.5266	7.08717e-07	-0.00652244
0.5267	7.07057e-07	-0.00636756
0.5268	7.05441e-07	-0.00621637
0.5269	7.03869e-07	-0.00606877
0.527	7.02338e-07	-0.00592468
0.5271	7.00848e-07	-0.00578401
0.5272	6.99398e-07	-0.00564669
0.5273	6.97987e-07	-0.00551262
0.5274	6.96614e-07	-0.00538175
0.5275	6.95279e-07	-0.00525398
0.5276	6.93922e-07	-0.00512924
0.5277	6.92601e-07	-0.00500728
0.5278	6.91315e-07	-0.00488834
0.5279	6.90063e-07	-0.0047723
0.528	6.88844e-07	-0.00465905
0.5281	6.87659e-07	-0.00454851
0.5282	6.86505e-07	-0.00444059
0.5283	6.85382e-07	-0.00433523
0.5284	6.8429e-07	-0.00423234
0.5285	6.83228e-07	-0.00413189
0.5286	6.82196e-07	-0.00403381
0.5287	6.81192e-07	-0.00393805
0.5288	6.80216e-07	-0.00384457
0.5289	6.79267e-07	-0.0037533
0.529	6.78345e-07	-0.0036642
0.5291	6.7745e-07	-0.00357722
0.5292	6.7658e-07	-0.00349232
0.5293	6.75735e-07	-0.00340943
0.5294	6.74915e-07	-0.00332852
0.5295	6.74118e-07	-0.00324953
0.5296	6.73346e-07	-0.00317242
0.5297	6.72596e-07	-0.00309714
0.5298	6.71869e-07	-0.00302365
0.5299	6.71164e-07	-0.0029519
0.53	6.7048e-07	-0.00288186
0.5301	6.69759e-07	-0.00281348
0.5302	6.69059e-07	-0.00274654
0.5303	6.68379e-07	-0.00268131
0.5304	6.67719e-07	-0.0026177
0.5305	6.67078e-07	-0.00255565
0.5306	6.66457e-07	-0.00249508
0.5307	6.65853e-07	-0.00243594
0.5308	6.65269e-07	-0.0023782
0.5309	6.64701e-07	-0.00232181
0.531	6.64152e-07	-0.00226675
0.5311	6.63619e-07	-0.00221298
0.5312	6.63104e-07	-0.00216048
0.5313	6.62604e-07	-0.00210922
0.5314	6.62121e-07	-0.00205918
0.5315	6.61654e-07	-0.00201034
0.5316	6.61202e-07	-0.00196265
0.5317	6.60765e-07	-0.0019161
0.5318	6.60342e-07	-0.00187066
0.5319	6.59935e-07	-0.00182631
0.532	6.59541e-07	-0.00178301
0.5321	6.59162e-07	-0.00174074
0.5322	6.58796e-07	-0.00169947
0.5323	6.58444e-07	-0.00165919
0.5324	6.58105e-07	-0.00161986
0.5325	6.57778e-07	-0.00158146
0.5326	6.57406e-07	-0.00154398
0.5327	6.57047e-07	-0.0015072
0.5328	6.56699e-07	-0.00147141
0.5329	6.56364e-07	-0.00143655
0.533	6.5604e-07	-0.00140255
0.5331	6.55728e-07	-0.00136938
0.5332	6.55426e-07	-0.00133699
0.5333	6.55136e-07	-0.00130536
0.5334	6.54857e-07	-0.00127446
0.5335	6.54588e-07	-0.00124428
0.5336	6.5433e-07	-0.0012148
0.5337	6.54082e-07	-0.00118602
0.5338	6.53844e-07	-0.00115791
0.5339	6.53616e-07	-0.00113047
0.534	6.53398e-07	-0.00110369
0.5341	6.53189e-07	-0.00107754
0.5342	6.5299e-07	-0.00105202
0.5343	6.52799e-07	-0.00102711
0.5344	6.52618e-07	-0.0010028
0.5345	6.52446e-07	-0.000979065
0.5346	6.52282e-07	-0.000955895
0.5347	6.52127e-07	-0.000933276
0.5348	6.5198e-07	-0.000911194
0.5349	6.51841e-07	-0.000889636
0.535	6.51711e-07	-0.000868589
0.5351	6.5153e-07	-0.000848042
0.5352	6.51358e-07	-0.000827795
0.5353	6.51193e-07	-0.00080815
0.5354	6.51035e-07	-0.000789046
0.5355	6.50885e-07	-0.000770434
0.5356	6.50742e-07	-0.000752277
0.5357	6.50607e-07	-0.000734547
0.5358	6.50479e-07	-0.000717226
0.5359	6.50357e-07	-0.0007003
0.536	6.50243e-07	-0.000683761
0.5361	6.50135e-07	-0.000667601
0.5362	6.50034e-07	-0.000651817
0.5363	6.4994e-07	-0.000636404
0.5364	6.49852e-07	-0.000621356
0.5365	6.4977e-07	-0.000606668
0.5366	6.49694e-07	-0.000592331
0.5367	6.49625e-07	-0.00057834
0.5368	6.49562e-07	-0.000564684
0.5369	6.49505e-07	-0.000551356
0.537	6.49454e-07	-0.000538347
0.5371	6.49408e-07	-0.000525648
0.5372	6.49369e-07	-0.000513251
0.5373	6.49335e-07	-0.000501148
0.5374	6.49306e-07	-0.000489332
0.5375	6.49283e-07	-0.000477796
0.5376	6.49208e-07	-0.000466533
0.5377	6.49137e-07	-0.000455351
0.5378	6.49073e-07	-0.000444555
0.5379	6.49013e-07	-0.000434089
0.538	6.48958e-07	-0.000423911
0.5381	6.48909e-07	-0.000413986
0.5382	6.48864e-07	-0.000404294
0.5383	6.48825e-07	-0.00039482
0.5384	6.4879e-07	-0.000385554
0.5385	6.4876e-07	-0.000376492
0.5386	6.48735e-07	-0.000367633
0.5387	6.48715e-07	-0.000358976
0.5388	6.48699e-07	-0.00035052
0.5389	6.48688e-07	-0.000342265
0.539	6.48681e-07	-0.000334207
0.5391	6.48679e-07	-0.000326344
0.5392	6.48681e-07	-0.000318672
0.5393	6.48688e-07	-0.000311186
0.5394	6.48699e-07	-0.000303881
0.5395	6.48714e-07	-0.000296751
0.5396	6.48734e-07	-0.000289793
0.5397	6.48758e-07	-0.000282999
0.5398	6.48786e-07	-0.000276367
0.5399	6.48818e-07	-0.000269892
0.54	6.48854e-07	-0.000263569
0.5401	6.48836e-07	-0.000257397
0.5402	6.48822e-07	-0.000251184
0.5403	6.48812e-07	-0.000245239
0.5404	6.48806e-07	-0.000239509
0.5405	6.48804e-07	-0.000233953
0.5406	6.48806e-07	0
0.5407	6.48811e-07	0
0.5425	6.49039e-07	0
0.545	6.38868e-07	0
0.5475	6.08581e-07	0
0.55	5.69335e-07	0
0.5525	5.29747e-07	0
0.555	4.9382e-07	0
0.5575	4.62934e-07	0
0.56	4.37181e-07	0
0.5625	4.16095e-07	0
0.565	3.99016e-07	0
0.5675	3.85266e-07	0
0.57	3.74225e-07	0
0.5725	3.65362e-07	0
0.575	3.58233e-07	0
0.5775	3.5248e-07	0
0.58	3.4781e-07	0
0.5825	3.43995e-07	0
0.585	3.4085e-07	0
0.5875	3.38232e-07	0
0.59	3.36026e-07	0
0.5925	3.34144e-07	0
0.595	3.32516e-07	0
0.5975	3.31087e-07	0
0.6	3.29813e-07	0
0.6025	3.28662e-07	0
0.605	3.27607e-07	0
0.6075	3.26627e-07	0
0.61	3.25707e-07	0
0.6125	3.24833e-07	0
0.615	3.23997e-07	0
0.6175	3.23189e-07	0
0.62	3.22405e-07	0
0.6225	3.21639e-07	0
0.625	3.20888e-07	0
0.6275	3.20149e-07	0
0.63	3.1942e-07	0
0.6325	3.18698e-07	0
0.635	3.17983e-07	0
0.6375	3.17274e-07	0
0.64	3.16569e-07	0
0.6425	3.15868e-07	0
0.645	3.1517e-07	0
0.6475	3.14475e-07	0
0.65	3.13783e-07	0
0.6525	3.13094e-07	0
0.655	3.12407e-07	0
0.6575	3.11722e-07	0
0.66	3.11038e-07	0
0.6625	3.10357e-07	0
0.665	3.09678e-07	0
0.6675	3.09e-07	0
0.67	3.08324e-07	0
0.6725	3.0765e-07	0
0.675	3.06977e-07	0
0.6775	3.06306e-07	0
0.68	3.05636e-07	0
0.6825	3.04968e-07	0
0.685	3.04301e-07	0
0.6875	3.03636e-07	0
0.69	3.02973e-07	0
0.6925	3.02311e-07	0
0.695	3.01651e-07	0
0.6975	3.00992e-07	0
0.7	3.00334e-07	0
0.7025	2.99679e-07	0
0.705	2.99024e-07	0
0.7075	2.98371e-07	0
0.71	2.9772e-07	0
0.7125	2.9707e-07	0
0.715	2.96421e-07	0
0.7175	2.95774e-07	0
0.72	2.95129e-07	0
0.7225	2.94485e-07	0
0.725	2.93842e-07	0
0.7275	2.93201e-07	0
0.73	2.92561e-07	0
0.7325	2.91923e-07	0
0.735	2.91286e-07	0
0.7375	2.9065e-07	0
0.74	2.90016e-07	0
0.7425	2.89384e-07	0
0.745	2.88753e-07	0
0.7475	2.88123e-07	0
0.75	2.87495e-07	0
0.7525	2.86868e-07	0
0.755	2.86242e-07	0
0.7575	2.85618e-07	0
0.76	2.84996e-07	0
0.7625	2.84375e-07	0
0.765	2.83755e-07	0
0.7675	2.83136e-07	0
0.77	2.82519e-07	0
0.7725	2.81904e-07	0
0.775	2.81289e-07	0
0.7775	2.80677e-07	0
0.78	2.80065e-07	0
0.7825	2.79455e-07	0
0.785	2.78846e-07	0
0.7875	2.78239e-07	0
0.79	2.77633e-07	0
0.7925	2.77028e-07	0
0.795	2.76425e-07	0
0.7975	2.75823e-07	0
0.8	2.75223e-07	0
0.8025	2.74623e-07	0
0.805	2.74026e-07	0
0.8075	2.73429e-07	0
0.81	2.72834e-07	0
0.8125	2.7224e-07	0
0.815	2.71648e-07	0
0.8175	2.71057e-07	0
0.82	2.70467e-07	0
0.8225	2.69878e-07	0
0.825	2.69291e-07	0
0.8275	2.68705e-07	0
0.83	2.68121e-07	0
0.8325	2.67538e-07	0
0.835	2.66956e-07	0
0.8375	2.66375e-07	0
0.84	2.65796e-07	0
0.8425	2.65218e-07	0
0.845	2.64641e-07	0
0.8475	2.64066e-07	0
0.85	2.63492e-07	0
0.8525	2.62919e-07	0
0.855	2.62348e-07	0
0.8575	2.61777e-07	0
0.86	2.61209e-07	0
0.8625	2.60641e-07	0
0.865	2.60075e-07	0
0.8675	2.59509e-07	0
0.87	2.58946e-07	0
0.8725	2.58383e-07	0
0.875	2.57822e-07	0
0.8775	2.57262e-07	0
0.88	2.56703e-07	0
0.8825	2.56145e-07	0
0.885	2.55589e-07	0
0.8875	2.55034e-07	0
0.89	2.5448e-07	0
0.8925	2.53928e-07	0
0.895	2.53377e-07	0
0.8975	2.52827e-07	0
0.9	2.52278e-07	0
0.9025	2.5173e-07	0
0.905	2.51184e-07	0
0.9075	2.50639e-07	0
0.91	2.50095e-07	0
0.9125	2.49552e-07	0
0.915	2.49011e-07	0
0.9175	2.4847e-07	0
0.92	2.47931e-07	0
0.9225	2.47393e-07	0
0.925	2.46857e-07	0
0.9275	2.46321e-07	0
0.93	2.45787e-07	0
0.9325	2.45254e-07	0
0.935	2.44722e-07	0
0.9375	2.44192e-07	0
0.94	2.43662e-07	0
0.9425	2.43134e-07	0
0.945	2.42607e-07	0
0.9475	2.42081e-07	0
0.95	2.41556e-07	0
0.9525	2.41033e-07	0
0.955	2.4051e-07	0
0.9575	2.39989e-07	0
0.96	2.39469e-07	0
0.9625	2.3895e-07	0
0.965	2.38433e-07	0
0.9675	2.37916e-07	0
0.97	2.37401e-07	0
0.9725	2.36886e-07	0
0.975	2.36373e-07	0
0.9775	2.35861e-07	0
0.98	2.35351e-07	0
0.9825	2.34841e-07	0
0.985	2.34333e-07	0
0.9875	2.33825e-07	0
0.99	2.33319e-07	0
0.9925	2.32814e-07	0
0.995	2.3231e-07	0
0.9975	2.31807e-07	0
1	2.31305e-07	0


==> tikz/theta_test/time_401/K_1.000000e-06_1.000000e+00_B_1_C_7_100_50_1.mat_tol_1.000000e-04_Crank_Nicolson.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	-9.8119e-06	-16.0106
0.105	0.000522504	830.442
0.1075	0.00177439	515.124
0.11	0.00180514	-1885.03
0.1125	-0.00199827	-1679.04
0.115	-0.00322273	1196.12
0.1175	-0.000542309	1256.15
0.12	0.00093214	-903.45
0.1225	-0.00145002	-1129.74
0.125	-0.00224	1578.28
0.1275	0.00121384	1595.61
0.13	0.00298171	-573.124
0.1325	0.00185865	-871.759
0.135	0.00110898	1697.71
0.1375	0.00466727	1756.03
0.14	0.00670827	-470.117
0.1425	0.00569601	-774.817
0.145	0.00519935	1746.17
0.1475	0.00877225	1784.02
0.15	0.0109921	-444.626
0.1525	0.00991321	-746.545
0.155	0.00957478	1755.3
0.1575	0.0131778	1777.06
0.16	0.0154633	-454.336
0.1625	0.0142889	-748.216
0.165	0.0140333	1748.56
0.1675	0.0176984	1755.25
0.17	0.0199849	-476.14
0.1725	0.0187125	-762.832
0.175	0.0184985	1733.77
0.1775	0.0222366	1727.26
0.18	0.0244933	-505.709
0.1825	0.0231191	-781.516
0.185	0.02293	1715.37
0.1875	0.0267447	1697.45
0.19	0.0289572	-537.508
0.1925	0.0274578	-802.051
0.195	0.0272995	1700.84
0.1975	0.031207	1666.34
0.2	0.0333578	-567.809
0.2025	0.0316143	-829.138
0.205	0.0315239	1701.94
0.2075	0.0355369	1641.45
0.21	0.0376092	-591.776
0.2125	0.0357474	-848.85
0.215	0.035672	1700.5
0.2175	0.0398144	1617.64
0.22	0.0417893	-635.98
0.2225	0.039819	-860.271
0.225	0.0397836	1693.56
0.2275	0.0440074	1592.26
0.23	0.0459144	-686.686
0.2325	0.0437846	-869.834
0.235	0.0438374	1690.68
0.2375	0.0481039	1568.62
0.24	0.0499939	-720.39
0.2425	0.0477065	-878.667
0.245	0.0478601	1684.13
0.2475	0.0521273	1546.04
0.25	0.0540519	-743.57
0.2525	0.051592	-887.463
0.255	0.051869	1676.37
0.2575	0.0560897	1523.89
0.26	0.0580968	-772.161
0.2625	0.0552469	-896.937
0.265	0.0557979	1682.84
0.2675	0.0598132	1515.04
0.27	0.0621225	-788.775
0.2725	0.0588105	-900.57
0.275	0.0597264	1686.41
0.2775	0.064723	1544.59
0.28	0.0665755	-817.264
0.2825	0.0633774	-895.793
0.285	0.0642667	1678.46
0.2875	0.0680968	1496.21
0.29	0.0710332	-841.078
0.2925	0.0665461	-901.088
0.295	0.0686358	1682.33
0.2975	0.0730784	1478.84
0.3	0.0755847	-875.478
0.3025	0.0711961	-917.557
0.305	0.0731781	1625.7
0.3075	0.077854	1382.2
0.31	0.0799623	-964.792
0.3125	0.0752328	-946.746
0.315	0.0772414	1647.44
0.3175	0.0820163	1411.79
0.32	0.0840065	-930.065
0.3225	0.0791336	-905.235
0.325	0.0814699	1663.04
0.3275	0.0864877	1369.83
0.33	0.0883396	-959.032
0.3325	0.0833482	-909.284
0.335	0.0858269	1659.11
0.3375	0.0910928	1331.61
0.34	0.0926765	-986.527
0.3425	0.087708	-911.627
0.345	0.0901813	1645.54
0.3475	0.0957196	1292.33
0.35	0.0969928	-1021.2
0.3525	0.0911433	-857.528
0.355	0.0947697	1636.96
0.3575	0.0993812	1257.11
0.36	0.101552	-1048.65
0.3625	0.0945001	-850.898
0.365	0.099228	1651.26
0.3675	0.103234	1212.21
0.37	0.105811	-1075.78
0.3725	0.0980706	-848.729
0.375	0.103394	1665.72
0.3775	0.107309	1168.75
0.38	0.109778	-1100.24
0.3825	0.101999	-851.394
0.385	0.107326	1665.22
0.3875	0.111613	1128.5
0.39	0.113562	-1128.51
0.3925	0.106025	-850.978
0.395	0.111134	1655.79
0.3975	0.115936	1090.04
0.4	0.117251	-1153.07
0.4025	0.11027	-847.046
0.405	0.114916	1638.64
0.4075	0.12043	1053.02
0.41	0.120817	-1178.49
0.4125	0.115935	-808.798
0.415	0.118891	1601.94
0.4175	0.125963	1022.92
0.42	0.12481	-1207.01
0.4225	0.121267	-733.612
0.425	0.123499	1561.5
0.4275	0.131633	1000.1
0.43	0.129516	-1234.75
0.4325	0.126451	-671.845
0.435	0.128687	1531.13
0.4375	0.136913	961.361
0.44	0.134633	-1255.14
0.4425	0.131311	-640.607
0.445	0.134068	1513.56
0.4475	0.14221	910.996
0.45	0.139831	-1277.89
0.4525	0.136236	-617.613
0.455	0.139464	1495.82
0.4575	0.147476	856.763
0.46	0.144982	-1301.41
0.4625	0.141122	-594.086
0.465	0.144818	1477.09
0.4675	0.1527	802.974
0.47	0.15006	-1321.5
0.4725	0.145968	-570.035
0.475	0.150111	1456.07
0.4775	0.157873	750.247
0.48	0.155045	-1341.88
0.4825	0.150751	-544.157
0.485	0.155335	1435.91
0.4875	0.162982	697.213
0.49	0.159938	-1360.01
0.4925	0.155479	-517.249
0.495	0.160481	1415.06
0.4975	0.168023	646.645
0.5	0.164735	-1376.09
0.5025	0.160146	-476.402
0.505	0.165567	1435.25
0.5075	0.17304	647.357
0.51	0.169552	-1354.43
0.5125	0.164959	-456.594
0.515	0.170858	1338.51
0.5175	0.178299	495.299
0.52	0.174528	-1437.57
0.5225	0.169818	-464.149
0.525	0.176023	1321.19
0.5275	0.183295	481.706
0.53	0.179171	-1412.39
0.5325	0.174366	-418.465
0.535	0.180888	1310.48
0.5375	0.188037	446.869
0.54	0.183596	-1407.77
0.5425	0.178744	-387.77
0.545	0.185591	1289.03
0.5475	0.192625	406.626
0.55	0.187877	-1408.57
0.5525	0.183005	-361.929
0.555	0.190169	1264.59
0.5575	0.197091	366.228
0.56	0.192032	-1409.3
0.5625	0.18716	-336.578
0.565	0.19463	1239.21
0.5675	0.201435	327.845
0.57	0.196055	-1409.87
0.5725	0.191202	-311.113
0.575	0.19897	1212.93
0.5775	0.205653	290.932
0.58	0.199948	-1409.59
0.5825	0.195129	-285.8
0.585	0.20319	1187.45
0.5875	0.209743	255.536
0.59	0.203735	-1406.26
0.5925	0.198958	-263.615
0.595	0.207292	1162.39
0.5975	0.213719	221.844
0.6	0.207399	-1402.06
0.6025	0.202682	-242.277
0.605	0.211262	1136.85
0.6075	0.217566	190.987
0.61	0.210933	-1397.34
0.6125	0.206286	-220.611
0.615	0.215107	1112.26
0.6175	0.221279	162.037
0.62	0.214352	-1390.38
0.6225	0.209776	-200.732
0.625	0.218836	1088.19
0.6275	0.224867	133.722
0.63	0.217634	-1384.21
0.6325	0.213143	-181.078
0.635	0.222419	1063.71
0.6375	0.228313	107.81
0.64	0.220785	-1377.47
0.6425	0.216383	-162.112
0.645	0.225869	1040.25
0.6475	0.23162	84.1731
0.65	0.223818	-1369.55
0.6525	0.219504	-143.947
0.655	0.229198	1018.05
0.6575	0.234801	61.1866
0.66	0.22673	-1361.32
0.6625	0.22251	-126.672
0.665	0.232386	996.047
0.6675	0.237854	40.0719
0.67	0.22953	-1353.31
0.6725	0.225408	-110.98
0.675	0.235464	974.421
0.6775	0.240791	20.0831
0.68	0.23402	-1070.13
0.6825	0.233242	168.234
0.685	0.237817	-83.2273
0.6875	0.240437	400.204
0.69	0.246482	154.025
0.6925	0.239034	-1347.07
0.695	0.233509	-52.6061
0.6975	0.245985	933.194
0.7	0.249143	-60.9505
0.7025	0.254501	523.545
0.705	0.260821	106.597
0.7075	0.252267	-1256.93
0.71	0.247819	15.0987
0.7125	0.255862	84.9972
0.715	0.247952	-907.533
0.7175	0.250565	338.621
0.72	0.255636	-89.3502
0.7225	0.258843	395.853
0.725	0.265523	63.6544
0.7275	0.25569	-1264.85
0.73	0.248873	-298.383
0.7325	0.261736	915.007
0.735	0.266693	21.1237
0.7375	0.260259	-954.685
0.74	0.256241	-136.915
0.7425	0.268818	887.208
0.745	0.274769	29.8195
0.7475	0.265405	-1134.21
0.75	0.259331	-252.618
0.7525	0.272622	862.949
0.755	0.277584	-42.2821
0.7575	0.283345	423.522
0.76	0.289965	-32.7215
0.7625	0.29486	316.203
0.765	0.300952	-87.1835
0.7675	0.305906	263.562
0.77	0.311304	-142.344
0.7725	0.316315	226.647
0.775	0.321152	-187.912
0.7775	0.326119	195.312
0.78	0.330523	-223.176
0.7825	0.335376	169.266
0.785	0.339436	-251.986
0.7875	0.344136	148.023
0.79	0.347906	-276.491
0.7925	0.352433	131.555
0.795	0.355949	-297.265
0.7975	0.360298	118.184
0.8	0.363582	-314.543
0.8025	0.367766	107.469
0.805	0.37082	-330.297
0.8075	0.374863	99.4365
0.81	0.377674	-343.362
0.8125	0.3816	93.1889
0.815	0.384164	-355.665
0.8175	0.387986	89.3034
0.82	0.390309	-365.823
0.8225	0.394045	85.6598
0.825	0.396118	-375.094
0.8275	0.399796	83.7045
0.83	0.4016	-383.281
0.8325	0.405257	82.5393
0.835	0.406768	-391.007
0.8375	0.410451	82.0894
0.84	0.411619	-397.848
0.8425	0.415236	81.508
0.845	0.416132	-404.415
0.8475	0.419996	80.411
0.85	0.420171	-410.175
0.8525	0.423834	77.7018
0.855	0.4237	-413.522
0.8575	0.427326	76.5805
0.86	0.426891	-417.043
0.8625	0.430483	77.8902
0.865	0.429875	-420.429
0.8675	0.43335	80.221
0.87	0.432699	-424.305
0.8725	0.436117	83.0589
0.875	0.435376	-428.226
0.8775	0.438784	86.1833
0.88	0.43791	-431.897
0.8825	0.441347	89.1989
0.885	0.44031	-435.578
0.8875	0.443816	92.37
0.89	0.442578	-438.96
0.8925	0.446192	95.5976
0.895	0.444719	-442.542
0.8975	0.448476	98.8197
0.9	0.446735	-446.608
0.9025	0.450669	102.665
0.905	0.44863	-450.533
0.9075	0.452772	106.895
0.91	0.450413	-454.338
0.9125	0.454787	111.05
0.915	0.452098	-458.014
0.9175	0.456713	115.197
0.92	0.453672	-461.528
0.9225	0.458554	119.333
0.925	0.455139	-464.977
0.9275	0.460311	123.526
0.93	0.456502	-468.317
0.9325	0.461983	127.661
0.935	0.457766	-471.519
0.9375	0.463574	131.843
0.94	0.458933	-474.657
0.9425	0.465083	136.02
0.945	0.460007	-477.717
0.9475	0.466512	140.163
0.95	0.460994	-480.708
0.9525	0.467862	144.458
0.955	0.461896	-483.96
0.9575	0.469135	148.759
0.96	0.462721	-487.002
0.9625	0.470333	153.014
0.965	0.463471	-489.965
0.9675	0.471466	157.214
0.97	0.46415	-492.987
0.9725	0.472535	161.362
0.975	0.464765	-495.805
0.9775	0.473532	165.592
0.98	0.465319	-498.723
0.9825	0.474459	169.84
0.985	0.46582	-501.693
0.9875	0.475316	174.025
0.99	0.466271	-504.563
0.9925	0.476107	178.192
0.995	0.466689	-507.303
0.9975	0.476834	182.313
1	0.467091	-509.993


==> tikz/theta_test/time_401/Stefan_test_x_11429_t_401_B_1_C_2_1.000000e-07_BDF_4.mat_tol_u_1.000000e-02_fractional_Theta_adaptive_dt_u_diff_not_on_ref_data.dat <==
0.000000	0.000000	0.000000	0.002500
0.002500	0.000000	0.000000	0.002500
0.005000	0.000000	0.000000	0.002500
0.007500	0.000000	0.000000	0.002500
0.010000	0.000000	0.000000	0.002500
0.012500	0.000000	0.000000	0.002500
0.015000	0.000000	0.000000	0.002500
0.017500	0.000000	0.000000	0.002500
0.020000	0.000000	0.000000	0.002500
0.022500	0.000000	0.000000	0.002500
0.025000	0.000000	0.000000	0.002500
0.027500	0.000000	0.000000	0.002500
0.030000	0.000000	0.000000	0.002500
0.032500	0.000000	0.000000	0.002500
0.035000	0.000000	0.000000	0.002500
0.037500	0.000000	0.000000	0.002500
0.040000	0.000000	0.000000	0.002500
0.042500	0.000000	0.000000	0.002500
0.045000	0.000000	0.000000	0.002500
0.047500	0.000000	0.000000	0.002500
0.050000	0.000000	0.000000	0.002500
0.052500	0.000000	0.000000	0.002500
0.055000	0.000000	0.000000	0.002500
0.057500	0.000000	0.000000	0.002500
0.060000	0.000000	0.000000	0.002500
0.062500	0.000000	0.000000	0.002500
0.065000	0.000000	0.000000	0.002500
0.067500	0.000000	0.000000	0.002500
0.070000	0.000000	0.000000	0.002500
0.072500	0.000000	0.000000	0.002500
0.075000	0.000000	0.000000	0.002500
0.077500	0.000000	0.000000	0.002500
0.080000	0.000000	0.000000	0.002500
0.082500	0.000000	0.000000	0.002500
0.085000	0.000000	0.000000	0.002500
0.087500	0.000000	0.000000	0.002500
0.090000	0.000000	0.000000	0.002500
0.092500	0.000000	0.000000	0.002500
0.095000	0.000000	0.000000	0.002500
0.097500	0.000000	0.000000	0.002500
0.100000	-0.000001	0.000000	0.000100
0.100100	-0.000002	-0.012850	0.000100
0.100200	-0.000002	-0.015486	0.000100
0.100300	-0.000003	-0.018348	0.000100
0.100400	-0.000004	-0.021464	0.000100
0.100500	-0.000005	-0.024859	0.000100
0.100600	-0.000006	-0.028557	0.000100
0.100700	-0.000007	-0.032577	0.000100
0.100800	-0.000008	-0.036936	0.000100
0.100900	-0.000010	-0.041642	0.000100
0.101000	-0.000011	-0.046698	0.000100
0.101100	-0.000013	-0.052102	0.000100
0.101200	-0.000015	-0.057842	0.000100
0.101300	-0.000017	-0.063905	0.000100
0.101400	-0.000019	-0.070270	0.000100
0.101500	-0.000021	-0.076915	0.000100
0.101600	-0.000023	-0.083814	0.000100
0.101700	-0.000026	-0.090940	0.000100
0.101800	-0.000029	-0.098265	0.000100
0.101900	-0.000032	-0.105760	0.000100
0.102000	-0.000035	-0.113397	0.000100
0.102100	-0.000038	-0.121148	0.000100
0.102200	-0.000041	-0.128986	0.000100
0.102300	-0.000045	-0.136886	0.000100
0.102400	-0.000049	-0.144823	0.000100
0.102500	-0.000052	-0.152774	0.000100
0.102600	-0.000056	-0.160718	0.000100
0.102700	-0.000060	-0.168637	0.000100
0.102800	-0.000064	-0.176508	0.000100
0.102900	-0.000069	-0.184317	0.000100
0.103000	-0.000073	-0.192048	0.000100
0.103100	-0.000078	-0.199686	0.000100
0.103200	-0.000082	-0.207218	0.000100
0.103300	-0.000087	-0.214634	0.000100
0.103400	-0.000092	-0.221923	0.000100
0.103500	-0.000097	-0.229077	0.000100
0.103600	-0.000102	-0.236087	0.000100
0.103700	-0.000107	-0.242947	0.000100
0.103800	-0.000113	-0.249652	0.000100
0.103900	-0.000118	-0.256195	0.000100
0.104000	-0.000123	-0.262575	0.000100
0.104100	-0.000129	-0.268786	0.000100
0.104200	-0.000135	-0.274828	0.000100
0.104300	-0.000140	-0.280697	0.000100
0.104400	-0.000146	-0.286393	0.000100
0.104500	-0.000152	-0.291915	0.000100
0.104600	-0.000158	-0.297263	0.000100
0.104700	-0.000164	-0.302437	0.000100
0.104800	-0.000170	-0.307438	0.000100
0.104900	-0.000176	-0.312267	0.000100
0.105000	-0.000182	-0.316925	0.000100
0.105100	-0.000188	-0.321415	0.000100
0.105200	-0.000194	-0.325739	0.000100
0.105300	-0.000200	-0.329897	0.000100
0.105400	-0.000206	-0.333894	0.000100
0.105500	-0.000213	-0.337730	0.000100
0.105600	-0.000219	-0.341409	0.000100
0.105700	-0.000225	-0.344934	0.000100
0.105800	-0.000231	-0.348308	0.000100
0.105900	-0.000238	-0.351533	0.000100
0.106000	-0.000244	-0.354614	0.000100
0.106100	-0.000250	-0.357552	0.000100
0.106200	-0.000257	-0.360352	0.000100
0.106300	-0.000263	-0.363017	0.000100
0.106400	-0.000269	-0.365550	0.000100
0.106500	-0.000276	-0.367954	0.000100
0.106600	-0.000282	-0.370234	0.000100
0.106700	-0.000288	-0.372391	0.000100
0.106800	-0.000295	-0.374431	0.000100
0.106900	-0.000301	-0.376355	0.000100
0.107000	-0.000307	-0.378167	0.000100
0.107100	-0.000313	-0.379871	0.000100
0.107200	-0.000320	-0.381470	0.000100
0.107300	-0.000326	-0.382967	0.000100
0.107400	-0.000332	-0.384366	0.000100
0.107500	-0.000338	-0.385669	0.000100
0.107600	-0.000344	-0.386879	0.000100
0.107700	-0.000350	-0.387860	0.000100
0.107800	-0.000356	-0.388722	0.000100
0.107900	-0.000362	-0.389504	0.000100
0.108000	-0.000368	-0.390209	0.000100
0.108100	-0.000374	-0.390840	0.000100
0.108200	-0.000380	-0.391400	0.000100
0.108300	-0.000386	-0.391893	0.000100
0.108400	-0.000392	-0.392320	0.000100
0.108500	-0.000398	-0.392684	0.000100
0.108600	-0.000403	-0.392985	0.000100
0.108700	-0.000409	-0.393218	0.000100
0.108800	-0.000415	-0.393373	0.000100
0.108900	-0.000420	-0.393434	0.000100
0.109000	-0.000426	-0.393377	0.000100
0.109100	-0.000431	-0.393173	0.000100
0.109200	-0.000436	-0.392788	0.000100
0.109300	-0.000442	-0.392186	0.000100
0.109400	-0.000447	-0.391329	0.000100
0.109500	-0.000452	-0.390181	0.000100
0.109600	-0.000457	-0.388707	0.000100
0.109700	-0.000462	-0.386877	0.000100
0.109800	-0.000466	-0.384665	0.000100
0.109900	-0.000471	-0.382052	0.000100
0.110000	-0.000475	-0.379022	0.000100
0.110100	-0.000479	-0.375568	0.000100
0.110200	-0.000483	-0.371686	0.000100
0.110300	-0.000487	-0.367376	0.000100
0.110400	-0.000491	-0.362647	0.000100
0.110500	-0.000494	-0.357509	0.000100
0.110600	-0.000497	-0.351975	0.000100
0.110700	-0.000500	-0.346066	0.000100
0.110800	-0.000503	-0.339801	0.000100
0.110900	-0.000506	-0.333203	0.000100
0.111000	-0.000508	-0.326297	0.000100
0.111100	-0.000511	-0.319109	0.000100
0.111200	-0.000513	-0.311665	0.000100
0.111300	-0.000514	-0.303993	0.000100
0.111400	-0.000516	-0.296119	0.000100
0.111500	-0.000517	-0.288072	0.000100
0.111600	-0.000519	-0.279877	0.000100
0.111700	-0.000520	-0.271560	0.000100
0.111800	-0.000521	-0.263146	0.000100
0.111900	-0.000521	-0.254660	0.000100
0.112000	-0.000522	-0.246124	0.000100
0.112100	-0.000522	-0.237561	0.000100
0.112200	-0.000522	-0.228991	0.000100
0.112300	-0.000522	-0.220433	0.000100
0.112400	-0.000521	-0.211905	0.000100
0.112500	-0.000521	-0.203425	0.000100
0.112600	-0.000520	-0.195008	0.000100
0.112700	-0.000519	-0.186669	0.000100
0.112800	-0.000518	-0.178421	0.000100
0.112900	-0.000517	-0.170274	0.000100
0.113000	-0.000516	-0.162241	0.000100
0.113100	-0.000514	-0.154331	0.000100
0.113200	-0.000513	-0.146552	0.000100
0.113300	-0.000511	-0.138912	0.000100
0.113400	-0.000509	-0.131418	0.000100
0.113500	-0.000507	-0.124075	0.000100
0.113600	-0.000504	-0.116890	0.000100
0.113700	-0.000502	-0.109865	0.000100
0.113800	-0.000500	-0.103005	0.000100
0.113900	-0.000497	-0.096313	0.000100
0.114000	-0.000494	-0.089790	0.000100
0.114100	-0.000491	-0.083438	0.000100
0.114200	-0.000488	-0.077259	0.000100
0.114300	-0.000485	-0.071252	0.000100
0.114400	-0.000482	-0.065419	0.000100
0.114500	-0.000479	-0.059759	0.000100
0.114600	-0.000476	-0.054271	0.000100
0.114700	-0.000472	-0.048954	0.000100
0.114800	-0.000469	-0.043807	0.000100
0.114900	-0.000465	-0.038829	0.000100
0.115000	-0.000462	-0.034018	0.000100
0.115100	-0.000458	-0.029371	0.000100
0.115200	-0.000454	-0.024887	0.000100
0.115300	-0.000450	-0.020564	0.000100
0.115400	-0.000446	-0.016398	0.000100
0.115500	-0.000442	-0.012387	0.000100
0.115600	-0.000438	-0.008528	0.000100
0.115700	-0.000434	-0.004818	0.000100
0.115800	-0.000430	-0.001254	0.000100
0.115900	-0.000426	0.002167	0.000100
0.116000	-0.000422	0.005448	0.000100
0.116100	-0.000418	0.008592	0.000100
0.116200	-0.000413	0.011603	0.000100
0.116300	-0.000409	0.014483	0.000100
0.116400	-0.000405	0.017236	0.000100
0.116500	-0.000401	0.019865	0.000100
0.116600	-0.000396	0.022373	0.000100
0.116700	-0.000392	0.024763	0.000100
0.116800	-0.000387	0.027040	0.000100
0.116900	-0.000383	0.029205	0.000100
0.117000	-0.000379	0.031262	0.000100
0.117100	-0.000374	0.033214	0.000100
0.117200	-0.000370	0.035065	0.000100
0.117300	-0.000366	0.036816	0.000100
0.117400	-0.000361	0.038472	0.000100
0.117500	-0.000357	0.040036	0.000100
0.117600	-0.000352	0.041509	0.000100
0.117700	-0.000348	0.042895	0.000100
0.117800	-0.000344	0.044196	0.000100
0.117900	-0.000339	0.045417	0.000100
0.118000	-0.000335	0.046559	0.000100
0.118100	-0.000331	0.047624	0.000100
0.118200	-0.000326	0.048617	0.000100
0.118300	-0.000322	0.049539	0.000100
0.118400	-0.000318	0.050392	0.000100
0.118500	-0.000314	0.051180	0.000100
0.118600	-0.000309	0.051904	0.000100
0.118700	-0.000305	0.052567	0.000100
0.118800	-0.000301	0.053171	0.000100
0.118900	-0.000297	0.053718	0.000100
0.119000	-0.000293	0.054211	0.000100
0.119100	-0.000289	0.054651	0.000100
0.119200	-0.000285	0.055042	0.000100
0.119300	-0.000280	0.055383	0.000100
0.119400	-0.000276	0.055678	0.000100
0.119500	-0.000272	0.055929	0.000100
0.119600	-0.000269	0.056137	0.000100
0.119700	-0.000265	0.056304	0.000100
0.119800	-0.000261	0.056432	0.000100
0.119900	-0.000257	0.056522	0.000100
0.120000	-0.000253	0.056576	0.000100
0.120100	-0.000249	0.056595	0.000100
0.120200	-0.000246	0.056582	0.000100
0.120300	-0.000242	0.056537	0.000100
0.120400	-0.000238	0.056462	0.000100
0.120500	-0.000235	0.056358	0.000100
0.120600	-0.000231	0.056228	0.000100
0.120700	-0.000227	0.056071	0.000100
0.120800	-0.000224	0.055890	0.000100
0.120900	-0.000220	0.055686	0.000100
0.121000	-0.000217	0.055459	0.000100
0.121100	-0.000214	0.055212	0.000100
0.121200	-0.000210	0.054944	0.000100
0.121300	-0.000207	0.054658	0.000100
0.121400	-0.000203	0.054353	0.000100
0.121500	-0.000200	0.054032	0.000100
0.121600	-0.000197	0.053695	0.000100
0.121700	-0.000194	0.053343	0.000100
0.121800	-0.000191	0.052977	0.000100
0.121900	-0.000188	0.052597	0.000100
0.122000	-0.000185	0.052206	0.000100
0.122100	-0.000182	0.051802	0.000100
0.122200	-0.000179	0.051388	0.000100
0.122300	-0.000176	0.050963	0.000100
0.122400	-0.000173	0.050530	0.000100
0.122500	-0.000170	0.050087	0.000100
0.122600	-0.000167	0.049636	0.000100
0.122700	-0.000164	0.049178	0.000100
0.122800	-0.000161	0.048712	0.000100
0.122900	-0.000159	0.048240	0.000100
0.123000	-0.000156	0.047763	0.000100
0.123100	-0.000153	0.047281	0.000100
0.123200	-0.000151	0.046794	0.000100
0.123300	-0.000148	0.046303	0.000100
0.123400	-0.000146	0.045808	0.000100
0.123500	-0.000143	0.045310	0.000100
0.123600	-0.000141	0.044810	0.000100
0.123700	-0.000138	0.044307	0.000100
0.123800	-0.000136	0.043802	0.000100
0.123900	-0.000133	0.043296	0.000100
0.124000	-0.000131	0.042788	0.000100
0.124100	-0.000129	0.042280	0.000100
0.124200	-0.000127	0.041771	0.000100
0.124300	-0.000124	0.041263	0.000100
0.124400	-0.000122	0.040754	0.000100
0.124500	-0.000120	0.040245	0.000100
0.124600	-0.000118	0.039738	0.000100
0.124700	-0.000116	0.039231	0.000100
0.124800	-0.000114	0.038725	0.000100
0.124900	-0.000112	0.038221	0.000100
0.125000	-0.000110	0.037719	0.000100
0.125100	-0.000108	0.037219	0.000100
0.125200	-0.000106	0.036719	0.000100
0.125300	-0.000104	0.036223	0.000100
0.125400	-0.000102	0.035728	0.000100
0.125500	-0.000100	0.035237	0.000100
0.125600	-0.000098	0.034748	0.000100
0.125700	-0.000097	0.034262	0.000100
0.125800	-0.000095	0.033780	0.000100
0.125900	-0.000093	0.033300	0.000100
0.126000	-0.000091	0.032824	0.000100
0.126100	-0.000090	0.032352	0.000100
0.126200	-0.000088	0.031883	0.000100
0.126300	-0.000086	0.031418	0.000100
0.126400	-0.000085	0.030957	0.000100
0.126500	-0.000083	0.030499	0.000100
0.126600	-0.000082	0.030046	0.000100
0.126700	-0.000080	0.029596	0.000100
0.126800	-0.000079	0.029151	0.000100
0.126900	-0.000077	0.028709	0.000100
0.127000	-0.000076	0.028273	0.000100
0.127100	-0.000074	0.027840	0.000100
0.127200	-0.000073	0.027412	0.000100
0.127300	-0.000072	0.026988	0.000100
0.127400	-0.000070	0.026568	0.000100
0.127500	-0.000069	0.026153	0.000100
0.127600	-0.000068	0.025742	0.000100
0.127700	-0.000066	0.025336	0.000100
0.127800	-0.000065	0.024934	0.000100
0.127900	-0.000064	0.024536	0.000100
0.128000	-0.000063	0.024143	0.000100
0.128100	-0.000061	0.023755	0.000100
0.128200	-0.000060	0.023372	0.000100
0.128300	-0.000059	0.022993	0.000100
0.128400	-0.000058	0.022618	0.000100
0.128500	-0.000057	0.022249	0.000100
0.128600	-0.000056	0.021884	0.000100
0.128700	-0.000055	0.021523	0.000100
0.128800	-0.000054	0.021167	0.000100
0.128900	-0.000053	0.020816	0.000100
0.129000	-0.000052	0.020470	0.000100
0.129100	-0.000051	0.020127	0.000100
0.129200	-0.000050	0.019790	0.000100
0.129300	-0.000049	0.019457	0.000100
0.129400	-0.000048	0.019128	0.000100
0.129500	-0.000047	0.018804	0.000100
0.129600	-0.000046	0.018485	0.000100
0.129700	-0.000045	0.018170	0.000100
0.129800	-0.000044	0.017859	0.000100
0.129900	-0.000043	0.017553	0.000100
0.130000	-0.000042	0.017251	0.000100
0.130100	-0.000042	0.016953	0.000100
0.130200	-0.000041	0.016659	0.000100
0.130300	-0.000040	0.016369	0.000100
0.130400	-0.000039	0.016084	0.000100
0.130500	-0.000038	0.015803	0.000100
0.130600	-0.000038	0.015526	0.000100
0.130700	-0.000037	0.015253	0.000100
0.130800	-0.000036	0.014984	0.000100
0.130900	-0.000036	0.014720	0.000100
0.131000	-0.000035	0.014459	0.000100
0.131100	-0.000034	0.014203	0.000100
0.131200	-0.000033	0.013950	0.000100
0.131300	-0.000033	0.013701	0.000100
0.131400	-0.000032	0.013456	0.000100
0.131500	-0.000032	0.013215	0.000100
0.131600	-0.000031	0.012978	0.000100
0.131700	-0.000030	0.012745	0.000100
0.131800	-0.000030	0.012515	0.000100
0.131900	-0.000029	0.012289	0.000100
0.132000	-0.000029	0.012066	0.000100
0.132100	-0.000028	0.011847	0.000100
0.132200	-0.000027	0.011632	0.000100
0.132300	-0.000027	0.011420	0.000100
0.132400	-0.000026	0.011211	0.000100
0.132500	-0.000026	0.011006	0.000100
0.132600	-0.000025	0.010804	0.000100
0.132700	-0.000025	0.010605	0.000100
0.132800	-0.000024	0.010410	0.000100
0.132900	-0.000024	0.010217	0.000100
0.133000	-0.000023	0.010028	0.000100
0.133100	-0.000023	0.009842	0.000100
0.133200	-0.000022	0.009659	0.000100
0.133300	-0.000022	0.009480	0.000100
0.133400	-0.000021	0.009303	0.000100
0.133500	-0.000021	0.009129	0.000100
0.133600	-0.000021	0.008959	0.000100
0.133700	-0.000020	0.008791	0.000100
0.133800	-0.000020	0.008626	0.000100
0.133900	-0.000019	0.008464	0.000100
0.134000	-0.000019	0.008305	0.000100
0.134100	-0.000019	0.008148	0.000100
0.134200	-0.000018	0.007994	0.000100
0.134300	-0.000018	0.007843	0.000100
0.134400	-0.000018	0.007695	0.000100
0.134500	-0.000017	0.007549	0.000100
0.134600	-0.000017	0.007406	0.000100
0.134700	-0.000016	0.007265	0.000100
0.134800	-0.000016	0.007127	0.000100
0.134900	-0.000016	0.006991	0.000100
0.135000	-0.000015	0.006857	0.000100
0.135100	-0.000015	0.006726	0.000100
0.135200	-0.000015	0.006597	0.000100
0.135300	-0.000015	0.006470	0.000100
0.135400	-0.000014	0.006345	0.000100
0.135500	-0.000014	0.006223	0.000100
0.135600	-0.000014	0.006103	0.000100
0.135700	-0.000013	0.005985	0.000100
0.135800	-0.000013	0.005869	0.000100
0.135900	-0.000013	0.005755	0.000100
0.136000	-0.000013	0.005644	0.000100
0.136100	-0.000012	0.005534	0.000100
0.136200	-0.000012	0.005427	0.000100
0.136300	-0.000012	0.005321	0.000100
0.136400	-0.000012	0.005218	0.000100
0.136500	-0.000011	0.005116	0.000100
0.136600	-0.000011	0.005016	0.000100
0.136700	-0.000011	0.004918	0.000100
0.136800	-0.000011	0.004822	0.000100
0.136900	-0.000010	0.004728	0.000100
0.137000	-0.000010	0.004635	0.000100
0.137100	-0.000010	0.004544	0.000100
0.137200	-0.000010	0.004455	0.000100
0.137300	-0.000010	0.004368	0.000100
0.137400	-0.000009	0.004282	0.000100
0.137500	-0.000009	0.004197	0.000100
0.137600	-0.000009	0.004115	0.000100
0.137700	-0.000009	0.004033	0.000100
0.137800	-0.000009	0.003953	0.000100
0.137900	-0.000008	0.003874	0.000100
0.138000	-0.000008	0.003797	0.000100
0.138100	-0.000008	0.003722	0.000100
0.138200	-0.000008	0.003648	0.000100
0.138300	-0.000008	0.003575	0.000100
0.138400	-0.000008	0.003504	0.000100
0.138500	-0.000007	0.003434	0.000100
0.138600	-0.000007	0.003365	0.000100
0.138700	-0.000007	0.003298	0.000100
0.138800	-0.000007	0.003232	0.000100
0.138900	-0.000007	0.003167	0.000100
0.139000	-0.000007	0.003104	0.000100
0.139100	-0.000007	0.003042	0.000100
0.139200	-0.000006	0.002981	0.000100
0.139300	-0.000006	0.002921	0.000100
0.139400	-0.000006	0.002863	0.000100
0.139500	-0.000006	0.002805	0.000100
0.139600	-0.000006	0.002749	0.000100
0.139700	-0.000006	0.002694	0.000100
0.139800	-0.000006	0.002639	0.000100
0.139900	-0.000006	0.002586	0.000100
0.140000	-0.000005	0.002534	0.000100
0.140100	-0.000005	0.002483	0.000100
0.140200	-0.000005	0.002433	0.000100
0.140300	-0.000005	0.002383	0.000100
0.140400	-0.000005	0.002334	0.000100
0.140500	-0.000005	0.002287	0.000100
0.140600	-0.000005	0.002240	0.000100
0.140700	-0.000005	0.002195	0.000100
0.140800	-0.000005	0.002150	0.000100
0.140900	-0.000004	0.002106	0.000100
0.141000	-0.000004	0.002063	0.000100
0.141100	-0.000004	0.002021	0.000100
0.141200	-0.000004	0.001980	0.000100
0.141300	-0.000004	0.001939	0.000100
0.141400	-0.000004	0.001900	0.000100
0.141500	-0.000004	0.001861	0.000100
0.141600	-0.000004	0.001823	0.000100
0.141700	-0.000004	0.001786	0.000100
0.141800	-0.000004	0.001749	0.000100
0.141900	-0.000004	0.001713	0.000100
0.142000	-0.000004	0.001678	0.000100
0.142100	-0.000003	0.001644	0.000100
0.142200	-0.000003	0.001610	0.000100
0.142300	-0.000003	0.001578	0.000100
0.142400	-0.000003	0.001545	0.000100
0.142500	-0.000003	0.001514	0.000100
0.142600	-0.000003	0.001483	0.000100
0.142700	-0.000003	0.001452	0.000100
0.142800	-0.000003	0.001421	0.000100
0.142900	-0.000003	0.001392	0.000100
0.143000	-0.000003	0.001363	0.000100
0.143100	-0.000003	0.001335	0.000100
0.143200	-0.000003	0.001307	0.000100
0.143300	-0.000003	0.001280	0.000100
0.143400	-0.000003	0.001253	0.000100
0.143500	-0.000003	0.001227	0.000100
0.143600	-0.000002	0.001202	0.000100
0.143700	-0.000002	0.001177	0.000100
0.143800	-0.000002	0.001152	0.000100
0.143900	-0.000002	0.001128	0.000100
0.144000	-0.000002	0.001105	0.000100
0.144100	-0.000002	0.001082	0.000100
0.144200	-0.000002	0.001060	0.000100
0.144300	-0.000002	0.001038	0.000100
0.144400	-0.000002	0.001016	0.000100
0.144500	-0.000002	0.000995	0.000100
0.144600	-0.000002	0.000974	0.000100
0.144700	-0.000002	0.000954	0.000100
0.144800	-0.000002	0.000935	0.000100
0.144900	-0.000002	0.000915	0.000100
0.145000	-0.000002	0.000896	0.000100
0.145100	-0.000002	0.000878	0.000100
0.145200	-0.000002	0.000859	0.000100
0.145300	-0.000002	0.000841	0.000100
0.145400	-0.000002	0.000823	0.000100
0.145500	-0.000002	0.000805	0.000100
0.145600	-0.000002	0.000788	0.000100
0.145700	-0.000002	0.000772	0.000100
0.145800	-0.000002	0.000755	0.000100
0.145900	-0.000002	0.000739	0.000100
0.146000	-0.000001	0.000724	0.000100
0.146100	-0.000001	0.000709	0.000100
0.146200	-0.000001	0.000694	0.000100
0.146300	-0.000001	0.000679	0.000100
0.146400	-0.000001	0.000665	0.000100
0.146500	-0.000001	0.000651	0.000100
0.146600	-0.000001	0.000637	0.000100
0.146700	-0.000001	0.000624	0.000100
0.146800	-0.000001	0.000611	0.000100
0.146900	-0.000001	0.000598	0.000100
0.147000	-0.000001	0.000586	0.000100
0.147100	-0.000001	0.000573	0.000100
0.147200	-0.000001	0.000561	0.000100
0.147300	-0.000001	0.000550	0.000100
0.147400	-0.000001	0.000538	0.000100
0.147500	-0.000001	0.000527	0.000100
0.147600	-0.000001	0.000516	0.000100
0.147700	-0.000001	0.000505	0.000100
0.147800	-0.000001	0.000494	0.000100
0.147900	-0.000001	0.000483	0.000100
0.148000	-0.000001	0.000473	0.000100
0.148100	-0.000001	0.000462	0.000100
0.148200	-0.000001	0.000452	0.000100
0.148300	-0.000001	0.000443	0.000100
0.148400	-0.000001	0.000433	0.000100
0.148500	-0.000001	0.000424	0.000100
0.148600	-0.000001	0.000415	0.000100
0.148700	-0.000001	0.000406	0.000100
0.148800	-0.000001	0.000397	0.000100
0.148900	-0.000001	0.000389	0.000100
0.149000	-0.000001	0.000381	0.000100
0.149100	-0.000001	0.000373	0.000100
0.149200	-0.000001	0.000365	0.000100
0.149300	-0.000001	0.000357	0.000100
0.149400	-0.000001	0.000350	0.000100
0.149500	-0.000001	0.000342	0.000100
0.149600	-0.000001	0.000335	0.000100
0.149700	-0.000001	0.000328	0.000100
0.149800	-0.000001	0.000000	0.000100
0.149900	-0.000001	0.000000	0.000100
0.150000	-0.000001	0.000000	0.002500
0.152500	-0.000000	0.000000	0.002500
0.155000	-0.000000	0.000000	0.002500
0.157500	0.000000	0.000000	0.002500
0.160000	0.000000	0.000000	0.002500
0.162500	0.000000	0.000000	0.002500
0.165000	0.000000	0.000000	0.002500
0.167500	0.000000	0.000000	0.002500
0.170000	0.000000	0.000000	0.002500
0.172500	0.000000	0.000000	0.002500
0.175000	0.000000	0.000000	0.002500
0.177500	0.000000	0.000000	0.002500
0.180000	0.000000	0.000000	0.002500
0.182500	0.000000	0.000000	0.002500
0.185000	0.000000	0.000000	0.002500
0.187500	0.000001	0.000000	0.002500
0.190000	0.000001	0.000000	0.002500
0.192500	0.000001	0.000000	0.002500
0.195000	0.000001	0.000000	0.002500
0.197500	0.000001	0.000000	0.002500
0.200000	0.000001	0.000000	0.002500
0.202500	0.000001	0.000000	0.002500
0.205000	0.000001	0.000000	0.002500
0.207500	0.000001	0.000000	0.002500
0.210000	0.000001	0.000000	0.002500
0.212500	0.000001	0.000000	0.002500
0.215000	0.000001	0.000000	0.002500
0.217500	0.000001	0.000000	0.002500
0.220000	0.000001	0.000000	0.002500
0.222500	0.000001	0.000000	0.002500
0.225000	0.000001	0.000000	0.002500
0.227500	0.000001	0.000000	0.002500
0.230000	0.000001	0.000000	0.002500
0.232500	0.000001	0.000000	0.002500
0.235000	0.000001	0.000000	0.002500
0.237500	0.000001	0.000000	0.002500
0.240000	0.000001	0.000000	0.002500
0.242500	0.000001	0.000000	0.002500
0.245000	0.000001	0.000000	0.002500
0.247500	0.000001	0.000000	0.002500
0.250000	0.000001	0.000000	0.002500
0.252500	0.000001	0.000000	0.002500
0.255000	0.000001	0.000000	0.002500
0.257500	0.000001	0.000000	0.002500
0.260000	0.000001	0.000000	0.002500
0.262500	0.000001	0.000000	0.002500
0.265000	0.000001	0.000000	0.002500
0.267500	0.000000	0.000000	0.002500
0.270000	0.000000	0.000000	0.002500
0.272500	0.000000	0.000000	0.002500
0.275000	0.000000	0.000000	0.002500
0.277500	0.000000	0.000000	0.002500
0.280000	0.000000	0.000000	0.002500
0.282500	0.000000	0.000000	0.002500
0.285000	0.000000	0.000000	0.002500
0.287500	0.000000	0.000000	0.002500
0.290000	0.000000	0.000000	0.002500
0.292500	0.000000	0.000000	0.002500
0.295000	0.000000	0.000000	0.002500
0.297500	0.000000	0.000000	0.002500
0.300000	-0.000001	0.000000	0.000100
0.300100	-0.000001	-0.009354	0.000100
0.300200	-0.000002	-0.012165	0.000100
0.300300	-0.000002	-0.015183	0.000100
0.300400	-0.000003	-0.018433	0.000100
0.300500	-0.000004	-0.021939	0.000100
0.300600	-0.000005	-0.025725	0.000100
0.300700	-0.000006	-0.029809	0.000100
0.300800	-0.000007	-0.034206	0.000100
0.300900	-0.000009	-0.038925	0.000100
0.301000	-0.000010	-0.043970	0.000100
0.301100	-0.000012	-0.049337	0.000100
0.301200	-0.000014	-0.055017	0.000100
0.301300	-0.000016	-0.060996	0.000100
0.301400	-0.000018	-0.067256	0.000100
0.301500	-0.000020	-0.073776	0.000100
0.301600	-0.000022	-0.080531	0.000100
0.301700	-0.000025	-0.087497	0.000100
0.301800	-0.000027	-0.094645	0.000100
0.301900	-0.000030	-0.101951	0.000100
0.302000	-0.000033	-0.109386	0.000100
0.302100	-0.000036	-0.116925	0.000100
0.302200	-0.000040	-0.124542	0.000100
0.302300	-0.000043	-0.132214	0.000100
0.302400	-0.000046	-0.139917	0.000100
0.302500	-0.000050	-0.147629	0.000100
0.302600	-0.000054	-0.155330	0.000100
0.302700	-0.000058	-0.163002	0.000100
0.302800	-0.000062	-0.170626	0.000100
0.302900	-0.000066	-0.178187	0.000100
0.303000	-0.000070	-0.185669	0.000100
0.303100	-0.000075	-0.193059	0.000100
0.303200	-0.000079	-0.200346	0.000100
0.303300	-0.000084	-0.207519	0.000100
0.303400	-0.000089	-0.214567	0.000100
0.303500	-0.000093	-0.221483	0.000100
0.303600	-0.000098	-0.228260	0.000100
0.303700	-0.000103	-0.234891	0.000100
0.303800	-0.000108	-0.241370	0.000100
0.303900	-0.000114	-0.247693	0.000100
0.304000	-0.000119	-0.253856	0.000100
0.304100	-0.000124	-0.259857	0.000100
0.304200	-0.000130	-0.265693	0.000100
0.304300	-0.000135	-0.271362	0.000100
0.304400	-0.000141	-0.276863	0.000100
0.304500	-0.000146	-0.282196	0.000100
0.304600	-0.000152	-0.287360	0.000100
0.304700	-0.000158	-0.292356	0.000100
0.304800	-0.000164	-0.297184	0.000100
0.304900	-0.000169	-0.301846	0.000100
0.305000	-0.000175	-0.306343	0.000100
0.305100	-0.000181	-0.310676	0.000100
0.305200	-0.000187	-0.314849	0.000100
0.305300	-0.000193	-0.318862	0.000100
0.305400	-0.000199	-0.322718	0.000100
0.305500	-0.000205	-0.326419	0.000100
0.305600	-0.000211	-0.329969	0.000100
0.305700	-0.000217	-0.333370	0.000100
0.305800	-0.000223	-0.336624	0.000100
0.305900	-0.000229	-0.339735	0.000100
0.306000	-0.000236	-0.342706	0.000100
0.306100	-0.000242	-0.345540	0.000100
0.306200	-0.000248	-0.348240	0.000100
0.306300	-0.000254	-0.350810	0.000100
0.306400	-0.000260	-0.353252	0.000100
0.306500	-0.000266	-0.355570	0.000100
0.306600	-0.000272	-0.357768	0.000100
0.306700	-0.000278	-0.359847	0.000100
0.306800	-0.000284	-0.361813	0.000100
0.306900	-0.000290	-0.363667	0.000100
0.307000	-0.000297	-0.365414	0.000100
0.307100	-0.000303	-0.367056	0.000100
0.307200	-0.000309	-0.368596	0.000100
0.307300	-0.000315	-0.370038	0.000100
0.307400	-0.000321	-0.371385	0.000100
0.307500	-0.000326	-0.372639	0.000100
0.307600	-0.000332	-0.373804	0.000100
0.307700	-0.000338	-0.374748	0.000100
0.307800	-0.000344	-0.375575	0.000100
0.307900	-0.000350	-0.376326	0.000100
0.308000	-0.000356	-0.377002	0.000100
0.308100	-0.000361	-0.377607	0.000100
0.308200	-0.000367	-0.378144	0.000100
0.308300	-0.000373	-0.378616	0.000100
0.308400	-0.000378	-0.379025	0.000100
0.308500	-0.000384	-0.379373	0.000100
0.308600	-0.000389	-0.379660	0.000100
0.308700	-0.000395	-0.379881	0.000100
0.308800	-0.000400	-0.380027	0.000100
0.308900	-0.000406	-0.380082	0.000100
0.309000	-0.000411	-0.380024	0.000100
0.309100	-0.000416	-0.379823	0.000100
0.309200	-0.000422	-0.379448	0.000100
0.309300	-0.000427	-0.378863	0.000100
0.309400	-0.000432	-0.378031	0.000100
0.309500	-0.000436	-0.376918	0.000100
0.309600	-0.000441	-0.375490	0.000100
0.309700	-0.000446	-0.373718	0.000100
0.309800	-0.000450	-0.371578	0.000100
0.309900	-0.000455	-0.369049	0.000100
0.310000	-0.000459	-0.366119	0.000100
0.310100	-0.000463	-0.362778	0.000100
0.310200	-0.000467	-0.359023	0.000100
0.310300	-0.000470	-0.354856	0.000100
0.310400	-0.000474	-0.350283	0.000100
0.310500	-0.000477	-0.345315	0.000100
0.310600	-0.000480	-0.339966	0.000100
0.310700	-0.000483	-0.334254	0.000100
0.310800	-0.000486	-0.328198	0.000100
0.310900	-0.000489	-0.321821	0.000100
0.311000	-0.000491	-0.315147	0.000100
0.311100	-0.000493	-0.308200	0.000100
0.311200	-0.000495	-0.301007	0.000100
0.311300	-0.000497	-0.293593	0.000100
0.311400	-0.000498	-0.285985	0.000100
0.311500	-0.000500	-0.278209	0.000100
0.311600	-0.000501	-0.270291	0.000100
0.311700	-0.000502	-0.262255	0.000100
0.311800	-0.000503	-0.254126	0.000100
0.311900	-0.000503	-0.245927	0.000100
0.312000	-0.000504	-0.237680	0.000100
0.312100	-0.000504	-0.229407	0.000100
0.312200	-0.000504	-0.221128	0.000100
0.312300	-0.000504	-0.212860	0.000100
0.312400	-0.000504	-0.204623	0.000100
0.312500	-0.000503	-0.196431	0.000100
0.312600	-0.000502	-0.188300	0.000100
0.312700	-0.000502	-0.180244	0.000100
0.312800	-0.000501	-0.172276	0.000100
0.312900	-0.000499	-0.164407	0.000100
0.313000	-0.000498	-0.156647	0.000100
0.313100	-0.000497	-0.149006	0.000100
0.313200	-0.000495	-0.141492	0.000100
0.313300	-0.000493	-0.134112	0.000100
0.313400	-0.000491	-0.126874	0.000100
0.313500	-0.000489	-0.119782	0.000100
0.313600	-0.000487	-0.112841	0.000100
0.313700	-0.000485	-0.106057	0.000100
0.313800	-0.000483	-0.099431	0.000100
0.313900	-0.000480	-0.092967	0.000100
0.314000	-0.000477	-0.086667	0.000100
0.314100	-0.000475	-0.080533	0.000100
0.314200	-0.000472	-0.074565	0.000100
0.314300	-0.000469	-0.068764	0.000100
0.314400	-0.000466	-0.063130	0.000100
0.314500	-0.000463	-0.057664	0.000100
0.314600	-0.000459	-0.052364	0.000100
0.314700	-0.000456	-0.047229	0.000100
0.314800	-0.000453	-0.042259	0.000100
0.314900	-0.000449	-0.037452	0.000100
0.315000	-0.000446	-0.032805	0.000100
0.315100	-0.000442	-0.028318	0.000100
0.315200	-0.000439	-0.023988	0.000100
0.315300	-0.000435	-0.019813	0.000100
0.315400	-0.000431	-0.015790	0.000100
0.315500	-0.000427	-0.011916	0.000100
0.315600	-0.000423	-0.008189	0.000100
0.315700	-0.000419	-0.004606	0.000100
0.315800	-0.000415	-0.001165	0.000100
0.315900	-0.000411	0.002139	0.000100
0.316000	-0.000407	0.005307	0.000100
0.316100	-0.000403	0.008343	0.000100
0.316200	-0.000399	0.011250	0.000100
0.316300	-0.000395	0.014031	0.000100
0.316400	-0.000391	0.016689	0.000100
0.316500	-0.000387	0.019227	0.000100
0.316600	-0.000383	0.021649	0.000100
0.316700	-0.000378	0.023957	0.000100
0.316800	-0.000374	0.026155	0.000100
0.316900	-0.000370	0.028246	0.000100
0.317000	-0.000366	0.030232	0.000100
0.317100	-0.000362	0.032117	0.000100
0.317200	-0.000357	0.033903	0.000100
0.317300	-0.000353	0.035594	0.000100
0.317400	-0.000349	0.037193	0.000100
0.317500	-0.000345	0.038702	0.000100
0.317600	-0.000340	0.040125	0.000100
0.317700	-0.000336	0.041463	0.000100
0.317800	-0.000332	0.042719	0.000100
0.317900	-0.000328	0.043898	0.000100
0.318000	-0.000324	0.045000	0.000100
0.318100	-0.000319	0.046029	0.000100
0.318200	-0.000315	0.046987	0.000100
0.318300	-0.000311	0.047877	0.000100
0.318400	-0.000307	0.048701	0.000100
0.318500	-0.000303	0.049461	0.000100
0.318600	-0.000299	0.050160	0.000100
0.318700	-0.000295	0.050800	0.000100
0.318800	-0.000291	0.051383	0.000100
0.318900	-0.000287	0.051911	0.000100
0.319000	-0.000283	0.052386	0.000100
0.319100	-0.000279	0.052811	0.000100
0.319200	-0.000275	0.053188	0.000100
0.319300	-0.000271	0.053517	0.000100
0.319400	-0.000267	0.053802	0.000100
0.319500	-0.000263	0.054043	0.000100
0.319600	-0.000259	0.054244	0.000100
0.319700	-0.000256	0.054405	0.000100
0.319800	-0.000252	0.054527	0.000100
0.319900	-0.000248	0.054614	0.000100
0.320000	-0.000244	0.054666	0.000100
0.320100	-0.000241	0.054684	0.000100
0.320200	-0.000237	0.054671	0.000100
0.320300	-0.000234	0.054627	0.000100
0.320400	-0.000230	0.054555	0.000100
0.320500	-0.000227	0.054454	0.000100
0.320600	-0.000223	0.054328	0.000100
0.320700	-0.000220	0.054177	0.000100
0.320800	-0.000216	0.054002	0.000100
0.320900	-0.000213	0.053804	0.000100
0.321000	-0.000210	0.053585	0.000100
0.321100	-0.000206	0.053346	0.000100
0.321200	-0.000203	0.053087	0.000100
0.321300	-0.000200	0.052810	0.000100
0.321400	-0.000197	0.052516	0.000100
0.321500	-0.000193	0.052205	0.000100
0.321600	-0.000190	0.051879	0.000100
0.321700	-0.000187	0.051539	0.000100
0.321800	-0.000184	0.051185	0.000100
0.321900	-0.000181	0.050818	0.000100
0.322000	-0.000178	0.050440	0.000100
0.322100	-0.000175	0.050050	0.000100
0.322200	-0.000172	0.049649	0.000100
0.322300	-0.000170	0.049239	0.000100
0.322400	-0.000167	0.048820	0.000100
0.322500	-0.000164	0.048392	0.000100
0.322600	-0.000161	0.047956	0.000100
0.322700	-0.000159	0.047513	0.000100
0.322800	-0.000156	0.047063	0.000100
0.322900	-0.000153	0.046608	0.000100
0.323000	-0.000151	0.046147	0.000100
0.323100	-0.000148	0.045681	0.000100
0.323200	-0.000146	0.045210	0.000100
0.323300	-0.000143	0.044736	0.000100
0.323400	-0.000141	0.044258	0.000100
0.323500	-0.000138	0.043777	0.000100
0.323600	-0.000136	0.043293	0.000100
0.323700	-0.000133	0.042807	0.000100
0.323800	-0.000131	0.042320	0.000100
0.323900	-0.000129	0.041830	0.000100
0.324000	-0.000127	0.041340	0.000100
0.324100	-0.000124	0.040849	0.000100
0.324200	-0.000122	0.040357	0.000100
0.324300	-0.000120	0.039866	0.000100
0.324400	-0.000118	0.039374	0.000100
0.324500	-0.000116	0.038883	0.000100
0.324600	-0.000114	0.038392	0.000100
0.324700	-0.000112	0.037903	0.000100
0.324800	-0.000110	0.037414	0.000100
0.324900	-0.000108	0.036927	0.000100
0.325000	-0.000106	0.036442	0.000100
0.325100	-0.000104	0.035958	0.000100
0.325200	-0.000102	0.035476	0.000100
0.325300	-0.000100	0.034996	0.000100
0.325400	-0.000098	0.034519	0.000100
0.325500	-0.000097	0.034044	0.000100
0.325600	-0.000095	0.033572	0.000100
0.325700	-0.000093	0.033102	0.000100
0.325800	-0.000092	0.032636	0.000100
0.325900	-0.000090	0.032173	0.000100
0.326000	-0.000088	0.031713	0.000100
0.326100	-0.000087	0.031257	0.000100
0.326200	-0.000085	0.030804	0.000100
0.326300	-0.000083	0.030354	0.000100
0.326400	-0.000082	0.029909	0.000100
0.326500	-0.000080	0.029466	0.000100
0.326600	-0.000079	0.029028	0.000100
0.326700	-0.000077	0.028594	0.000100
0.326800	-0.000076	0.028164	0.000100
0.326900	-0.000075	0.027737	0.000100
0.327000	-0.000073	0.027315	0.000100
0.327100	-0.000072	0.026897	0.000100
0.327200	-0.000070	0.026483	0.000100
0.327300	-0.000069	0.026074	0.000100
0.327400	-0.000068	0.025668	0.000100
0.327500	-0.000067	0.025267	0.000100
0.327600	-0.000065	0.024871	0.000100
0.327700	-0.000064	0.024478	0.000100
0.327800	-0.000063	0.024089	0.000100
0.327900	-0.000062	0.023705	0.000100
0.328000	-0.000061	0.023326	0.000100
0.328100	-0.000059	0.022951	0.000100
0.328200	-0.000058	0.022580	0.000100
0.328300	-0.000057	0.022214	0.000100
0.328400	-0.000056	0.021853	0.000100
0.328500	-0.000055	0.021496	0.000100
0.328600	-0.000054	0.021143	0.000100
0.328700	-0.000053	0.020795	0.000100
0.328800	-0.000052	0.020451	0.000100
0.328900	-0.000051	0.020112	0.000100
0.329000	-0.000050	0.019777	0.000100
0.329100	-0.000049	0.019446	0.000100
0.329200	-0.000048	0.019120	0.000100
0.329300	-0.000047	0.018798	0.000100
0.329400	-0.000046	0.018481	0.000100
0.329500	-0.000045	0.018168	0.000100
0.329600	-0.000044	0.017859	0.000100
0.329700	-0.000044	0.017554	0.000100
0.329800	-0.000043	0.017254	0.000100
0.329900	-0.000042	0.016958	0.000100
0.330000	-0.000041	0.016666	0.000100
0.330100	-0.000040	0.016379	0.000100
0.330200	-0.000039	0.016095	0.000100
0.330300	-0.000039	0.015815	0.000100
0.330400	-0.000038	0.015539	0.000100
0.330500	-0.000037	0.015268	0.000100
0.330600	-0.000036	0.015000	0.000100
0.330700	-0.000036	0.014737	0.000100
0.330800	-0.000035	0.014477	0.000100
0.330900	-0.000034	0.014222	0.000100
0.331000	-0.000034	0.013970	0.000100
0.331100	-0.000033	0.013722	0.000100
0.331200	-0.000032	0.013478	0.000100
0.331300	-0.000032	0.013238	0.000100
0.331400	-0.000031	0.013001	0.000100
0.331500	-0.000030	0.012768	0.000100
0.331600	-0.000030	0.012539	0.000100
0.331700	-0.000029	0.012313	0.000100
0.331800	-0.000029	0.012091	0.000100
0.331900	-0.000028	0.011873	0.000100
0.332000	-0.000028	0.011658	0.000100
0.332100	-0.000027	0.011446	0.000100
0.332200	-0.000026	0.011238	0.000100
0.332300	-0.000026	0.011033	0.000100
0.332400	-0.000025	0.010832	0.000100
0.332500	-0.000025	0.010633	0.000100
0.332600	-0.000024	0.010438	0.000100
0.332700	-0.000024	0.010246	0.000100
0.332800	-0.000023	0.010057	0.000100
0.332900	-0.000023	0.009871	0.000100
0.333000	-0.000023	0.009689	0.000100
0.333100	-0.000022	0.009509	0.000100
0.333200	-0.000022	0.009332	0.000100
0.333300	-0.000021	0.009159	0.000100
0.333400	-0.000021	0.008988	0.000100
0.333500	-0.000020	0.008820	0.000100
0.333600	-0.000020	0.008655	0.000100
0.333700	-0.000020	0.008493	0.000100
0.333800	-0.000019	0.008334	0.000100
0.333900	-0.000019	0.008177	0.000100
0.334000	-0.000018	0.008024	0.000100
0.334100	-0.000018	0.007872	0.000100
0.334200	-0.000018	0.007724	0.000100
0.334300	-0.000017	0.007578	0.000100
0.334400	-0.000017	0.007434	0.000100
0.334500	-0.000017	0.007293	0.000100
0.334600	-0.000016	0.007155	0.000100
0.334700	-0.000016	0.007019	0.000100
0.334800	-0.000016	0.006885	0.000100
0.334900	-0.000015	0.006754	0.000100
0.335000	-0.000015	0.006625	0.000100
0.335100	-0.000015	0.006498	0.000100
0.335200	-0.000014	0.006373	0.000100
0.335300	-0.000014	0.006251	0.000100
0.335400	-0.000014	0.006131	0.000100
0.335500	-0.000013	0.006012	0.000100
0.335600	-0.000013	0.005896	0.000100
0.335700	-0.000013	0.005782	0.000100
0.335800	-0.000013	0.005670	0.000100
0.335900	-0.000012	0.005561	0.000100
0.336000	-0.000012	0.005453	0.000100
0.336100	-0.000012	0.005347	0.000100
0.336200	-0.000012	0.005243	0.000100
0.336300	-0.000011	0.005141	0.000100
0.336400	-0.000011	0.005041	0.000100
0.336500	-0.000011	0.004943	0.000100
0.336600	-0.000011	0.004846	0.000100
0.336700	-0.000010	0.004752	0.000100
0.336800	-0.000010	0.004659	0.000100
0.336900	-0.000010	0.004568	0.000100
0.337000	-0.000010	0.004478	0.000100
0.337100	-0.000010	0.004390	0.000100
0.337200	-0.000009	0.004304	0.000100
0.337300	-0.000009	0.004220	0.000100
0.337400	-0.000009	0.004137	0.000100
0.337500	-0.000009	0.004055	0.000100
0.337600	-0.000009	0.003975	0.000100
0.337700	-0.000009	0.003896	0.000100
0.337800	-0.000008	0.003819	0.000100
0.337900	-0.000008	0.003743	0.000100
0.338000	-0.000008	0.003669	0.000100
0.338100	-0.000008	0.003596	0.000100
0.338200	-0.000008	0.003524	0.000100
0.338300	-0.000007	0.003454	0.000100
0.338400	-0.000007	0.003385	0.000100
0.338500	-0.000007	0.003318	0.000100
0.338600	-0.000007	0.003251	0.000100
0.338700	-0.000007	0.003186	0.000100
0.338800	-0.000007	0.003123	0.000100
0.338900	-0.000007	0.003060	0.000100
0.339000	-0.000006	0.002999	0.000100
0.339100	-0.000006	0.002939	0.000100
0.339200	-0.000006	0.002880	0.000100
0.339300	-0.000006	0.002822	0.000100
0.339400	-0.000006	0.002766	0.000100
0.339500	-0.000006	0.002710	0.000100
0.339600	-0.000006	0.002656	0.000100
0.339700	-0.000006	0.002602	0.000100
0.339800	-0.000005	0.002550	0.000100
0.339900	-0.000005	0.002499	0.000100
0.340000	-0.000005	0.002448	0.000100
0.340100	-0.000005	0.002399	0.000100
0.340200	-0.000005	0.002350	0.000100
0.340300	-0.000005	0.002302	0.000100
0.340400	-0.000005	0.002255	0.000100
0.340500	-0.000005	0.002209	0.000100
0.340600	-0.000005	0.002164	0.000100
0.340700	-0.000004	0.002120	0.000100
0.340800	-0.000004	0.002077	0.000100
0.340900	-0.000004	0.002035	0.000100
0.341000	-0.000004	0.001993	0.000100
0.341100	-0.000004	0.001953	0.000100
0.341200	-0.000004	0.001913	0.000100
0.341300	-0.000004	0.001874	0.000100
0.341400	-0.000004	0.001835	0.000100
0.341500	-0.000004	0.001798	0.000100
0.341600	-0.000004	0.001761	0.000100
0.341700	-0.000004	0.001725	0.000100
0.341800	-0.000004	0.001690	0.000100
0.341900	-0.000003	0.001655	0.000100
0.342000	-0.000003	0.001622	0.000100
0.342100	-0.000003	0.001588	0.000100
0.342200	-0.000003	0.001556	0.000100
0.342300	-0.000003	0.001524	0.000100
0.342400	-0.000003	0.001493	0.000100
0.342500	-0.000003	0.001462	0.000100
0.342600	-0.000003	0.001432	0.000100
0.342700	-0.000003	0.001402	0.000100
0.342800	-0.000003	0.001373	0.000100
0.342900	-0.000003	0.001345	0.000100
0.343000	-0.000003	0.001317	0.000100
0.343100	-0.000003	0.001289	0.000100
0.343200	-0.000003	0.001263	0.000100
0.343300	-0.000003	0.001236	0.000100
0.343400	-0.000003	0.001211	0.000100
0.343500	-0.000002	0.001185	0.000100
0.343600	-0.000002	0.001161	0.000100
0.343700	-0.000002	0.001137	0.000100
0.343800	-0.000002	0.001113	0.000100
0.343900	-0.000002	0.001090	0.000100
0.344000	-0.000002	0.001067	0.000100
0.344100	-0.000002	0.001045	0.000100
0.344200	-0.000002	0.001024	0.000100
0.344300	-0.000002	0.001002	0.000100
0.344400	-0.000002	0.000982	0.000100
0.344500	-0.000002	0.000961	0.000100
0.344600	-0.000002	0.000941	0.000100
0.344700	-0.000002	0.000922	0.000100
0.344800	-0.000002	0.000903	0.000100
0.344900	-0.000002	0.000884	0.000100
0.345000	-0.000002	0.000866	0.000100
0.345100	-0.000002	0.000848	0.000100
0.345200	-0.000002	0.000830	0.000100
0.345300	-0.000002	0.000812	0.000100
0.345400	-0.000002	0.000795	0.000100
0.345500	-0.000002	0.000778	0.000100
0.345600	-0.000002	0.000762	0.000100
0.345700	-0.000002	0.000745	0.000100
0.345800	-0.000001	0.000730	0.000100
0.345900	-0.000001	0.000714	0.000100
0.346000	-0.000001	0.000699	0.000100
0.346100	-0.000001	0.000685	0.000100
0.346200	-0.000001	0.000670	0.000100
0.346300	-0.000001	0.000656	0.000100
0.346400	-0.000001	0.000642	0.000100
0.346500	-0.000001	0.000629	0.000100
0.346600	-0.000001	0.000616	0.000100
0.346700	-0.000001	0.000603	0.000100
0.346800	-0.000001	0.000590	0.000100
0.346900	-0.000001	0.000578	0.000100
0.347000	-0.000001	0.000566	0.000100
0.347100	-0.000001	0.000554	0.000100
0.347200	-0.000001	0.000542	0.000100
0.347300	-0.000001	0.000531	0.000100
0.347400	-0.000001	0.000520	0.000100
0.347500	-0.000001	0.000509	0.000100
0.347600	-0.000001	0.000498	0.000100
0.347700	-0.000001	0.000487	0.000100
0.347800	-0.000001	0.000477	0.000100
0.347900	-0.000001	0.000467	0.000100
0.348000	-0.000001	0.000457	0.000100
0.348100	-0.000001	0.000447	0.000100
0.348200	-0.000001	0.000437	0.000100
0.348300	-0.000001	0.000428	0.000100
0.348400	-0.000001	0.000419	0.000100
0.348500	-0.000001	0.000410	0.000100
0.348600	-0.000001	0.000401	0.000100
0.348700	-0.000001	0.000392	0.000100
0.348800	-0.000001	0.000384	0.000100
0.348900	-0.000001	0.000376	0.000100
0.349000	-0.000001	0.000368	0.000100
0.349100	-0.000001	0.000360	0.000100
0.349200	-0.000001	0.000353	0.000100
0.349300	-0.000001	0.000345	0.000100
0.349400	-0.000001	0.000338	0.000100
0.349500	-0.000001	0.000331	0.000100
0.349600	-0.000001	0.000324	0.000100
0.349700	-0.000001	0.000000	0.000100
0.349800	-0.000001	0.000000	0.000200
0.350000	-0.000001	0.000000	0.002500
0.352500	-0.000000	0.000000	0.002500
0.355000	-0.000000	0.000000	0.002500
0.357500	0.000000	0.000000	0.002500
0.360000	0.000000	0.000000	0.002500
0.362500	0.000000	0.000000	0.002500
0.365000	0.000000	0.000000	0.002500
0.367500	0.000000	0.000000	0.002500
0.370000	0.000000	0.000000	0.002500
0.372500	0.000000	0.000000	0.002500
0.375000	0.000000	0.000000	0.002500
0.377500	0.000000	0.000000	0.002500
0.380000	0.000000	0.000000	0.002500
0.382500	0.000000	0.000000	0.002500
0.385000	0.000000	0.000000	0.002500
0.387500	0.000000	0.000000	0.002500
0.390000	0.000001	0.000000	0.002500
0.392500	0.000001	0.000000	0.002500
0.395000	0.000001	0.000000	0.002500
0.397500	0.000001	0.000000	0.002500
0.400000	0.000001	0.000000	0.002500
0.402500	0.000001	0.000000	0.002500
0.405000	0.000001	0.000000	0.002500
0.407500	0.000001	0.000000	0.002500
0.410000	0.000001	0.000000	0.002500
0.412500	0.000001	0.000000	0.002500
0.415000	0.000001	0.000000	0.002500
0.417500	0.000001	0.000000	0.002500
0.420000	0.000001	0.000000	0.002500
0.422500	0.000001	0.000000	0.002500
0.425000	0.000001	0.000000	0.002500
0.427500	0.000001	0.000000	0.002500
0.430000	0.000001	0.000000	0.002500
0.432500	0.000001	0.000000	0.002500
0.435000	0.000001	0.000000	0.002500
0.437500	0.000001	0.000000	0.002500
0.440000	0.000001	0.000000	0.002500
0.442500	0.000001	0.000000	0.002500
0.445000	0.000001	0.000000	0.002500
0.447500	0.000001	0.000000	0.002500
0.450000	0.000000	0.000000	0.002500
0.452500	0.000000	0.000000	0.002500
0.455000	0.000000	0.000000	0.002500
0.457500	0.000000	0.000000	0.002500
0.460000	0.000000	0.000000	0.002500
0.462500	0.000000	0.000000	0.002500
0.465000	0.000000	0.000000	0.002500
0.467500	0.000000	0.000000	0.002500
0.470000	0.000000	0.000000	0.002500
0.472500	0.000000	0.000000	0.002500
0.475000	0.000000	0.000000	0.002500
0.477500	0.000000	0.000000	0.002500
0.480000	0.000000	0.000000	0.002500
0.482500	0.000000	0.000000	0.002500
0.485000	0.000000	0.000000	0.002500
0.487500	0.000000	0.000000	0.002500
0.490000	0.000000	0.000000	0.002500
0.492500	0.000000	0.000000	0.002500
0.495000	0.000000	0.000000	0.002500
0.497500	0.000000	0.000000	0.002500
0.500000	0.000002	0.000000	0.000100
0.500100	0.000002	0.012052	0.000100
0.500200	0.000003	0.013430	0.000100
0.500300	0.000003	0.014951	0.000100
0.500400	0.000004	0.016633	0.000100
0.500500	0.000005	0.018493	0.000100
0.500600	0.000006	0.020544	0.000100
0.500700	0.000007	0.022801	0.000100
0.500800	0.000009	0.025273	0.000100
0.500900	0.000010	0.027965	0.000100
0.501000	0.000012	0.030880	0.000100
0.501100	0.000013	0.034016	0.000100
0.501200	0.000015	0.037367	0.000100
0.501300	0.000017	0.040924	0.000100
0.501400	0.000019	0.044675	0.000100
0.501500	0.000022	0.048606	0.000100
0.501600	0.000024	0.052701	0.000100
0.501700	0.000027	0.056944	0.000100
0.501800	0.000030	0.061317	0.000100
0.501900	0.000033	0.065803	0.000100
0.502000	0.000036	0.070386	0.000100
0.502100	0.000039	0.075048	0.000100
0.502200	0.000042	0.079773	0.000100
0.502300	0.000046	0.084545	0.000100
0.502400	0.000049	0.089350	0.000100
0.502500	0.000053	0.094174	0.000100
0.502600	0.000057	0.099005	0.000100
0.502700	0.000061	0.103830	0.000100
0.502800	0.000066	0.108639	0.000100
0.502900	0.000070	0.113422	0.000100
0.503000	0.000075	0.118170	0.000100
0.503100	0.000079	0.122874	0.000100
0.503200	0.000084	0.127529	0.000100
0.503300	0.000089	0.132126	0.000100
0.503400	0.000094	0.136662	0.000100
0.503500	0.000099	0.141131	0.000100
0.503600	0.000104	0.145530	0.000100
0.503700	0.000109	0.149853	0.000100
0.503800	0.000115	0.154100	0.000100
0.503900	0.000120	0.158267	0.000100
0.504000	0.000126	0.162352	0.000100
0.504100	0.000132	0.166355	0.000100
0.504200	0.000137	0.170274	0.000100
0.504300	0.000143	0.174108	0.000100
0.504400	0.000149	0.177858	0.000100
0.504500	0.000155	0.181523	0.000100
0.504600	0.000161	0.185104	0.000100
0.504700	0.000168	0.188600	0.000100
0.504800	0.000174	0.192014	0.000100
0.504900	0.000180	0.195345	0.000100
0.505000	0.000187	0.198595	0.000100
0.505100	0.000193	0.201764	0.000100
0.505200	0.000199	0.204855	0.000100
0.505300	0.000206	0.207868	0.000100
0.505400	0.000213	0.210804	0.000100
0.505500	0.000219	0.213666	0.000100
0.505600	0.000226	0.216455	0.000100
0.505700	0.000233	0.219172	0.000100
0.505800	0.000239	0.221819	0.000100
0.505900	0.000246	0.224397	0.000100
0.506000	0.000253	0.226909	0.000100
0.506100	0.000260	0.229355	0.000100
0.506200	0.000267	0.231737	0.000100
0.506300	0.000274	0.234058	0.000100
0.506400	0.000281	0.236318	0.000100
0.506500	0.000288	0.238518	0.000100
0.506600	0.000295	0.240661	0.000100
0.506700	0.000302	0.242749	0.000100
0.506800	0.000309	0.244781	0.000100
0.506900	0.000316	0.246760	0.000100
0.507000	0.000323	0.248688	0.000100
0.507100	0.000330	0.250565	0.000100
0.507200	0.000337	0.252393	0.000100
0.507300	0.000344	0.254174	0.000100
0.507400	0.000351	0.255908	0.000100
0.507500	0.000358	0.257596	0.000100
0.507600	0.000365	0.259241	0.000100
0.507700	0.000372	0.260701	0.000100
0.507800	0.000379	0.262085	0.000100
0.507900	0.000386	0.263433	0.000100
0.508000	0.000393	0.264745	0.000100
0.508100	0.000400	0.266022	0.000100
0.508200	0.000407	0.267267	0.000100
0.508300	0.000414	0.268480	0.000100
0.508400	0.000421	0.269662	0.000100
0.508500	0.000428	0.270814	0.000100
0.508600	0.000435	0.271935	0.000100
0.508700	0.000442	0.273023	0.000100
0.508800	0.000449	0.274070	0.000100
0.508900	0.000456	0.275066	0.000100
0.509000	0.000463	0.275998	0.000100
0.509100	0.000469	0.276847	0.000100
0.509200	0.000476	0.277591	0.000100
0.509300	0.000483	0.278210	0.000100
0.509400	0.000489	0.278679	0.000100
0.509500	0.000496	0.278977	0.000100
0.509600	0.000502	0.279081	0.000100
0.509700	0.000509	0.278975	0.000100
0.509800	0.000515	0.278640	0.000100
0.509900	0.000521	0.278065	0.000100
0.510000	0.000527	0.277241	0.000100
0.510100	0.000533	0.276161	0.000100
0.510200	0.000538	0.274822	0.000100
0.510300	0.000544	0.273226	0.000100
0.510400	0.000549	0.271375	0.000100
0.510500	0.000554	0.269275	0.000100
0.510600	0.000559	0.266936	0.000100
0.510700	0.000564	0.264366	0.000100
0.510800	0.000569	0.261578	0.000100
0.510900	0.000573	0.258585	0.000100
0.511000	0.000577	0.255402	0.000100
0.511100	0.000581	0.252042	0.000100
0.511200	0.000585	0.248522	0.000100
0.511300	0.000589	0.244858	0.000100
0.511400	0.000593	0.241064	0.000100
0.511500	0.000596	0.237156	0.000100
0.511600	0.000599	0.233150	0.000100
0.511700	0.000602	0.229061	0.000100
0.511800	0.000605	0.224902	0.000100
0.511900	0.000607	0.220688	0.000100
0.512000	0.000610	0.216431	0.000100
0.512100	0.000612	0.212144	0.000100
0.512200	0.000614	0.207837	0.000100
0.512300	0.000616	0.203523	0.000100
0.512400	0.000618	0.199211	0.000100
0.512500	0.000619	0.194909	0.000100
0.512600	0.000620	0.190628	0.000100
0.512700	0.000622	0.186373	0.000100
0.512800	0.000623	0.182152	0.000100
0.512900	0.000624	0.177971	0.000100
0.513000	0.000624	0.173836	0.000100
0.513100	0.000625	0.169753	0.000100
0.513200	0.000625	0.165724	0.000100
0.513300	0.000626	0.161754	0.000100
0.513400	0.000626	0.157846	0.000100
0.513500	0.000626	0.154003	0.000100
0.513600	0.000626	0.150227	0.000100
0.513700	0.000625	0.146519	0.000100
0.513800	0.000625	0.142883	0.000100
0.513900	0.000624	0.139317	0.000100
0.514000	0.000624	0.135824	0.000100
0.514100	0.000623	0.132404	0.000100
0.514200	0.000622	0.129057	0.000100
0.514300	0.000621	0.125783	0.000100
0.514400	0.000620	0.122581	0.000100
0.514500	0.000619	0.119452	0.000100
0.514600	0.000617	0.116395	0.000100
0.514700	0.000616	0.113409	0.000100
0.514800	0.000614	0.110494	0.000100
0.514900	0.000613	0.107648	0.000100
0.515000	0.000611	0.104870	0.000100
0.515100	0.000609	0.102160	0.000100
0.515200	0.000607	0.099515	0.000100
0.515300	0.000605	0.096936	0.000100
0.515400	0.000603	0.094420	0.000100
0.515500	0.000601	0.091967	0.000100
0.515600	0.000599	0.089575	0.000100
0.515700	0.000597	0.087243	0.000100
0.515800	0.000594	0.084969	0.000100
0.515900	0.000592	0.082753	0.000100
0.516000	0.000589	0.080592	0.000100
0.516100	0.000587	0.078486	0.000100
0.516200	0.000584	0.076433	0.000100
0.516300	0.000582	0.074432	0.000100
0.516400	0.000579	0.072482	0.000100
0.516500	0.000576	0.070581	0.000100
0.516600	0.000574	0.068729	0.000100
0.516700	0.000571	0.066923	0.000100
0.516800	0.000568	0.065163	0.000100
0.516900	0.000565	0.063448	0.000100
0.517000	0.000562	0.061776	0.000100
0.517100	0.000559	0.060146	0.000100
0.517200	0.000556	0.058558	0.000100
0.517300	0.000553	0.057010	0.000100
0.517400	0.000550	0.055501	0.000100
0.517500	0.000547	0.054030	0.000100
0.517600	0.000543	0.052596	0.000100
0.517700	0.000540	0.051198	0.000100
0.517800	0.000537	0.049836	0.000100
0.517900	0.000534	0.048508	0.000100
0.518000	0.000531	0.047213	0.000100
0.518100	0.000527	0.045951	0.000100
0.518200	0.000524	0.044721	0.000100
0.518300	0.000521	0.043522	0.000100
0.518400	0.000517	0.042353	0.000100
0.518500	0.000514	0.041214	0.000100
0.518600	0.000511	0.040103	0.000100
0.518700	0.000507	0.039020	0.000100
0.518800	0.000504	0.037964	0.000100
0.518900	0.000501	0.036935	0.000100
0.519000	0.000497	0.035932	0.000100
0.519100	0.000494	0.034954	0.000100
0.519200	0.000490	0.034001	0.000100
0.519300	0.000487	0.033072	0.000100
0.519400	0.000483	0.032166	0.000100
0.519500	0.000480	0.031283	0.000100
0.519600	0.000477	0.030422	0.000100
0.519700	0.000473	0.029583	0.000100
0.519800	0.000470	0.028765	0.000100
0.519900	0.000466	0.027967	0.000100
0.520000	0.000463	0.027190	0.000100
0.520100	0.000460	0.026433	0.000100
0.520200	0.000456	0.025694	0.000100
0.520300	0.000453	0.024974	0.000100
0.520400	0.000449	0.024272	0.000100
0.520500	0.000446	0.023588	0.000100
0.520600	0.000442	0.022922	0.000100
0.520700	0.000439	0.022272	0.000100
0.520800	0.000436	0.021639	0.000100
0.520900	0.000432	0.021022	0.000100
0.521000	0.000429	0.020420	0.000100
0.521100	0.000426	0.019834	0.000100
0.521200	0.000422	0.019263	0.000100
0.521300	0.000419	0.018707	0.000100
0.521400	0.000415	0.018164	0.000100
0.521500	0.000412	0.017636	0.000100
0.521600	0.000409	0.017121	0.000100
0.521700	0.000406	0.016619	0.000100
0.521800	0.000402	0.016130	0.000100
0.521900	0.000399	0.015654	0.000100
0.522000	0.000396	0.015190	0.000100
0.522100	0.000392	0.014738	0.000100
0.522200	0.000389	0.014297	0.000100
0.522300	0.000386	0.013868	0.000100
0.522400	0.000383	0.013450	0.000100
0.522500	0.000380	0.013043	0.000100
0.522600	0.000376	0.012647	0.000100
0.522700	0.000373	0.012260	0.000100
0.522800	0.000370	0.011884	0.000100
0.522900	0.000367	0.011517	0.000100
0.523000	0.000364	0.011160	0.000100
0.523100	0.000361	0.010812	0.000100
0.523200	0.000358	0.010474	0.000100
0.523300	0.000355	0.010144	0.000100
0.523400	0.000351	0.009823	0.000100
0.523500	0.000348	0.009510	0.000100
0.523600	0.000345	0.009206	0.000100
0.523700	0.000342	0.008909	0.000100
0.523800	0.000339	0.008621	0.000100
0.523900	0.000336	0.008340	0.000100
0.524000	0.000333	0.008066	0.000100
0.524100	0.000331	0.007800	0.000100
0.524200	0.000328	0.007541	0.000100
0.524300	0.000325	0.007289	0.000100
0.524400	0.000322	0.007043	0.000100
0.524500	0.000319	0.006805	0.000100
0.524600	0.000316	0.006572	0.000100
0.524700	0.000313	0.006346	0.000100
0.524800	0.000311	0.006126	0.000100
0.524900	0.000308	0.005912	0.000100
0.525000	0.000305	0.005703	0.000100
0.525100	0.000302	0.005500	0.000100
0.525200	0.000299	0.005303	0.000100
0.525300	0.000297	0.005111	0.000100
0.525400	0.000294	0.004924	0.000100
0.525500	0.000291	0.004742	0.000100
0.525600	0.000289	0.004565	0.000100
0.525700	0.000286	0.004394	0.000100
0.525800	0.000283	0.004226	0.000100
0.525900	0.000281	0.004064	0.000100
0.526000	0.000278	0.003906	0.000100
0.526100	0.000276	0.003752	0.000100
0.526200	0.000273	0.003603	0.000100
0.526300	0.000271	0.003458	0.000100
0.526400	0.000268	0.003317	0.000100
0.526500	0.000266	0.003180	0.000100
0.526600	0.000263	0.003046	0.000100
0.526700	0.000261	0.002917	0.000100
0.526800	0.000258	0.002791	0.000100
0.526900	0.000256	0.002669	0.000100
0.527000	0.000254	0.002550	0.000100
0.527100	0.000251	0.002435	0.000100
0.527200	0.000249	0.002323	0.000100
0.527300	0.000246	0.002214	0.000100
0.527400	0.000244	0.002108	0.000100
0.527500	0.000242	0.002006	0.000100
0.527600	0.000240	0.001906	0.000100
0.527700	0.000237	0.001809	0.000100
0.527800	0.000235	0.001715	0.000100
0.527900	0.000233	0.001623	0.000100
0.528000	0.000231	0.001535	0.000100
0.528100	0.000228	0.001449	0.000100
0.528200	0.000226	0.001365	0.000100
0.528300	0.000224	0.001284	0.000100
0.528400	0.000222	0.001206	0.000100
0.528500	0.000220	0.001130	0.000100
0.528600	0.000218	0.001056	0.000100
0.528700	0.000216	0.000984	0.000100
0.528800	0.000214	0.000915	0.000100
0.528900	0.000211	0.000848	0.000100
0.529000	0.000209	0.000782	0.000100
0.529100	0.000207	0.000719	0.000100
0.529200	0.000205	0.000658	0.000100
0.529300	0.000203	0.000599	0.000100
0.529400	0.000201	0.000541	0.000100
0.529500	0.000200	0.000486	0.000100
0.529600	0.000198	0.000432	0.000100
0.529700	0.000196	0.000380	0.000100
0.529800	0.000194	0.000329	0.000100
0.529900	0.000192	0.000281	0.000100
0.530000	0.000190	0.000233	0.000100
0.530100	0.000188	0.000188	0.000100
0.530200	0.000186	0.000143	0.000100
0.530300	0.000185	0.000100	0.000100
0.530400	0.000183	0.000059	0.000100
0.530500	0.000181	0.000019	0.000100
0.530600	0.000179	-0.000020	0.000100
0.530700	0.000177	-0.000057	0.000100
0.530800	0.000176	-0.000093	0.000100
0.530900	0.000174	-0.000128	0.000100
0.531000	0.000172	-0.000162	0.000100
0.531100	0.000171	-0.000194	0.000100
0.531200	0.000169	-0.000226	0.000100
0.531300	0.000167	-0.000256	0.000100
0.531400	0.000166	-0.000285	0.000100
0.531500	0.000164	-0.000313	0.000100
0.531600	0.000162	-0.000340	0.000100
0.531700	0.000161	-0.000366	0.000100
0.531800	0.000159	-0.000391	0.000100
0.531900	0.000158	-0.000415	0.000100
0.532000	0.000156	-0.000438	0.000100
0.532100	0.000154	-0.000460	0.000100
0.532200	0.000153	-0.000481	0.000100
0.532300	0.000151	-0.000502	0.000100
0.532400	0.000150	-0.000522	0.000100
0.532500	0.000148	-0.000540	0.000100
0.532600	0.000147	-0.000559	0.000100
0.532700	0.000146	-0.000576	0.000100
0.532800	0.000144	-0.000593	0.000100
0.532900	0.000143	-0.000609	0.000100
0.533000	0.000141	-0.000624	0.000100
0.533100	0.000140	-0.000639	0.000100
0.533200	0.000138	-0.000653	0.000100
0.533300	0.000137	-0.000666	0.000100
0.533400	0.000136	-0.000679	0.000100
0.533500	0.000134	-0.000691	0.000100
0.533600	0.000133	-0.000703	0.000100
0.533700	0.000132	-0.000714	0.000100
0.533800	0.000130	-0.000724	0.000100
0.533900	0.000129	-0.000734	0.000100
0.534000	0.000128	-0.000743	0.000100
0.534100	0.000126	-0.000752	0.000100
0.534200	0.000125	-0.000761	0.000100
0.534300	0.000124	-0.000769	0.000100
0.534400	0.000123	-0.000776	0.000100
0.534500	0.000121	-0.000783	0.000100
0.534600	0.000120	-0.000789	0.000100
0.534700	0.000119	-0.000796	0.000100
0.534800	0.000118	-0.000801	0.000100
0.534900	0.000117	-0.000807	0.000100
0.535000	0.000115	-0.000811	0.000100
0.535100	0.000114	-0.000816	0.000100
0.535200	0.000113	-0.000820	0.000100
0.535300	0.000112	-0.000824	0.000100
0.535400	0.000111	-0.000828	0.000100
0.535500	0.000110	-0.000832	0.000100
0.535600	0.000109	-0.000835	0.000100
0.535700	0.000108	-0.000837	0.000100
0.535800	0.000106	-0.000840	0.000100
0.535900	0.000105	-0.000842	0.000100
0.536000	0.000104	-0.000843	0.000100
0.536100	0.000103	-0.000845	0.000100
0.536200	0.000102	-0.000846	0.000100
0.536300	0.000101	-0.000847	0.000100
0.536400	0.000100	-0.000848	0.000100
0.536500	0.000099	-0.000848	0.000100
0.536600	0.000098	-0.000849	0.000100
0.536700	0.000097	-0.000849	0.000100
0.536800	0.000096	-0.000849	0.000100
0.536900	0.000095	-0.000848	0.000100
0.537000	0.000094	-0.000848	0.000100
0.537100	0.000093	-0.000847	0.000100
0.537200	0.000092	-0.000846	0.000100
0.537300	0.000091	-0.000845	0.000100
0.537400	0.000090	-0.000843	0.000100
0.537500	0.000090	-0.000842	0.000100
0.537600	0.000089	-0.000840	0.000100
0.537700	0.000088	-0.000839	0.000100
0.537800	0.000087	-0.000837	0.000100
0.537900	0.000086	-0.000835	0.000100
0.538000	0.000085	-0.000833	0.000100
0.538100	0.000084	-0.000831	0.000100
0.538200	0.000083	-0.000828	0.000100
0.538300	0.000083	-0.000826	0.000100
0.538400	0.000082	-0.000823	0.000100
0.538500	0.000081	-0.000820	0.000100
0.538600	0.000080	-0.000817	0.000100
0.538700	0.000079	-0.000814	0.000100
0.538800	0.000078	-0.000811	0.000100
0.538900	0.000078	-0.000808	0.000100
0.539000	0.000077	-0.000805	0.000100
0.539100	0.000076	-0.000801	0.000100
0.539200	0.000075	-0.000798	0.000100
0.539300	0.000074	-0.000794	0.000100
0.539400	0.000074	-0.000791	0.000100
0.539500	0.000073	-0.000787	0.000100
0.539600	0.000072	-0.000783	0.000100
0.539700	0.000071	-0.000779	0.000100
0.539800	0.000071	-0.000775	0.000100
0.539900	0.000070	-0.000771	0.000100
0.540000	0.000069	-0.000767	0.000100
0.540100	0.000069	-0.000763	0.000100
0.540200	0.000068	-0.000759	0.000100
0.540300	0.000067	-0.000755	0.000100
0.540400	0.000067	-0.000751	0.000100
0.540500	0.000066	-0.000747	0.000100
0.540600	0.000065	-0.000743	0.000100
0.540700	0.000064	-0.000738	0.000100
0.540800	0.000064	-0.000734	0.000100
0.540900	0.000063	-0.000730	0.000100
0.541000	0.000063	-0.000725	0.000100
0.541100	0.000062	-0.000721	0.000100
0.541200	0.000061	-0.000716	0.000100
0.541300	0.000061	-0.000712	0.000100
0.541400	0.000060	-0.000707	0.000100
0.541500	0.000059	-0.000703	0.000100
0.541600	0.000059	-0.000698	0.000100
0.541700	0.000058	-0.000694	0.000100
0.541800	0.000058	-0.000689	0.000100
0.541900	0.000057	-0.000684	0.000100
0.542000	0.000056	-0.000680	0.000100
0.542100	0.000056	-0.000675	0.000100
0.542200	0.000055	-0.000670	0.000100
0.542300	0.000055	-0.000666	0.000100
0.542400	0.000054	-0.000661	0.000100
0.542500	0.000054	-0.000656	0.000100
0.542600	0.000053	-0.000651	0.000100
0.542700	0.000052	-0.000647	0.000100
0.542800	0.000052	-0.000642	0.000100
0.542900	0.000051	-0.000638	0.000100
0.543000	0.000051	-0.000633	0.000100
0.543100	0.000050	-0.000629	0.000100
0.543200	0.000050	-0.000624	0.000100
0.543300	0.000049	-0.000619	0.000100
0.543400	0.000049	-0.000615	0.000100
0.543500	0.000048	-0.000610	0.000100
0.543600	0.000048	-0.000605	0.000100
0.543700	0.000047	-0.000601	0.000100
0.543800	0.000047	-0.000596	0.000100
0.543900	0.000046	-0.000591	0.000100
0.544000	0.000046	-0.000587	0.000100
0.544100	0.000045	-0.000582	0.000100
0.544200	0.000045	-0.000578	0.000100
0.544300	0.000044	-0.000573	0.000100
0.544400	0.000044	-0.000568	0.000100
0.544500	0.000044	-0.000564	0.000100
0.544600	0.000043	-0.000559	0.000100
0.544700	0.000043	-0.000555	0.000100
0.544800	0.000042	-0.000550	0.000100
0.544900	0.000042	-0.000545	0.000100
0.545000	0.000041	-0.000541	0.000100
0.545100	0.000041	-0.000536	0.000100
0.545200	0.000041	-0.000532	0.000100
0.545300	0.000040	-0.000528	0.000100
0.545400	0.000040	-0.000524	0.000100
0.545500	0.000039	-0.000519	0.000100
0.545600	0.000039	-0.000515	0.000100
0.545700	0.000038	-0.000511	0.000100
0.545800	0.000038	-0.000506	0.000100
0.545900	0.000038	-0.000502	0.000100
0.546000	0.000037	-0.000498	0.000100
0.546100	0.000037	-0.000494	0.000100
0.546200	0.000037	-0.000489	0.000100
0.546300	0.000036	-0.000485	0.000100
0.546400	0.000036	-0.000481	0.000100
0.546500	0.000035	-0.000477	0.000100
0.546600	0.000035	-0.000473	0.000100
0.546700	0.000035	-0.000469	0.000100
0.546800	0.000034	-0.000464	0.000100
0.546900	0.000034	-0.000460	0.000100
0.547000	0.000034	-0.000456	0.000100
0.547100	0.000033	-0.000452	0.000100
0.547200	0.000033	-0.000448	0.000100
0.547300	0.000033	-0.000444	0.000100
0.547400	0.000032	-0.000440	0.000100
0.547500	0.000032	-0.000436	0.000100
0.547600	0.000032	-0.000432	0.000100
0.547700	0.000031	-0.000428	0.000100
0.547800	0.000031	-0.000425	0.000100
0.547900	0.000031	-0.000421	0.000100
0.548000	0.000030	-0.000417	0.000100
0.548100	0.000030	-0.000414	0.000100
0.548200	0.000030	-0.000410	0.000100
0.548300	0.000029	-0.000406	0.000100
0.548400	0.000029	-0.000403	0.000100
0.548500	0.000029	-0.000399	0.000100
0.548600	0.000028	-0.000395	0.000100
0.548700	0.000028	-0.000392	0.000100
0.548800	0.000028	-0.000388	0.000100
0.548900	0.000028	-0.000384	0.000100
0.549000	0.000027	-0.000381	0.000100
0.549100	0.000027	-0.000377	0.000100
0.549200	0.000027	-0.000374	0.000100
0.549300	0.000026	-0.000370	0.000100
0.549400	0.000026	-0.000367	0.000100
0.549500	0.000026	-0.000363	0.000100
0.549600	0.000026	-0.000360	0.000100
0.549700	0.000025	-0.000356	0.000100
0.549800	0.000025	-0.000353	0.000100
0.549900	0.000025	-0.000350	0.000100
0.550000	0.000025	-0.000346	0.000100
0.550100	0.000024	-0.000343	0.000100
0.550200	0.000024	-0.000340	0.000100
0.550300	0.000024	-0.000337	0.000100
0.550400	0.000024	-0.000334	0.000100
0.550500	0.000023	-0.000331	0.000100
0.550600	0.000023	-0.000328	0.000100
0.550700	0.000023	-0.000325	0.000100
0.550800	0.000023	-0.000322	0.000100
0.550900	0.000022	-0.000319	0.000100
0.551000	0.000022	-0.000316	0.000100
0.551100	0.000022	-0.000313	0.000100
0.551200	0.000022	-0.000310	0.000100
0.551300	0.000021	-0.000307	0.000100
0.551400	0.000021	-0.000304	0.000100
0.551500	0.000021	-0.000301	0.000100
0.551600	0.000021	-0.000298	0.000100
0.551700	0.000021	-0.000295	0.000100
0.551800	0.000020	-0.000292	0.000100
0.551900	0.000020	-0.000289	0.000100
0.552000	0.000020	-0.000286	0.000100
0.552100	0.000020	-0.000284	0.000100
0.552200	0.000020	-0.000281	0.000100
0.552300	0.000019	-0.000278	0.000100
0.552400	0.000019	-0.000275	0.000100
0.552500	0.000019	-0.000272	0.000100
0.552600	0.000019	-0.000270	0.000100
0.552700	0.000019	-0.000267	0.000100
0.552800	0.000018	-0.000265	0.000100
0.552900	0.000018	-0.000262	0.000100
0.553000	0.000018	-0.000260	0.000100
0.553100	0.000018	-0.000257	0.000100
0.553200	0.000018	-0.000255	0.000100
0.553300	0.000017	-0.000252	0.000100
0.553400	0.000017	-0.000250	0.000100
0.553500	0.000017	-0.000248	0.000100
0.553600	0.000017	-0.000245	0.000100
0.553700	0.000017	-0.000243	0.000100
0.553800	0.000017	-0.000240	0.000100
0.553900	0.000016	-0.000238	0.000100
0.554000	0.000016	-0.000236	0.000100
0.554100	0.000016	-0.000233	0.000100
0.554200	0.000016	-0.000231	0.000100
0.554300	0.000016	-0.000229	0.000100
0.554400	0.000016	-0.000226	0.000100
0.554500	0.000015	-0.000224	0.000100
0.554600	0.000015	-0.000222	0.000100
0.554700	0.000015	-0.000220	0.000100
0.554800	0.000015	-0.000217	0.000100
0.554900	0.000015	-0.000215	0.000100
0.555000	0.000015	-0.000213	0.000100
0.555100	0.000014	-0.000211	0.000100
0.555200	0.000014	-0.000209	0.000100
0.555300	0.000014	-0.000207	0.000100
0.555400	0.000014	-0.000205	0.000100
0.555500	0.000014	-0.000203	0.000100
0.555600	0.000014	-0.000201	0.000100
0.555700	0.000014	-0.000199	0.000100
0.555800	0.000013	-0.000197	0.000100
0.555900	0.000013	-0.000195	0.000100
0.556000	0.000013	-0.000193	0.000100
0.556100	0.000013	-0.000191	0.000100
0.556200	0.000013	-0.000189	0.000100
0.556300	0.000013	-0.000187	0.000100
0.556400	0.000013	-0.000186	0.000100
0.556500	0.000013	-0.000184	0.000100
0.556600	0.000012	-0.000182	0.000100
0.556700	0.000012	-0.000180	0.000100
0.556800	0.000012	-0.000178	0.000100
0.556900	0.000012	-0.000176	0.000100
0.557000	0.000012	-0.000174	0.000100
0.557100	0.000012	-0.000173	0.000100
0.557200	0.000012	-0.000171	0.000100
0.557300	0.000012	-0.000169	0.000100
0.557400	0.000011	-0.000167	0.000100
0.557500	0.000011	-0.000165	0.000100
0.557600	0.000011	-0.000164	0.000100
0.557700	0.000011	-0.000162	0.000100
0.557800	0.000011	-0.000161	0.000100
0.557900	0.000011	-0.000159	0.000100
0.558000	0.000011	-0.000158	0.000100
0.558100	0.000011	-0.000156	0.000100
0.558200	0.000010	-0.000155	0.000100
0.558300	0.000010	-0.000153	0.000100
0.558400	0.000010	-0.000152	0.000100
0.558500	0.000010	-0.000150	0.000100
0.558600	0.000010	-0.000149	0.000100
0.558700	0.000010	-0.000147	0.000100
0.558800	0.000010	-0.000146	0.000100
0.558900	0.000010	-0.000144	0.000100
0.559000	0.000010	-0.000143	0.000100
0.559100	0.000010	-0.000141	0.000100
0.559200	0.000009	-0.000140	0.000100
0.559300	0.000009	-0.000138	0.000100
0.559400	0.000009	-0.000137	0.000100
0.559500	0.000009	-0.000135	0.000100
0.559600	0.000009	-0.000134	0.000100
0.559700	0.000009	-0.000132	0.000100
0.559800	0.000009	-0.000131	0.000100
0.559900	0.000009	-0.000130	0.000100
0.560000	0.000009	-0.000128	0.000100
0.560100	0.000009	-0.000127	0.000100
0.560200	0.000009	-0.000126	0.000100
0.560300	0.000008	-0.000125	0.000100
0.560400	0.000008	-0.000123	0.000100
0.560500	0.000008	-0.000122	0.000100
0.560600	0.000008	-0.000121	0.000100
0.560700	0.000008	-0.000120	0.000100
0.560800	0.000008	-0.000119	0.000100
0.560900	0.000008	-0.000117	0.000100
0.561000	0.000008	-0.000116	0.000100
0.561100	0.000008	-0.000115	0.000100
0.561200	0.000008	-0.000114	0.000100
0.561300	0.000008	-0.000113	0.000100
0.561400	0.000007	-0.000112	0.000100
0.561500	0.000007	-0.000110	0.000100
0.561600	0.000007	-0.000109	0.000100
0.561700	0.000007	-0.000108	0.000100
0.561800	0.000007	-0.000107	0.000100
0.561900	0.000007	-0.000106	0.000100
0.562000	0.000007	-0.000105	0.000100
0.562100	0.000007	-0.000104	0.000100
0.562200	0.000007	-0.000102	0.000100
0.562300	0.000007	-0.000101	0.000100
0.562400	0.000007	-0.000100	0.000100
0.562500	0.000007	-0.000099	0.000100
0.562600	0.000007	-0.000098	0.000100
0.562700	0.000007	-0.000097	0.000100
0.562800	0.000006	-0.000096	0.000100
0.562900	0.000006	-0.000095	0.000100
0.563000	0.000006	-0.000094	0.000100
0.563100	0.000006	-0.000094	0.000100
0.563200	0.000006	-0.000093	0.000100
0.563300	0.000006	-0.000092	0.000100
0.563400	0.000006	-0.000091	0.000100
0.563500	0.000006	-0.000090	0.000100
0.563600	0.000006	-0.000089	0.000100
0.563700	0.000006	-0.000088	0.000100
0.563800	0.000006	-0.000087	0.000100
0.563900	0.000006	-0.000086	0.000100
0.564000	0.000006	-0.000085	0.000100
0.564100	0.000006	-0.000084	0.000100
0.564200	0.000006	-0.000083	0.000100
0.564300	0.000006	-0.000083	0.000100
0.564400	0.000005	-0.000082	0.000100
0.564500	0.000005	-0.000081	0.000100
0.564600	0.000005	-0.000080	0.000100
0.564700	0.000005	-0.000079	0.000100
0.564800	0.000005	-0.000078	0.000100
0.564900	0.000005	-0.000077	0.000100
0.565000	0.000005	-0.000076	0.000100
0.565100	0.000005	-0.000076	0.000100
0.565200	0.000005	-0.000075	0.000100
0.565300	0.000005	-0.000074	0.000100
0.565400	0.000005	-0.000074	0.000100
0.565500	0.000005	-0.000073	0.000100
0.565600	0.000005	-0.000072	0.000100
0.565700	0.000005	-0.000072	0.000100
0.565800	0.000005	-0.000071	0.000100
0.565900	0.000005	-0.000070	0.000100
0.566000	0.000005	-0.000069	0.000100
0.566100	0.000005	-0.000069	0.000100
0.566200	0.000005	-0.000068	0.000100
0.566300	0.000004	-0.000067	0.000100
0.566400	0.000004	-0.000067	0.000100
0.566500	0.000004	-0.000066	0.000100
0.566600	0.000004	-0.000065	0.000100
0.566700	0.000004	-0.000064	0.000100
0.566800	0.000004	-0.000064	0.000100
0.566900	0.000004	-0.000063	0.000100
0.567000	0.000004	-0.000062	0.000100
0.567100	0.000004	-0.000062	0.000100
0.567200	0.000004	-0.000061	0.000100
0.567300	0.000004	-0.000060	0.000100
0.567400	0.000004	-0.000059	0.000100
0.567500	0.000004	-0.000059	0.000100
0.567600	0.000004	-0.000058	0.000100
0.567700	0.000004	-0.000058	0.000100
0.567800	0.000004	-0.000057	0.000100
0.567900	0.000004	-0.000057	0.000100
0.568000	0.000004	-0.000056	0.000100
0.568100	0.000004	-0.000056	0.000100
0.568200	0.000004	-0.000055	0.000100
0.568300	0.000004	-0.000055	0.000100
0.568400	0.000004	-0.000054	0.000100
0.568500	0.000004	-0.000054	0.000100
0.568600	0.000004	-0.000053	0.000100
0.568700	0.000004	-0.000052	0.000100
0.568800	0.000003	-0.000052	0.000100
0.568900	0.000003	-0.000051	0.000100
0.569000	0.000003	-0.000051	0.000100
0.569100	0.000003	-0.000050	0.000100
0.569200	0.000003	-0.000050	0.000100
0.569300	0.000003	-0.000049	0.000100
0.569400	0.000003	-0.000048	0.000100
0.569500	0.000003	-0.000048	0.000100
0.569600	0.000003	-0.000047	0.000100
0.569700	0.000003	-0.000047	0.000100
0.569800	0.000003	-0.000046	0.000100
0.569900	0.000003	-0.000046	0.000100
0.570000	0.000003	-0.000045	0.000100
0.570100	0.000003	-0.000045	0.000100
0.570200	0.000003	-0.000044	0.000100
0.570300	0.000003	-0.000044	0.000100
0.570400	0.000003	-0.000044	0.000100
0.570500	0.000003	-0.000043	0.000100
0.570600	0.000003	-0.000043	0.000100
0.570700	0.000003	-0.000042	0.000100
0.570800	0.000003	-0.000042	0.000100
0.570900	0.000003	-0.000042	0.000100
0.571000	0.000003	-0.000041	0.000100
0.571100	0.000003	-0.000041	0.000100
0.571200	0.000003	-0.000040	0.000100
0.571300	0.000003	-0.000040	0.000100
0.571400	0.000003	-0.000039	0.000100
0.571500	0.000003	-0.000039	0.000100
0.571600	0.000003	-0.000039	0.000100
0.571700	0.000003	-0.000038	0.000100
0.571800	0.000003	-0.000038	0.000100
0.571900	0.000003	-0.000037	0.000100
0.572000	0.000002	-0.000037	0.000100
0.572100	0.000002	-0.000036	0.000100
0.572200	0.000002	-0.000036	0.000100
0.572300	0.000002	-0.000035	0.000100
0.572400	0.000002	-0.000035	0.000100
0.572500	0.000002	-0.000035	0.000100
0.572600	0.000002	-0.000034	0.000100
0.572700	0.000002	-0.000034	0.000100
0.572800	0.000002	-0.000034	0.000100
0.572900	0.000002	-0.000033	0.000100
0.573000	0.000002	-0.000033	0.000100
0.573100	0.000002	-0.000033	0.000100
0.573200	0.000002	-0.000033	0.000100
0.573300	0.000002	-0.000032	0.000100
0.573400	0.000002	-0.000032	0.000100
0.573500	0.000002	-0.000032	0.000100
0.573600	0.000002	-0.000031	0.000100
0.573700	0.000002	-0.000031	0.000100
0.573800	0.000002	-0.000031	0.000100
0.573900	0.000002	-0.000030	0.000100
0.574000	0.000002	-0.000030	0.000100
0.574100	0.000002	-0.000030	0.000100
0.574200	0.000002	-0.000029	0.000100
0.574300	0.000002	-0.000029	0.000100
0.574400	0.000002	-0.000029	0.000100
0.574500	0.000002	-0.000028	0.000100
0.574600	0.000002	-0.000028	0.000100
0.574700	0.000002	-0.000028	0.000100
0.574800	0.000002	-0.000027	0.000100
0.574900	0.000002	-0.000027	0.000100
0.575000	0.000002	-0.000026	0.000100
0.575100	0.000002	-0.000026	0.000100
0.575200	0.000002	-0.000026	0.000100
0.575300	0.000002	-0.000026	0.000100
0.575400	0.000002	-0.000026	0.000100
0.575500	0.000002	-0.000025	0.000100
0.575600	0.000002	-0.000025	0.000100
0.575700	0.000002	-0.000025	0.000100
0.575800	0.000002	-0.000025	0.000100
0.575900	0.000002	-0.000025	0.000100
0.576000	0.000002	-0.000024	0.000100
0.576100	0.000002	-0.000024	0.000100
0.576200	0.000002	-0.000024	0.000100
0.576300	0.000002	-0.000024	0.000100
0.576400	0.000002	-0.000023	0.000100
0.576500	0.000002	-0.000023	0.000100
0.576600	0.000002	-0.000023	0.000100
0.576700	0.000002	-0.000022	0.000100
0.576800	0.000002	-0.000022	0.000100
0.576900	0.000001	-0.000022	0.000100
0.577000	0.000001	-0.000022	0.000100
0.577100	0.000001	-0.000021	0.000100
0.577200	0.000001	-0.000021	0.000100
0.577300	0.000001	-0.000021	0.000100
0.577400	0.000001	-0.000020	0.000100
0.577500	0.000001	-0.000020	0.000100
0.577600	0.000001	-0.000020	0.000100
0.577700	0.000001	-0.000020	0.000100
0.577800	0.000001	-0.000020	0.000100
0.577900	0.000001	-0.000020	0.000100
0.578000	0.000001	-0.000020	0.000100
0.578100	0.000001	-0.000019	0.000100
0.578200	0.000001	-0.000019	0.000100
0.578300	0.000001	-0.000019	0.000100
0.578400	0.000001	-0.000019	0.000100
0.578500	0.000001	-0.000019	0.000100
0.578600	0.000001	-0.000019	0.000100
0.578700	0.000001	-0.000018	0.000100
0.578800	0.000001	-0.000018	0.000100
0.578900	0.000001	-0.000018	0.000100
0.579000	0.000001	-0.000018	0.000100
0.579100	0.000001	-0.000017	0.000100
0.579200	0.000001	-0.000017	0.000100
0.579300	0.000001	-0.000017	0.000100
0.579400	0.000001	0.000000	0.000100
0.579500	0.000001	0.000000	0.000500
0.580000	0.000001	0.000000	0.002500
0.582500	0.000001	0.000000	0.002500
0.585000	0.000001	0.000000	0.002500
0.587500	0.000000	0.000000	0.002500
0.590000	0.000000	0.000000	0.002500
0.592500	0.000000	0.000000	0.002500
0.595000	0.000000	0.000000	0.002500
0.597500	0.000000	0.000000	0.002500
0.600000	0.000000	0.000000	0.002500
0.602500	0.000000	0.000000	0.002500
0.605000	0.000000	0.000000	0.002500
0.607500	-0.000000	0.000000	0.002500
0.610000	-0.000000	0.000000	0.002500
0.612500	-0.000000	0.000000	0.002500
0.615000	-0.000000	0.000000	0.002500
0.617500	-0.000000	0.000000	0.002500
0.620000	-0.000000	0.000000	0.002500
0.622500	-0.000000	0.000000	0.002500
0.625000	-0.000000	0.000000	0.002500
0.627500	-0.000000	0.000000	0.002500
0.630000	-0.000000	0.000000	0.002500
0.632500	-0.000000	0.000000	0.002500
0.635000	-0.000000	0.000000	0.002500
0.637500	-0.000000	0.000000	0.002500
0.640000	-0.000000	0.000000	0.002500
0.642500	-0.000000	0.000000	0.002500
0.645000	-0.000000	0.000000	0.002500
0.647500	-0.000000	0.000000	0.002500
0.650000	-0.000000	0.000000	0.002500
0.652500	-0.000000	0.000000	0.002500
0.655000	-0.000000	0.000000	0.002500
0.657500	-0.000000	0.000000	0.002500
0.660000	-0.000000	0.000000	0.002500
0.662500	-0.000000	0.000000	0.002500
0.665000	-0.000000	0.000000	0.002500
0.667500	-0.000000	0.000000	0.002500
0.670000	-0.000000	0.000000	0.002500
0.672500	-0.000000	0.000000	0.002500
0.675000	-0.000000	0.000000	0.002500
0.677500	-0.000000	0.000000	0.002500
0.680000	-0.000000	0.000000	0.002500
0.682500	-0.000000	0.000000	0.002500
0.685000	-0.000000	0.000000	0.002500
0.687500	-0.000000	0.000000	0.002500
0.690000	-0.000000	0.000000	0.002500
0.692500	-0.000000	0.000000	0.002500
0.695000	-0.000000	0.000000	0.002500
0.697500	-0.000000	0.000000	0.002500
0.700000	-0.000000	0.000000	0.002500
0.702500	-0.000000	0.000000	0.002500
0.705000	-0.000000	0.000000	0.002500
0.707500	-0.000000	0.000000	0.002500
0.710000	-0.000000	0.000000	0.002500
0.712500	-0.000000	0.000000	0.002500
0.715000	-0.000000	0.000000	0.002500
0.717500	-0.000000	0.000000	0.002500
0.720000	-0.000000	0.000000	0.002500
0.722500	-0.000000	0.000000	0.002500
0.725000	-0.000000	0.000000	0.002500
0.727500	-0.000000	0.000000	0.002500
0.730000	-0.000000	0.000000	0.002500
0.732500	-0.000000	0.000000	0.002500
0.735000	-0.000000	0.000000	0.002500
0.737500	-0.000000	0.000000	0.002500
0.740000	-0.000000	0.000000	0.002500
0.742500	-0.000000	0.000000	0.002500
0.745000	-0.000000	0.000000	0.002500
0.747500	-0.000000	0.000000	0.002500
0.750000	-0.000000	0.000000	0.002500
0.752500	-0.000000	0.000000	0.002500
0.755000	-0.000000	0.000000	0.002500
0.757500	-0.000000	0.000000	0.002500
0.760000	-0.000000	0.000000	0.002500
0.762500	-0.000000	0.000000	0.002500
0.765000	-0.000000	0.000000	0.002500
0.767500	-0.000000	0.000000	0.002500
0.770000	-0.000000	0.000000	0.002500
0.772500	-0.000000	0.000000	0.002500
0.775000	-0.000000	0.000000	0.002500
0.777500	-0.000000	0.000000	0.002500
0.780000	-0.000000	0.000000	0.002500
0.782500	-0.000000	0.000000	0.002500
0.785000	-0.000000	0.000000	0.002500
0.787500	-0.000000	0.000000	0.002500
0.790000	-0.000000	0.000000	0.002500
0.792500	-0.000000	0.000000	0.002500
0.795000	-0.000000	0.000000	0.002500
0.797500	-0.000000	0.000000	0.002500
0.800000	-0.000000	0.000000	0.002500
0.802500	-0.000000	0.000000	0.002500
0.805000	-0.000000	0.000000	0.002500
0.807500	-0.000000	0.000000	0.002500
0.810000	-0.000000	0.000000	0.002500
0.812500	-0.000000	0.000000	0.002500
0.815000	-0.000000	0.000000	0.002500
0.817500	-0.000000	0.000000	0.002500
0.820000	-0.000000	0.000000	0.002500
0.822500	-0.000000	0.000000	0.002500
0.825000	-0.000000	0.000000	0.002500
0.827500	-0.000000	0.000000	0.002500
0.830000	-0.000000	0.000000	0.002500
0.832500	-0.000000	0.000000	0.002500
0.835000	-0.000000	0.000000	0.002500
0.837500	-0.000000	0.000000	0.002500
0.840000	-0.000000	0.000000	0.002500
0.842500	-0.000000	0.000000	0.002500
0.845000	-0.000000	0.000000	0.002500
0.847500	-0.000000	0.000000	0.002500
0.850000	-0.000000	0.000000	0.002500
0.852500	-0.000000	0.000000	0.002500
0.855000	-0.000000	0.000000	0.002500
0.857500	-0.000000	0.000000	0.002500
0.860000	-0.000000	0.000000	0.002500
0.862500	-0.000000	0.000000	0.002500
0.865000	-0.000000	0.000000	0.002500
0.867500	-0.000000	0.000000	0.002500
0.870000	-0.000000	0.000000	0.002500
0.872500	-0.000000	0.000000	0.002500
0.875000	-0.000000	0.000000	0.002500
0.877500	-0.000000	0.000000	0.002500
0.880000	-0.000000	0.000000	0.002500
0.882500	-0.000000	0.000000	0.002500
0.885000	-0.000000	0.000000	0.002500
0.887500	-0.000000	0.000000	0.002500
0.890000	-0.000000	0.000000	0.002500
0.892500	-0.000000	0.000000	0.002500
0.895000	-0.000000	0.000000	0.002500
0.897500	-0.000000	0.000000	0.002500
0.900000	-0.000000	0.000000	0.002500
0.902500	-0.000000	0.000000	0.002500
0.905000	-0.000000	0.000000	0.002500
0.907500	-0.000000	0.000000	0.002500
0.910000	-0.000000	0.000000	0.002500
0.912500	-0.000000	0.000000	0.002500
0.915000	-0.000000	0.000000	0.002500
0.917500	-0.000000	0.000000	0.002500
0.920000	-0.000000	0.000000	0.002500
0.922500	-0.000000	0.000000	0.002500
0.925000	-0.000000	0.000000	0.002500
0.927500	-0.000000	0.000000	0.002500
0.930000	-0.000000	0.000000	0.002500
0.932500	-0.000000	0.000000	0.002500
0.935000	-0.000000	0.000000	0.002500
0.937500	-0.000000	0.000000	0.002500
0.940000	-0.000000	0.000000	0.002500
0.942500	-0.000000	0.000000	0.002500
0.945000	-0.000000	0.000000	0.002500
0.947500	-0.000000	0.000000	0.002500
0.950000	-0.000000	0.000000	0.002500
0.952500	-0.000000	0.000000	0.002500
0.955000	-0.000000	0.000000	0.002500
0.957500	-0.000000	0.000000	0.002500
0.960000	-0.000000	0.000000	0.002500
0.962500	-0.000000	0.000000	0.002500
0.965000	-0.000000	0.000000	0.002500
0.967500	-0.000000	0.000000	0.002500
0.970000	-0.000000	0.000000	0.002500
0.972500	-0.000000	0.000000	0.002500
0.975000	-0.000000	0.000000	0.002500
0.977500	-0.000000	0.000000	0.002500
0.980000	-0.000000	0.000000	0.002500
0.982500	-0.000000	0.000000	0.002500
0.985000	-0.000000	0.000000	0.002500
0.987500	-0.000000	0.000000	0.002500
0.990000	-0.000000	0.000000	0.002500
0.992500	-0.000000	0.000000	0.002500
0.995000	-0.000000	0.000000	0.002500
0.997500	-0.000000	0.000000	0.002500
1.000000	-0.000000	0.000000	0.002500


==> tikz/theta_test/time_401/no_feedback.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0.262785
0.1025	-3.82801e-05	0.262785
0.105	-0.000162727	0.262785
0.1075	-0.000349018	0.262785
0.11	-0.000568653	0
0.1125	-0.00077054	0
0.115	-0.000894661	0
0.1175	-0.000961972	0
0.12	-0.000997423	0
0.1225	-0.0010155	0
0.125	-0.00102417	0
0.1275	-0.00102776	0
0.13	-0.00102861	0
0.1325	-0.00102802	0
0.135	-0.00102666	0
0.1375	-0.00102491	0
0.14	-0.00102296	0
0.1425	-0.00102092	0
0.145	-0.00101884	0
0.1475	-0.00101675	0
0.15	-0.00101466	0
0.1525	-0.00101258	0
0.155	-0.00101051	0
0.1575	-0.00100845	0
0.16	-0.00100639	0
0.1625	-0.00100435	0
0.165	-0.00100232	0
0.1675	-0.00100029	0
0.17	-0.000998266	0
0.1725	-0.000996251	0
0.175	-0.000994242	0
0.1775	-0.000992238	0
0.18	-0.000990239	0
0.1825	-0.000988245	0
0.185	-0.000986255	0
0.1875	-0.00098427	0
0.19	-0.00098229	0
0.1925	-0.000980313	0
0.195	-0.000978341	0
0.1975	-0.000976373	0
0.2	-0.00097441	0
0.2025	-0.00097245	0
0.205	-0.000970494	0
0.2075	-0.000968542	0
0.21	-0.000966595	0
0.2125	-0.000964651	0
0.215	-0.000962711	0
0.2175	-0.000960775	0
0.22	-0.000958843	0
0.2225	-0.000956915	0
0.225	-0.000954991	0
0.2275	-0.000953071	0
0.23	-0.000951154	0
0.2325	-0.000949242	0
0.235	-0.000947333	0
0.2375	-0.000945428	0
0.24	-0.000943527	0
0.2425	-0.00094163	0
0.245	-0.000939736	0
0.2475	-0.000937847	0
0.25	-0.000935961	0
0.2525	-0.000934079	0
0.255	-0.0009322	0
0.2575	-0.000930326	0
0.26	-0.000928455	0
0.2625	-0.000926588	0
0.265	-0.000924725	0
0.2675	-0.000922866	0
0.27	-0.00092101	0
0.2725	-0.000919158	0
0.275	-0.00091731	0
0.2775	-0.000915465	0
0.28	-0.000913625	0
0.2825	-0.000911787	0
0.285	-0.000909954	0
0.2875	-0.000908124	0
0.29	-0.000906298	0
0.2925	-0.000904476	0
0.295	-0.000902657	0
0.2975	-0.000900842	0
0.3	-0.000900106	0.253743
0.3025	-0.000934634	0.253743
0.305	-0.00105388	0.253743
0.3075	-0.00123285	0.253743
0.31	-0.00144391	0
0.3125	-0.00163733	0
0.315	-0.00175514	0
0.3175	-0.00181803	0
0.32	-0.00185021	0
0.3225	-0.00186569	0
0.325	-0.00187214	0
0.3275	-0.00187374	0
0.33	-0.00187273	0
0.3325	-0.00187035	0
0.335	-0.00186725	0
0.3375	-0.00186377	0
0.34	-0.00186012	0
0.3425	-0.00185638	0
0.345	-0.00185261	0
0.3475	-0.00184884	0
0.35	-0.00184507	0
0.3525	-0.00184131	0
0.355	-0.00183757	0
0.3575	-0.00183383	0
0.36	-0.00183011	0
0.3625	-0.00182641	0
0.365	-0.00182271	0
0.3675	-0.00181903	0
0.37	-0.00181535	0
0.3725	-0.00181169	0
0.375	-0.00180803	0
0.3775	-0.00180439	0
0.38	-0.00180075	0
0.3825	-0.00179712	0
0.385	-0.0017935	0
0.3875	-0.00178988	0
0.39	-0.00178627	0
0.3925	-0.00178267	0
0.395	-0.00177908	0
0.3975	-0.0017755	0
0.4	-0.00177192	0
0.4025	-0.00176835	0
0.405	-0.00176479	0
0.4075	-0.00176123	0
0.41	-0.00175768	0
0.4125	-0.00175414	0
0.415	-0.00175061	0
0.4175	-0.00174708	0
0.42	-0.00174356	0
0.4225	-0.00174005	0
0.425	-0.00173655	0
0.4275	-0.00173305	0
0.43	-0.00172956	0
0.4325	-0.00172607	0
0.435	-0.0017226	0
0.4375	-0.00171913	0
0.44	-0.00171566	0
0.4425	-0.00171221	0
0.445	-0.00170876	0
0.4475	-0.00170532	0
0.45	-0.00170188	0
0.4525	-0.00169845	0
0.455	-0.00169503	0
0.4575	-0.00169162	0
0.46	-0.00168821	0
0.4625	-0.00168481	0
0.465	-0.00168142	0
0.4675	-0.00167803	0
0.47	-0.00167465	0
0.4725	-0.00167128	0
0.475	-0.00166791	0
0.4775	-0.00166455	0
0.48	-0.0016612	0
0.4825	-0.00165785	0
0.485	-0.00165451	0
0.4875	-0.00165118	0
0.49	-0.00164785	0
0.4925	-0.00164453	0
0.495	-0.00164122	0
0.4975	-0.00163792	0
0.5	-0.00163348	-0.26487
0.5025	-0.00159189	-0.26487
0.505	-0.00146156	-0.26487
0.5075	-0.00126906	-0.26487
0.51	-0.00104338	0
0.5125	-0.000836312	0
0.515	-0.000708039	0
0.5175	-0.000637038	0
0.52	-0.000598113	0
0.5225	-0.000576678	0
0.525	-0.000564725	0
0.5275	-0.000557895	0
0.53	-0.00055382	0
0.5325	-0.000551216	0
0.535	-0.000549389	0
0.5375	-0.000547967	0
0.54	-0.000546751	0
0.5425	-0.000545635	0
0.545	-0.000544565	0
0.5475	-0.000543513	0
0.55	-0.000542465	0
0.5525	-0.000541417	0
0.555	-0.000540365	0
0.5575	-0.000539309	0
0.56	-0.00053825	0
0.5625	-0.000537188	0
0.565	-0.000536124	0
0.5675	-0.000535059	0
0.57	-0.000533993	0
0.5725	-0.000532928	0
0.575	-0.000531863	0
0.5775	-0.000530799	0
0.58	-0.000529735	0
0.5825	-0.000528674	0
0.585	-0.000527613	0
0.5875	-0.000526555	0
0.59	-0.000525498	0
0.5925	-0.000524443	0
0.595	-0.000523389	0
0.5975	-0.000522338	0
0.6	-0.000521289	0
0.6025	-0.000520241	0
0.605	-0.000519196	0
0.6075	-0.000518152	0
0.61	-0.000517111	0
0.6125	-0.000516072	0
0.615	-0.000515035	0
0.6175	-0.000514	0
0.62	-0.000512966	0
0.6225	-0.000511935	0
0.625	-0.000510906	0
0.6275	-0.00050988	0
0.63	-0.000508855	0
0.6325	-0.000507832	0
0.635	-0.000506811	0
0.6375	-0.000505792	0
0.64	-0.000504776	0
0.6425	-0.000503761	0
0.645	-0.000502749	0
0.6475	-0.000501738	0
0.65	-0.00050073	0
0.6525	-0.000499723	0
0.655	-0.000498719	0
0.6575	-0.000497716	0
0.66	-0.000496716	0
0.6625	-0.000495717	0
0.665	-0.000494721	0
0.6675	-0.000493726	0
0.67	-0.000492734	0
0.6725	-0.000491744	0
0.675	-0.000490755	0
0.6775	-0.000489769	0
0.68	-0.000488784	0
0.6825	-0.000487802	0
0.685	-0.000486821	0
0.6875	-0.000485843	0
0.69	-0.000484866	0
0.6925	-0.000483891	0
0.695	-0.000482919	0
0.6975	-0.000481948	0
0.7	-0.000480979	0
0.7025	-0.000480013	0
0.705	-0.000479048	0
0.7075	-0.000478085	0
0.71	-0.000477124	0
0.7125	-0.000476165	0
0.715	-0.000475208	0
0.7175	-0.000474252	0
0.72	-0.000473299	0
0.7225	-0.000472348	0
0.725	-0.000471398	0
0.7275	-0.000470451	0
0.73	-0.000469505	0
0.7325	-0.000468561	0
0.735	-0.000467619	0
0.7375	-0.000466679	0
0.74	-0.000465741	0
0.7425	-0.000464805	0
0.745	-0.000463871	0
0.7475	-0.000462938	0
0.75	-0.000462008	0
0.7525	-0.000461079	0
0.755	-0.000460152	0
0.7575	-0.000459227	0
0.76	-0.000458304	0
0.7625	-0.000457383	0
0.765	-0.000456464	0
0.7675	-0.000455546	0
0.77	-0.00045463	0
0.7725	-0.000453717	0
0.775	-0.000452805	0
0.7775	-0.000451894	0
0.78	-0.000450986	0
0.7825	-0.000450079	0
0.785	-0.000449175	0
0.7875	-0.000448272	0
0.79	-0.000447371	0
0.7925	-0.000446472	0
0.795	-0.000445574	0
0.7975	-0.000444678	0
0.8	-0.000443785	0
0.8025	-0.000442892	0
0.805	-0.000442002	0
0.8075	-0.000441114	0
0.81	-0.000440227	0
0.8125	-0.000439342	0
0.815	-0.000438459	0
0.8175	-0.000437578	0
0.82	-0.000436698	0
0.8225	-0.00043582	0
0.825	-0.000434944	0
0.8275	-0.00043407	0
0.83	-0.000433197	0
0.8325	-0.000432327	0
0.835	-0.000431457	0
0.8375	-0.00043059	0
0.84	-0.000429725	0
0.8425	-0.000428861	0
0.845	-0.000427999	0
0.8475	-0.000427138	0
0.85	-0.00042628	0
0.8525	-0.000425423	0
0.855	-0.000424568	0
0.8575	-0.000423714	0
0.86	-0.000422863	0
0.8625	-0.000422013	0
0.865	-0.000421164	0
0.8675	-0.000420318	0
0.87	-0.000419473	0
0.8725	-0.00041863	0
0.875	-0.000417788	0
0.8775	-0.000416948	0
0.88	-0.00041611	0
0.8825	-0.000415274	0
0.885	-0.000414439	0
0.8875	-0.000413606	0
0.89	-0.000412774	0
0.8925	-0.000411945	0
0.895	-0.000411117	0
0.8975	-0.00041029	0
0.9	-0.000409465	0
0.9025	-0.000408642	0
0.905	-0.000407821	0
0.9075	-0.000407001	0
0.91	-0.000406183	0
0.9125	-0.000405366	0
0.915	-0.000404552	0
0.9175	-0.000403738	0
0.92	-0.000402927	0
0.9225	-0.000402117	0
0.925	-0.000401308	0
0.9275	-0.000400502	0
0.93	-0.000399697	0
0.9325	-0.000398893	0
0.935	-0.000398091	0
0.9375	-0.000397291	0
0.94	-0.000396492	0
0.9425	-0.000395695	0
0.945	-0.0003949	0
0.9475	-0.000394106	0
0.95	-0.000393314	0
0.9525	-0.000392523	0
0.955	-0.000391734	0
0.9575	-0.000390947	0
0.96	-0.000390161	0
0.9625	-0.000389377	0
0.965	-0.000388594	0
0.9675	-0.000387813	0
0.97	-0.000387033	0
0.9725	-0.000386255	0
0.975	-0.000385479	0
0.9775	-0.000384704	0
0.98	-0.000383931	0
0.9825	-0.000383159	0
0.985	-0.000382389	0
0.9875	-0.00038162	0
0.99	-0.000380853	0
0.9925	-0.000380087	0
0.995	-0.000379323	0
0.9975	-0.000378561	0
1	-0.0003778	0


==> tikz/theta_test/time_401/no_feedback_abs.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	3.73593e-05	0.262785
0.105	0.000131668	0.262785
0.1075	0.000278931	0.262785
0.11	0.000466107	0.262785
0.1125	0.000642932	0
0.115	0.000780095	0
0.1175	0.000875073	0
0.12	0.000936737	0
0.1225	0.000975216	0
0.125	0.000998501	0
0.1275	0.00101212	0
0.13	0.00101968	0
0.1325	0.00102348	0
0.135	0.00102496	0
0.1375	0.00102501	0
0.14	0.00102419	0
0.1425	0.00102285	0
0.145	0.00102119	0
0.1475	0.00101934	0
0.15	0.00101739	0
0.1525	0.00101538	0
0.155	0.00101334	0
0.1575	0.00101129	0
0.16	0.00100923	0
0.1625	0.00100717	0
0.165	0.00100512	0
0.1675	0.00100308	0
0.17	0.00100104	0
0.1725	0.000999004	0
0.175	0.000996978	0
0.1775	0.000994958	0
0.18	0.000992945	0
0.1825	0.000990936	0
0.185	0.000988934	0
0.1875	0.000986936	0
0.19	0.000984944	0
0.1925	0.000982956	0
0.195	0.000980972	0
0.1975	0.000978994	0
0.2	0.000977019	0
0.2025	0.000975049	0
0.205	0.000973083	0
0.2075	0.000971122	0
0.21	0.000969164	0
0.2125	0.000967211	0
0.215	0.000965261	0
0.2175	0.000963316	0
0.22	0.000961375	0
0.2225	0.000959437	0
0.225	0.000957504	0
0.2275	0.000955574	0
0.23	0.000953649	0
0.2325	0.000951727	0
0.235	0.00094981	0
0.2375	0.000947896	0
0.24	0.000945986	0
0.2425	0.00094408	0
0.245	0.000942177	0
0.2475	0.000940279	0
0.25	0.000938384	0
0.2525	0.000936494	0
0.255	0.000934607	0
0.2575	0.000932724	0
0.26	0.000930844	0
0.2625	0.000928969	0
0.265	0.000927097	0
0.2675	0.000925229	0
0.27	0.000923365	0
0.2725	0.000921504	0
0.275	0.000919648	0
0.2775	0.000917795	0
0.28	0.000915946	0
0.2825	0.0009141	0
0.285	0.000912258	0
0.2875	0.00091042	0
0.29	0.000908586	0
0.2925	0.000906756	0
0.295	0.000904929	0
0.2975	0.000903105	0
0.3	0.000901286	0
0.3025	0.000935809	0
0.305	0.0010256	0
0.3075	0.00116666	0.253743
0.31	0.00134628	0.253743
0.3125	0.00151563	0.253743
0.315	0.00164637	0.253743
0.3175	0.00173619	0
0.32	0.00179379	0
0.3225	0.00182899	0
0.325	0.00184955	0
0.3275	0.0018608	0
0.33	0.00186624	0
0.3325	0.00186807	0
0.335	0.00186767	0
0.3375	0.00186592	0
0.34	0.00186333	0
0.3425	0.00186025	0
0.345	0.00185688	0
0.3475	0.00185333	0
0.35	0.00184968	0
0.3525	0.00184598	0
0.355	0.00184226	0
0.3575	0.00183853	0
0.36	0.0018348	0
0.3625	0.00183107	0
0.365	0.00182735	0
0.3675	0.00182365	0
0.37	0.00181995	0
0.3725	0.00181626	0
0.375	0.00181258	0
0.3775	0.00180891	0
0.38	0.00180525	0
0.3825	0.0018016	0
0.385	0.00179796	0
0.3875	0.00179433	0
0.39	0.0017907	0
0.3925	0.00178708	0
0.395	0.00178348	0
0.3975	0.00177987	0
0.4	0.00177628	0
0.4025	0.00177269	0
0.405	0.00176912	0
0.4075	0.00176554	0
0.41	0.00176198	0
0.4125	0.00175842	0
0.415	0.00175488	0
0.4175	0.00175133	0
0.42	0.0017478	0
0.4225	0.00174427	0
0.425	0.00174075	0
0.4275	0.00173724	0
0.43	0.00173373	0
0.4325	0.00173023	0
0.435	0.00172674	0
0.4375	0.00172326	0
0.44	0.00171978	0
0.4425	0.00171631	0
0.445	0.00171285	0
0.4475	0.00170939	0
0.45	0.00170594	0
0.4525	0.0017025	0
0.455	0.00169906	0
0.4575	0.00169563	0
0.46	0.00169221	0
0.4625	0.0016888	0
0.465	0.00168539	0
0.4675	0.00168199	0
0.47	0.0016786	0
0.4725	0.00167521	0
0.475	0.00167183	0
0.4775	0.00166845	0
0.48	0.00166509	0
0.4825	0.00166173	0
0.485	0.00165838	0
0.4875	0.00165503	0
0.49	0.00165169	0
0.4925	0.00164836	0
0.495	0.00164503	0
0.4975	0.00164171	0
0.5	0.0016384	0
0.5025	0.00159693	0
0.505	0.00149759	0
0.5075	0.00134473	0
0.51	0.00115176	0
0.5125	0.000969724	0.26487
0.515	0.000828038	0.26487
0.5175	0.000729028	0.26487
0.52	0.000663635	0.26487
0.5225	0.000621612	0
0.525	0.000594903	0
0.5275	0.000577938	0
0.53	0.000567085	0
0.5325	0.00056003	0
0.535	0.000555324	0
0.5375	0.000552064	0
0.54	0.000549689	0
0.5425	0.000547852	0
0.545	0.00054634	0
0.5475	0.000545023	0
0.55	0.00054382	0
0.5525	0.000542683	0
0.555	0.000541584	0
0.5575	0.000540505	0
0.56	0.000539437	0
0.5625	0.000538373	0
0.565	0.000537311	0
0.5675	0.000536249	0
0.57	0.000535188	0
0.5725	0.000534125	0
0.575	0.000533063	0
0.5775	0.000532	0
0.58	0.000530938	0
0.5825	0.000529876	0
0.585	0.000528816	0
0.5875	0.000527756	0
0.59	0.000526697	0
0.5925	0.00052564	0
0.595	0.000524584	0
0.5975	0.00052353	0
0.6	0.000522478	0
0.6025	0.000521427	0
0.605	0.000520378	0
0.6075	0.000519332	0
0.61	0.000518287	0
0.6125	0.000517244	0
0.615	0.000516203	0
0.6175	0.000515164	0
0.62	0.000514127	0
0.6225	0.000513092	0
0.625	0.00051206	0
0.6275	0.000511029	0
0.63	0.00051	0
0.6325	0.000508974	0
0.635	0.000507949	0
0.6375	0.000506926	0
0.64	0.000505906	0
0.6425	0.000504888	0
0.645	0.000503871	0
0.6475	0.000502857	0
0.65	0.000501844	0
0.6525	0.000500834	0
0.655	0.000499826	0
0.6575	0.00049882	0
0.66	0.000497816	0
0.6625	0.000496813	0
0.665	0.000495813	0
0.6675	0.000494815	0
0.67	0.000493819	0
0.6725	0.000492825	0
0.675	0.000491833	0
0.6775	0.000490843	0
0.68	0.000489854	0
0.6825	0.000488868	0
0.685	0.000487884	0
0.6875	0.000486902	0
0.69	0.000485922	0
0.6925	0.000484944	0
0.695	0.000483967	0
0.6975	0.000482993	0
0.7	0.000482021	0
0.7025	0.00048105	0
0.705	0.000480082	0
0.7075	0.000479116	0
0.71	0.000478151	0
0.7125	0.000477188	0
0.715	0.000476228	0
0.7175	0.000475269	0
0.72	0.000474312	0
0.7225	0.000473358	0
0.725	0.000472405	0
0.7275	0.000471454	0
0.73	0.000470505	0
0.7325	0.000469558	0
0.735	0.000468612	0
0.7375	0.000467669	0
0.74	0.000466728	0
0.7425	0.000465788	0
0.745	0.00046485	0
0.7475	0.000463915	0
0.75	0.000462981	0
0.7525	0.000462049	0
0.755	0.000461119	0
0.7575	0.00046019	0
0.76	0.000459264	0
0.7625	0.00045834	0
0.765	0.000457417	0
0.7675	0.000456496	0
0.77	0.000455577	0
0.7725	0.00045466	0
0.775	0.000453745	0
0.7775	0.000452831	0
0.78	0.00045192	0
0.7825	0.00045101	0
0.785	0.000450102	0
0.7875	0.000449196	0
0.79	0.000448292	0
0.7925	0.00044739	0
0.795	0.000446489	0
0.7975	0.00044559	0
0.8	0.000444693	0
0.8025	0.000443798	0
0.805	0.000442905	0
0.8075	0.000442013	0
0.81	0.000441124	0
0.8125	0.000440236	0
0.815	0.00043935	0
0.8175	0.000438465	0
0.82	0.000437583	0
0.8225	0.000436702	0
0.825	0.000435823	0
0.8275	0.000434945	0
0.83	0.00043407	0
0.8325	0.000433196	0
0.835	0.000432324	0
0.8375	0.000431454	0
0.84	0.000430586	0
0.8425	0.000429719	0
0.845	0.000428854	0
0.8475	0.000427991	0
0.85	0.000427129	0
0.8525	0.000426269	0
0.855	0.000425411	0
0.8575	0.000424555	0
0.86	0.0004237	0
0.8625	0.000422848	0
0.865	0.000421996	0
0.8675	0.000421147	0
0.87	0.000420299	0
0.8725	0.000419453	0
0.875	0.000418609	0
0.8775	0.000417766	0
0.88	0.000416926	0
0.8825	0.000416086	0
0.885	0.000415249	0
0.8875	0.000414413	0
0.89	0.000413579	0
0.8925	0.000412746	0
0.895	0.000411916	0
0.8975	0.000411086	0
0.9	0.000410259	0
0.9025	0.000409433	0
0.905	0.000408609	0
0.9075	0.000407787	0
0.91	0.000406966	0
0.9125	0.000406147	0
0.915	0.000405329	0
0.9175	0.000404513	0
0.92	0.000403699	0
0.9225	0.000402887	0
0.925	0.000402076	0
0.9275	0.000401266	0
0.93	0.000400459	0
0.9325	0.000399653	0
0.935	0.000398848	0
0.9375	0.000398046	0
0.94	0.000397244	0
0.9425	0.000396445	0
0.945	0.000395647	0
0.9475	0.000394851	0
0.95	0.000394056	0
0.9525	0.000393263	0
0.955	0.000392471	0
0.9575	0.000391681	0
0.96	0.000390893	0
0.9625	0.000390106	0
0.965	0.000389321	0
0.9675	0.000388537	0
0.97	0.000387755	0
0.9725	0.000386975	0
0.975	0.000386196	0
0.9775	0.000385419	0
0.98	0.000384643	0
0.9825	0.000383869	0
0.985	0.000383096	0
0.9875	0.000382325	0
0.99	0.000381556	0
0.9925	0.000380788	0
0.995	0.000380021	0
0.9975	0.000379256	0
1	0.000378493	0

